Band-limited maximizers for a Fourier extension inequality on the circle, II

Among the class of functions on the circle with Fourier modes up to degree 120, constant functions are the unique real-valued maximizers for the endpoint Tomas-Stein inequality.

==> figure_data/figure_1.dat <==
0 3.699801806949259e-05
2 3.7156372719835736e-05
4 3.748544372616676e-05
6 3.790015376875514e-05
8 3.840813205683915e-05
10 3.8962240558795144e-05
12 3.9549146909132276e-05
14 4.0197931614564194e-05
16 4.087503002315155e-05
18 4.157213087331334e-05
20 4.232144744624249e-05
22 4.3084938712125036e-05
24 4.3857315361011255e-05
26 4.4669686560078444e-05
28 4.548083921838711e-05
30 4.628752981373942e-05
32 4.711873780314285e-05
34 4.7934668990543543e-05
36 4.873189289233198e-05
38 4.954412274499886e-05
40 5.033631794327758e-05
42 5.1103185250703126e-05
44 5.1880580429676854e-05
46 5.261695824932278e-05
48 5.330067205119614e-05
50 5.3974809427721215e-05
52 5.458724100236575e-05
54 5.5136323351661495e-05
56 5.56733879223781e-05
58 5.6148380108075066e-05
60 5.6565641932446284e-05
62 5.698481056660944e-05
64 5.7358232847599345e-05
66 5.769003357095721e-05
68 5.8049892917968595e-05
70 5.838924662830049e-05
72 5.8716970031899246e-05
74 5.911313541219538e-05
76 5.9531618772840214e-05
78 5.998878829280003e-05
80 6.055319709095139e-05
82 6.113558571014234e-05
84 6.171400117239829e-05
86 6.236197292078899e-05
88 6.302299733211424e-05
90 6.368176475356777e-05
92 6.440949468978475e-05
94 6.514410499763366e-05
96 6.587067023012213e-05
98 6.667572811742576e-05
100 6.747981759319178e-05
102 6.827456851713448e-05
104 6.915716029433415e-05
106 7.002965653097087e-05
108 7.090056428663458e-05
110 7.185531319039175e-05
112 7.280709055619105e-05
114 7.374944916163788e-05
116 7.478661242500315e-05
118 7.581577567184008e-05
120 7.683724492787399e-05
122 7.795796386065143e-05
124 7.90753492740594e-05
126 8.017910983614065e-05
128 8.139861148133931e-05
130 8.260854055159482e-05
132 8.380809238625486e-05
134 8.513179156377572e-05
136 8.644287338384476e-05
138 8.774627651097045e-05
140 8.91799469396862e-05
142 9.060485231894055e-05
144 9.202011042300962e-05
146 9.358087031889633e-05
148 9.513840849292805e-05
150 9.668366176132611e-05
152 9.839770160839118e-05
154 0.00010010682081600233
156 0.00010180306189835278
158 0.0001036854980734378
160 0.0001055580621449738
162 0.00010741467836099106
164 0.00010947246514005619
166 0.00011151608066946775
168 0.00011353855596641621
170 0.00011577923693094946
172 0.00011800850044192789
174 0.00012020917122332469
176 0.00012265924346122807
178 0.0001250870560894094
180 0.00012748080768483993
182 0.00013015642548081907
184 0.00013280579707135364
186 0.00013542245752333612
188 0.00013835675184390122
190 0.0001412468405299894
192 0.00014409905276960573
194 0.0001473241604081837
196 0.00015051107486483873
198 0.00015363210837087207
200 0.00015716983166999386
202 0.00016067593830750446
204 0.00016412339980357963
206 0.0001680357327059647
208 0.0001718978644373229
210 0.0001756946032112195
212 0.00018004698999737846
214 0.00018433449281989118
216 0.00018853661469164597
218 0.00019337737899981816
220 0.00019815802635222347
222 0.0002028371360837678
224 0.00020825773110377577
226 0.00021359843178596414
228 0.00021883019942837924
230 0.00022493001665105784
232 0.00023094016613346962
234 0.00023681016456553807
236 0.00024371154391088549
238 0.0002505039101774203
240 0.0002571387666855974
242 0.00026498896048212034
244 0.0002727190009367414
246 0.0002802479106778351
248 0.00028924867849215155
250 0.00029809206900980386
252 0.00030670791408635254
254 0.00031708511074496
256 0.0003272957097992186
258 0.00033720282643562484
260 0.00034928895457993355
262 0.0003611462725837826
264 0.0003726596043149376
266 0.0003868324013421017
268 0.00040076422214296907
270 0.0004142214908161873
272 0.00043105677098090155
274 0.0004475456427036515
276 0.0004634870090706227
278 0.0004836613726135903
280 0.000503474800584101
282 0.0005224959952995874
284 0.0005470811799085735
286 0.0005711202279817732
288 0.0005942252520556261
290 0.0006245353669994423
292 0.0006542957939376142
294 0.0006826318980628626
296 0.0007208831393344486
298 0.0007582193204215657
300 0.0007938222831323323
302 0.0008428951108643722
304 0.0008911232663564089
306 0.000936477520211049
308 0.0010015942526617615
310 0.0010650955151065406
312 0.0011249758690161239
314 0.0012136778378167752
316 0.0013012266171329454
318 0.0013819445841228527
320 0.0015094423200720897
322 0.001634035029588096
324 0.0017494518166990048
326 0.0019416771105810584
328 0.002134419610866901
330 0.00230573781415252
332 0.002626959344256618
334 0.002946035289239075
336 0.0032316561182871456
338 0.0038339438220257767
340 0.0044762299559876996
342 0.004981040252755735
344 0.006426621462643931
346 0.007897992014913958
348 0.009240715537219307
350 0.013065638266698057
352 0.01818311710645129
354 0.019928046069087848
356 0.04534272229764492
358 0.06097361352351487
360 0.23841286934847936


==> figure_data/figure_2.dat <==
20 0.0006568418131627092
22 0.0005714377303359272
24 0.0005023697418910755
26 0.00044547550779132513
28 0.0003981482641303078
30 0.0003582258358872289
32 0.0003242779378842606
34 0.00029509394082780234
36 0.00026984608052614886
38 0.0002478132533976582
40 0.00022848410083903774
42 0.00021140791485227455
44 0.0001962565121436489
46 0.00018273626043075034
48 0.00017062524196660627
50 0.00015972200731036886
52 0.0001498734101635138
54 0.0001409405147354497
56 0.00013281567368992266
58 0.00012539910929923923
60 0.00011861175834298583
62 0.00011238019840597189
64 0.00010664627643127146
66 0.00010135585329176999
68 9.646526620406367e-05
70 9.193320652493408e-05
72 8.772571065831414e-05
74 8.381075785085249e-05
76 8.016213352539774e-05
78 7.675507665101245e-05
80 7.356905787838062e-05
82 7.058443698714196e-05
84 6.778476391686005e-05
86 6.515429374882316e-05
88 6.267978160839023e-05
90 6.0348533492504356e-05
92 5.814983691182557e-05
94 5.607338952579976e-05
96 5.411038736397971e-05
98 5.2252303167964244e-05
100 5.0491813546163604e-05
102 4.882186610953587e-05
104 4.7236433061148316e-05
106 4.572968243953194e-05
108 4.4296559326129796e-05
110 4.293211174431379e-05
112 4.1632021627020044e-05
114 4.039210261414828e-05
116 3.920873596860448e-05
118 3.807840436033249e-05
120 3.699801806949259e-05


==> figure_data/figure_3_d_0.dat <==
0 3.699801806949259e-05
1 0.0001693238477449527
2 0.0003791771064478024
3 0.0006505921991000985
4 0.0009726760616567249
5 0.0013365406486788062
6 0.0017347391924644152
7 0.002161337907144209
8 0.002610797681457508
9 0.003077775094827909
10 0.0035584883978506234
11 0.004048687428369323
12 0.004544999280456525
13 0.0050445478058349265
14 0.005545066385108017
15 0.006045306402481867
16 0.006543729643379016
17 0.007039010490045266
18 0.007530281666515489
19 0.008017834038708182
20 0.008502653611826338
21 0.00898679510364005
22 0.009469996230569763
23 0.009951301196396782
24 0.010428362702193833
25 0.010898804788519382
26 0.011354078896222494
27 0.011701889673335374
28 0.01195522267999792
29 0.012370369858925668
30 0.012816645036465799
31 0.013085602272771949
32 0.013508302996474672
33 0.01387429148133649
34 0.014258037664114437
35 0.014610960368471102
36 0.014970162367778324
37 0.015314762916413026
38 0.015650841505729693
39 0.015977389064547882
40 0.016291529021916905
41 0.016597510221193466
42 0.016891149384127994
43 0.01715216008569443
44 0.01736196500504445
45 0.01759167802892296
46 0.017861411025019515
47 0.018135134940940482
48 0.018383669522302058
49 0.018592146536135366
50 0.018822883320136173
51 0.019083004883827973
52 0.01930690393658095
53 0.01950135964602015
54 0.019726403906124162
55 0.019915298555360117
56 0.020134566767574684
57 0.020360684173938895
58 0.020575995597802658
59 0.020818166708732863
60 0.02107855090751991
61 0.024097875797760585
62 0.027139731132663006
63 0.02754056016159209
64 0.027796737501800665
65 0.028011701215885726
66 0.028236787706230733
67 0.028520655040625183
68 0.02867173884335946
69 0.028964805208857844
70 0.029075873682695447
71 0.02933198211635936
72 0.029580550672302256
73 0.029697466677790118
74 0.029867309325021307
75 0.030103054928379565
76 0.0303356523317753
77 0.030568303907290227
78 0.03075550504696255
79 0.03086634658810105
80 0.03098562740235949
81 0.031059729869758503
82 0.031243415055249073
83 0.03126967879364458
84 0.03130040390562756
85 0.03153180866972486
86 0.03153623373353962
87 0.03159898203656888
88 0.031622883497616376
89 0.03175474513156822
90 0.03190554108950031
91 0.031918327960389584
92 0.03196450460254183
93 0.03199019681776247
94 0.03203678292084584
95 0.03218940848663128
96 0.032252232732986136
97 0.03233405543071752
98 0.03236206811700736
99 0.03239561137798828
100 0.032412867329455024
101 0.032493473032628395
102 0.03267999315962519
103 0.0326930727020512
104 0.03270583446018455
105 0.032788886695221564
106 0.03280468921850177
107 0.03286340572316901
108 0.03288367197487047
109 0.03299046980254855
110 0.033081809945462885
111 0.03315454763442554
112 0.033156263177293956
113 0.03315728293470352
114 0.03324793496712917
115 0.03328029908887705
116 0.033307155959803304
117 0.033382131440522794
118 0.033396279390655315
119 0.03351440704861655
120 0.03354514333927858
121 0.033545247355337406
122 0.03356907119066707
123 0.033613210387832326
124 0.033664885174841605
125 0.03379404763517444
126 0.03381268904742136
127 0.03383835185590466
128 0.0338989945825882
129 0.03396638060930265
130 0.033981851587768376
131 0.03401657070956582
132 0.03405294170263637
133 0.034062292397697445
134 0.03415531981780634
135 0.034182522115882005
136 0.03419176411829921
137 0.034266919154371474
138 0.03431288485179937
139 0.034337374539656185
140 0.03438807032244808
141 0.03446597808801841
142 0.03446842455928998
143 0.03448003308320074
144 0.034556515002564576
145 0.034568811129686794
146 0.03458008395000135
147 0.03462401054459664
148 0.034662188182707845
149 0.03472176957802137
150 0.0347433306256941
151 0.03475106232140603
152 0.03478506623317201
153 0.03490644953569773
154 0.03492279594012728
155 0.03495124353337207
156 0.03497648185702888
157 0.034989484485821946
158 0.035041904123569
159 0.035119560896187015
160 0.035154960346902825
161 0.035197525127922444
162 0.03522030826692393
163 0.03522625545325132
164 0.035273446440977
165 0.03530221271301179
166 0.03541423342968599
167 0.03545952716171343
168 0.03549136832414728
169 0.03551743959687899
170 0.03552117983659769
171 0.03552582341127465
172 0.03558293902465551
173 0.03567573067700539
174 0.03568046265729142
175 0.035704859142058835
176 0.03577540890438288
177 0.03582997278559167
178 0.03584422609236323
179 0.03586949188674782
180 0.03587980599583307
181 0.03594335936671715
182 0.036018925322704114
183 0.03606240424386871
184 0.036066737735555514
185 0.03609904077491471
186 0.03613996625874383
187 0.03623478427444201
188 0.03625520881730643
189 0.03626162352979238
190 0.03635555332898706
191 0.03636917176200259
192 0.03641740485110762
193 0.03643945033895754
194 0.03647321040576888
195 0.03651679929758183
196 0.03658579611032216
197 0.036612332678144205
198 0.036615696261456894
199 0.03664797336486982
200 0.036674246772018367
201 0.03675406519269294
202 0.036795311723320956
203 0.03680262104200094
204 0.03683336725321126
205 0.03689370949612185
206 0.03693268306273771
207 0.03698809708079795
208 0.037003483948896854
209 0.03701023675062253
210 0.037059090426557396
211 0.03710109997306425
212 0.037164464316786106
213 0.037180986068586955
214 0.0372463247088564
215 0.037252965150771554
216 0.03731398827241155
217 0.03735545716240344
218 0.037356749861894564
219 0.03735873903157193
220 0.037413076845058506
221 0.03750478379452112
222 0.0375438682717102
223 0.0375450480833602
224 0.03754771846046649
225 0.037572424062342895
226 0.037597046440074146
227 0.03771250879794181
228 0.03773537158634564
229 0.037757848113027105
230 0.03777040202269261
231 0.03781161593572889
232 0.03782088708641772
233 0.03782830018380993
234 0.03786228889517288
235 0.037909835588931746
236 0.03791037460407947
237 0.03792942192956316
238 0.03802174840320899
239 0.038068240416344816
240 0.03807866442852406
241 0.03811057676174294
242 0.03813037329554382
243 0.03816455901288087
244 0.03823697115653771
245 0.038243837296943146
246 0.03825552459214434
247 0.03828277343629459
248 0.03832842696818891
249 0.038330234845623486
250 0.038367741735119476
251 0.03841421009252811
252 0.03844376919265353
253 0.03845241736285441
254 0.03845695733730448
255 0.03849651821324429
256 0.038607037755684415
257 0.0386215940029569
258 0.038640630143595804
259 0.03866218053600359
260 0.03867661265071128
261 0.038680768783559305
262 0.03868179756076148
263 0.03873543865891523
264 0.03879077645519451
265 0.03882353657010842
266 0.038827979002117666
267 0.038851487484425434
268 0.03891276685264022
269 0.03894195291514155
270 0.03894967536723429
271 0.03896599887319488
272 0.03899294618180839
273 0.03900025176528989
274 0.03908428165513167
275 0.03912646300698009
276 0.03913212347228632
277 0.03916210532611747
278 0.039165990739130636
279 0.039207328892785505
280 0.03921202883415007
281 0.03921745572770733
282 0.0392822518190063
283 0.03931361080176015
284 0.039330463766050254
285 0.039345889484767
286 0.039367254761988955
287 0.039391908319248464
288 0.03944468583789362
289 0.03945151100832623
290 0.039472298275143335
291 0.039503096563355204
292 0.039516972223397465
293 0.03953936102205421
294 0.03955614238601553
295 0.03960806094508632
296 0.039640383530118305
297 0.039673548233702234
298 0.039688914182262114
299 0.03969216314560325
300 0.0397188337019146
301 0.03973424074781649
302 0.03977538184698989
303 0.039818416811779785
304 0.03981891114509921
305 0.03982841008130244
306 0.039850104905269426
307 0.039859844902761
308 0.03989610073097094
309 0.039961998099081575
310 0.03996476617876447
311 0.03996892771815742
312 0.03998516986765704
313 0.04000107693606945
314 0.040027358735639555
315 0.040033283732534
316 0.040051977320525706
317 0.04006573922567901
318 0.0401382705169042
319 0.04016654684708542
320 0.04017077627163469
321 0.04020012800974263
322 0.04022131858838198
323 0.04023453104702027
324 0.04024170713831365
325 0.040260103333985074
326 0.040299492056209626
327 0.04032524520236323
328 0.04034736321034536
329 0.040382754185165376
330 0.0403918233123245
331 0.040405530407348435
332 0.04044085832976944
333 0.04044940086326021
334 0.040454892232502676
335 0.040463784579557176
336 0.04050772196517346
337 0.04051644861570826
338 0.04052335960523973
339 0.0405393236649877
340 0.04062360227866733
341 0.0406311325924307
342 0.04063461897141772
343 0.04064670254328719
344 0.0406950876743067
345 0.040722688112156624
346 0.04073245370636927
347 0.040764334914214925
348 0.04076987389796039
349 0.0407983041372845
350 0.040805763551471454
351 0.040808929678545235
352 0.04082293865222781
353 0.040865955978535096
354 0.04087319778710927
355 0.04088634343735593
356 0.04092498042091336
357 0.04094867558803713
358 0.04095870302629402
359 0.04096861778774377
360 0.04098150474939659
361 0.04100287630863811
362 0.041003917543553564
363 0.04102939272191677
364 0.04108641523101916
365 0.04109508012625934
366 0.04111662451565515
367 0.041172618210741835
368 0.04118006279614631
369 0.041184093833831856
370 0.04120711952234036
371 0.04121069603255817
372 0.04122698724370232
373 0.04122984589801266
374 0.04123856140357287
375 0.04127627117191773
376 0.04128485581248551
377 0.0412981989500537
378 0.041331807463439195
379 0.04134661947889821
380 0.041382627892231655
381 0.04138306373821668
382 0.04140459428602954
383 0.04141016689380349
384 0.04141609898077088
385 0.04145393280679097
386 0.041465397243797705
387 0.041469896816136394
388 0.04152879688654576
389 0.04154897940912547
390 0.041557414933405305
391 0.04156710297341084
392 0.04156911189123917
393 0.04160911065550166
394 0.0416287663674348
395 0.04163227491193665
396 0.04163520217946539
397 0.041663567331532134
398 0.04166710361908319
399 0.04166858375127263
400 0.041690644735143216
401 0.041722396626688654
402 0.041727514982562455
403 0.04173074982607732
404 0.04176695284868895
405 0.04178560058465411
406 0.04180022177554254
407 0.04182308170571859
408 0.04182899026783761
409 0.041830751165015126
410 0.04186537986233397
411 0.04187149168365463
412 0.04191054643357703
413 0.041930360770984124
414 0.04193556784345382
415 0.041946597114381014
416 0.04195687663917782
417 0.04197283452986778
418 0.04198715367158868
419 0.04199566899208169
420 0.04203309020814706
421 0.0420609767646273
422 0.04207330121751606
423 0.04209619250110955
424 0.04210209053246926
425 0.042117597397155676
426 0.04212868841461349
427 0.04212992408517344
428 0.04214183653268899
429 0.042154022127066045
430 0.04215973599118257
431 0.04219422604988876
432 0.04223841946708453
433 0.04224089013514094
434 0.042248327727695774
435 0.042270262060481706
436 0.04228270525224466
437 0.04228909961718594
438 0.04229587648732917
439 0.04231982650037723
440 0.042337151707912093
441 0.042345415890981154
442 0.042350815606623
443 0.042368256211213186
444 0.042375847610163234
445 0.04240682730744961
446 0.04241531579046543
447 0.0424290657697525
448 0.042472174218535934
449 0.042494626832428495
450 0.04249514607402124
451 0.04250612962279507
452 0.04252132355027798
453 0.04252463305860409
454 0.04253545747128772
455 0.042551547082059965
456 0.04255853642739855
457 0.042574441490174
458 0.04259732477980596
459 0.04262647580281522
460 0.042631649356496944
461 0.04263781581970492
462 0.04264037715883993
463 0.042654144126810706
464 0.042671773816871095
465 0.04267890931197165
466 0.04270682328196657
467 0.04270732173824381
468 0.04272937429196262
469 0.04274429879646085
470 0.042763294839437464
471 0.04277044923895012
472 0.042780765750897044
473 0.04280635626653846
474 0.04281899668928987
475 0.042825338386690275
476 0.04283149734485305
477 0.0428710494765318
478 0.04289259144468213
479 0.04289674466423408
480 0.04292033163006897
481 0.04292169460095917
482 0.04292794810290917
483 0.04294553636954846
484 0.04295515185687673
485 0.04296135246090825
486 0.04296497644760326
487 0.042967500924642806
488 0.042999026290068215
489 0.04300753955608359
490 0.04301606607195257
491 0.04303629810964472
492 0.04304404503943168
493 0.04305552104237961
494 0.043060625074232875
495 0.04308989685965195
496 0.04309530188688467
497 0.043097029399791015
498 0.04312793202993909
499 0.04315085671454653
500 0.04315463919409
501 0.043154970536382134
502 0.04316953904860305
503 0.04317421497157633
504 0.043201201399655255
505 0.04320222415090776
506 0.04324554387035943
507 0.04326413941598726
508 0.043272477239222756
509 0.04327554106611455
510 0.043277210808130885
511 0.0432927736149833
512 0.04330226935699597
513 0.043314812459125544
514 0.043317721038914736
515 0.04331925528646705
516 0.04333946937822312
517 0.043342646649388195
518 0.0433647490148458
519 0.04337563506249528
520 0.043387357131007095
521 0.04340376686571339
522 0.043430400259593875
523 0.04343162186214701
524 0.043439384139917006
525 0.04344260959681238
526 0.04346710864555529
527 0.04346890894462822
528 0.043486509982949305
529 0.043487818708399406
530 0.04350939033567035
531 0.04352041751594688
532 0.0435361793367786
533 0.043547521869542735
534 0.043572205777416856
535 0.043577339069737264
536 0.043585293924459666
537 0.04359556578820473
538 0.043608835839295305
539 0.04360989796852616
540 0.04362048643005734
541 0.043625388135212065
542 0.04364933179393298
543 0.04365685043289983
544 0.04366245258258507
545 0.04367513457212474
546 0.043680963782288564
547 0.043705722626119596
548 0.04371464558536161
549 0.04372239701226321
550 0.043729153048832306
551 0.04374529280968801
552 0.04374609927739603
553 0.043766771038225155
554 0.04377091033913702
555 0.043777671574945776
556 0.04378469506089513
557 0.04378732298148724
558 0.043821092207098754
559 0.04384624650303306
560 0.043847354154934105
561 0.04386890538428852
562 0.043874209719584126
563 0.04388002248191896
564 0.04388503388469257
565 0.043889407001548815
566 0.04390671093217784
567 0.04391082931492876
568 0.043919711704378916
569 0.04392818153114881
570 0.043947579399584144
571 0.04395588646125794
572 0.04396231175580485
573 0.04397191715115165
574 0.044000488030475446
575 0.044007883157839316
576 0.044025379598424716
577 0.04402954343611501
578 0.044032523629974896
579 0.04404064273712071
580 0.0440528345930225
581 0.044062210007785485
582 0.044062870703922716
583 0.04409208958332424
584 0.04409622167304271
585 0.044106620766712644
586 0.04411487328172084
587 0.04411710779308859
588 0.044129629459495855
589 0.044135058914482404
590 0.04416043723524138
591 0.0441717664873769
592 0.044173603719726916
593 0.04418351557176691
594 0.04418831527726245
595 0.044191450453389895
596 0.04420255533530047
597 0.04421690535936452
598 0.04421981065304252
599 0.04423107273056393
600 0.04423792075335503
601 0.04425608294047353
602 0.04425766099037462
603 0.044265281549766555
604 0.044290629409755304
605 0.0443053167636462
606 0.044307604480338256
607 0.04432539767289188
608 0.04433351083488453
609 0.04434083425519143
610 0.04434134982206697
611 0.04434933819662778
612 0.044371870236314975
613 0.044376932375620494
614 0.04438626589493863
615 0.0443901298104772
616 0.04441075912897565
617 0.044421372737121934
618 0.04442611809516401
619 0.04443677746062719
620 0.04443682173901755
621 0.04443952367126739
622 0.04444749475538081
623 0.044449279030518075
624 0.0444684565053256
625 0.04446979854009439
626 0.044474040523887676
627 0.04448766514363547
628 0.0444878036499382
629 0.044502347206048745
630 0.04450619422284985
631 0.04452340052590082
632 0.0445303563223868
633 0.044539517991247515
634 0.044548136662370744
635 0.04455544114015527
636 0.044559283680418976
637 0.0445740948678966
638 0.04458500913972956
639 0.044590925371019406
640 0.0446102193652033
641 0.044616959459514986
642 0.04463532391394889
643 0.04465089282001459
644 0.044661849227305296
645 0.04466964101285052
646 0.04467465008701693
647 0.044681404758609905
648 0.04469275667317079
649 0.044704663665030814
650 0.04470913701806493
651 0.044710175694228194
652 0.04472103505693118
653 0.044731684109993654
654 0.04473948347732891
655 0.04473972062374594
656 0.04474208120776326
657 0.04475440933563965
658 0.044766213264786615
659 0.04476930604041301
660 0.044780237095432524
661 0.04478672846492962
662 0.04479054964928072
663 0.04482518871579343
664 0.0448295257305723
665 0.044830286540650834
666 0.04483648452604321
667 0.04483820871855705
668 0.04485427500729428
669 0.04486031043611254
670 0.044862816486503684
671 0.044871465684565785
672 0.04488817350789346
673 0.04490725350366325
674 0.044913922360997595
675 0.044916434537530435
676 0.044927163341062726
677 0.044932342016864794
678 0.04494136772587072
679 0.044950621314754455
680 0.04496176338244331
681 0.04496429874315621
682 0.04496449183385745
683 0.04497538027115579
684 0.044989755889645905
685 0.04499132756799986
686 0.044997738594052275
687 0.045002062735376366
688 0.045016220057368585
689 0.045028298010688375
690 0.04503101292852091
691 0.04503199752262908
692 0.04504016859414915
693 0.04504512647521781
694 0.04505196116503964
695 0.04506226174678094
696 0.045063896880367584
697 0.04507121046325299
698 0.0451002289418748
699 0.04510443342710216
700 0.04510817656267198
701 0.045108481394214237
702 0.04512228700850592
703 0.04512684775381445
704 0.045146168511686374
705 0.04514821120243028
706 0.04516229308351812
707 0.04516809278813281
708 0.045168201168993095
709 0.0451759419630229
710 0.04518716599651279
711 0.04518758296078553
712 0.04519130747703894
713 0.04519668071113979
714 0.04519752130106641
715 0.04521491973368938
716 0.04521906098598536
717 0.04522335456500643
718 0.04522493753584978
719 0.045242539714529455
720 0.04524656721680225
721 0.04525758256060829
722 0.045267123616037304
723 0.045268315605822396
724 0.04527515213197572
725 0.0452843603840404
726 0.045292235194321316
727 0.045301587758571946
728 0.04530851715039633
729 0.04532237242844948
730 0.045334471277224245
731 0.04533781186160386
732 0.04534253151140792
733 0.04534518943667506
734 0.045351596183087435
735 0.04535860049822766
736 0.045363964537810726
737 0.045369328261219206
738 0.04537153989202552
739 0.04538205047947345
740 0.04538674116221567
741 0.045396558862325714
742 0.04540048648288454
743 0.04541805616089096
744 0.045420265422245344
745 0.045429064999914275
746 0.045431251154063136
747 0.04544116132627171
748 0.04544704065307911
749 0.045451966905464075
750 0.04546354307115156
751 0.045470010811033315
752 0.045474487246215715
753 0.04548413325648642
754 0.04548929298147185
755 0.04549456176477303
756 0.045497667011106906
757 0.04550798444851333
758 0.04551805091036295
759 0.045524582904688346
760 0.045527875328235226
761 0.04553372051426447
762 0.04553411793208313
763 0.04554787651750551
764 0.04555178225569034
765 0.04555648126471965
766 0.04556361486835408
767 0.04557893947642253
768 0.04558193418525604
769 0.04558938624756894
770 0.045597026947339726
771 0.0455985771628245
772 0.04560714924654575
773 0.045615072346302236
774 0.04561943375068994
775 0.04562849307411737
776 0.04563139359254729
777 0.04563500365474818
778 0.04563540117965644
779 0.04564337820743906
780 0.04565776807982606
781 0.045659024426286235
782 0.045670031346154306
783 0.04567157043642611
784 0.0456779074345413
785 0.04568854413076825
786 0.04568964495196806
787 0.045694594454447506
788 0.04569671490861987
789 0.04571107303686277
790 0.04571896872835986
791 0.04572837875440715
792 0.04573190045669667
793 0.04573767298696315
794 0.045741761645873354
795 0.045747549679394046
796 0.045752088675491284
797 0.045755217982835786
798 0.04576822629269272
799 0.045778241291686145
800 0.04577997577297413
801 0.04578173362729558
802 0.04579273719250959
803 0.04580401024926188
804 0.0458064785799479
805 0.04581379393919013
806 0.04581593596368228
807 0.04582066338111336
808 0.045826741553607435
809 0.04582760571617891
810 0.04584484281918922
811 0.04584618122729629
812 0.04585120882346744
813 0.045854812030102186
814 0.04586379345965914
815 0.04586861582925145
816 0.04587121608250668
817 0.04588012092536512
818 0.04588113752467278
819 0.045887285755865384
820 0.04589709773676791
821 0.04590490453007748
822 0.045906002508430674
823 0.045917472135141975
824 0.04592317942295471
825 0.045936426287834856
826 0.04594197211066931
827 0.04594469207289372
828 0.04594517742565979
829 0.04594999813178183
830 0.045953929801783755
831 0.04596026451409218
832 0.04596104722896866
833 0.04596987027138213
834 0.045973576240817354
835 0.04598100836571592
836 0.045988043045749584
837 0.04599523045658743
838 0.04600622701566106
839 0.04600749386369986
840 0.04600803614465569
841 0.04602357234432986
842 0.04602527245426388
843 0.04603039897653493
844 0.04603516202820194
845 0.04603903824890278
846 0.04604178238226677
847 0.046049469574679584
848 0.04605296264671063
849 0.046068590759994706
850 0.04606877448245797
851 0.04607317580693841
852 0.04607408206140613
853 0.046082365239661686
854 0.0460825077745195
855 0.046088148350141384
856 0.04609616880328596
857 0.0460973223250425
858 0.046101163439830284
859 0.046107393682275365
860 0.04611661099712013
861 0.04612008265588757
862 0.04612203888577298
863 0.04613225118284059
864 0.04613909862192391
865 0.04614131906382804
866 0.04614686031235002
867 0.04615463396915281
868 0.046155378494041124
869 0.04616443665998857
870 0.046169351363664214
871 0.04617458519760642
872 0.04617886930505615
873 0.04618046546769389
874 0.04619077306494073
875 0.04619144442059892
876 0.04619533326863652
877 0.046195836062437906
878 0.04620320768139916
879 0.04621113038036354
880 0.0462133603082934
881 0.0462223131069497
882 0.04622422961488532
883 0.04622463664253535
884 0.04623076059402432
885 0.046238547187696155
886 0.04624842851808987
887 0.04625572570735905
888 0.046263649246162594
889 0.04626468244898534
890 0.04626881493809735
891 0.0462715727450503
892 0.046277414690942174
893 0.04627756224580762
894 0.04629302579153346
895 0.04629513774902292
896 0.04630144401512054
897 0.04630163793223615
898 0.04630480035782782
899 0.04630813508093198
900 0.046327420064881435
901 0.04632831091313078
902 0.04633437651807094
903 0.04633562705738583
904 0.046336388570683
905 0.04634732904882767
906 0.04634748824242637
907 0.0463483938556306
908 0.046353021901306225
909 0.04635384091215772
910 0.046360703164114184
911 0.04636305147656328
912 0.04637302381560249
913 0.046377927911534306
914 0.04638286754817005
915 0.04638598011131254
916 0.046395457232897536
917 0.0463969987452824
918 0.04640576854241531
919 0.04640762528015871
920 0.046408498145066444
921 0.046413493429680305
922 0.04641936434845883
923 0.046424588710572805
924 0.046429728305585144
925 0.04643908684113619
926 0.04644001954578991
927 0.04644462740419587
928 0.04644554110241731
929 0.04645267681798456
930 0.04645337421150087
931 0.04646332838009915
932 0.04646462632704458
933 0.046467417204615225
934 0.04647149020520842
935 0.0464768735544684
936 0.0464839870549421
937 0.046484930819050904
938 0.04648816913860345
939 0.04649218158149708
940 0.046494892017783084
941 0.04650263671247538
942 0.04650551399191129
943 0.046507529281044555
944 0.046523751546427496
945 0.04652384417196878
946 0.04653191945342599
947 0.04653552809056609
948 0.0465372055726226
949 0.04654225256220206
950 0.04654693497758098
951 0.04654713535135533
952 0.04655125940561025
953 0.046553576874335215
954 0.046562598171710316
955 0.046567049710027675
956 0.046576256918566844
957 0.0465785651704343
958 0.0465855188822664
959 0.046585988783023224
960 0.04658858413769487
961 0.04658874422189898
962 0.0465942935346901
963 0.046595825694439603
964 0.046600587877960765
965 0.04660358801159925
966 0.046606084843989794
967 0.04660999791957698
968 0.04662006973603836
969 0.04662105255747261
970 0.04662464934144597
971 0.04662665807289144
972 0.04663084180905678
973 0.04663972853870888
974 0.046640129979818645
975 0.04664376067607922
976 0.0466449827811797
977 0.0466533397650247
978 0.046657539217955124
979 0.0466606342493539
980 0.04666654859366304
981 0.04666867581771717
982 0.04667024788789594
983 0.04667366637621981
984 0.046677062465727816
985 0.04667775686769893
986 0.04668325435253636
987 0.04668498751256061
988 0.04668978028920811
989 0.04669573099602867
990 0.04669818980757344
991 0.04670522719388179
992 0.046706701748899265
993 0.04671580109614295
994 0.04671845461217248
995 0.0467215329740035
996 0.04672455883667072
997 0.04672552515442343
998 0.046736174455760206
999 0.04673632724931576
1000 0.04673971620005578
1001 0.0467445341552648
1002 0.04674712759144476
1003 0.046750855882420804
1004 0.046754561266171425
1005 0.04676251250705858
1006 0.046762893382936224
1007 0.04676851103570304
1008 0.046771577290626545
1009 0.0467736731144504
1010 0.04678331951396457
1011 0.046786009599934855
1012 0.04679115630019652
1013 0.04679549189370275
1014 0.04679639786219516
1015 0.046797655547589065
1016 0.04680157053576838
1017 0.04680623060416451
1018 0.04680639700993841
1019 0.04680800270313962
1020 0.04681146906734753
1021 0.04681758968305548
1022 0.046822544331355985
1023 0.04682752591226352
1024 0.04683274764399129
1025 0.0468334125871332
1026 0.04684029389567121
1027 0.04684176846045189
1028 0.046844006611986004
1029 0.046846115008057944
1030 0.046847295775888476
1031 0.046858872058568216
1032 0.04685932122138566
1033 0.04685988700587073
1034 0.04686453109458758
1035 0.04686528504552863
1036 0.046872456802833716
1037 0.04687533748091184
1038 0.04687776139569966
1039 0.04687925906969113
1040 0.04688304147354551
1041 0.04689168283872599
1042 0.046896966819050055
1043 0.04689726261842878
1044 0.04689866065540589
1045 0.04690157840251281
1046 0.04690467323268079
1047 0.046909236521782326
1048 0.04691289769363059
1049 0.04691880094124366
1050 0.04692406199682492
1051 0.04692789413245381
1052 0.04692844236693316
1053 0.04693248844888287
1054 0.046934541640019596
1055 0.046941389658479764
1056 0.0469432908612578
1057 0.04694620993951269
1058 0.046947082779731725
1059 0.046950140937613294
1060 0.04695515770078508
1061 0.046959342805318785
1062 0.0469597163443391
1063 0.04696626274000789
1064 0.04696892070460922
1065 0.04696898173574922
1066 0.04697232547403567
1067 0.04697648864155281
1068 0.04698093016070607
1069 0.04698268390878498
1070 0.046984645076658324
1071 0.04698558911602755
1072 0.04699401635592045
1073 0.04699440941343432
1074 0.047003028991481656
1075 0.047009349928924436
1076 0.04700944137564122
1077 0.047011245116394304
1078 0.04701228284769503
1079 0.04701559599318705
1080 0.04701634426585652
1081 0.047018724864105105
1082 0.04702712735636234
1083 0.047028529817867676
1084 0.04703219743372225
1085 0.047032859370772374
1086 0.04703675284286675
1087 0.0470381291196855
1088 0.047041803722303904
1089 0.04704803569488894
1090 0.04704884193048228
1091 0.04705224586533146
1092 0.047055261065234825
1093 0.047060690662002934
1094 0.04706459528525155
1095 0.04706917752728795
1096 0.04707148520223515
1097 0.04707480654740029
1098 0.0470761985069194
1099 0.04707671455709431
1100 0.047077332566688675
1101 0.04708182069153119
1102 0.047081980680856075
1103 0.04708406001793474
1104 0.047091533757170255
1105 0.04709322919562564
1106 0.04710055159670225
1107 0.04710106247711269
1108 0.047101109566392484
1109 0.04710536111247334
1110 0.04710955501349808
1111 0.04711005112678454
1112 0.047112144565278714
1113 0.0471174851116255
1114 0.04712030236520808
1115 0.04712368284776701
1116 0.0471243936155787
1117 0.047126142487092015
1118 0.04712918352886346
1119 0.047133032158736446
1120 0.04713760839389399
1121 0.04713960524355856
1122 0.047143732954537346
1123 0.04714666269879059
1124 0.047147853952785826
1125 0.047157889627853465
1126 0.047160107422406165
1127 0.04716086699127974
1128 0.047164303793469795
1129 0.047166983305636866
1130 0.04716857944731154
1131 0.0471693836227115
1132 0.04717418240503881
1133 0.047177945677125216
1134 0.04718018994467709
1135 0.0471805689936806
1136 0.04718105572384544
1137 0.047187567297163675
1138 0.047189562265076125
1139 0.047194733528019485
1140 0.04719561511323249
1141 0.047202297222155735
1142 0.047202562628815906
1143 0.04720553099088042
1144 0.0472098235200416
1145 0.04721157894710808
1146 0.04721235174975808
1147 0.04721720765476521
1148 0.047218198723849886
1149 0.047221670049886685
1150 0.04722289127522122
1151 0.04722531465264617
1152 0.0472272530088448
1153 0.04723053251265097
1154 0.047234176644569074
1155 0.04723587141964291
1156 0.04724018556927106
1157 0.04724305111845422
1158 0.047244080179719754
1159 0.04724527001608575
1160 0.04724809293201262
1161 0.04725221727624549
1162 0.04725232744841527
1163 0.04725615947558664
1164 0.047257992622211364
1165 0.047260956586117654
1166 0.04726219465224104
1167 0.047265365502604295
1168 0.04726915321822336
1169 0.04727021381223963
1170 0.047272799144801946
1171 0.04727467526672574
1172 0.047276232235256684
1173 0.04728204260377319
1174 0.047284500946952496
1175 0.047288531931059266
1176 0.04728933465867571
1177 0.04729191973124744
1178 0.04729553034142905
1179 0.04729821947654109
1180 0.04730005622049805
1181 0.04730147353166631
1182 0.04730488000794344
1183 0.04730622444686704
1184 0.04730848337849992
1185 0.047312868715333765
1186 0.04731458800632091
1187 0.04731679603482274
1188 0.0473189841019951
1189 0.04732183149725461
1190 0.047322215091955895
1191 0.047323979794220414
1192 0.04732528123411295
1193 0.047326858919886826
1194 0.04733062420677841
1195 0.04733262985694897
1196 0.04733780407075059
1197 0.04734034097984287
1198 0.047340349966562764
1199 0.047341351480965764
1200 0.04734456561371364
1201 0.04734821281437514
1202 0.04734932121072124
1203 0.04735001006490653
1204 0.04735423394849518
1205 0.04735800045802945
1206 0.04735940742352486
1207 0.04736175631663529
1208 0.04736563456546413
1209 0.04736798143558603
1210 0.04736963228118518
1211 0.04737194362170651
1212 0.04737691773909805
1213 0.0473784854692267
1214 0.04737905505097315
1215 0.04738392859129921
1216 0.0473857020580414
1217 0.04738928437499486
1218 0.04739066638166472
1219 0.04739282451056496
1220 0.04739301868220343
1221 0.04739354280392844
1222 0.047394856531530055
1223 0.04739837128010489
1224 0.04739923276808477
1225 0.04740167583529708
1226 0.047402906476668144
1227 0.04740664389710009
1228 0.047410531745616206
1229 0.047411926409651806
1230 0.04741618155720688
1231 0.04741693793080362
1232 0.047421706939893955
1233 0.04742219492433284
1234 0.04742426368733799
1235 0.04742835532413372
1236 0.04742882851896032
1237 0.04743233672199955
1238 0.04743272198535738
1239 0.04743614258101128
1240 0.047437405949380916
1241 0.04743906339371631
1242 0.0474416837978866
1243 0.047442152833982294
1244 0.047443665009400816
1245 0.04744499464352872
1246 0.04744593691776107
1247 0.04745154758109077
1248 0.047452204668891294
1249 0.047452976685199835
1250 0.04745538356447752
1251 0.04745775577398615
1252 0.047458329352131415
1253 0.0474591445441326
1254 0.047461089537029016
1255 0.047465041967193644
1256 0.047465975800521795
1257 0.047467442366185116
1258 0.04747018040371338
1259 0.04747341850860136
1260 0.04747651434972587
1261 0.04747878161594725
1262 0.0474796881876088
1263 0.047480856352704146
1264 0.04748144590871455
1265 0.04748266604717432
1266 0.047484504131560475
1267 0.04748535042972043
1268 0.047491911644278115
1269 0.047492723539066306
1270 0.047495265887880014
1271 0.04749577672487847
1272 0.0474976917742797
1273 0.04749830756032041
1274 0.047501105186315874
1275 0.04750394189322451
1276 0.047506009069076295
1277 0.04750763117460585
1278 0.04750821222882663
1279 0.047510572094009745
1280 0.04751161629947077
1281 0.04751476694342841
1282 0.047518340502209884
1283 0.047518764911802965
1284 0.04752201013465498
1285 0.04752292082686097
1286 0.047524190820400734
1287 0.04752453842651869
1288 0.047527459799168156
1289 0.04752918503523542
1290 0.047532943482358495
1291 0.04753388375212092
1292 0.04753687057455308
1293 0.04753778807417295
1294 0.04754040047948976
1295 0.04754090641788606
1296 0.04754385091330639
1297 0.04754750805357141
1298 0.04754857058920015
1299 0.047550619127635634
1300 0.04755070663438468
1301 0.047555026949365614
1302 0.047555365656861165
1303 0.04755808047076565
1304 0.04755834169910489
1305 0.04755997582571425
1306 0.047560258944081966
1307 0.0475608752068432
1308 0.0475620523170743
1309 0.047564941553564194
1310 0.04756628852776484
1311 0.04756954436713966
1312 0.0475697999195468
1313 0.047572382964363655
1314 0.047573016575298145
1315 0.04757533022403711
1316 0.04757675887230053
1317 0.04757775341602862
1318 0.047578687790579395
1319 0.04758129071972695
1320 0.047581507466144354
1321 0.04758281884285623
1322 0.047587933628352806
1323 0.04758941055136508
1324 0.04759066816476234
1325 0.04759192801349834
1326 0.04759335673266871
1327 0.047594620550705645
1328 0.04759480420032199
1329 0.04759611741175114
1330 0.04759910899761798
1331 0.04760124088986024
1332 0.04760172135727676
1333 0.04760358798824446
1334 0.04760370931055182
1335 0.04760490752220651
1336 0.047605182046718986
1337 0.04760715916460207
1338 0.04761050955744593
1339 0.0476118415504331
1340 0.047613856208658184
1341 0.0476140696015771
1342 0.04761616881299703
1343 0.04761823972790879
1344 0.04761920434856628
1345 0.04761971137453964
1346 0.047621778755414346
1347 0.0476230652152055
1348 0.047624210008596644
1349 0.04762484535229232
1350 0.047625946674175065
1351 0.047630401056287616
1352 0.047630774146854814
1353 0.04763180694391673
1354 0.04763437219901042
1355 0.04763513117756421
1356 0.04763727679898535
1357 0.04763809837613047
1358 0.04763881148425049
1359 0.04764073026971228
1360 0.047641424819505215
1361 0.047642752470671644
1362 0.04764435091972573
1363 0.047644750709023014
1364 0.04764734311419466
1365 0.04764768125124044
1366 0.04764815922240805
1367 0.04764906163005472
1368 0.04764980554703205
1369 0.04765156926950193
1370 0.04765449106193946
1371 0.047655541630123074
1372 0.047657608141846046
1373 0.04765778557887511
1374 0.04765902394592288
1375 0.04765981197128576
1376 0.047661949023692925
1377 0.04766300403951242
1378 0.047663111468311495
1379 0.0476640189225334
1380 0.047666720349094735
1381 0.047666812024928604
1382 0.04766803696169747
1383 0.04766890199013312
1384 0.04767002128967353
1385 0.04767078354158853
1386 0.047672942447709296
1387 0.04767364929628873
1388 0.04767616647021932
1389 0.0476765950128152
1390 0.04767732265152428
1391 0.04767877854327884
1392 0.04768082409193291
1393 0.047681787533499546
1394 0.04768282925375125
1395 0.04768378109780649
1396 0.04768407749517344
1397 0.04768437611385042
1398 0.04768542299227777
1399 0.04768607853780364
1400 0.04768694685642426
1401 0.047689635797536
1402 0.04769018897996827
1403 0.047691258902194555
1404 0.047693049234715866
1405 0.04769513863565678
1406 0.047695190957476784
1407 0.04769627685310518
1408 0.047697502019945194
1409 0.0476981317200104
1410 0.04769986165732512
1411 0.04770108881338942
1412 0.04770165058778429
1413 0.047702402224089425
1414 0.047703491209134766
1415 0.04770401691590716
1416 0.04770483000053978
1417 0.04770681081787716
1418 0.04770761526531417
1419 0.04770859170258263
1420 0.047710323602797464
1421 0.04771122594004097
1422 0.0477126040435837
1423 0.0477140030629079
1424 0.047714629962283546
1425 0.04771534232073499
1426 0.04771612708005904
1427 0.04771663833967467
1428 0.047719469374696524
1429 0.047721202417666045
1430 0.04772291798806981
1431 0.04772444012758151
1432 0.04772483247135308
1433 0.047726799999564876
1434 0.04772857055415653
1435 0.04772881372838863
1436 0.04772904413677509
1437 0.04773002059824184
1438 0.04773182892441542
1439 0.047732215094094525
1440 0.04773321209843625
1441 0.04773468746208573
1442 0.047735518632755373
1443 0.04773719978331459
1444 0.04774137645534335
1445 0.04774248538232176
1446 0.0477432980106118
1447 0.04774330733796668
1448 0.0477442518102788
1449 0.047744633595902655
1450 0.047747078470618265
1451 0.0477509349508582
1452 0.047751589660267046
1453 0.047752003915231524
1454 0.047753129389064265
1455 0.04775486012523267
1456 0.04775602453759059
1457 0.04775617065308266
1458 0.04776030775819824
1459 0.04776035897895187
1460 0.04776284514146413
1461 0.04776575646817983
1462 0.04776711110333575
1463 0.0477672172506605
1464 0.04776940258005244
1465 0.04776988245576107
1466 0.04777160036861904
1467 0.04777175453306303
1468 0.0477720924965584
1469 0.04777526239068303
1470 0.04777788388050877
1471 0.04777903189240496
1472 0.04777944892495736
1473 0.047782173144942784
1474 0.04778476439193095
1475 0.04778537793153569
1476 0.04778599090838183
1477 0.047787207077623586
1478 0.047788599060844025
1479 0.04778895470107172
1480 0.04778927151571392
1481 0.047793212764731946
1482 0.04779605808991048
1483 0.04779626908811761
1484 0.047798689301791514
1485 0.04779998716158129
1486 0.047800331421852485
1487 0.047800941734213565
1488 0.047802026702877524
1489 0.047803982307846334
1490 0.04780797321863631
1491 0.04780830072634901
1492 0.047809985264921924
1493 0.04781090939552781
1494 0.04781337980786918
1495 0.04781422878536384
1496 0.04781665318369456
1497 0.04781884177731014
1498 0.047819456553460225
1499 0.04782164112806865
1500 0.04782347063338429
1501 0.04782500377105366
1502 0.04782627874038338
1503 0.04782799356790813
1504 0.047830142870820054
1505 0.04783433520683626
1506 0.04783511992470417
1507 0.04783617571233159
1508 0.047837273106235464
1509 0.047839902823756185
1510 0.04784095175023691
1511 0.04784184344158831
1512 0.047843211790388605
1513 0.0478449949563095
1514 0.04784749362802027
1515 0.04784864810767919
1516 0.04784877108169593
1517 0.04785183021678404
1518 0.04785257426726447
1519 0.04785692141772904
1520 0.047858010063057586
1521 0.047858289000676686
1522 0.04786001046380532
1523 0.0478601697978892
1524 0.04786179674806527
1525 0.04786514101111686
1526 0.04786514588543903
1527 0.047866032238283285
1528 0.04786670575907282
1529 0.04786711174000009
1530 0.047868523236257315
1531 0.04787161605260939
1532 0.047873266814055036
1533 0.047873502047517544
1534 0.04787774381764427
1535 0.04787990785431851
1536 0.04788105511387822
1537 0.0478838166561004
1538 0.0478847251286463
1539 0.04788621958480829
1540 0.04788709879237562
1541 0.04789037636706773
1542 0.04789178523397462
1543 0.04789365360822046
1544 0.047896194455775996
1545 0.047896691460788524
1546 0.04789945436269462
1547 0.04789982542959859
1548 0.04790220829024126
1549 0.04790311045386295
1550 0.04790514597359743
1551 0.0479065157418123
1552 0.047909066773421737
1553 0.047910978183827585
1554 0.047911462022796066
1555 0.04791447133786773
1556 0.047915205246183125
1557 0.04791879848136863
1558 0.0479204684953029
1559 0.047920900718645375
1560 0.047923004177067
1561 0.04792309048889523
1562 0.04792717422452988
1563 0.047929809561757214
1564 0.04793036382000731
1565 0.047930866039028845
1566 0.04793483428257982
1567 0.04793645565255084
1568 0.04793648510385572
1569 0.04793833980615535
1570 0.04794042035111664
1571 0.04794347547896165
1572 0.047943755198203014
1573 0.047945989137304044
1574 0.04794707029870099
1575 0.047948351214542655
1576 0.047952831105577534
1577 0.04795439308661714
1578 0.04795715143325561
1579 0.04795826901522689
1580 0.047959647551657665
1581 0.0479633574813666
1582 0.04796725544100803
1583 0.04796777208957461
1584 0.04796856564091669
1585 0.04796953795596521
1586 0.047972810972584816
1587 0.04797369014118107
1588 0.04797506959941921
1589 0.047975132988845336
1590 0.04797761113485166
1591 0.047979113156790335
1592 0.047979764909633855
1593 0.04798047901681969
1594 0.0479814084337501
1595 0.047983239796500696
1596 0.047984029042439
1597 0.04798862356486639
1598 0.047989969265039074
1599 0.04799125411932896
1600 0.04799254430260018
1601 0.04799759804165921
1602 0.04799829769196591
1603 0.04799934669821534
1604 0.04799992039583863
1605 0.04800467626564979
1606 0.04800593322001322
1607 0.048007129757548055
1608 0.04801267957968235
1609 0.048013168177100204
1610 0.04801470313562586
1611 0.048018608213981746
1612 0.04801905970277377
1613 0.04801985449552596
1614 0.04802223537891535
1615 0.04802417329244367
1616 0.04802582335705636
1617 0.04802599194197031
1618 0.0480289234048023
1619 0.04803045026662795
1620 0.04803267424777359
1621 0.0480341667626601
1622 0.048036240383315824
1623 0.04803744153020497
1624 0.04804210977757415
1625 0.048042437587666804
1626 0.0480445571538446
1627 0.04804475583094763
1628 0.04804967065782652
1629 0.04805057225875689
1630 0.04805390083565354
1631 0.0480566925444395
1632 0.04805878630897357
1633 0.04806098907872381
1634 0.048061570184013816
1635 0.04806451175814777
1636 0.04806673673033366
1637 0.048068114901670025
1638 0.048069069927294074
1639 0.04807573638880419
1640 0.04807610395245806
1641 0.04807647489420073
1642 0.048078011406952406
1643 0.048079005093287074
1644 0.04807917447757535
1645 0.048079723778011334
1646 0.04808308652592621
1647 0.04808453204781802
1648 0.048085844077923684
1649 0.04808641253086891
1650 0.048087971268190324
1651 0.04809266313367464
1652 0.04809650663778674
1653 0.048097063695846445
1654 0.04809724867397309
1655 0.0480990725829222
1656 0.04810099178819481
1657 0.048105389077648796
1658 0.04811125614023341
1659 0.04811272036221133
1660 0.04811370650671093
1661 0.048114812513746684
1662 0.04812048839325491
1663 0.04812102031890618
1664 0.04812187993103797
1665 0.04812293756898999
1666 0.04812432880288069
1667 0.04812481326943079
1668 0.04812652867066226
1669 0.04812741500044442
1670 0.048129555385511114
1671 0.048133360683926645
1672 0.04813408871480203
1673 0.04814166611986566
1674 0.04814263121268805
1675 0.04814377457674594
1676 0.04814893806121473
1677 0.04815382809137908
1678 0.04815423163642128
1679 0.04815543757608996
1680 0.04815567255202002
1681 0.048158627755522126
1682 0.048159454971258675
1683 0.048159828350998385
1684 0.04816303073824091
1685 0.0481633492032737
1686 0.04816473813143283
1687 0.04816627133628544
1688 0.04816677967460438
1689 0.048167965267193406
1690 0.04816876323492018
1691 0.04817131680357634
1692 0.04818149493309453
1693 0.04818208836663568
1694 0.04818319134434843
1695 0.04818585668584268
1696 0.04819168714170651
1697 0.04819215007238077
1698 0.048192289967148694
1699 0.048193462746412036
1700 0.04819761683794377
1701 0.04819996351285782
1702 0.048200574893893115
1703 0.048203400152135235
1704 0.04820431128836452
1705 0.04820621979086015
1706 0.048208558146431026
1707 0.04821809697356625
1708 0.04821868512995816
1709 0.048219301562656004
1710 0.04822074686115541
1711 0.0482242711352514
1712 0.04822590895250605
1713 0.048226475742611956
1714 0.04822720841575031
1715 0.048230192650227315
1716 0.048230260354700655
1717 0.048231223466159046
1718 0.04823690835946237
1719 0.04823906913362763
1720 0.048240406550932924
1721 0.04824325258587495
1722 0.04824751390198424
1723 0.04825049752657266
1724 0.0482510830211492
1725 0.04825173991836907
1726 0.048256815345807016
1727 0.048258026682398134
1728 0.0482582944726129
1729 0.04826567411742896
1730 0.048269961716579275
1731 0.04827026100709662
1732 0.04827223829262966
1733 0.04827842844202179
1734 0.04827864707383321
1735 0.048279133063722175
1736 0.04828089906250611
1737 0.04828212006268871
1738 0.04828223496782883
1739 0.04828356803580331
1740 0.04829233586290954
1741 0.04829596599605444
1742 0.04829664500556282
1743 0.048297548817918305
1744 0.04830110876837156
1745 0.04830238815411555
1746 0.048303514749982235
1747 0.04831658152357605
1748 0.04831783222376023
1749 0.04831867385314207
1750 0.04831933138480412
1751 0.04832105907807966
1752 0.048322061018634344
1753 0.04832302020084929
1754 0.04833508776964596
1755 0.04833555602963089
1756 0.04833621830705319
1757 0.04834865441500235
1758 0.04834895363445018
1759 0.04834933272548407
1760 0.04850467326903188
1761 0.04880138648769231
1762 0.049125486412218325
1763 0.049470418271926685
1764 0.04975484458578292
1765 0.05026906517325017
1766 0.05057538411950187
1767 0.0508520859181772
1768 0.05122548230915673
1769 0.05146655466399069
1770 0.05200136296513977
1771 0.05232879971694332
1772 0.05278783751747656
1773 0.053352445988034625
1774 0.05364092962118486
1775 0.05444260244856292
1776 0.05463595866809847
1777 0.05520355388313155
1778 0.05583387539022291
1779 0.05632043930882728
1780 0.05678456407100819
1781 0.05731391735176061
1782 0.05779557669200117
1783 0.05823921849221867
1784 0.05864944005567692
1785 0.059019205089308004
1786 0.05935456623326513
1787 0.05965574723733856
1788 0.059924326444507264
1789 0.06016000846775226
1790 0.060248404146251065
1791 0.060559191800866156
1792 0.060873771817081056
1793 0.061159516542130594
1794 0.06142093251837398
1795 0.06159062764576155
1796 0.061734781771806274
1797 0.062026791371509356
1798 0.062189944615142656
1799 0.0624723718979451
1800 0.07894248369774892
1801 0.08747421599895722
1802 0.08971363099498258
1803 0.08972335394354355
1804 0.08973928683759742
1805 0.0897615031838343
1806 0.08978998911289628
1807 0.08982467902214761
1808 0.08986546054428293
1809 0.08991212988738667
1810 0.08994152296290454
1811 0.08996437785315906
1812 0.08997011020287599
1813 0.08999211083131442
1814 0.08999343379536362
1815 0.09002182174693726
1816 0.0900365633644608
1817 0.09008401871306
1818 0.09013223267971836
1819 0.09015044085832902
1820 0.09016020092311133
1821 0.09017507231120665
1822 0.09022046403645059
1823 0.09025149234784494
1824 0.09025758194188642
1825 0.09029339213916447
1826 0.09030486513704875
1827 0.09032623146257361
1828 0.09034072869229595
1829 0.09036847383699291
1830 0.09037076776835418
1831 0.09041968712910364
1832 0.09044488760340691
1833 0.09047123564179943
1834 0.09047466516803937
1835 0.09052164682459542
1836 0.09052173973464701
1837 0.09054279933067966
1838 0.09058732501783556
1839 0.09059810088133902
1840 0.09062875645762784
1841 0.0906669783889439
1842 0.0906707946195687
1843 0.0906730141587846
1844 0.09072258840554377
1845 0.09074539032630347
1846 0.09079611603245466
1847 0.09081342961310121
1848 0.0908179872784596
1849 0.0908765732868493
1850 0.09093449968244458
1851 0.09098664293862552
1852 0.09103244766228383
1853 0.09107141443852386
1854 0.0910808245824247
1855 0.09110311871520599
1856 0.09112721421005927
1857 0.09114343871749435
1858 0.09115167627564616
1859 0.09216867957396283


==> figure_data/figure_3_d_200.dat <==
0 0.00015716983166999386
1 0.0007005959879873991
2 0.001501404359564799
3 0.002472741209534097
4 0.003553743976334063
5 0.004700820040687409
6 0.005878966766151446
7 0.007060639436066323
8 0.008228411826606379
9 0.009366054582023461
10 0.010456704585274887
11 0.011490067983097698
12 0.012463013509928842
13 0.013310653549270551
14 0.013917509785284035
15 0.014231585228869182
16 0.014627832831436904
17 0.01505963742938459
18 0.01559077302059269
19 0.015859364460959518
20 0.01613282978551017
21 0.01653844688888163
22 0.017003344184543547
23 0.01786633110378948
24 0.018221417242118225
25 0.018610161970299938
26 0.01950912016410397
27 0.01985756048373565
28 0.020059444972730957
29 0.020492433894901074
30 0.020736682925195184
31 0.02209394455972784
32 0.022279893048883906
33 0.023347457134309645
34 0.02411358458748813
35 0.024736241230573674
36 0.02603734435689001
37 0.0274147062033459
38 0.027916675969755257
39 0.028462410223316893
40 0.0291424362490128
41 0.02971504832527165
42 0.030325625147582722
43 0.030657250171614376
44 0.03100938756551127
45 0.03148321024029991
46 0.03173768596254011
47 0.032038301535486174
48 0.03212114977520671
49 0.03226557190174735
50 0.03238056806893396
51 0.03266867508052683
52 0.033039550345419215
53 0.033283047301348165
54 0.03339868456674768
55 0.033623438676747754
56 0.03369808403476703
57 0.03377458113030014
58 0.03384694552785698
59 0.034208332398075615
60 0.03432517224680612
61 0.03445719258071596
62 0.03470107796943573
63 0.0348293599805327
64 0.03493369876338084
65 0.03503614865205267
66 0.03527722027241289
67 0.03537156769168423
68 0.035493198474822976
69 0.03558294409790066
70 0.03563142599322069
71 0.03590526789210946
72 0.036045478040010764
73 0.036136027925200966
74 0.036193140610452985
75 0.03627925892164395
76 0.03641615138875718
77 0.03648131148875337
78 0.03656092821462373
79 0.03685555783771325
80 0.03686933338195978
81 0.03698853145828202
82 0.03711506248386478
83 0.03724220011774265
84 0.03728808542797301
85 0.037341165621046654
86 0.037434055929207136
87 0.03755289295588603
88 0.037629396590693136
89 0.03771180557693869
90 0.037893122956150105
91 0.0379669619338062
92 0.038064528062028403
93 0.038130573929307035
94 0.03822473593542923
95 0.038326505779618845
96 0.03837171138269723
97 0.0384253300007875
98 0.03853970339551563
99 0.03863601095619004
100 0.038731141714592875
101 0.03878039559193387
102 0.038828977253024075
103 0.0388848769639442
104 0.038933961766703475
105 0.03906218061727171
106 0.03909066421874848
107 0.039208875747122736
108 0.03921268224561846
109 0.03923967462414541
110 0.03934974407865231
111 0.039390680214657116
112 0.03947544851182948
113 0.03949298549342825
114 0.03955776515455649
115 0.039613848150385655
116 0.03970389835447279
117 0.0398088719338494
118 0.039847666742991304
119 0.03995211020851724
120 0.0399713892702266
121 0.040056095287828074
122 0.04007130142427332
123 0.040111480971625584
124 0.040186780626928306
125 0.04020518161114454
126 0.04023354481915859
127 0.04037282946710227
128 0.0403805322781134
129 0.040486258841096696
130 0.04056425714456608
131 0.04058034661328296
132 0.04063744242508067
133 0.04070766775430141
134 0.04078215472917772
135 0.040883436631633414
136 0.04094536723490655
137 0.04100411035158686
138 0.041027454816315485
139 0.04105621528588015
140 0.04109932153181497
141 0.04114303166828114
142 0.041223530561772095
143 0.04129982344176871
144 0.041348397989086697
145 0.04141214371263575
146 0.04146156114348565
147 0.04156872824402231
148 0.04158744271345395
149 0.041623402904989254
150 0.04162994266506122
151 0.04167716603066508
152 0.04178280467570853
153 0.04184941487147384
154 0.04191633072054721
155 0.041955710164923554
156 0.04198989937417799
157 0.04203827681887509
158 0.04209016022613986
159 0.04211294985563628
160 0.042151457408463607
161 0.042199140004269324
162 0.04225920472875942
163 0.04233729814218101
164 0.04236563432317714
165 0.04243728498835316
166 0.042463025573431436
167 0.04250454276876829
168 0.042521259791615945
169 0.04261203643198616
170 0.04264680179007313
171 0.042706342773941544
172 0.04274816993105738
173 0.042800160563305954
174 0.042855234033883416
175 0.04291130536608593
176 0.0429370779026575
177 0.04296637550932463
178 0.04301749390362756
179 0.04303875874687533
180 0.04307885036790083
181 0.04310387928998518
182 0.04314666959835743
183 0.04325026209881469
184 0.04327557213152449
185 0.04333503669905735
186 0.04336772748504397
187 0.04340854231931543
188 0.04342130603727415
189 0.04348073493963301
190 0.04352318416546895
191 0.043552493954989835
192 0.04363538559495583
193 0.04365330952786736
194 0.04370472766811118
195 0.04373303535315492
196 0.043768329878249065
197 0.0438244122865666
198 0.04385209525022834
199 0.043895864026729244
200 0.04392607109395447
201 0.043939160809884664
202 0.04398236718758507
203 0.04398888705687749
204 0.044037341693959564
205 0.044086486172590006
206 0.04411983411356868
207 0.04416322331934801
208 0.0441776836788908
209 0.04421953099393983
210 0.04426063453432376
211 0.044277602330742453
212 0.04437372005559246
213 0.04439753052527549
214 0.04442750145735236
215 0.04451661117145912
216 0.044532923912651214
217 0.044565855405978974
218 0.04458796029251922
219 0.044593116110347976
220 0.0446311616001121
221 0.044649732545512924
222 0.04467487631427635
223 0.04472479508244909
224 0.04474156041448199
225 0.044768696461391005
226 0.044782402781250896
227 0.044819622082159345
228 0.044855943153753755
229 0.04488376847937262
230 0.04492161605628501
231 0.04494000047303045
232 0.04498858905804557
233 0.04500482971418359
234 0.04502501650782033
235 0.0450385034730254
236 0.04508759572033008
237 0.045104451060162566
238 0.045133848307715954
239 0.045167941498831035
240 0.04518436297396518
241 0.04521307830935241
242 0.045252747376639105
243 0.04528583287116331
244 0.04529174153535095
245 0.04530535985709979
246 0.04532814181714066
247 0.045373321241390215
248 0.04538378331741806
249 0.04540108452951134
250 0.04541184404847264
251 0.045439159587311206
252 0.0454668812360768
253 0.04550384925759073
254 0.045514216322118314
255 0.04555740046946498
256 0.04556897257945891
257 0.04558050073922188
258 0.04560095620816628
259 0.04563848737313351
260 0.04566742084539416
261 0.045691071565482605
262 0.04569677952041027
263 0.04574030843766993
264 0.045748460467517876
265 0.04575593635939304
266 0.04576744304152838
267 0.045804009446147355
268 0.04582322463893852
269 0.04583559645768951
270 0.04586488736097845
271 0.04589346202719084
272 0.04593223195152876
273 0.04594074887919124
274 0.04594831904991738
275 0.0459625512811562
276 0.045977610177652534
277 0.04600102142454508
278 0.04602827576851061
279 0.046057304311428085
280 0.04606536900369422
281 0.04608546634766984
282 0.046107448943221094
283 0.04611121944127542
284 0.04611806078131291
285 0.046148487367438
286 0.046180019038425855
287 0.04619297979930447
288 0.04621146153128129
289 0.046227703480118246
290 0.04624658181742337
291 0.0462671996324001
292 0.046293614909144236
293 0.046315068407135646
294 0.04632161100347416
295 0.046345144372831194
296 0.04635430243063424
297 0.0463600584426169
298 0.046381550832895975
299 0.04639199412582279
300 0.046422400489192446
301 0.04642781251246885
302 0.046434711568873556
303 0.04644736447294849
304 0.04647797711025848
305 0.046495295742524985
306 0.04651287796792259
307 0.046514934003038744
308 0.0465477051052473
309 0.04656341942577111
310 0.046565881347918975
311 0.04657977222830853
312 0.04659600404716614
313 0.04661081495125957
314 0.046637017347224745
315 0.046646530742213366
316 0.04665591938775624
317 0.04666647715032138
318 0.04668395232137218
319 0.046699825016836456
320 0.046704910277203415
321 0.046720082461363624
322 0.04675243251688864
323 0.046754514854475765
324 0.04675641303177496
325 0.04677467533495747
326 0.04678872586735406
327 0.04679727895357109
328 0.04682866546097285
329 0.04682931117461408
330 0.04684048487165962
331 0.04684932240566964
332 0.04686694333120064
333 0.0468758183806577
334 0.04689055669580253
335 0.0468989440446837
336 0.04690440724708265
337 0.046930480764496074
338 0.0469363755640231
339 0.04694617426737475
340 0.046966377497955104
341 0.04697425140684009
342 0.046982047153548305
343 0.04700092264554734
344 0.04700228289083975
345 0.0470178607083454
346 0.04702169724530215
347 0.04702826529510231
348 0.047041713737300525
349 0.0470552965883839
350 0.04707258001968312
351 0.04708425103452378
352 0.047088920513326644
353 0.04709918983349486
354 0.04710450126861475
355 0.0471257783064278
356 0.04713246798545567
357 0.04713732653539392
358 0.04715204081128198
359 0.04715672863285433
360 0.04716699639928796
361 0.047177308485356326
362 0.04719096972637454
363 0.0472003660859442
364 0.04721468951453467
365 0.047216101613153975
366 0.04723123347817219
367 0.047243465208015714
368 0.04724664249256063
369 0.04725561589747363
370 0.04726233767738816
371 0.047272195238259776
372 0.04727653438537513
373 0.04728114134694579
374 0.04728824685579159
375 0.047296556619316726
376 0.047307144743123995
377 0.04731574863131102
378 0.047329778335354414
379 0.04734565365723587
380 0.04735001546086265
381 0.04735317408214879
382 0.0473629686844371
383 0.04736761701049668
384 0.04737523813400261
385 0.047380634675165734
386 0.04739365221879129
387 0.04740624311768287
388 0.047409533857112135
389 0.04742014206741005
390 0.047425754837711914
391 0.04743008920954833
392 0.047437506510486026
393 0.04744395993732176
394 0.04745056483920605
395 0.04745484985877584
396 0.04746559381580007
397 0.047474956807538445
398 0.04747567028217405
399 0.04748295541815888
400 0.04748964676494826
401 0.04749262903341788
402 0.047500629591864206
403 0.04750800301950503
404 0.04751558936124709
405 0.04752671767875629
406 0.04753755116332351
407 0.047542177826321974
408 0.04754360628253511
409 0.04754898617452282
410 0.047554732285744326
411 0.04756743575147944
412 0.04757113893746332
413 0.0475720553231301
414 0.04757565311252048
415 0.047579096226352265
416 0.04759010891243951
417 0.0475945347723667
418 0.047597101052498
419 0.04760257277712311
420 0.047615420215295766
421 0.04761764605660063
422 0.047621156295190994
423 0.04762505525483083
424 0.04762557412225919
425 0.047634110623063254
426 0.047643239327248794
427 0.04764817746523771
428 0.04765114271001905
429 0.04765402238733677
430 0.047657289006523516
431 0.04766002676015181
432 0.0476649712850544
433 0.04766807419382412
434 0.04766945124026255
435 0.04767716583799994
436 0.047680243638582205
437 0.047685625252392574
438 0.04768969504014586
439 0.047693312034583255
440 0.04769505504543744
441 0.04769718566442855
442 0.047702785587163433
443 0.04771193505792046
444 0.04771654603813835
445 0.04772051528614312
446 0.0477287321800046
447 0.04773299497104072
448 0.04773493993259324
449 0.047738315440044324
450 0.04774318746185038
451 0.047747744392696065
452 0.04774949618649081
453 0.047753067757926954
454 0.04775979259804247
455 0.04776543821776854
456 0.04777426405971246
457 0.04778055760243634
458 0.04778500500298014
459 0.04779023078810917
460 0.04779793670963002
461 0.04780571703101299
462 0.04781044456225774
463 0.04781558298748545
464 0.047819269413239586
465 0.04782258772772031
466 0.04783000111546532
467 0.047834457073709646
468 0.047837824185793305
469 0.047848365726642896
470 0.047854925465601106
471 0.047865043115030266
472 0.04786876493657505
473 0.04786992904787455
474 0.04787289944740937
475 0.047881917429941176
476 0.047889785478133794
477 0.04789828761514573
478 0.04790045664122491
479 0.047904013473502226
480 0.04790886038112782
481 0.04791572754121553
482 0.04792885857866452
483 0.0479342565012064
484 0.04794020245948926
485 0.047945450912017885
486 0.0479504968274834
487 0.047956147768039525
488 0.0479596649261664
489 0.047969256005560394
490 0.0479760228888441
491 0.04798460680134292
492 0.04799030228410245
493 0.047992641253882654
494 0.04800155605832244
495 0.048007108775088375
496 0.048010614442190055
497 0.04801322098306977
498 0.048017202102917204
499 0.048033810399314966
500 0.048050843608784456
501 0.048056742380546455
502 0.04805994331503998
503 0.048067215174135466
504 0.04808166194084097
505 0.048084651626287944
506 0.04809170739204311
507 0.04809761967868361
508 0.048099530540265716
509 0.04810870532136822
510 0.048117412433490256
511 0.04812046585939047
512 0.04813196483564725
513 0.04814264398292603
514 0.04815611236147332
515 0.04816242223524075
516 0.04816884993380581
517 0.04817274575895046
518 0.04818057379222773
519 0.04818144138685498
520 0.04820144302663122
521 0.04821223232700178
522 0.048214647945517136
523 0.048234317465952005
524 0.048237083047951865
525 0.04824087755266521
526 0.048242300199884056
527 0.04828097783586794
528 0.04828184753342475
529 0.04829137614800871
530 0.04829174487351429
531 0.04831003338420953
532 0.04831032655894351
533 0.057382405913992636
534 0.0707193383001344
535 0.07265299055426767
536 0.07803650403208547
537 0.08051996598433167
538 0.08319292573269828
539 0.08398175791778134
540 0.08413268865057158
541 0.08486236312326427
542 0.08561086511156578
543 0.08619098449115173
544 0.08658119123073665
545 0.08710260269767833
546 0.08722201254863537
547 0.0874742541830819
548 0.08761420305827777
549 0.08784547760843091
550 0.08815858578809348
551 0.08828825109053248
552 0.08841612000638695
553 0.08850185789603052
554 0.08867665070195425
555 0.0888142671255202
556 0.08898993184911144
557 0.08907896803958969
558 0.08910728880911366
559 0.08930104031026559
560 0.08948631566847673
561 0.0895368856972035
562 0.08957004535901797
563 0.08966471883210071
564 0.08971868768463494
565 0.08979066951733651
566 0.08988368518123928
567 0.08995563326101624
568 0.09000260537837042
569 0.0900895658731349
570 0.09014325626779533
571 0.09019477357984637
572 0.09025215234512937
573 0.09027881783215683


==> figure_data/figure_4_col_10_10.dat <==
-120	120	-12.943054292868787
-118	120	-15.309092474026176
-116	120	-13.914995138665867
-114	120	-16
-112	120	-16
-110	120	-16
-108	120	-16
-106	120	-16
-104	120	-16
-102	120	-16
-100	120	-16
-98	120	-16
-96	120	-16
-94	120	-16
-92	120	-16
-90	120	-16
-88	120	-16
-86	120	-16
-84	120	-16
-82	120	-16
-80	120	-16
-78	120	-16
-76	120	-16
-74	120	-16
-72	120	-16
-70	120	-16
-68	120	-16
-66	120	-16
-64	120	-16
-62	120	-16
-60	120	-16
-58	120	-16
-56	120	-16
-54	120	-16
-52	120	-16
-50	120	-16
-48	120	-16
-46	120	-16
-44	120	-16
-42	120	-16
-40	120	-16
-38	120	-16
-36	120	-16
-34	120	-16
-32	120	-16
-30	120	-16
-28	120	-16
-26	120	-16
-24	120	-16
-22	120	-16
-20	120	-16
-18	120	-16
-16	120	-16
-14	120	-16
-12	120	-16
-10	120	-16
-8	120	-16
-6	120	-16
-4	120	-13.914995138665867
-2	120	-15.309092474026176
0	120	-12.943054292868787
2	120	NaN
4	120	NaN
6	120	NaN
8	120	NaN
10	120	NaN
12	120	NaN
14	120	NaN
16	120	NaN
18	120	NaN
20	120	NaN
22	120	NaN
24	120	NaN
26	120	NaN
28	120	NaN
30	120	NaN
32	120	NaN
34	120	NaN
36	120	NaN
38	120	NaN
40	120	NaN
42	120	NaN
44	120	NaN
46	120	NaN
48	120	NaN
50	120	NaN
52	120	NaN
54	120	NaN
56	120	NaN
58	120	NaN
60	120	NaN
62	120	NaN
64	120	NaN
66	120	NaN
68	120	NaN
70	120	NaN
72	120	NaN
74	120	NaN
76	120	NaN
78	120	NaN
80	120	NaN
82	120	NaN
84	120	NaN
86	120	NaN
88	120	NaN
90	120	NaN
92	120	NaN
94	120	NaN
96	120	NaN
98	120	NaN
100	120	NaN
102	120	NaN
104	120	NaN
106	120	NaN
108	120	NaN
110	120	NaN
112	120	NaN
114	120	NaN
116	120	NaN
118	120	NaN
120	120	NaN

-120	118	-15.309092476635174
-118	118	-12.970738091657083
-116	118	-15.9858603103045
-114	118	-13.841532083609929
-112	118	-16
-110	118	-16
-108	118	-16
-106	118	-16
-104	118	-16
-102	118	-16
-100	118	-16
-98	118	-16
-96	118	-16
-94	118	-16
-92	118	-16
-90	118	-16
-88	118	-16
-86	118	-16
-84	118	-16
-82	118	-16
-80	118	-16
-78	118	-16
-76	118	-16
-74	118	-16
-72	118	-16
-70	118	-16
-68	118	-16
-66	118	-16
-64	118	-16
-62	118	-16
-60	118	-16
-58	118	-16
-56	118	-16
-54	118	-16
-52	118	-16
-50	118	-16
-48	118	-16
-46	118	-16
-44	118	-16
-42	118	-16
-40	118	-16
-38	118	-16
-36	118	-16
-34	118	-16
-32	118	-16
-30	118	-16
-28	118	-16
-26	118	-16
-24	118	-16
-22	118	-16
-20	118	-16
-18	118	-16
-16	118	-16
-14	118	-16
-12	118	-16
-10	118	-16
-8	118	-16
-6	118	-16
-4	118	-13.841532083609929
-2	118	-15.9858603103045
0	118	-12.970738091657083
2	118	-15.309092476635174
4	118	NaN
6	118	NaN
8	118	NaN
10	118	NaN
12	118	NaN
14	118	NaN
16	118	NaN
18	118	NaN
20	118	NaN
22	118	NaN
24	118	NaN
26	118	NaN
28	118	NaN
30	118	NaN
32	118	NaN
34	118	NaN
36	118	NaN
38	118	NaN
40	118	NaN
42	118	NaN
44	118	NaN
46	118	NaN
48	118	NaN
50	118	NaN
52	118	NaN
54	118	NaN
56	118	NaN
58	118	NaN
60	118	NaN
62	118	NaN
64	118	NaN
66	118	NaN
68	118	NaN
70	118	NaN
72	118	NaN
74	118	NaN
76	118	NaN
78	118	NaN
80	118	NaN
82	118	NaN
84	118	NaN
86	118	NaN
88	118	NaN
90	118	NaN
92	118	NaN
94	118	NaN
96	118	NaN
98	118	NaN
100	118	NaN
102	118	NaN
104	118	NaN
106	118	NaN
108	118	NaN
110	118	NaN
112	118	NaN
114	118	NaN
116	118	NaN
118	118	NaN
120	118	NaN

-120	116	-13.91499512684384
-118	116	-15.985860315017494
-116	116	-13.007478128241944
-114	116	-16
-112	116	-13.767296894915013
-110	116	-16
-108	116	-16
-106	116	-16
-104	116	-16
-102	116	-16
-100	116	-16
-98	116	-16
-96	116	-16
-94	116	-16
-92	116	-16
-90	116	-16
-88	116	-16
-86	116	-16
-84	116	-16
-82	116	-16
-80	116	-16
-78	116	-16
-76	116	-16
-74	116	-16
-72	116	-16
-70	116	-16
-68	116	-16
-66	116	-16
-64	116	-16
-62	116	-16
-60	116	-16
-58	116	-16
-56	116	-16
-54	116	-16
-52	116	-16
-50	116	-16
-48	116	-16
-46	116	-16
-44	116	-16
-42	116	-16
-40	116	-16
-38	116	-16
-36	116	-16
-34	116	-16
-32	116	-16
-30	116	-16
-28	116	-16
-26	116	-16
-24	116	-16
-22	116	-16
-20	116	-16
-18	116	-16
-16	116	-16
-14	116	-16
-12	116	-16
-10	116	-16
-8	116	-16
-6	116	-16
-4	116	-13.767296894915013
-2	116	-16
0	116	-13.007478128241944
2	116	-15.985860315017494
4	116	-13.91499512684384
6	116	NaN
8	116	NaN
10	116	NaN
12	116	NaN
14	116	NaN
16	116	NaN
18	116	NaN
20	116	NaN
22	116	NaN
24	116	NaN
26	116	NaN
28	116	NaN
30	116	NaN
32	116	NaN
34	116	NaN
36	116	NaN
38	116	NaN
40	116	NaN
42	116	NaN
44	116	NaN
46	116	NaN
48	116	NaN
50	116	NaN
52	116	NaN
54	116	NaN
56	116	NaN
58	116	NaN
60	116	NaN
62	116	NaN
64	116	NaN
66	116	NaN
68	116	NaN
70	116	NaN
72	116	NaN
74	116	NaN
76	116	NaN
78	116	NaN
80	116	NaN
82	116	NaN
84	116	NaN
86	116	NaN
88	116	NaN
90	116	NaN
92	116	NaN
94	116	NaN
96	116	NaN
98	116	NaN
100	116	NaN
102	116	NaN
104	116	NaN
106	116	NaN
108	116	NaN
110	116	NaN
112	116	NaN
114	116	NaN
116	116	NaN
118	116	NaN
120	116	NaN

-120	114	-16
-118	114	-13.841532070805894
-116	114	-16
-114	114	-13.055610259945656
-112	114	-15.65545323009775
-110	114	-13.692296929875349
-108	114	-16
-106	114	-16
-104	114	-16
-102	114	-16
-100	114	-16
-98	114	-16
-96	114	-16
-94	114	-16
-92	114	-16
-90	114	-16
-88	114	-16
-86	114	-16
-84	114	-16
-82	114	-16
-80	114	-16
-78	114	-16
-76	114	-16
-74	114	-16
-72	114	-16
-70	114	-16
-68	114	-16
-66	114	-16
-64	114	-16
-62	114	-16
-60	114	-16
-58	114	-16
-56	114	-16
-54	114	-16
-52	114	-16
-50	114	-16
-48	114	-16
-46	114	-16
-44	114	-16
-42	114	-16
-40	114	-16
-38	114	-16
-36	114	-16
-34	114	-16
-32	114	-16
-30	114	-16
-28	114	-16
-26	114	-16
-24	114	-16
-22	114	-16
-20	114	-16
-18	114	-16
-16	114	-16
-14	114	-16
-12	114	-16
-10	114	-16
-8	114	-16
-6	114	-16
-4	114	-13.692296929875349
-2	114	-15.65545323009775
0	114	-13.055610259945656
2	114	-16
4	114	-13.841532070805894
6	114	-16
8	114	NaN
10	114	NaN
12	114	NaN
14	114	NaN
16	114	NaN
18	114	NaN
20	114	NaN
22	114	NaN
24	114	NaN
26	114	NaN
28	114	NaN
30	114	NaN
32	114	NaN
34	114	NaN
36	114	NaN
38	114	NaN
40	114	NaN
42	114	NaN
44	114	NaN
46	114	NaN
48	114	NaN
50	114	NaN
52	114	NaN
54	114	NaN
56	114	NaN
58	114	NaN
60	114	NaN
62	114	NaN
64	114	NaN
66	114	NaN
68	114	NaN
70	114	NaN
72	114	NaN
74	114	NaN
76	114	NaN
78	114	NaN
80	114	NaN
82	114	NaN
84	114	NaN
86	114	NaN
88	114	NaN
90	114	NaN
92	114	NaN
94	114	NaN
96	114	NaN
98	114	NaN
100	114	NaN
102	114	NaN
104	114	NaN
106	114	NaN
108	114	NaN
110	114	NaN
112	114	NaN
114	114	NaN
116	114	NaN
118	114	NaN
120	114	NaN

-120	112	-16
-118	112	-16
-116	112	-13.767296881071958
-114	112	-15.655453227309591
-112	112	-13.118413728419076
-110	112	-14.936214715964619
-108	112	-13.616543396399257
-106	112	-16
-104	112	-16
-102	112	-16
-100	112	-16
-98	112	-16
-96	112	-16
-94	112	-16
-92	112	-16
-90	112	-16
-88	112	-16
-86	112	-16
-84	112	-16
-82	112	-16
-80	112	-16
-78	112	-16
-76	112	-16
-74	112	-16
-72	112	-16
-70	112	-16
-68	112	-16
-66	112	-16
-64	112	-16
-62	112	-16
-60	112	-16
-58	112	-16
-56	112	-16
-54	112	-16
-52	112	-16
-50	112	-16
-48	112	-16
-46	112	-16
-44	112	-16
-42	112	-16
-40	112	-16
-38	112	-16
-36	112	-16
-34	112	-16
-32	112	-16
-30	112	-16
-28	112	-16
-26	112	-16
-24	112	-16
-22	112	-16
-20	112	-16
-18	112	-16
-16	112	-16
-14	112	-16
-12	112	-16
-10	112	-16
-8	112	-16
-6	112	-16
-4	112	-13.616543396399257
-2	112	-14.936214715964619
0	112	-13.118413728419076
2	112	-15.655453227309591
4	112	-13.767296881071958
6	112	-16
8	112	-16
10	112	NaN
12	112	NaN
14	112	NaN
16	112	NaN
18	112	NaN
20	112	NaN
22	112	NaN
24	112	NaN
26	112	NaN
28	112	NaN
30	112	NaN
32	112	NaN
34	112	NaN
36	112	NaN
38	112	NaN
40	112	NaN
42	112	NaN
44	112	NaN
46	112	NaN
48	112	NaN
50	112	NaN
52	112	NaN
54	112	NaN
56	112	NaN
58	112	NaN
60	112	NaN
62	112	NaN
64	112	NaN
66	112	NaN
68	112	NaN
70	112	NaN
72	112	NaN
74	112	NaN
76	112	NaN
78	112	NaN
80	112	NaN
82	112	NaN
84	112	NaN
86	112	NaN
88	112	NaN
90	112	NaN
92	112	NaN
94	112	NaN
96	112	NaN
98	112	NaN
100	112	NaN
102	112	NaN
104	112	NaN
106	112	NaN
108	112	NaN
110	112	NaN
112	112	NaN
114	112	NaN
116	112	NaN
118	112	NaN
120	112	NaN

-120	110	-16
-118	110	-16
-116	110	-16
-114	110	-13.692296914923537
-112	110	-14.936214714754053
-110	110	-13.200693905167698
-108	110	-14.474401956829055
-106	110	-13.540052102120658
-104	110	-16
-102	110	-16
-100	110	-16
-98	110	-16
-96	110	-16
-94	110	-16
-92	110	-16
-90	110	-16
-88	110	-16
-86	110	-16
-84	110	-16
-82	110	-16
-80	110	-16
-78	110	-16
-76	110	-16
-74	110	-16
-72	110	-16
-70	110	-16
-68	110	-16
-66	110	-16
-64	110	-16
-62	110	-16
-60	110	-16
-58	110	-16
-56	110	-16
-54	110	-16
-52	110	-16
-50	110	-16
-48	110	-16
-46	110	-16
-44	110	-16
-42	110	-16
-40	110	-16
-38	110	-16
-36	110	-16
-34	110	-16
-32	110	-16
-30	110	-16
-28	110	-16
-26	110	-16
-24	110	-16
-22	110	-16
-20	110	-16
-18	110	-16
-16	110	-16
-14	110	-16
-12	110	-16
-10	110	-16
-8	110	-16
-6	110	-16
-4	110	-13.540052102120658
-2	110	-14.474401956829055
0	110	-13.200693905167698
2	110	-14.936214714754053
4	110	-13.692296914923537
6	110	-16
8	110	-16
10	110	-16
12	110	NaN
14	110	NaN
16	110	NaN
18	110	NaN
20	110	NaN
22	110	NaN
24	110	NaN
26	110	NaN
28	110	NaN
30	110	NaN
32	110	NaN
34	110	NaN
36	110	NaN
38	110	NaN
40	110	NaN
42	110	NaN
44	110	NaN
46	110	NaN
48	110	NaN
50	110	NaN
52	110	NaN
54	110	NaN
56	110	NaN
58	110	NaN
60	110	NaN
62	110	NaN
64	110	NaN
66	110	NaN
68	110	NaN
70	110	NaN
72	110	NaN
74	110	NaN
76	110	NaN
78	110	NaN
80	110	NaN
82	110	NaN
84	110	NaN
86	110	NaN
88	110	NaN
90	110	NaN
92	110	NaN
94	110	NaN
96	110	NaN
98	110	NaN
100	110	NaN
102	110	NaN
104	110	NaN
106	110	NaN
108	110	NaN
110	110	NaN
112	110	NaN
114	110	NaN
116	110	NaN
118	110	NaN
120	110	NaN

-120	108	-16
-118	108	-16
-116	108	-16
-114	108	-16
-112	108	-13.61654338025467
-110	108	-14.47440195616166
-108	108	-13.30989857963894
-106	108	-14.121823123118707
-104	108	-13.462844355278964
-102	108	-16
-100	108	-16
-98	108	-16
-96	108	-16
-94	108	-16
-92	108	-16
-90	108	-16
-88	108	-16
-86	108	-16
-84	108	-16
-82	108	-16
-80	108	-16
-78	108	-16
-76	108	-16
-74	108	-16
-72	108	-16
-70	108	-16
-68	108	-16
-66	108	-16
-64	108	-16
-62	108	-16
-60	108	-16
-58	108	-16
-56	108	-16
-54	108	-16
-52	108	-16
-50	108	-16
-48	108	-16
-46	108	-16
-44	108	-16
-42	108	-16
-40	108	-16
-38	108	-16
-36	108	-16
-34	108	-16
-32	108	-16
-30	108	-16
-28	108	-16
-26	108	-16
-24	108	-16
-22	108	-16
-20	108	-16
-18	108	-16
-16	108	-16
-14	108	-16
-12	108	-16
-10	108	-16
-8	108	-16
-6	108	-16
-4	108	-13.462844355278964
-2	108	-14.121823123118707
0	108	-13.30989857963894
2	108	-14.47440195616166
4	108	-13.61654338025467
6	108	-16
8	108	-16
10	108	-16
12	108	-16
14	108	NaN
16	108	NaN
18	108	NaN
20	108	NaN
22	108	NaN
24	108	NaN
26	108	NaN
28	108	NaN
30	108	NaN
32	108	NaN
34	108	NaN
36	108	NaN
38	108	NaN
40	108	NaN
42	108	NaN
44	108	NaN
46	108	NaN
48	108	NaN
50	108	NaN
52	108	NaN
54	108	NaN
56	108	NaN
58	108	NaN
60	108	NaN
62	108	NaN
64	108	NaN
66	108	NaN
68	108	NaN
70	108	NaN
72	108	NaN
74	108	NaN
76	108	NaN
78	108	NaN
80	108	NaN
82	108	NaN
84	108	NaN
86	108	NaN
88	108	NaN
90	108	NaN
92	108	NaN
94	108	NaN
96	108	NaN
98	108	NaN
100	108	NaN
102	108	NaN
104	108	NaN
106	108	NaN
108	108	NaN
110	108	NaN
112	108	NaN
114	108	NaN
116	108	NaN
118	108	NaN
120	108	NaN

-120	106	-16
-118	106	-16
-116	106	-16
-114	106	-16
-112	106	-16
-110	106	-13.540052084683051
-108	106	-14.121823122719544
-106	106	-13.458488445863134
-104	106	-13.829727179697741
-102	106	-13.384948052689772
-100	106	-16
-98	106	-16
-96	106	-16
-94	106	-16
-92	106	-16
-90	106	-16
-88	106	-16
-86	106	-16
-84	106	-16
-82	106	-16
-80	106	-16
-78	106	-16
-76	106	-16
-74	106	-16
-72	106	-16
-70	106	-16
-68	106	-16
-66	106	-16
-64	106	-16
-62	106	-16
-60	106	-16
-58	106	-16
-56	106	-16
-54	106	-16
-52	106	-16
-50	106	-16
-48	106	-16
-46	106	-16
-44	106	-16
-42	106	-16
-40	106	-16
-38	106	-16
-36	106	-16
-34	106	-16
-32	106	-16
-30	106	-16
-28	106	-16
-26	106	-16
-24	106	-16
-22	106	-16
-20	106	-16
-18	106	-16
-16	106	-16
-14	106	-16
-12	106	-16
-10	106	-16
-8	106	-16
-6	106	-16
-4	106	-13.384948052689772
-2	106	-13.829727179697741
0	106	-13.458488445863134
2	106	-14.121823122719544
4	106	-13.540052084683051
6	106	-16
8	106	-16
10	106	-16
12	106	-16
14	106	-16
16	106	NaN
18	106	NaN
20	106	NaN
22	106	NaN
24	106	NaN
26	106	NaN
28	106	NaN
30	106	NaN
32	106	NaN
34	106	NaN
36	106	NaN
38	106	NaN
40	106	NaN
42	106	NaN
44	106	NaN
46	106	NaN
48	106	NaN
50	106	NaN
52	106	NaN
54	106	NaN
56	106	NaN
58	106	NaN
60	106	NaN
62	106	NaN
64	106	NaN
66	106	NaN
68	106	NaN
70	106	NaN
72	106	NaN
74	106	NaN
76	106	NaN
78	106	NaN
80	106	NaN
82	106	NaN
84	106	NaN
86	106	NaN
88	106	NaN
90	106	NaN
92	106	NaN
94	106	NaN
96	106	NaN
98	106	NaN
100	106	NaN
102	106	NaN
104	106	NaN
106	106	NaN
108	106	NaN
110	106	NaN
112	106	NaN
114	106	NaN
116	106	NaN
118	106	NaN
120	106	NaN

-120	104	-16
-118	104	-16
-116	104	-16
-114	104	-16
-112	104	-16
-110	104	-16
-108	104	-13.462844336429429
-106	104	-13.829727179455132
-104	104	-13.66975777510543
-102	104	-13.575914933925443
-100	104	-13.306398999762248
-98	104	-15.938282596963981
-96	104	-16
-94	104	-16
-92	104	-16
-90	104	-16
-88	104	-16
-86	104	-16
-84	104	-16
-82	104	-16
-80	104	-16
-78	104	-16
-76	104	-16
-74	104	-16
-72	104	-16
-70	104	-16
-68	104	-16
-66	104	-16
-64	104	-16
-62	104	-16
-60	104	-16
-58	104	-16
-56	104	-16
-54	104	-16
-52	104	-16
-50	104	-16
-48	104	-16
-46	104	-16
-44	104	-16
-42	104	-16
-40	104	-16
-38	104	-16
-36	104	-16
-34	104	-16
-32	104	-16
-30	104	-16
-28	104	-16
-26	104	-16
-24	104	-16
-22	104	-16
-20	104	-16
-18	104	-16
-16	104	-16
-14	104	-16
-12	104	-16
-10	104	-16
-8	104	-16
-6	104	-15.938282596963981
-4	104	-13.306398999762248
-2	104	-13.575914933925443
0	104	-13.66975777510543
2	104	-13.829727179455132
4	104	-13.462844336429429
6	104	-16
8	104	-16
10	104	-16
12	104	-16
14	104	-16
16	104	-16
18	104	NaN
20	104	NaN
22	104	NaN
24	104	NaN
26	104	NaN
28	104	NaN
30	104	NaN
32	104	NaN
34	104	NaN
36	104	NaN
38	104	NaN
40	104	NaN
42	104	NaN
44	104	NaN
46	104	NaN
48	104	NaN
50	104	NaN
52	104	NaN
54	104	NaN
56	104	NaN
58	104	NaN
60	104	NaN
62	104	NaN
64	104	NaN
66	104	NaN
68	104	NaN
70	104	NaN
72	104	NaN
74	104	NaN
76	104	NaN
78	104	NaN
80	104	NaN
82	104	NaN
84	104	NaN
86	104	NaN
88	104	NaN
90	104	NaN
92	104	NaN
94	104	NaN
96	104	NaN
98	104	NaN
100	104	NaN
102	104	NaN
104	104	NaN
106	104	NaN
108	104	NaN
110	104	NaN
112	104	NaN
114	104	NaN
116	104	NaN
118	104	NaN
120	104	NaN

-120	102	-16
-118	102	-16
-116	102	-16
-114	102	-16
-112	102	-16
-110	102	-16
-108	102	-16
-106	102	-13.384948032287701
-104	102	-13.575914933783825
-102	102	-13.995717963705165
-100	102	-13.348390345656552
-98	102	-13.227242520234752
-96	102	-15.805782989488213
-94	102	-16
-92	102	-16
-90	102	-16
-88	102	-16
-86	102	-16
-84	102	-16
-82	102	-16
-80	102	-16
-78	102	-16
-76	102	-16
-74	102	-16
-72	102	-16
-70	102	-16
-68	102	-16
-66	102	-16
-64	102	-16
-62	102	-16
-60	102	-16
-58	102	-16
-56	102	-16
-54	102	-16
-52	102	-16
-50	102	-16
-48	102	-16
-46	102	-16
-44	102	-16
-42	102	-16
-40	102	-16
-38	102	-16
-36	102	-16
-34	102	-16
-32	102	-16
-30	102	-16
-28	102	-16
-26	102	-16
-24	102	-16
-22	102	-16
-20	102	-16
-18	102	-16
-16	102	-16
-14	102	-16
-12	102	-16
-10	102	-16
-8	102	-16
-6	102	-15.805782989488213
-4	102	-13.227242520234752
-2	102	-13.348390345656552
0	102	-13.995717963705165
2	102	-13.575914933783825
4	102	-13.384948032287701
6	102	-16
8	102	-16
10	102	-16
12	102	-16
14	102	-16
16	102	-16
18	102	-16
20	102	NaN
22	102	NaN
24	102	NaN
26	102	NaN
28	102	NaN
30	102	NaN
32	102	NaN
34	102	NaN
36	102	NaN
38	102	NaN
40	102	NaN
42	102	NaN
44	102	NaN
46	102	NaN
48	102	NaN
50	102	NaN
52	102	NaN
54	102	NaN
56	102	NaN
58	102	NaN
60	102	NaN
62	102	NaN
64	102	NaN
66	102	NaN
68	102	NaN
70	102	NaN
72	102	NaN
74	102	NaN
76	102	NaN
78	102	NaN
80	102	NaN
82	102	NaN
84	102	NaN
86	102	NaN
88	102	NaN
90	102	NaN
92	102	NaN
94	102	NaN
96	102	NaN
98	102	NaN
100	102	NaN
102	102	NaN
104	102	NaN
106	102	NaN
108	102	NaN
110	102	NaN
112	102	NaN
114	102	NaN
116	102	NaN
118	102	NaN
120	102	NaN

-120	100	-16
-118	100	-16
-116	100	-16
-114	100	-16
-112	100	-16
-110	100	-16
-108	100	-16
-106	100	-16
-104	100	-13.30639897764154
-102	100	-13.348390345584848
-100	100	-14.600210832841677
-98	100	-13.139932793779272
-96	100	-13.147535430249537
-94	100	-15.670922015617366
-92	100	-16
-90	100	-16
-88	100	-16
-86	100	-16
-84	100	-16
-82	100	-16
-80	100	-16
-78	100	-16
-76	100	-16
-74	100	-16
-72	100	-16
-70	100	-16
-68	100	-16
-66	100	-16
-64	100	-16
-62	100	-16
-60	100	-16
-58	100	-16
-56	100	-16
-54	100	-16
-52	100	-16
-50	100	-16
-48	100	-16
-46	100	-16
-44	100	-16
-42	100	-16
-40	100	-16
-38	100	-16
-36	100	-16
-34	100	-16
-32	100	-16
-30	100	-16
-28	100	-16
-26	100	-16
-24	100	-16
-22	100	-16
-20	100	-16
-18	100	-16
-16	100	-16
-14	100	-16
-12	100	-16
-10	100	-16
-8	100	-16
-6	100	-15.670922015617366
-4	100	-13.147535430249537
-2	100	-13.139932793779272
0	100	-14.600210832841677
2	100	-13.348390345584848
4	100	-13.30639897764154
6	100	-16
8	100	-16
10	100	-16
12	100	-16
14	100	-16
16	100	-16
18	100	-16
20	100	-16
22	100	NaN
24	100	NaN
26	100	NaN
28	100	NaN
30	100	NaN
32	100	NaN
34	100	NaN
36	100	NaN
38	100	NaN
40	100	NaN
42	100	NaN
44	100	NaN
46	100	NaN
48	100	NaN
50	100	NaN
52	100	NaN
54	100	NaN
56	100	NaN
58	100	NaN
60	100	NaN
62	100	NaN
64	100	NaN
66	100	NaN
68	100	NaN
70	100	NaN
72	100	NaN
74	100	NaN
76	100	NaN
78	100	NaN
80	100	NaN
82	100	NaN
84	100	NaN
86	100	NaN
88	100	NaN
90	100	NaN
92	100	NaN
94	100	NaN
96	100	NaN
98	100	NaN
100	100	NaN
102	100	NaN
104	100	NaN
106	100	NaN
108	100	NaN
110	100	NaN
112	100	NaN
114	100	NaN
116	100	NaN
118	100	NaN
120	100	NaN

-120	98	-16
-118	98	-16
-116	98	-16
-114	98	-16
-112	98	-16
-110	98	-16
-108	98	-16
-106	98	-16
-104	98	-15.938137946456099
-102	98	-13.22724249619906
-100	98	-13.139932793758826
-98	98	-16
-96	98	-12.945860011936551
-94	98	-13.067348474220497
-92	98	-15.533626050354323
-90	98	-16
-88	98	-16
-86	98	-16
-84	98	-16
-82	98	-16
-80	98	-16
-78	98	-16
-76	98	-16
-74	98	-16
-72	98	-16
-70	98	-16
-68	98	-16
-66	98	-16
-64	98	-16
-62	98	-16
-60	98	-16
-58	98	-16
-56	98	-16
-54	98	-16
-52	98	-16
-50	98	-16
-48	98	-16
-46	98	-16
-44	98	-16
-42	98	-16
-40	98	-16
-38	98	-16
-36	98	-16
-34	98	-16
-32	98	-16
-30	98	-16
-28	98	-16
-26	98	-16
-24	98	-16
-22	98	-16
-20	98	-16
-18	98	-16
-16	98	-16
-14	98	-16
-12	98	-16
-10	98	-16
-8	98	-16
-6	98	-15.533626050354323
-4	98	-13.067348474220497
-2	98	-12.945860011936551
0	98	-16
2	98	-13.139932793758826
4	98	-13.22724249619906
6	98	-15.938137946456099
8	98	-16
10	98	-16
12	98	-16
14	98	-16
16	98	-16
18	98	-16
20	98	-16
22	98	-16
24	98	NaN
26	98	NaN
28	98	NaN
30	98	NaN
32	98	NaN
34	98	NaN
36	98	NaN
38	98	NaN
40	98	NaN
42	98	NaN
44	98	NaN
46	98	NaN
48	98	NaN
50	98	NaN
52	98	NaN
54	98	NaN
56	98	NaN
58	98	NaN
60	98	NaN
62	98	NaN
64	98	NaN
66	98	NaN
68	98	NaN
70	98	NaN
72	98	NaN
74	98	NaN
76	98	NaN
78	98	NaN
80	98	NaN
82	98	NaN
84	98	NaN
86	98	NaN
88	98	NaN
90	98	NaN
92	98	NaN
94	98	NaN
96	98	NaN
98	98	NaN
100	98	NaN
102	98	NaN
104	98	NaN
106	98	NaN
108	98	NaN
110	98	NaN
112	98	NaN
114	98	NaN
116	98	NaN
118	98	NaN
120	98	NaN

-120	96	-16
-118	96	-16
-116	96	-16
-114	96	-16
-112	96	-16
-110	96	-16
-108	96	-16
-106	96	-16
-104	96	-16
-102	96	-15.805641250774897
-100	96	-13.147535404066257
-98	96	-12.945860011955716
-96	96	-14.493706507718821
-94	96	-12.762966390556818
-92	96	-12.986769351063128
-90	96	-15.393819286421282
-88	96	-16
-86	96	-16
-84	96	-16
-82	96	-16
-80	96	-16
-78	96	-16
-76	96	-16
-74	96	-16
-72	96	-16
-70	96	-16
-68	96	-16
-66	96	-16
-64	96	-16
-62	96	-16
-60	96	-16
-58	96	-16
-56	96	-16
-54	96	-16
-52	96	-16
-50	96	-16
-48	96	-16
-46	96	-16
-44	96	-16
-42	96	-16
-40	96	-16
-38	96	-16
-36	96	-16
-34	96	-16
-32	96	-16
-30	96	-16
-28	96	-16
-26	96	-16
-24	96	-16
-22	96	-16
-20	96	-16
-18	96	-16
-16	96	-16
-14	96	-16
-12	96	-16
-10	96	-16
-8	96	-16
-6	96	-15.393819286421282
-4	96	-12.986769351063128
-2	96	-12.762966390556818
0	96	-14.493706507718821
2	96	-12.945860011955716
4	96	-13.147535404066257
6	96	-15.805641250774897
8	96	-16
10	96	-16
12	96	-16
14	96	-16
16	96	-16
18	96	-16
20	96	-16
22	96	-16
24	96	-16
26	96	NaN
28	96	NaN
30	96	NaN
32	96	NaN
34	96	NaN
36	96	NaN
38	96	NaN
40	96	NaN
42	96	NaN
44	96	NaN
46	96	NaN
48	96	NaN
50	96	NaN
52	96	NaN
54	96	NaN
56	96	NaN
58	96	NaN
60	96	NaN
62	96	NaN
64	96	NaN
66	96	NaN
68	96	NaN
70	96	NaN
72	96	NaN
74	96	NaN
76	96	NaN
78	96	NaN
80	96	NaN
82	96	NaN
84	96	NaN
86	96	NaN
88	96	NaN
90	96	NaN
92	96	NaN
94	96	NaN
96	96	NaN
98	96	NaN
100	96	NaN
102	96	NaN
104	96	NaN
106	96	NaN
108	96	NaN
110	96	NaN
112	96	NaN
114	96	NaN
116	96	NaN
118	96	NaN
120	96	NaN

-120	94	-16
-118	94	-16
-116	94	-16
-114	94	-16
-112	94	-16
-110	94	-16
-108	94	-16
-106	94	-16
-104	94	-16
-102	94	-16
-100	94	-15.670783076098024
-98	94	-13.067348445613165
-96	94	-12.762966390608247
-94	94	-13.70823370178639
-92	94	-12.588966011779231
-90	94	-12.905906502290604
-88	94	-15.251423882941666
-86	94	-16
-84	94	-16
-82	94	-16
-80	94	-16
-78	94	-16
-76	94	-16
-74	94	-16
-72	94	-16
-70	94	-16
-68	94	-16
-66	94	-16
-64	94	-16
-62	94	-16
-60	94	-16
-58	94	-16
-56	94	-16
-54	94	-16
-52	94	-16
-50	94	-16
-48	94	-16
-46	94	-16
-44	94	-16
-42	94	-16
-40	94	-16
-38	94	-16
-36	94	-16
-34	94	-16
-32	94	-16
-30	94	-16
-28	94	-16
-26	94	-16
-24	94	-16
-22	94	-16
-20	94	-16
-18	94	-16
-16	94	-16
-14	94	-16
-12	94	-16
-10	94	-16
-8	94	-16
-6	94	-15.251423882941666
-4	94	-12.905906502290604
-2	94	-12.588966011779231
0	94	-13.70823370178639
2	94	-12.762966390608247
4	94	-13.067348445613165
6	94	-15.670783076098024
8	94	-16
10	94	-16
12	94	-16
14	94	-16
16	94	-16
18	94	-16
20	94	-16
22	94	-16
24	94	-16
26	94	-16
28	94	NaN
30	94	NaN
32	94	NaN
34	94	NaN
36	94	NaN
38	94	NaN
40	94	NaN
42	94	NaN
44	94	NaN
46	94	NaN
48	94	NaN
50	94	NaN
52	94	NaN
54	94	NaN
56	94	NaN
58	94	NaN
60	94	NaN
62	94	NaN
64	94	NaN
66	94	NaN
68	94	NaN
70	94	NaN
72	94	NaN
74	94	NaN
76	94	NaN
78	94	NaN
80	94	NaN
82	94	NaN
84	94	NaN
86	94	NaN
88	94	NaN
90	94	NaN
92	94	NaN
94	94	NaN
96	94	NaN
98	94	NaN
100	94	NaN
102	94	NaN
104	94	NaN
106	94	NaN
108	94	NaN
110	94	NaN
112	94	NaN
114	94	NaN
116	94	NaN
118	94	NaN
120	94	NaN

-120	92	-16
-118	92	-16
-116	92	-16
-114	92	-16
-112	92	-16
-110	92	-16
-108	92	-16
-106	92	-16
-104	92	-16
-102	92	-16
-100	92	-16
-98	92	-15.533489792587138
-96	92	-12.986769319701686
-94	92	-12.588966011858426
-92	92	-13.217843762695217
-90	92	-12.422177793873733
-88	92	-12.82489389353782
-86	92	-15.106360188278941
-84	92	-16
-82	92	-16
-80	92	-16
-78	92	-16
-76	92	-16
-74	92	-16
-72	92	-16
-70	92	-16
-68	92	-16
-66	92	-16
-64	92	-16
-62	92	-16
-60	92	-16
-58	92	-16
-56	92	-16
-54	92	-16
-52	92	-16
-50	92	-16
-48	92	-16
-46	92	-16
-44	92	-16
-42	92	-16
-40	92	-16
-38	92	-16
-36	92	-16
-34	92	-16
-32	92	-16
-30	92	-16
-28	92	-16
-26	92	-16
-24	92	-16
-22	92	-16
-20	92	-16
-18	92	-16
-16	92	-16
-14	92	-16
-12	92	-16
-10	92	-16
-8	92	-16
-6	92	-15.106360188278941
-4	92	-12.82489389353782
-2	92	-12.422177793873733
0	92	-13.217843762695217
2	92	-12.588966011858426
4	92	-12.986769319701686
6	92	-15.533489792587138
8	92	-16
10	92	-16
12	92	-16
14	92	-16
16	92	-16
18	92	-16
20	92	-16
22	92	-16
24	92	-16
26	92	-16
28	92	-16
30	92	NaN
32	92	NaN
34	92	NaN
36	92	NaN
38	92	NaN
40	92	NaN
42	92	NaN
44	92	NaN
46	92	NaN
48	92	NaN
50	92	NaN
52	92	NaN
54	92	NaN
56	92	NaN
58	92	NaN
60	92	NaN
62	92	NaN
64	92	NaN
66	92	NaN
68	92	NaN
70	92	NaN
72	92	NaN
74	92	NaN
76	92	NaN
78	92	NaN
80	92	NaN
82	92	NaN
84	92	NaN
86	92	NaN
88	92	NaN
90	92	NaN
92	92	NaN
94	92	NaN
96	92	NaN
98	92	NaN
100	92	NaN
102	92	NaN
104	92	NaN
106	92	NaN
108	92	NaN
110	92	NaN
112	92	NaN
114	92	NaN
116	92	NaN
118	92	NaN
120	92	NaN

-120	90	-16
-118	90	-16
-116	90	-16
-114	90	-16
-112	90	-16
-110	90	-16
-108	90	-16
-106	90	-16
-104	90	-16
-102	90	-16
-100	90	-16
-98	90	-16
-96	90	-15.393685587428065
-94	90	-12.905906467778873
-92	90	-12.42217779397823
-90	90	-12.846281553430458
-88	90	-12.261337025261614
-86	90	-12.743897106349637
-84	90	-14.958547059278104
-82	90	-16
-80	90	-16
-78	90	-16
-76	90	-16
-74	90	-16
-72	90	-16
-70	90	-16
-68	90	-16
-66	90	-16
-64	90	-16
-62	90	-16
-60	90	-16
-58	90	-16
-56	90	-16
-54	90	-16
-52	90	-16
-50	90	-16
-48	90	-16
-46	90	-16
-44	90	-16
-42	90	-16
-40	90	-16
-38	90	-16
-36	90	-16
-34	90	-16
-32	90	-16
-30	90	-16
-28	90	-16
-26	90	-16
-24	90	-16
-22	90	-16
-20	90	-16
-18	90	-16
-16	90	-16
-14	90	-16
-12	90	-16
-10	90	-16
-8	90	-16
-6	90	-14.958547059278104
-4	90	-12.743897106349637
-2	90	-12.261337025261614
0	90	-12.846281553430458
2	90	-12.42217779397823
4	90	-12.905906467778873
6	90	-15.393685587428065
8	90	-16
10	90	-16
12	90	-16
14	90	-16
16	90	-16
18	90	-16
20	90	-16
22	90	-16
24	90	-16
26	90	-16
28	90	-16
30	90	-16
32	90	NaN
34	90	NaN
36	90	NaN
38	90	NaN
40	90	NaN
42	90	NaN
44	90	NaN
46	90	NaN
48	90	NaN
50	90	NaN
52	90	NaN
54	90	NaN
56	90	NaN
58	90	NaN
60	90	NaN
62	90	NaN
64	90	NaN
66	90	NaN
68	90	NaN
70	90	NaN
72	90	NaN
74	90	NaN
76	90	NaN
78	90	NaN
80	90	NaN
82	90	NaN
84	90	NaN
86	90	NaN
88	90	NaN
90	90	NaN
92	90	NaN
94	90	NaN
96	90	NaN
98	90	NaN
100	90	NaN
102	90	NaN
104	90	NaN
106	90	NaN
108	90	NaN
110	90	NaN
112	90	NaN
114	90	NaN
116	90	NaN
118	90	NaN
120	90	NaN

-120	88	-16
-118	88	-16
-116	88	-16
-114	88	-16
-112	88	-16
-110	88	-16
-108	88	-16
-106	88	-16
-104	88	-16
-102	88	-16
-100	88	-16
-98	88	-16
-96	88	-16
-94	88	-15.25129261338172
-92	88	-12.824893855397194
-90	88	-12.261337025390528
-88	88	-12.539062136087937
-86	88	-12.105477508776199
-84	88	-12.663121180151249
-82	88	-14.807902305859818
-80	88	-16
-78	88	-16
-76	88	-16
-74	88	-16
-72	88	-16
-70	88	-16
-68	88	-16
-66	88	-16
-64	88	-16
-62	88	-16
-60	88	-16
-58	88	-16
-56	88	-16
-54	88	-16
-52	88	-16
-50	88	-16
-48	88	-16
-46	88	-16
-44	88	-16
-42	88	-16
-40	88	-16
-38	88	-16
-36	88	-16
-34	88	-16
-32	88	-16
-30	88	-16
-28	88	-16
-26	88	-16
-24	88	-16
-22	88	-16
-20	88	-16
-18	88	-16
-16	88	-16
-14	88	-16
-12	88	-16
-10	88	-16
-8	88	-16
-6	88	-14.807902305859818
-4	88	-12.663121180151249
-2	88	-12.105477508776199
0	88	-12.539062136087937
2	88	-12.261337025390528
4	88	-12.824893855397194
6	88	-15.25129261338172
8	88	-16
10	88	-16
12	88	-16
14	88	-16
16	88	-16
18	88	-16
20	88	-16
22	88	-16
24	88	-16
26	88	-16
28	88	-16
30	88	-16
32	88	-16
34	88	NaN
36	88	NaN
38	88	NaN
40	88	NaN
42	88	NaN
44	88	NaN
46	88	NaN
48	88	NaN
50	88	NaN
52	88	NaN
54	88	NaN
56	88	NaN
58	88	NaN
60	88	NaN
62	88	NaN
64	88	NaN
66	88	NaN
68	88	NaN
70	88	NaN
72	88	NaN
74	88	NaN
76	88	NaN
78	88	NaN
80	88	NaN
82	88	NaN
84	88	NaN
86	88	NaN
88	88	NaN
90	88	NaN
92	88	NaN
94	88	NaN
96	88	NaN
98	88	NaN
100	88	NaN
102	88	NaN
104	88	NaN
106	88	NaN
108	88	NaN
110	88	NaN
112	88	NaN
114	88	NaN
116	88	NaN
118	88	NaN
120	88	NaN

-120	86	-16
-118	86	-16
-116	86	-16
-114	86	-16
-112	86	-16
-110	86	-16
-108	86	-16
-106	86	-16
-104	86	-16
-102	86	-16
-100	86	-16
-98	86	-16
-96	86	-16
-94	86	-16
-92	86	-15.10623121146251
-90	86	-12.743897063997654
-88	86	-12.105477508929981
-86	86	-12.272080752556294
-84	86	-11.953855472173789
-82	86	-12.58282082521525
-80	86	-14.654343298830927
-78	86	-16
-76	86	-16
-74	86	-16
-72	86	-16
-70	86	-16
-68	86	-16
-66	86	-16
-64	86	-16
-62	86	-16
-60	86	-16
-58	86	-16
-56	86	-16
-54	86	-16
-52	86	-16
-50	86	-16
-48	86	-16
-46	86	-16
-44	86	-16
-42	86	-16
-40	86	-16
-38	86	-16
-36	86	-16
-34	86	-16
-32	86	-16
-30	86	-16
-28	86	-16
-26	86	-16
-24	86	-16
-22	86	-16
-20	86	-16
-18	86	-16
-16	86	-16
-14	86	-16
-12	86	-16
-10	86	-16
-8	86	-16
-6	86	-14.654343298830927
-4	86	-12.58282082521525
-2	86	-11.953855472173789
0	86	-12.272080752556294
2	86	-12.105477508929981
4	86	-12.743897063997654
6	86	-15.10623121146251
8	86	-16
10	86	-16
12	86	-16
14	86	-16
16	86	-16
18	86	-16
20	86	-16
22	86	-16
24	86	-16
26	86	-16
28	86	-16
30	86	-16
32	86	-16
34	86	-16
36	86	NaN
38	86	NaN
40	86	NaN
42	86	NaN
44	86	NaN
46	86	NaN
48	86	NaN
50	86	NaN
52	86	NaN
54	86	NaN
56	86	NaN
58	86	NaN
60	86	NaN
62	86	NaN
64	86	NaN
66	86	NaN
68	86	NaN
70	86	NaN
72	86	NaN
74	86	NaN
76	86	NaN
78	86	NaN
80	86	NaN
82	86	NaN
84	86	NaN
86	86	NaN
88	86	NaN
90	86	NaN
92	86	NaN
94	86	NaN
96	86	NaN
98	86	NaN
100	86	NaN
102	86	NaN
104	86	NaN
106	86	NaN
108	86	NaN
110	86	NaN
112	86	NaN
114	86	NaN
116	86	NaN
118	86	NaN
120	86	NaN

-120	84	-16
-118	84	-16
-116	84	-16
-114	84	-16
-112	84	-16
-110	84	-16
-108	84	-16
-106	84	-16
-104	84	-16
-102	84	-16
-100	84	-16
-98	84	-16
-96	84	-16
-94	84	-16
-92	84	-16
-90	84	-14.958420229981913
-88	84	-12.66312113287308
-86	84	-11.953855472354155
-84	84	-12.032549782231243
-82	84	-11.805899482866861
-80	84	-12.50331389869645
-78	84	-14.497787790714652
-76	84	-16
-74	84	-16
-72	84	-16
-70	84	-16
-68	84	-16
-66	84	-16
-64	84	-16
-62	84	-16
-60	84	-16
-58	84	-16
-56	84	-16
-54	84	-16
-52	84	-16
-50	84	-16
-48	84	-16
-46	84	-16
-44	84	-16
-42	84	-16
-40	84	-16
-38	84	-16
-36	84	-16
-34	84	-16
-32	84	-16
-30	84	-16
-28	84	-16
-26	84	-16
-24	84	-16
-22	84	-16
-20	84	-16
-18	84	-16
-16	84	-16
-14	84	-16
-12	84	-16
-10	84	-16
-8	84	-16
-6	84	-14.497787790714652
-4	84	-12.50331389869645
-2	84	-11.805899482866861
0	84	-12.032549782231243
2	84	-11.953855472354155
4	84	-12.66312113287308
6	84	-14.958420229981913
8	84	-16
10	84	-16
12	84	-16
14	84	-16
16	84	-16
18	84	-16
20	84	-16
22	84	-16
24	84	-16
26	84	-16
28	84	-16
30	84	-16
32	84	-16
34	84	-16
36	84	-16
38	84	NaN
40	84	NaN
42	84	NaN
44	84	NaN
46	84	NaN
48	84	NaN
50	84	NaN
52	84	NaN
54	84	NaN
56	84	NaN
58	84	NaN
60	84	NaN
62	84	NaN
64	84	NaN
66	84	NaN
68	84	NaN
70	84	NaN
72	84	NaN
74	84	NaN
76	84	NaN
78	84	NaN
80	84	NaN
82	84	NaN
84	84	NaN
86	84	NaN
88	84	NaN
90	84	NaN
92	84	NaN
94	84	NaN
96	84	NaN
98	84	NaN
100	84	NaN
102	84	NaN
104	84	NaN
106	84	NaN
108	84	NaN
110	84	NaN
112	84	NaN
114	84	NaN
116	84	NaN
118	84	NaN
120	84	NaN

-120	82	-16
-118	82	-16
-116	82	-16
-114	82	-16
-112	82	-16
-110	82	-16
-108	82	-16
-106	82	-16
-104	82	-16
-102	82	-16
-100	82	-16
-98	82	-16
-96	82	-16
-94	82	-16
-92	82	-16
-90	82	-16
-88	82	-14.807777468896646
-86	82	-12.582820772125272
-84	82	-11.805899483076828
-82	82	-11.81288575744188
-80	82	-11.661177388775595
-78	82	-12.424999451747269
-76	82	-14.338155015526269
-74	82	-16
-72	82	-16
-70	82	-16
-68	82	-16
-66	82	-16
-64	82	-16
-62	82	-16
-60	82	-16
-58	82	-16
-56	82	-16
-54	82	-16
-52	82	-16
-50	82	-16
-48	82	-16
-46	82	-16
-44	82	-16
-42	82	-16
-40	82	-16
-38	82	-16
-36	82	-16
-34	82	-16
-32	82	-16
-30	82	-16
-28	82	-16
-26	82	-16
-24	82	-16
-22	82	-16
-20	82	-16
-18	82	-16
-16	82	-16
-14	82	-16
-12	82	-16
-10	82	-16
-8	82	-16
-6	82	-14.338155015526269
-4	82	-12.424999451747269
-2	82	-11.661177388775595
0	82	-11.81288575744188
2	82	-11.805899483076828
4	82	-12.582820772125272
6	82	-14.807777468896646
8	82	-16
10	82	-16
12	82	-16
14	82	-16
16	82	-16
18	82	-16
20	82	-16
22	82	-16
24	82	-16
26	82	-16
28	82	-16
30	82	-16
32	82	-16
34	82	-16
36	82	-16
38	82	-16
40	82	NaN
42	82	NaN
44	82	NaN
46	82	NaN
48	82	NaN
50	82	NaN
52	82	NaN
54	82	NaN
56	82	NaN
58	82	NaN
60	82	NaN
62	82	NaN
64	82	NaN
66	82	NaN
68	82	NaN
70	82	NaN
72	82	NaN
74	82	NaN
76	82	NaN
78	82	NaN
80	82	NaN
82	82	NaN
84	82	NaN
86	82	NaN
88	82	NaN
90	82	NaN
92	82	NaN
94	82	NaN
96	82	NaN
98	82	NaN
100	82	NaN
102	82	NaN
104	82	NaN
106	82	NaN
108	82	NaN
110	82	NaN
112	82	NaN
114	82	NaN
116	82	NaN
118	82	NaN
120	82	NaN

-120	80	-16
-118	80	-16
-116	80	-16
-114	80	-16
-112	80	-16
-110	80	-16
-108	80	-16
-106	80	-16
-104	80	-16
-102	80	-16
-100	80	-16
-98	80	-16
-96	80	-16
-94	80	-16
-92	80	-16
-90	80	-16
-88	80	-16
-86	80	-14.65422028731102
-84	80	-12.50331383868567
-82	80	-11.661177389019649
-80	80	-11.608244259690863
-78	80	-11.519375040147269
-76	80	-12.34838230968893
-74	80	-14.175367155385182
-72	80	-16
-70	80	-16
-68	80	-16
-66	80	-16
-64	80	-16
-62	80	-16
-60	80	-16
-58	80	-16
-56	80	-16
-54	80	-16
-52	80	-16
-50	80	-16
-48	80	-16
-46	80	-16
-44	80	-16
-42	80	-16
-40	80	-16
-38	80	-16
-36	80	-16
-34	80	-16
-32	80	-16
-30	80	-16
-28	80	-16
-26	80	-16
-24	80	-16
-22	80	-16
-20	80	-16
-18	80	-16
-16	80	-16
-14	80	-16
-12	80	-16
-10	80	-16
-8	80	-16
-6	80	-14.175367155385182
-4	80	-12.34838230968893
-2	80	-11.519375040147269
0	80	-11.608244259690863
2	80	-11.661177389019649
4	80	-12.50331383868567
6	80	-14.65422028731102
8	80	-16
10	80	-16
12	80	-16
14	80	-16
16	80	-16
18	80	-16
20	80	-16
22	80	-16
24	80	-16
26	80	-16
28	80	-16
30	80	-16
32	80	-16
34	80	-16
36	80	-16
38	80	-16
40	80	-16
42	80	NaN
44	80	NaN
46	80	NaN
48	80	NaN
50	80	NaN
52	80	NaN
54	80	NaN
56	80	NaN
58	80	NaN
60	80	NaN
62	80	NaN
64	80	NaN
66	80	NaN
68	80	NaN
70	80	NaN
72	80	NaN
74	80	NaN
76	80	NaN
78	80	NaN
80	80	NaN
82	80	NaN
84	80	NaN
86	80	NaN
88	80	NaN
90	80	NaN
92	80	NaN
94	80	NaN
96	80	NaN
98	80	NaN
100	80	NaN
102	80	NaN
104	80	NaN
106	80	NaN
108	80	NaN
110	80	NaN
112	80	NaN
114	80	NaN
116	80	NaN
118	80	NaN
120	80	NaN

-120	78	-16
-118	78	-16
-116	78	-16
-114	78	-16
-112	78	-16
-110	78	-16
-108	78	-16
-106	78	-16
-104	78	-16
-102	78	-16
-100	78	-16
-98	78	-16
-96	78	-16
-94	78	-16
-92	78	-16
-90	78	-16
-88	78	-16
-86	78	-16
-84	78	-14.497666423917758
-82	78	-12.424999383410228
-80	78	-11.51937504043166
-78	78	-11.41536902816941
-76	78	-11.380283730122821
-74	78	-12.274107204820073
-72	78	-14.009351292071441
-70	78	-16
-68	78	-16
-66	78	-16
-64	78	-16
-62	78	-16
-60	78	-16
-58	78	-16
-56	78	-16
-54	78	-16
-52	78	-16
-50	78	-16
-48	78	-16
-46	78	-16
-44	78	-16
-42	78	-16
-40	78	-16
-38	78	-16
-36	78	-16
-34	78	-16
-32	78	-16
-30	78	-16
-28	78	-16
-26	78	-16
-24	78	-16
-22	78	-16
-20	78	-16
-18	78	-16
-16	78	-16
-14	78	-16
-12	78	-16
-10	78	-16
-8	78	-16
-6	78	-14.009351292071441
-4	78	-12.274107204820073
-2	78	-11.380283730122821
0	78	-11.41536902816941
2	78	-11.51937504043166
4	78	-12.424999383410228
6	78	-14.497666423917758
8	78	-16
10	78	-16
12	78	-16
14	78	-16
16	78	-16
18	78	-16
20	78	-16
22	78	-16
24	78	-16
26	78	-16
28	78	-16
30	78	-16
32	78	-16
34	78	-16
36	78	-16
38	78	-16
40	78	-16
42	78	-16
44	78	NaN
46	78	NaN
48	78	NaN
50	78	NaN
52	78	NaN
54	78	NaN
56	78	NaN
58	78	NaN
60	78	NaN
62	78	NaN
64	78	NaN
66	78	NaN
68	78	NaN
70	78	NaN
72	78	NaN
74	78	NaN
76	78	NaN
78	78	NaN
80	78	NaN
82	78	NaN
84	78	NaN
86	78	NaN
88	78	NaN
90	78	NaN
92	78	NaN
94	78	NaN
96	78	NaN
98	78	NaN
100	78	NaN
102	78	NaN
104	78	NaN
106	78	NaN
108	78	NaN
110	78	NaN
112	78	NaN
114	78	NaN
116	78	NaN
118	78	NaN
120	78	NaN

-120	76	-16
-118	76	-16
-116	76	-16
-114	76	-16
-112	76	-16
-110	76	-16
-108	76	-16
-106	76	-16
-104	76	-16
-102	76	-16
-100	76	-16
-98	76	-16
-96	76	-16
-94	76	-16
-92	76	-16
-90	76	-16
-88	76	-16
-86	76	-15.963023924976461
-84	76	-16
-82	76	-14.33803509627731
-80	76	-12.348382231220105
-78	76	-11.38028373045604
-76	76	-11.231997321666919
-74	76	-11.243794667406748
-72	76	-12.20300724752243
-70	76	-13.840042003651355
-68	76	-16
-66	76	-16
-64	76	-16
-62	76	-16
-60	76	-16
-58	76	-16
-56	76	-16
-54	76	-16
-52	76	-16
-50	76	-16
-48	76	-16
-46	76	-16
-44	76	-16
-42	76	-16
-40	76	-16
-38	76	-16
-36	76	-16
-34	76	-16
-32	76	-16
-30	76	-16
-28	76	-16
-26	76	-16
-24	76	-16
-22	76	-16
-20	76	-16
-18	76	-16
-16	76	-16
-14	76	-16
-12	76	-16
-10	76	-16
-8	76	-16
-6	76	-13.840042003651355
-4	76	-12.20300724752243
-2	76	-11.243794667406748
0	76	-11.231997321666919
2	76	-11.38028373045604
4	76	-12.348382231220105
6	76	-14.33803509627731
8	76	-16
10	76	-15.963023924976461
12	76	-16
14	76	-16
16	76	-16
18	76	-16
20	76	-16
22	76	-16
24	76	-16
26	76	-16
28	76	-16
30	76	-16
32	76	-16
34	76	-16
36	76	-16
38	76	-16
40	76	-16
42	76	-16
44	76	-16
46	76	NaN
48	76	NaN
50	76	NaN
52	76	NaN
54	76	NaN
56	76	NaN
58	76	NaN
60	76	NaN
62	76	NaN
64	76	NaN
66	76	NaN
68	76	NaN
70	76	NaN
72	76	NaN
74	76	NaN
76	76	NaN
78	76	NaN
80	76	NaN
82	76	NaN
84	76	NaN
86	76	NaN
88	76	NaN
90	76	NaN
92	76	NaN
94	76	NaN
96	76	NaN
98	76	NaN
100	76	NaN
102	76	NaN
104	76	NaN
106	76	NaN
108	76	NaN
110	76	NaN
112	76	NaN
114	76	NaN
116	76	NaN
118	76	NaN
120	76	NaN

-120	74	-16
-118	74	-16
-116	74	-16
-114	74	-16
-112	74	-16
-110	74	-16
-108	74	-16
-106	74	-16
-104	74	-16
-102	74	-16
-100	74	-16
-98	74	-16
-96	74	-16
-94	74	-16
-92	74	-16
-90	74	-16
-88	74	-16
-86	74	-16
-84	74	-15.877721652264773
-82	74	-16
-80	74	-14.175248466790956
-78	74	-12.274107113864012
-76	74	-11.24379466780023
-74	74	-11.056529909497813
-72	74	-11.109899759723776
-70	74	-12.136174580731675
-68	74	-13.66738482541204
-66	74	-16
-64	74	-16
-62	74	-16
-60	74	-16
-58	74	-16
-56	74	-16
-54	74	-16
-52	74	-16
-50	74	-16
-48	74	-16
-46	74	-16
-44	74	-16
-42	74	-16
-40	74	-16
-38	74	-16
-36	74	-16
-34	74	-16
-32	74	-16
-30	74	-16
-28	74	-16
-26	74	-16
-24	74	-16
-22	74	-16
-20	74	-16
-18	74	-16
-16	74	-16
-14	74	-16
-12	74	-16
-10	74	-16
-8	74	-16
-6	74	-13.66738482541204
-4	74	-12.136174580731675
-2	74	-11.109899759723776
0	74	-11.056529909497813
2	74	-11.24379466780023
4	74	-12.274107113864012
6	74	-14.175248466790956
8	74	-16
10	74	-15.877721652264773
12	74	-16
14	74	-16
16	74	-16
18	74	-16
20	74	-16
22	74	-16
24	74	-16
26	74	-16
28	74	-16
30	74	-16
32	74	-16
34	74	-16
36	74	-16
38	74	-16
40	74	-16
42	74	-16
44	74	-16
46	74	-16
48	74	NaN
50	74	NaN
52	74	NaN
54	74	NaN
56	74	NaN
58	74	NaN
60	74	NaN
62	74	NaN
64	74	NaN
66	74	NaN
68	74	NaN
70	74	NaN
72	74	NaN
74	74	NaN
76	74	NaN
78	74	NaN
80	74	NaN
82	74	NaN
84	74	NaN
86	74	NaN
88	74	NaN
90	74	NaN
92	74	NaN
94	74	NaN
96	74	NaN
98	74	NaN
100	74	NaN
102	74	NaN
104	74	NaN
106	74	NaN
108	74	NaN
110	74	NaN
112	74	NaN
114	74	NaN
116	74	NaN
118	74	NaN
120	74	NaN

-120	72	-16
-118	72	-16
-116	72	-16
-114	72	-16
-112	72	-16
-110	72	-16
-108	72	-16
-106	72	-16
-104	72	-16
-102	72	-16
-100	72	-16
-98	72	-16
-96	72	-16
-94	72	-16
-92	72	-16
-90	72	-16
-88	72	-16
-86	72	-16
-84	72	-16
-82	72	-15.789688261392957
-80	72	-16
-78	72	-14.009233593426329
-76	72	-12.203007140951593
-74	72	-11.109899760192963
-72	72	-10.887839136133795
-70	72	-10.978698780555616
-68	72	-12.075066592762614
-66	72	-13.491340878606417
-64	72	-16
-62	72	-16
-60	72	-16
-58	72	-16
-56	72	-16
-54	72	-16
-52	72	-16
-50	72	-16
-48	72	-16
-46	72	-16
-44	72	-16
-42	72	-16
-40	72	-16
-38	72	-16
-36	72	-16
-34	72	-16
-32	72	-16
-30	72	-16
-28	72	-16
-26	72	-16
-24	72	-16
-22	72	-16
-20	72	-16
-18	72	-16
-16	72	-16
-14	72	-16
-12	72	-16
-10	72	-16
-8	72	-16
-6	72	-13.491340878606417
-4	72	-12.075066592762614
-2	72	-10.978698780555616
0	72	-10.887839136133795
2	72	-11.109899760192963
4	72	-12.203007140951593
6	72	-14.009233593426329
8	72	-16
10	72	-15.789688261392957
12	72	-16
14	72	-16
16	72	-16
18	72	-16
20	72	-16
22	72	-16
24	72	-16
26	72	-16
28	72	-16
30	72	-16
32	72	-16
34	72	-16
36	72	-16
38	72	-16
40	72	-16
42	72	-16
44	72	-16
46	72	-16
48	72	-16
50	72	NaN
52	72	NaN
54	72	NaN
56	72	NaN
58	72	NaN
60	72	NaN
62	72	NaN
64	72	NaN
66	72	NaN
68	72	NaN
70	72	NaN
72	72	NaN
74	72	NaN
76	72	NaN
78	72	NaN
80	72	NaN
82	72	NaN
84	72	NaN
86	72	NaN
88	72	NaN
90	72	NaN
92	72	NaN
94	72	NaN
96	72	NaN
98	72	NaN
100	72	NaN
102	72	NaN
104	72	NaN
106	72	NaN
108	72	NaN
110	72	NaN
112	72	NaN
114	72	NaN
116	72	NaN
118	72	NaN
120	72	NaN

-120	70	-16
-118	70	-16
-116	70	-16
-114	70	-16
-112	70	-16
-110	70	-16
-108	70	-16
-106	70	-16
-104	70	-16
-102	70	-16
-100	70	-16
-98	70	-16
-96	70	-16
-94	70	-16
-92	70	-16
-90	70	-16
-88	70	-16
-86	70	-16
-84	70	-16
-82	70	-16
-80	70	-15.698734653413753
-78	70	-16
-76	70	-13.839925025250032
-74	70	-12.136174454307854
-72	70	-10.978698781121512
-70	70	-10.725155125208069
-68	70	-10.850413790049963
-66	70	-12.021671569245253
-64	70	-13.31189309235985
-62	70	-16
-60	70	-16
-58	70	-16
-56	70	-16
-54	70	-16
-52	70	-16
-50	70	-15.95871837385807
-48	70	-16
-46	70	-16
-44	70	-16
-42	70	-16
-40	70	-16
-38	70	-16
-36	70	-16
-34	70	-16
-32	70	-16
-30	70	-16
-28	70	-16
-26	70	-16
-24	70	-16
-22	70	-16
-20	70	-15.95871837385807
-18	70	-16
-16	70	-16
-14	70	-16
-12	70	-16
-10	70	-16
-8	70	-16
-6	70	-13.31189309235985
-4	70	-12.021671569245253
-2	70	-10.850413790049963
0	70	-10.725155125208069
2	70	-10.978698781121512
4	70	-12.136174454307854
6	70	-13.839925025250032
8	70	-16
10	70	-15.698734653413753
12	70	-16
14	70	-16
16	70	-16
18	70	-16
20	70	-16
22	70	-16
24	70	-16
26	70	-16
28	70	-16
30	70	-16
32	70	-16
34	70	-16
36	70	-16
38	70	-16
40	70	-16
42	70	-16
44	70	-16
46	70	-16
48	70	-16
50	70	-16
52	70	NaN
54	70	NaN
56	70	NaN
58	70	NaN
60	70	NaN
62	70	NaN
64	70	NaN
66	70	NaN
68	70	NaN
70	70	NaN
72	70	NaN
74	70	NaN
76	70	NaN
78	70	NaN
80	70	NaN
82	70	NaN
84	70	NaN
86	70	NaN
88	70	NaN
90	70	NaN
92	70	NaN
94	70	NaN
96	70	NaN
98	70	NaN
100	70	NaN
102	70	NaN
104	70	NaN
106	70	NaN
108	70	NaN
110	70	NaN
112	70	NaN
114	70	NaN
116	70	NaN
118	70	NaN
120	70	NaN

-120	68	-16
-118	68	-16
-116	68	-16
-114	68	-16
-112	68	-16
-110	68	-16
-108	68	-16
-106	68	-16
-104	68	-16
-102	68	-16
-100	68	-16
-98	68	-16
-96	68	-16
-94	68	-16
-92	68	-16
-90	68	-16
-88	68	-16
-86	68	-16
-84	68	-16
-82	68	-16
-80	68	-16
-78	68	-15.604650938179477
-76	68	-15.944036294945212
-74	68	-13.667268261907164
-72	68	-12.07506644060379
-70	68	-10.850413790741511
-68	68	-10.568000047029937
-66	68	-10.725412659806508
-64	68	-11.978778842132273
-62	68	-13.129054623147681
-60	68	-16
-58	68	-16
-56	68	-16
-54	68	-16
-52	68	-16
-50	68	-16
-48	68	-15.857008856854987
-46	68	-16
-44	68	-16
-42	68	-16
-40	68	-16
-38	68	-16
-36	68	-16
-34	68	-16
-32	68	-16
-30	68	-16
-28	68	-16
-26	68	-16
-24	68	-16
-22	68	-16
-20	68	-15.857008856854987
-18	68	-16
-16	68	-16
-14	68	-16
-12	68	-16
-10	68	-16
-8	68	-16
-6	68	-13.129054623147681
-4	68	-11.978778842132273
-2	68	-10.725412659806508
0	68	-10.568000047029937
2	68	-10.850413790741511
4	68	-12.07506644060379
6	68	-13.667268261907164
8	68	-15.944036294945212
10	68	-15.604650938179477
12	68	-16
14	68	-16
16	68	-16
18	68	-16
20	68	-16
22	68	-16
24	68	-16
26	68	-16
28	68	-16
30	68	-16
32	68	-16
34	68	-16
36	68	-16
38	68	-16
40	68	-16
42	68	-16
44	68	-16
46	68	-16
48	68	-16
50	68	-16
52	68	-16
54	68	NaN
56	68	NaN
58	68	NaN
60	68	NaN
62	68	NaN
64	68	NaN
66	68	NaN
68	68	NaN
70	68	NaN
72	68	NaN
74	68	NaN
76	68	NaN
78	68	NaN
80	68	NaN
82	68	NaN
84	68	NaN
86	68	NaN
88	68	NaN
90	68	NaN
92	68	NaN
94	68	NaN
96	68	NaN
98	68	NaN
100	68	NaN
102	68	NaN
104	68	NaN
106	68	NaN
108	68	NaN
110	68	NaN
112	68	NaN
114	68	NaN
116	68	NaN
118	68	NaN
120	68	NaN

-120	66	-16
-118	66	-16
-116	66	-16
-114	66	-16
-112	66	-16
-110	66	-16
-108	66	-16
-106	66	-16
-104	66	-16
-102	66	-16
-100	66	-16
-98	66	-16
-96	66	-16
-94	66	-16
-92	66	-16
-90	66	-16
-88	66	-16
-86	66	-16
-84	66	-16
-82	66	-16
-80	66	-16
-78	66	-16
-76	66	-15.507203214300384
-74	66	-15.804317961980574
-72	66	-13.491224380403393
-70	66	-12.021671382952881
-68	66	-10.725412660664226
-66	66	-10.416155104107858
-64	66	-10.604244947834816
-62	66	-11.95044436138328
-60	66	-12.942880344145802
-58	66	-15.983196674266075
-56	66	-16
-54	66	-16
-52	66	-16
-50	66	-16
-48	66	-16
-46	66	-15.751729503466603
-44	66	-16
-42	66	-16
-40	66	-16
-38	66	-16
-36	66	-16
-34	66	-16
-32	66	-16
-30	66	-16
-28	66	-16
-26	66	-16
-24	66	-16
-22	66	-16
-20	66	-15.751729503466603
-18	66	-16
-16	66	-16
-14	66	-16
-12	66	-16
-10	66	-16
-8	66	-15.983196674266075
-6	66	-12.942880344145802
-4	66	-11.95044436138328
-2	66	-10.604244947834816
0	66	-10.416155104107858
2	66	-10.725412660664226
4	66	-12.021671382952881
6	66	-13.491224380403393
8	66	-15.804317961980574
10	66	-15.507203214300384
12	66	-16
14	66	-16
16	66	-16
18	66	-16
20	66	-16
22	66	-16
24	66	-16
26	66	-16
28	66	-16
30	66	-16
32	66	-16
34	66	-16
36	66	-16
38	66	-16
40	66	-16
42	66	-16
44	66	-16
46	66	-16
48	66	-16
50	66	-16
52	66	-16
54	66	-16
56	66	NaN
58	66	NaN
60	66	NaN
62	66	NaN
64	66	NaN
66	66	NaN
68	66	NaN
70	66	NaN
72	66	NaN
74	66	NaN
76	66	NaN
78	66	NaN
80	66	NaN
82	66	NaN
84	66	NaN
86	66	NaN
88	66	NaN
90	66	NaN
92	66	NaN
94	66	NaN
96	66	NaN
98	66	NaN
100	66	NaN
102	66	NaN
104	66	NaN
106	66	NaN
108	66	NaN
110	66	NaN
112	66	NaN
114	66	NaN
116	66	NaN
118	66	NaN
120	66	NaN

-120	64	-16
-118	64	-16
-116	64	-16
-114	64	-16
-112	64	-16
-110	64	-16
-108	64	-16
-106	64	-16
-104	64	-16
-102	64	-16
-100	64	-16
-98	64	-16
-96	64	-16
-94	64	-16
-92	64	-16
-90	64	-16
-88	64	-16
-86	64	-16
-84	64	-16
-82	64	-16
-80	64	-16
-78	64	-16
-76	64	-16
-74	64	-15.406129686885873
-72	64	-15.655531235091573
-70	64	-13.311776254325054
-68	64	-11.978778609293835
-66	64	-10.60424494891652
-64	64	-10.269653022388178
-62	64	-10.4876955769488
-60	64	-11.942851230154258
-58	64	-12.753482685729407
-56	64	-15.70158091620473
-54	64	-16
-52	64	-16
-50	64	-16
-48	64	-16
-46	64	-16
-44	64	-15.642620565320305
-42	64	-16
-40	64	-16
-38	64	-16
-36	64	-16
-34	64	-16
-32	64	-16
-30	64	-16
-28	64	-16
-26	64	-16
-24	64	-16
-22	64	-16
-20	64	-15.642620565320305
-18	64	-16
-16	64	-16
-14	64	-16
-12	64	-16
-10	64	-16
-8	64	-15.70158091620473
-6	64	-12.753482685729407
-4	64	-11.942851230154258
-2	64	-10.4876955769488
0	64	-10.269653022388178
2	64	-10.60424494891652
4	64	-11.978778609293835
6	64	-13.311776254325054
8	64	-15.655531235091573
10	64	-15.406129686885873
12	64	-16
14	64	-16
16	64	-16
18	64	-16
20	64	-16
22	64	-16
24	64	-16
26	64	-16
28	64	-16
30	64	-16
32	64	-16
34	64	-16
36	64	-16
38	64	-16
40	64	-16
42	64	-16
44	64	-16
46	64	-16
48	64	-16
50	64	-16
52	64	-16
54	64	-16
56	64	-16
58	64	NaN
60	64	NaN
62	64	NaN
64	64	NaN
66	64	NaN
68	64	NaN
70	64	NaN
72	64	NaN
74	64	NaN
76	64	NaN
78	64	NaN
80	64	NaN
82	64	NaN
84	64	NaN
86	64	NaN
88	64	NaN
90	64	NaN
92	64	NaN
94	64	NaN
96	64	NaN
98	64	NaN
100	64	NaN
102	64	NaN
104	64	NaN
106	64	NaN
108	64	NaN
110	64	NaN
112	64	NaN
114	64	NaN
116	64	NaN
118	64	NaN
120	64	NaN

-120	62	-16
-118	62	-16
-116	62	-16
-114	62	-16
-112	62	-16
-110	62	-16
-108	62	-16
-106	62	-16
-104	62	-16
-102	62	-16
-100	62	-16
-98	62	-16
-96	62	-16
-94	62	-16
-92	62	-16
-90	62	-16
-88	62	-16
-86	62	-16
-84	62	-16
-82	62	-16
-80	62	-16
-78	62	-16
-76	62	-16
-74	62	-16
-72	62	-15.301135949349064
-70	62	-15.496825795781298
-68	62	-13.128936969580613
-66	62	-11.950444062848119
-64	62	-10.487695578338865
-62	62	-10.128794169765383
-60	62	-10.376865516731089
-58	62	-11.966053128231845
-56	62	-12.561053747153554
-54	62	-15.411526203443096
-52	62	-16
-50	62	-16
-48	62	-16
-46	62	-16
-44	62	-16
-42	62	-15.529392868649222
-40	62	-16
-38	62	-16
-36	62	-16
-34	62	-16
-32	62	-16
-30	62	-16
-28	62	-16
-26	62	-16
-24	62	-16
-22	62	-16
-20	62	-15.529392868649222
-18	62	-16
-16	62	-16
-14	62	-16
-12	62	-16
-10	62	-16
-8	62	-15.411526203443096
-6	62	-12.561053747153554
-4	62	-11.966053128231845
-2	62	-10.376865516731089
0	62	-10.128794169765383
2	62	-10.487695578338865
4	62	-11.950444062848119
6	62	-13.128936969580613
8	62	-15.496825795781298
10	62	-15.301135949349064
12	62	-16
14	62	-16
16	62	-16
18	62	-16
20	62	-16
22	62	-16
24	62	-16
26	62	-16
28	62	-16
30	62	-16
32	62	-16
34	62	-16
36	62	-16
38	62	-16
40	62	-16
42	62	-16
44	62	-16
46	62	-16
48	62	-16
50	62	-16
52	62	-16
54	62	-16
56	62	-16
58	62	-16
60	62	NaN
62	62	NaN
64	62	NaN
66	62	NaN
68	62	NaN
70	62	NaN
72	62	NaN
74	62	NaN
76	62	NaN
78	62	NaN
80	62	NaN
82	62	NaN
84	62	NaN
86	62	NaN
88	62	NaN
90	62	NaN
92	62	NaN
94	62	NaN
96	62	NaN
98	62	NaN
100	62	NaN
102	62	NaN
104	62	NaN
106	62	NaN
108	62	NaN
110	62	NaN
112	62	NaN
114	62	NaN
116	62	NaN
118	62	NaN
120	62	NaN

-120	60	-16
-118	60	-16
-116	60	-16
-114	60	-16
-112	60	-16
-110	60	-16
-108	60	-16
-106	60	-16
-104	60	-16
-102	60	-16
-100	60	-16
-98	60	-16
-96	60	-16
-94	60	-16
-92	60	-16
-90	60	-16
-88	60	-16
-86	60	-16
-84	60	-16
-82	60	-16
-80	60	-16
-78	60	-16
-76	60	-16
-74	60	-16
-72	60	-15.940705651250763
-70	60	-15.191889199642883
-68	60	-15.327316535862437
-66	60	-12.942761308463519
-64	60	-11.942850834692248
-62	60	-10.376865518555862
-60	60	-9.994189006005467
-58	60	-10.27329542048021
-56	60	-12.037981339069303
-54	60	-12.365896623340246
-52	60	-15.112589782564985
-50	60	-16
-48	60	-16
-46	60	-16
-44	60	-16
-42	60	-16
-40	60	-15.41172319444069
-38	60	-16
-36	60	-16
-34	60	-16
-32	60	-16
-30	60	-16
-28	60	-16
-26	60	-16
-24	60	-16
-22	60	-16
-20	60	-15.41172319444069
-18	60	-16
-16	60	-16
-14	60	-16
-12	60	-16
-10	60	-16
-8	60	-15.112589782564985
-6	60	-12.365896623340246
-4	60	-12.037981339069303
-2	60	-10.27329542048021
0	60	-9.994189006005467
2	60	-10.376865518555862
4	60	-11.942850834692248
6	60	-12.942761308463519
8	60	-15.327316535862437
10	60	-15.191889199642883
12	60	-15.940705651250763
14	60	-16
16	60	-16
18	60	-16
20	60	-16
22	60	-16
24	60	-16
26	60	-16
28	60	-16
30	60	-16
32	60	-16
34	60	-16
36	60	-16
38	60	-16
40	60	-16
42	60	-16
44	60	-16
46	60	-16
48	60	-16
50	60	-16
52	60	-16
54	60	-16
56	60	-16
58	60	-16
60	60	-16
62	60	NaN
64	60	NaN
66	60	NaN
68	60	NaN
70	60	NaN
72	60	NaN
74	60	NaN
76	60	NaN
78	60	NaN
80	60	NaN
82	60	NaN
84	60	NaN
86	60	NaN
88	60	NaN
90	60	NaN
92	60	NaN
94	60	NaN
96	60	NaN
98	60	NaN
100	60	NaN
102	60	NaN
104	60	NaN
106	60	NaN
108	60	NaN
110	60	NaN
112	60	NaN
114	60	NaN
116	60	NaN
118	60	NaN
120	60	NaN

-120	58	-16
-118	58	-16
-116	58	-16
-114	58	-16
-112	58	-16
-110	58	-16
-108	58	-16
-106	58	-16
-104	58	-16
-102	58	-16
-100	58	-16
-98	58	-16
-96	58	-16
-94	58	-16
-92	58	-16
-90	58	-16
-88	58	-16
-86	58	-16
-84	58	-16
-82	58	-16
-80	58	-16
-78	58	-16
-76	58	-16
-74	58	-16
-72	58	-16
-70	58	-15.829448219013763
-68	58	-15.078011084206143
-66	58	-15.146098126352243
-64	58	-12.753361582519208
-62	58	-11.966052580960786
-60	58	-10.273295422934682
-58	58	-9.866835000134174
-56	58	-10.179161071217091
-54	58	-12.195543757145042
-52	58	-12.168470581499074
-50	58	-14.80431007386643
-48	58	-16
-46	58	-16
-44	58	-16
-42	58	-16
-40	58	-16
-38	58	-15.2892487146818
-36	58	-15.918211959504907
-34	58	-16
-32	58	-16
-30	58	-16
-28	58	-16
-26	58	-16
-24	58	-16
-22	58	-15.918211959504907
-20	58	-15.2892487146818
-18	58	-16
-16	58	-16
-14	58	-16
-12	58	-16
-10	58	-16
-8	58	-14.80431007386643
-6	58	-12.168470581499074
-4	58	-12.195543757145042
-2	58	-10.179161071217091
0	58	-9.866835000134174
2	58	-10.273295422934682
4	58	-11.966052580960786
6	58	-12.753361582519208
8	58	-15.146098126352243
10	58	-15.078011084206143
12	58	-15.829448219013763
14	58	-16
16	58	-16
18	58	-16
20	58	-16
22	58	-16
24	58	-16
26	58	-16
28	58	-16
30	58	-16
32	58	-16
34	58	-16
36	58	-16
38	58	-16
40	58	-16
42	58	-16
44	58	-16
46	58	-16
48	58	-16
50	58	-16
52	58	-16
54	58	-16
56	58	-16
58	58	-16
60	58	-16
62	58	-16
64	58	NaN
66	58	NaN
68	58	NaN
70	58	NaN
72	58	NaN
74	58	NaN
76	58	NaN
78	58	NaN
80	58	NaN
82	58	NaN
84	58	NaN
86	58	NaN
88	58	NaN
90	58	NaN
92	58	NaN
94	58	NaN
96	58	NaN
98	58	NaN
100	58	NaN
102	58	NaN
104	58	NaN
106	58	NaN
108	58	NaN
110	58	NaN
112	58	NaN
114	58	NaN
116	58	NaN
118	58	NaN
120	58	NaN

-120	56	-16
-118	56	-16
-116	56	-16
-114	56	-16
-112	56	-16
-110	56	-16
-108	56	-16
-106	56	-16
-104	56	-16
-102	56	-16
-100	56	-16
-98	56	-16
-96	56	-16
-94	56	-16
-92	56	-16
-90	56	-16
-88	56	-16
-86	56	-16
-84	56	-16
-82	56	-16
-80	56	-16
-78	56	-16
-76	56	-16
-74	56	-16
-72	56	-16
-70	56	-16
-68	56	-15.71343506660926
-66	56	-14.959068755590536
-64	56	-14.952262904389936
-62	56	-12.560929732967237
-60	56	-12.03798053259395
-58	56	-10.179161074612992
-56	56	-9.748244494483286
-54	56	-10.097595817717258
-52	56	-12.536743995501043
-50	56	-11.96945761209861
-48	56	-14.486211799387949
-46	56	-16
-44	56	-16
-42	56	-16
-40	56	-16
-38	56	-15.918211962439461
-36	56	-15.161560243340395
-34	56	-15.787653711963697
-32	56	-16
-30	56	-16
-28	56	-16
-26	56	-16
-24	56	-16
-22	56	-15.787653711963697
-20	56	-15.161560243340395
-18	56	-15.918211962439461
-16	56	-16
-14	56	-16
-12	56	-16
-10	56	-16
-8	56	-14.486211799387949
-6	56	-11.96945761209861
-4	56	-12.536743995501043
-2	56	-10.097595817717258
0	56	-9.748244494483286
2	56	-10.179161074612992
4	56	-12.03798053259395
6	56	-12.560929732967237
8	56	-14.952262904389936
10	56	-14.959068755590536
12	56	-15.71343506660926
14	56	-16
16	56	-16
18	56	-16
20	56	-16
22	56	-16
24	56	-16
26	56	-16
28	56	-16
30	56	-16
32	56	-16
34	56	-16
36	56	-16
38	56	-16
40	56	-16
42	56	-16
44	56	-16
46	56	-16
48	56	-16
50	56	-16
52	56	-16
54	56	-16
56	56	-16
58	56	-16
60	56	-16
62	56	-16
64	56	-16
66	56	NaN
68	56	NaN
70	56	NaN
72	56	NaN
74	56	NaN
76	56	NaN
78	56	NaN
80	56	NaN
82	56	NaN
84	56	NaN
86	56	NaN
88	56	NaN
90	56	NaN
92	56	NaN
94	56	NaN
96	56	NaN
98	56	NaN
100	56	NaN
102	56	NaN
104	56	NaN
106	56	NaN
108	56	NaN
110	56	NaN
112	56	NaN
114	56	NaN
116	56	NaN
118	56	NaN
120	56	NaN

-120	54	-16
-118	54	-16
-116	54	-16
-114	54	-16
-112	54	-16
-110	54	-16
-108	54	-16
-106	54	-16
-104	54	-16
-102	54	-16
-100	54	-16
-98	54	-16
-96	54	-16
-94	54	-16
-92	54	-16
-90	54	-16
-88	54	-16
-86	54	-16
-84	54	-16
-82	54	-16
-80	54	-16
-78	54	-16
-76	54	-16
-74	54	-16
-72	54	-16
-70	54	-16
-68	54	-16
-66	54	-15.592231193152111
-64	54	-14.834563579022138
-62	54	-14.744921331308355
-60	54	-12.36576864046508
-58	54	-12.195542442260303
-56	54	-10.09759582257436
-54	54	-9.640655073860593
-52	54	-10.033253238432499
-50	54	-13.559376334823174
-48	54	-11.769863019911321
-46	54	-14.15781495500727
-44	54	-16
-42	54	-16
-40	54	-16
-38	54	-16
-36	54	-15.787653717087975
-34	54	-15.02819398523919
-32	54	-15.651148971076376
-30	54	-16
-28	54	-16
-26	54	-16
-24	54	-16
-22	54	-15.651148971076376
-20	54	-15.02819398523919
-18	54	-15.787653717087975
-16	54	-16
-14	54	-16
-12	54	-16
-10	54	-16
-8	54	-14.15781495500727
-6	54	-11.769863019911321
-4	54	-13.559376334823174
-2	54	-10.033253238432499
0	54	-9.640655073860593
2	54	-10.09759582257436
4	54	-12.195542442260303
6	54	-12.36576864046508
8	54	-14.744921331308355
10	54	-14.834563579022138
12	54	-15.592231193152111
14	54	-16
16	54	-16
18	54	-16
20	54	-16
22	54	-16
24	54	-16
26	54	-16
28	54	-16
30	54	-16
32	54	-16
34	54	-16
36	54	-16
38	54	-16
40	54	-16
42	54	-16
44	54	-16
46	54	-16
48	54	-16
50	54	-16
52	54	-16
54	54	-16
56	54	-16
58	54	-16
60	54	-16
62	54	-16
64	54	-16
66	54	-16
68	54	NaN
70	54	NaN
72	54	NaN
74	54	NaN
76	54	NaN
78	54	NaN
80	54	NaN
82	54	NaN
84	54	NaN
86	54	NaN
88	54	NaN
90	54	NaN
92	54	NaN
94	54	NaN
96	54	NaN
98	54	NaN
100	54	NaN
102	54	NaN
104	54	NaN
106	54	NaN
108	54	NaN
110	54	NaN
112	54	NaN
114	54	NaN
116	54	NaN
118	54	NaN
120	54	NaN

-120	52	-16
-118	52	-16
-116	52	-16
-114	52	-16
-112	52	-16
-110	52	-16
-108	52	-16
-106	52	-16
-104	52	-16
-102	52	-16
-100	52	-16
-98	52	-16
-96	52	-16
-94	52	-16
-92	52	-16
-90	52	-16
-88	52	-16
-86	52	-16
-84	52	-16
-82	52	-16
-80	52	-16
-78	52	-16
-76	52	-16
-74	52	-16
-72	52	-16
-70	52	-16
-68	52	-16
-66	52	-16
-64	52	-15.465339948418855
-62	52	-14.703916709757694
-60	52	-14.523223876334608
-58	52	-12.168337275257564
-56	52	-12.53674137532321
-54	52	-10.033253245663168
-52	52	-9.547384378132223
-50	52	-9.993364235725423
-48	52	-13.039698665078609
-46	52	-11.571172310971344
-44	52	-13.818649865028116
-42	52	-16
-40	52	-16
-38	52	-16
-36	52	-16
-34	52	-15.651148985507676
-32	52	-14.888621359241833
-30	52	-15.50812946483975
-28	52	-16
-26	52	-16
-24	52	-16
-22	52	-15.50812946483975
-20	52	-14.888621359241833
-18	52	-15.651148985507676
-16	52	-16
-14	52	-16
-12	52	-16
-10	52	-16
-8	52	-13.818649865028116
-6	52	-11.571172310971344
-4	52	-13.039698665078609
-2	52	-9.993364235725423
0	52	-9.547384378132223
2	52	-10.033253245663168
4	52	-12.53674137532321
6	52	-12.168337275257564
8	52	-14.523223876334608
10	52	-14.703916709757694
12	52	-15.465339948418855
14	52	-16
16	52	-16
18	52	-16
20	52	-16
22	52	-16
24	52	-16
26	52	-16
28	52	-16
30	52	-16
32	52	-16
34	52	-16
36	52	-16
38	52	-16
40	52	-16
42	52	-16
44	52	-16
46	52	-16
48	52	-16
50	52	-16
52	52	-16
54	52	-16
56	52	-16
58	52	-16
60	52	-16
62	52	-16
64	52	-16
66	52	-16
68	52	-16
70	52	NaN
72	52	NaN
74	52	NaN
76	52	NaN
78	52	NaN
80	52	NaN
82	52	NaN
84	52	NaN
86	52	NaN
88	52	NaN
90	52	NaN
92	52	NaN
94	52	NaN
96	52	NaN
98	52	NaN
100	52	NaN
102	52	NaN
104	52	NaN
106	52	NaN
108	52	NaN
110	52	NaN
112	52	NaN
114	52	NaN
116	52	NaN
118	52	NaN
120	52	NaN

-120	50	-16
-118	50	-16
-116	50	-16
-114	50	-16
-112	50	-16
-110	50	-16
-108	50	-16
-106	50	-16
-104	50	-16
-102	50	-16
-100	50	-16
-98	50	-16
-96	50	-16
-94	50	-16
-92	50	-16
-90	50	-16
-88	50	-16
-86	50	-16
-84	50	-16
-82	50	-16
-80	50	-16
-78	50	-16
-76	50	-16
-74	50	-16
-72	50	-16
-70	50	-16
-68	50	-16
-66	50	-16
-64	50	-16
-62	50	-15.332191085002641
-60	50	-14.566450458985141
-58	50	-14.286382961881309
-56	50	-11.969317205641325
-54	50	-13.559365817834163
-52	50	-9.993364247038258
-50	50	-9.473458611526485
-48	50	-9.989930314763555
-46	50	-11.837233599410482
-44	50	-11.375605562079118
-42	50	-13.468281971360092
-40	50	-16
-38	50	-16
-36	50	-16
-34	50	-16
-32	50	-15.508129573850669
-30	50	-14.742236271902696
-28	50	-15.357939296327345
-26	50	-16
-24	50	-16
-22	50	-15.357939296327345
-20	50	-14.742236271902696
-18	50	-15.508129573850669
-16	50	-16
-14	50	-16
-12	50	-16
-10	50	-16
-8	50	-13.468281971360092
-6	50	-11.375605562079118
-4	50	-11.837233599410482
-2	50	-9.989930314763555
0	50	-9.473458611526485
2	50	-9.993364247038258
4	50	-13.559365817834163
6	50	-11.969317205641325
8	50	-14.286382961881309
10	50	-14.566450458985141
12	50	-15.332191085002641
14	50	-16
16	50	-16
18	50	-16
20	50	-16
22	50	-16
24	50	-16
26	50	-16
28	50	-16
30	50	-16
32	50	-16
34	50	-16
36	50	-16
38	50	-16
40	50	-16
42	50	-16
44	50	-16
46	50	-16
48	50	-16
50	50	-16
52	50	-16
54	50	-16
56	50	-16
58	50	-16
60	50	-16
62	50	-16
64	50	-16
66	50	-16
68	50	-16
70	50	-16
72	50	NaN
74	50	NaN
76	50	NaN
78	50	NaN
80	50	NaN
82	50	NaN
84	50	NaN
86	50	NaN
88	50	NaN
90	50	NaN
92	50	NaN
94	50	NaN
96	50	NaN
98	50	NaN
100	50	NaN
102	50	NaN
104	50	NaN
106	50	NaN
108	50	NaN
110	50	NaN
112	50	NaN
114	50	NaN
116	50	NaN
118	50	NaN
120	50	NaN

-120	48	-16
-118	48	-16
-116	48	-16
-114	48	-16
-112	48	-16
-110	48	-16
-108	48	-16
-106	48	-16
-104	48	-16
-102	48	-16
-100	48	-16
-98	48	-16
-96	48	-16
-94	48	-16
-92	48	-16
-90	48	-16
-88	48	-16
-86	48	-16
-84	48	-16
-82	48	-16
-80	48	-16
-78	48	-16
-76	48	-16
-74	48	-16
-72	48	-16
-70	48	-16
-68	48	-16
-66	48	-16
-64	48	-16
-62	48	-16
-60	48	-15.192125825118124
-58	48	-14.42136393078337
-56	48	-14.033693732374942
-54	48	-11.769713118160212
-52	48	-13.03970788510257
-50	48	-9.989930333644217
-48	48	-9.426809715990705
-46	48	-10.044956499806055
-44	48	-11.145698250755547
-42	48	-11.186550491031593
-40	48	-13.106352461675119
-38	48	-16
-36	48	-16
-34	48	-16
-32	48	-16
-30	48	-15.357941415903577
-28	48	-14.58833776083833
-26	48	-15.199748886492058
-24	48	-16
-22	48	-15.199748886492058
-20	48	-14.58833776083833
-18	48	-15.357941415903577
-16	48	-16
-14	48	-16
-12	48	-16
-10	48	-16
-8	48	-13.106352461675119
-6	48	-11.186550491031593
-4	48	-11.145698250755547
-2	48	-10.044956499806055
0	48	-9.426809715990705
2	48	-9.989930333644217
4	48	-13.03970788510257
6	48	-11.769713118160212
8	48	-14.033693732374942
10	48	-14.42136393078337
12	48	-15.192125825118124
14	48	-16
16	48	-16
18	48	-16
20	48	-16
22	48	-16
24	48	-16
26	48	-16
28	48	-16
30	48	-16
32	48	-16
34	48	-16
36	48	-16
38	48	-16
40	48	-16
42	48	-16
44	48	-16
46	48	-16
48	48	-16
50	48	-16
52	48	-16
54	48	-16
56	48	-16
58	48	-16
60	48	-16
62	48	-16
64	48	-16
66	48	-16
68	48	-16
70	48	-16
72	48	-16
74	48	NaN
76	48	NaN
78	48	NaN
80	48	NaN
82	48	NaN
84	48	NaN
86	48	NaN
88	48	NaN
90	48	NaN
92	48	NaN
94	48	NaN
96	48	NaN
98	48	NaN
100	48	NaN
102	48	NaN
104	48	NaN
106	48	NaN
108	48	NaN
110	48	NaN
112	48	NaN
114	48	NaN
116	48	NaN
118	48	NaN
120	48	NaN

-120	46	-16
-118	46	-16
-116	46	-16
-114	46	-16
-112	46	-16
-110	46	-16
-108	46	-16
-106	46	-16
-104	46	-16
-102	46	-16
-100	46	-16
-98	46	-16
-96	46	-16
-94	46	-16
-92	46	-16
-90	46	-16
-88	46	-16
-86	46	-16
-84	46	-16
-82	46	-16
-80	46	-16
-78	46	-16
-76	46	-16
-74	46	-16
-72	46	-16
-70	46	-16
-68	46	-16
-66	46	-16
-64	46	-16
-62	46	-16
-60	46	-16
-58	46	-15.044378009887005
-56	46	-14.267700789287737
-54	46	-13.764553040708712
-52	46	-11.571009581180654
-50	46	-11.83723777967002
-48	46	-10.04495653428373
-46	46	-9.420801735438141
-44	46	-10.205898043751015
-42	46	-10.617494541803872
-40	46	-11.009347648461093
-38	46	-12.732645243023823
-36	46	-16
-34	46	-16
-32	46	-16
-30	46	-16
-28	46	-15.19982195834147
-26	46	-14.426063187671359
-24	46	-15.027938333117147
-22	46	-15.027938333117147
-20	46	-14.426063187671359
-18	46	-15.19982195834147
-16	46	-16
-14	46	-16
-12	46	-16
-10	46	-16
-8	46	-12.732645243023823
-6	46	-11.009347648461093
-4	46	-10.617494541803872
-2	46	-10.205898043751015
0	46	-9.420801735438141
2	46	-10.04495653428373
4	46	-11.83723777967002
6	46	-11.571009581180654
8	46	-13.764553040708712
10	46	-14.267700789287737
12	46	-15.044378009887005
14	46	-16
16	46	-16
18	46	-16
20	46	-16
22	46	-16
24	46	-16
26	46	-16
28	46	-16
30	46	-16
32	46	-16
34	46	-16
36	46	-16
38	46	-16
40	46	-16
42	46	-16
44	46	-16
46	46	-16
48	46	-16
50	46	-16
52	46	-16
54	46	-16
56	46	-16
58	46	-16
60	46	-16
62	46	-16
64	46	-16
66	46	-16
68	46	-16
70	46	-16
72	46	-16
74	46	-16
76	46	NaN
78	46	NaN
80	46	NaN
82	46	NaN
84	46	NaN
86	46	NaN
88	46	NaN
90	46	NaN
92	46	NaN
94	46	NaN
96	46	NaN
98	46	NaN
100	46	NaN
102	46	NaN
104	46	NaN
106	46	NaN
108	46	NaN
110	46	NaN
112	46	NaN
114	46	NaN
116	46	NaN
118	46	NaN
120	46	NaN

-120	44	-16
-118	44	-16
-116	44	-16
-114	44	-16
-112	44	-16
-110	44	-16
-108	44	-16
-106	44	-16
-104	44	-16
-102	44	-16
-100	44	-16
-98	44	-16
-96	44	-16
-94	44	-16
-92	44	-16
-90	44	-16
-88	44	-16
-86	44	-16
-84	44	-16
-82	44	-16
-80	44	-16
-78	44	-16
-76	44	-16
-74	44	-16
-72	44	-16
-70	44	-16
-68	44	-16
-66	44	-16
-64	44	-16
-62	44	-16
-60	44	-16
-58	44	-16
-56	44	-14.888050042013214
-54	44	-14.104306126470277
-52	44	-13.478477326541034
-50	44	-11.375425187965774
-48	44	-11.145701494266248
-46	44	-10.205898116274446
-44	44	-9.480412571085463
-42	44	-10.612339003709383
-40	44	-10.17342066964867
-38	44	-10.852838001073904
-36	44	-12.347198998459268
-34	44	-16
-32	44	-16
-30	44	-16
-28	44	-16
-26	44	-15.032746921688036
-24	44	-14.251527014090394
-22	44	-14.162979469202226
-20	44	-14.251527014090394
-18	44	-15.032746921688036
-16	44	-16
-14	44	-16
-12	44	-16
-10	44	-16
-8	44	-12.347198998459268
-6	44	-10.852838001073904
-4	44	-10.17342066964867
-2	44	-10.612339003709383
0	44	-9.480412571085463
2	44	-10.205898116274446
4	44	-11.145701494266248
6	44	-11.375425187965774
8	44	-13.478477326541034
10	44	-14.104306126470277
12	44	-14.888050042013214
14	44	-16
16	44	-16
18	44	-16
20	44	-16
22	44	-16
24	44	-16
26	44	-16
28	44	-16
30	44	-16
32	44	-16
34	44	-16
36	44	-16
38	44	-16
40	44	-16
42	44	-16
44	44	-16
46	44	-16
48	44	-16
50	44	-16
52	44	-16
54	44	-16
56	44	-16
58	44	-16
60	44	-16
62	44	-16
64	44	-16
66	44	-16
68	44	-16
70	44	-16
72	44	-16
74	44	-16
76	44	-16
78	44	NaN
80	44	NaN
82	44	NaN
84	44	NaN
86	44	NaN
88	44	NaN
90	44	NaN
92	44	NaN
94	44	NaN
96	44	NaN
98	44	NaN
100	44	NaN
102	44	NaN
104	44	NaN
106	44	NaN
108	44	NaN
110	44	NaN
112	44	NaN
114	44	NaN
116	44	NaN
118	44	NaN
120	44	NaN

-120	42	-16
-118	42	-16
-116	42	-16
-114	42	-16
-112	42	-16
-110	42	-16
-108	42	-16
-106	42	-16
-104	42	-16
-102	42	-16
-100	42	-16
-98	42	-16
-96	42	-16
-94	42	-16
-92	42	-16
-90	42	-16
-88	42	-16
-86	42	-16
-84	42	-16
-82	42	-16
-80	42	-16
-78	42	-16
-76	42	-16
-74	42	-16
-72	42	-16
-70	42	-16
-68	42	-16
-66	42	-16
-64	42	-16
-62	42	-16
-60	42	-16
-58	42	-16
-56	42	-16
-54	42	-14.722081810514915
-52	42	-13.92976815034234
-50	42	-13.175122134146894
-48	42	-11.186345183903805
-46	42	-10.617497594932097
-44	42	-10.61233920672466
-42	42	-9.661290766651376
-40	42	-12.45253706207367
-38	42	-9.784716339982227
-36	42	-10.732786533885573
-34	42	-11.950499230272667
-32	42	-15.564163433998598
-30	42	-16
-28	42	-16
-26	42	-16
-24	42	-14.848344859461772
-22	42	-13.633648067195884
-20	42	-13.633648067195884
-18	42	-14.848344859461772
-16	42	-16
-14	42	-16
-12	42	-16
-10	42	-15.564163433998598
-8	42	-11.950499230272667
-6	42	-10.732786533885573
-4	42	-9.784716339982227
-2	42	-12.45253706207367
0	42	-9.661290766651376
2	42	-10.61233920672466
4	42	-10.617497594932097
6	42	-11.186345183903805
8	42	-13.175122134146894
10	42	-13.92976815034234
12	42	-14.722081810514915
14	42	-16
16	42	-16
18	42	-16
20	42	-16
22	42	-16
24	42	-16
26	42	-16
28	42	-16
30	42	-16
32	42	-16
34	42	-16
36	42	-16
38	42	-16
40	42	-16
42	42	-16
44	42	-16
46	42	-16
48	42	-16
50	42	-16
52	42	-16
54	42	-16
56	42	-16
58	42	-16
60	42	-16
62	42	-16
64	42	-16
66	42	-16
68	42	-16
70	42	-16
72	42	-16
74	42	-16
76	42	-16
78	42	-16
80	42	NaN
82	42	NaN
84	42	NaN
86	42	NaN
88	42	NaN
90	42	NaN
92	42	NaN
94	42	NaN
96	42	NaN
98	42	NaN
100	42	NaN
102	42	NaN
104	42	NaN
106	42	NaN
108	42	NaN
110	42	NaN
112	42	NaN
114	42	NaN
116	42	NaN
118	42	NaN
120	42	NaN

-120	40	-16
-118	40	-16
-116	40	-16
-114	40	-16
-112	40	-16
-110	40	-16
-108	40	-16
-106	40	-16
-104	40	-16
-102	40	-16
-100	40	-16
-98	40	-16
-96	40	-16
-94	40	-16
-92	40	-16
-90	40	-16
-88	40	-16
-86	40	-16
-84	40	-16
-82	40	-16
-80	40	-16
-78	40	-16
-76	40	-16
-74	40	-16
-72	40	-16
-70	40	-16
-68	40	-16
-66	40	-16
-64	40	-16
-62	40	-16
-60	40	-16
-58	40	-16
-56	40	-16
-54	40	-16
-52	40	-14.545210006992392
-50	40	-13.742338701037731
-48	40	-12.854309136472196
-46	40	-11.00910571924581
-44	40	-10.173423904578573
-42	40	-12.452539557974381
-40	40	-10.14014008834141
-38	40	-10.477641567038562
-36	40	-9.440896675479769
-34	40	-10.680859300459021
-32	40	-11.54381891293206
-30	40	-14.953734732539292
-28	40	-16
-26	40	-16
-24	40	-16
-22	40	-13.869877467661455
-20	40	-13.185922522585209
-18	40	-13.869877467661455
-16	40	-16
-14	40	-16
-12	40	-16
-10	40	-14.953734732539292
-8	40	-11.54381891293206
-6	40	-10.680859300459021
-4	40	-9.440896675479769
-2	40	-10.477641567038562
0	40	-10.14014008834141
2	40	-12.452539557974381
4	40	-10.173423904578573
6	40	-11.00910571924581
8	40	-12.854309136472196
10	40	-13.742338701037731
12	40	-14.545210006992392
14	40	-16
16	40	-16
18	40	-16
20	40	-16
22	40	-16
24	40	-16
26	40	-16
28	40	-16
30	40	-16
32	40	-16
34	40	-16
36	40	-16
38	40	-16
40	40	-16
42	40	-16
44	40	-16
46	40	-16
48	40	-16
50	40	-16
52	40	-16
54	40	-16
56	40	-16
58	40	-16
60	40	-16
62	40	-16
64	40	-16
66	40	-16
68	40	-16
70	40	-16
72	40	-16
74	40	-16
76	40	-16
78	40	-16
80	40	-16
82	40	NaN
84	40	NaN
86	40	NaN
88	40	NaN
90	40	NaN
92	40	NaN
94	40	NaN
96	40	NaN
98	40	NaN
100	40	NaN
102	40	NaN
104	40	NaN
106	40	NaN
108	40	NaN
110	40	NaN
112	40	NaN
114	40	NaN
116	40	NaN
118	40	NaN
120	40	NaN

-120	38	-16
-118	38	-16
-116	38	-16
-114	38	-16
-112	38	-16
-110	38	-16
-108	38	-16
-106	38	-16
-104	38	-16
-102	38	-16
-100	38	-16
-98	38	-16
-96	38	-16
-94	38	-16
-92	38	-16
-90	38	-16
-88	38	-16
-86	38	-16
-84	38	-16
-82	38	-16
-80	38	-16
-78	38	-16
-76	38	-16
-74	38	-16
-72	38	-16
-70	38	-16
-68	38	-16
-66	38	-16
-64	38	-16
-62	38	-16
-60	38	-16
-58	38	-16
-56	38	-16
-54	38	-16
-52	38	-16
-50	38	-14.355914054884478
-48	38	-13.53982437983061
-46	38	-12.51607129505577
-44	38	-10.852539222981669
-42	38	-9.784720108639519
-40	38	-10.47764085416335
-38	38	-13.950355469223986
-36	38	-9.501432458258346
-34	38	-9.142061881929248
-32	38	-10.775736312114189
-30	38	-11.129852181853106
-28	38	-14.307945912628579
-26	38	-16
-24	38	-16
-22	38	-14.248754891920274
-20	38	-13.299640196436531
-18	38	-13.299640196436531
-16	38	-14.248754891920274
-14	38	-16
-12	38	-16
-10	38	-14.307945912628579
-8	38	-11.129852181853106
-6	38	-10.775736312114189
-4	38	-9.142061881929248
-2	38	-9.501432458258346
0	38	-13.950355469223986
2	38	-10.47764085416335
4	38	-9.784720108639519
6	38	-10.852539222981669
8	38	-12.51607129505577
10	38	-13.53982437983061
12	38	-14.355914054884478
14	38	-16
16	38	-16
18	38	-16
20	38	-16
22	38	-16
24	38	-16
26	38	-16
28	38	-16
30	38	-16
32	38	-16
34	38	-16
36	38	-16
38	38	-16
40	38	-16
42	38	-16
44	38	-16
46	38	-16
48	38	-16
50	38	-16
52	38	-16
54	38	-16
56	38	-16
58	38	-16
60	38	-16
62	38	-16
64	38	-16
66	38	-16
68	38	-16
70	38	-16
72	38	-16
74	38	-16
76	38	-16
78	38	-16
80	38	-16
82	38	-16
84	38	NaN
86	38	NaN
88	38	NaN
90	38	NaN
92	38	NaN
94	38	NaN
96	38	NaN
98	38	NaN
100	38	NaN
102	38	NaN
104	38	NaN
106	38	NaN
108	38	NaN
110	38	NaN
112	38	NaN
114	38	NaN
116	38	NaN
118	38	NaN
120	38	NaN

-120	36	-16
-118	36	-16
-116	36	-16
-114	36	-16
-112	36	-16
-110	36	-16
-108	36	-16
-106	36	-16
-104	36	-16
-102	36	-16
-100	36	-16
-98	36	-16
-96	36	-16
-94	36	-16
-92	36	-16
-90	36	-16
-88	36	-16
-86	36	-16
-84	36	-16
-82	36	-16
-80	36	-16
-78	36	-16
-76	36	-16
-74	36	-16
-72	36	-16
-70	36	-16
-68	36	-16
-66	36	-16
-64	36	-16
-62	36	-16
-60	36	-16
-58	36	-16
-56	36	-16
-54	36	-16
-52	36	-16
-50	36	-16
-48	36	-14.15234301731319
-46	36	-13.319437492361562
-44	36	-12.16073463405681
-42	36	-10.732392012864132
-40	36	-9.440901484180944
-38	36	-9.501431870693649
-36	36	-9.688150302300137
-34	36	-8.888036610864019
-32	36	-8.898794784468368
-30	36	-11.338321929186781
-28	36	-10.713972785863824
-26	36	-13.622499221975142
-24	36	-16
-22	36	-14.02218900286255
-20	36	-13.447054381926531
-18	36	-13.559887724523573
-16	36	-13.447054381926531
-14	36	-14.02218900286255
-12	36	-16
-10	36	-13.622499221975142
-8	36	-10.713972785863824
-6	36	-11.338321929186781
-4	36	-8.898794784468368
-2	36	-8.888036610864019
0	36	-9.688150302300137
2	36	-9.501431870693649
4	36	-9.440901484180944
6	36	-10.732392012864132
8	36	-12.16073463405681
10	36	-13.319437492361562
12	36	-14.15234301731319
14	36	-16
16	36	-16
18	36	-16
20	36	-16
22	36	-16
24	36	-16
26	36	-16
28	36	-16
30	36	-16
32	36	-16
34	36	-16
36	36	-16
38	36	-16
40	36	-16
42	36	-16
44	36	-16
46	36	-16
48	36	-16
50	36	-16
52	36	-16
54	36	-16
56	36	-16
58	36	-16
60	36	-16
62	36	-16
64	36	-16
66	36	-16
68	36	-16
70	36	-16
72	36	-16
74	36	-16
76	36	-16
78	36	-16
80	36	-16
82	36	-16
84	36	-16
86	36	NaN
88	36	NaN
90	36	NaN
92	36	NaN
94	36	NaN
96	36	NaN
98	36	NaN
100	36	NaN
102	36	NaN
104	36	NaN
106	36	NaN
108	36	NaN
110	36	NaN
112	36	NaN
114	36	NaN
116	36	NaN
118	36	NaN
120	36	NaN

-120	34	-16
-118	34	-16
-116	34	-16
-114	34	-16
-112	34	-16
-110	34	-16
-108	34	-16
-106	34	-16
-104	34	-16
-102	34	-16
-100	34	-16
-98	34	-16
-96	34	-16
-94	34	-16
-92	34	-16
-90	34	-16
-88	34	-16
-86	34	-16
-84	34	-16
-82	34	-16
-80	34	-16
-78	34	-16
-76	34	-16
-74	34	-16
-72	34	-16
-70	34	-16
-68	34	-16
-66	34	-16
-64	34	-16
-62	34	-16
-60	34	-16
-58	34	-16
-56	34	-16
-54	34	-16
-52	34	-16
-50	34	-16
-48	34	-16
-46	34	-13.932214869501063
-44	34	-13.077593738707238
-42	34	-11.789069408759485
-40	34	-10.680281309681742
-38	34	-9.142068659042467
-36	34	-8.888035863865829
-34	34	-8.824605205963392
-32	34	-8.437594272444104
-30	34	-8.73901980793194
-28	34	-11.45777070305734
-26	34	-10.306968065230674
-24	34	-12.888423694135836
-22	34	-13.796865509716332
-20	34	-13.210654431573818
-18	34	-14.01537552557655
-16	34	-14.01537552557655
-14	34	-13.210654431573818
-12	34	-13.796865509716332
-10	34	-12.888423694135836
-8	34	-10.306968065230674
-6	34	-11.45777070305734
-4	34	-8.73901980793194
-2	34	-8.437594272444104
0	34	-8.824605205963392
2	34	-8.888035863865829
4	34	-9.142068659042467
6	34	-10.680281309681742
8	34	-11.789069408759485
10	34	-13.077593738707238
12	34	-13.932214869501063
14	34	-16
16	34	-16
18	34	-16
20	34	-16
22	34	-16
24	34	-16
26	34	-16
28	34	-16
30	34	-16
32	34	-16
34	34	-16
36	34	-16
38	34	-16
40	34	-16
42	34	-16
44	34	-16
46	34	-16
48	34	-16
50	34	-16
52	34	-16
54	34	-16
56	34	-16
58	34	-16
60	34	-16
62	34	-16
64	34	-16
66	34	-16
68	34	-16
70	34	-16
72	34	-16
74	34	-16
76	34	-16
78	34	-16
80	34	-16
82	34	-16
84	34	-16
86	34	-16
88	34	NaN
90	34	NaN
92	34	NaN
94	34	NaN
96	34	NaN
98	34	NaN
100	34	NaN
102	34	NaN
104	34	NaN
106	34	NaN
108	34	NaN
110	34	NaN
112	34	NaN
114	34	NaN
116	34	NaN
118	34	NaN
120	34	NaN

-120	32	-16
-118	32	-16
-116	32	-16
-114	32	-16
-112	32	-16
-110	32	-16
-108	32	-16
-106	32	-16
-104	32	-16
-102	32	-16
-100	32	-16
-98	32	-16
-96	32	-16
-94	32	-16
-92	32	-16
-90	32	-16
-88	32	-16
-86	32	-16
-84	32	-16
-82	32	-16
-80	32	-16
-78	32	-16
-76	32	-16
-74	32	-16
-72	32	-16
-70	32	-16
-68	32	-16
-66	32	-16
-64	32	-16
-62	32	-16
-60	32	-16
-58	32	-16
-56	32	-16
-54	32	-16
-52	32	-16
-50	32	-16
-48	32	-16
-46	32	-16
-44	32	-13.692674585622456
-42	32	-12.809643482796858
-40	32	-11.402572153412143
-38	32	-10.774712953269681
-36	32	-8.898805557903946
-34	32	-8.437593061232766
-32	32	-8.28078495191672
-30	32	-8.112198817591445
-28	32	-8.734474780178612
-26	32	-9.767137924786443
-24	32	-9.931584205076675
-22	32	-11.891259083248345
-20	32	-12.984372917237426
-18	32	-13.779962052556414
-16	32	-16
-14	32	-13.779962052556414
-12	32	-12.984372917237426
-10	32	-11.891259083248345
-8	32	-9.931584205076675
-6	32	-9.767137924786443
-4	32	-8.734474780178612
-2	32	-8.112198817591445
0	32	-8.28078495191672
2	32	-8.437593061232766
4	32	-8.898805557903946
6	32	-10.774712953269681
8	32	-11.402572153412143
10	32	-12.809643482796858
12	32	-13.692674585622456
14	32	-16
16	32	-16
18	32	-16
20	32	-16
22	32	-16
24	32	-16
26	32	-16
28	32	-16
30	32	-16
32	32	-16
34	32	-16
36	32	-16
38	32	-16
40	32	-16
42	32	-16
44	32	-16
46	32	-16
48	32	-16
50	32	-16
52	32	-16
54	32	-16
56	32	-16
58	32	-16
60	32	-16
62	32	-16
64	32	-16
66	32	-16
68	32	-16
70	32	-16
72	32	-16
74	32	-16
76	32	-16
78	32	-16
80	32	-16
82	32	-16
84	32	-16
86	32	-16
88	32	-16
90	32	NaN
92	32	NaN
94	32	NaN
96	32	NaN
98	32	NaN
100	32	NaN
102	32	NaN
104	32	NaN
106	32	NaN
108	32	NaN
110	32	NaN
112	32	NaN
114	32	NaN
116	32	NaN
118	32	NaN
120	32	NaN

-120	30	-16
-118	30	-16
-116	30	-16
-114	30	-16
-112	30	-16
-110	30	-16
-108	30	-16
-106	30	-16
-104	30	-16
-102	30	-16
-100	30	-16
-98	30	-16
-96	30	-16
-94	30	-16
-92	30	-16
-90	30	-16
-88	30	-16
-86	30	-16
-84	30	-16
-82	30	-16
-80	30	-16
-78	30	-16
-76	30	-16
-74	30	-16
-72	30	-16
-70	30	-16
-68	30	-16
-66	30	-16
-64	30	-16
-62	30	-16
-60	30	-16
-58	30	-16
-56	30	-16
-54	30	-16
-52	30	-16
-50	30	-16
-48	30	-16
-46	30	-16
-44	30	-16
-42	30	-13.430089009244266
-40	30	-12.509529535942965
-38	30	-11.004003053738465
-36	30	-11.335278304678434
-34	30	-8.73903991545251
-32	30	-8.112196394967237
-30	30	-7.918585762608781
-28	30	-7.932698337137412
-26	30	-9.150825195127439
-24	30	-8.85330921688182
-22	30	-9.617843793609566
-20	30	-11.058655928215005
-18	30	-13.74366089469089
-16	30	-16
-14	30	-16
-12	30	-13.74366089469089
-10	30	-11.058655928215005
-8	30	-9.617843793609566
-6	30	-8.85330921688182
-4	30	-9.150825195127439
-2	30	-7.932698337137412
0	30	-7.918585762608781
2	30	-8.112196394967237
4	30	-8.73903991545251
6	30	-11.335278304678434
8	30	-11.004003053738465
10	30	-12.509529535942965
12	30	-13.430089009244266
14	30	-16
16	30	-16
18	30	-16
20	30	-16
22	30	-16
24	30	-16
26	30	-16
28	30	-16
30	30	-16
32	30	-16
34	30	-16
36	30	-16
38	30	-16
40	30	-16
42	30	-16
44	30	-16
46	30	-16
48	30	-16
50	30	-16
52	30	-16
54	30	-16
56	30	-16
58	30	-16
60	30	-16
62	30	-16
64	30	-16
66	30	-16
68	30	-16
70	30	-16
72	30	-16
74	30	-16
76	30	-16
78	30	-16
80	30	-16
82	30	-16
84	30	-16
86	30	-16
88	30	-16
90	30	-16
92	30	NaN
94	30	NaN
96	30	NaN
98	30	NaN
100	30	NaN
102	30	NaN
104	30	NaN
106	30	NaN
108	30	NaN
110	30	NaN
112	30	NaN
114	30	NaN
116	30	NaN
118	30	NaN
120	30	NaN

-120	28	-16
-118	28	-16
-116	28	-16
-114	28	-16
-112	28	-16
-110	28	-16
-108	28	-16
-106	28	-16
-104	28	-16
-102	28	-16
-100	28	-16
-98	28	-16
-96	28	-16
-94	28	-16
-92	28	-16
-90	28	-16
-88	28	-16
-86	28	-16
-84	28	-16
-82	28	-16
-80	28	-16
-78	28	-16
-76	28	-16
-74	28	-16
-72	28	-16
-70	28	-16
-68	28	-16
-66	28	-16
-64	28	-16
-62	28	-16
-60	28	-16
-58	28	-16
-56	28	-16
-54	28	-16
-52	28	-16
-50	28	-16
-48	28	-16
-46	28	-16
-44	28	-16
-42	28	-16
-40	28	-13.139741262143739
-38	28	-12.169383644805587
-36	28	-10.598454845478589
-34	28	-11.463997707172645
-32	28	-8.734522509274376
-30	28	-7.9326924016499705
-28	28	-7.742146675182152
-26	28	-8.00557441992383
-24	28	-9.811505101416307
-22	28	-8.202293104471725
-20	28	-9.582269145354726
-18	28	-10.33592206196239
-16	28	-13.564632926321758
-14	28	-14.574325143254335
-12	28	-13.564632926321758
-10	28	-10.33592206196239
-8	28	-9.582269145354726
-6	28	-8.202293104471725
-4	28	-9.811505101416307
-2	28	-8.00557441992383
0	28	-7.742146675182152
2	28	-7.9326924016499705
4	28	-8.734522509274376
6	28	-11.463997707172645
8	28	-10.598454845478589
10	28	-12.169383644805587
12	28	-13.139741262143739
14	28	-16
16	28	-16
18	28	-16
20	28	-16
22	28	-16
24	28	-16
26	28	-16
28	28	-16
30	28	-16
32	28	-16
34	28	-16
36	28	-16
38	28	-16
40	28	-16
42	28	-16
44	28	-16
46	28	-16
48	28	-16
50	28	-16
52	28	-16
54	28	-16
56	28	-16
58	28	-16
60	28	-16
62	28	-16
64	28	-16
66	28	-16
68	28	-16
70	28	-16
72	28	-16
74	28	-16
76	28	-16
78	28	-16
80	28	-16
82	28	-16
84	28	-16
86	28	-16
88	28	-16
90	28	-16
92	28	-16
94	28	NaN
96	28	NaN
98	28	NaN
100	28	NaN
102	28	NaN
104	28	NaN
106	28	NaN
108	28	NaN
110	28	NaN
112	28	NaN
114	28	NaN
116	28	NaN
118	28	NaN
120	28	NaN

-120	26	-16
-118	26	-16
-116	26	-16
-114	26	-16
-112	26	-16
-110	26	-16
-108	26	-16
-106	26	-16
-104	26	-16
-102	26	-16
-100	26	-16
-98	26	-16
-96	26	-16
-94	26	-16
-92	26	-16
-90	26	-16
-88	26	-16
-86	26	-16
-84	26	-16
-82	26	-16
-80	26	-16
-78	26	-16
-76	26	-16
-74	26	-16
-72	26	-16
-70	26	-16
-68	26	-16
-66	26	-16
-64	26	-16
-62	26	-16
-60	26	-16
-58	26	-16
-56	26	-16
-54	26	-16
-52	26	-16
-50	26	-16
-48	26	-16
-46	26	-16
-44	26	-16
-42	26	-16
-40	26	-16
-38	26	-12.815358677276592
-36	26	-11.779113806108322
-34	26	-10.195640851002402
-32	26	-9.769367459534926
-30	26	-9.151004801704257
-28	26	-8.005559748020172
-26	26	-7.8788778752203745
-24	26	-8.92576404128137
-22	26	-7.900326120057585
-20	26	-7.789105242687768
-18	26	-11.350741940607756
-16	26	-9.460484448126468
-14	26	-11.760704268016985
-12	26	-11.760704268016985
-10	26	-9.460484448126468
-8	26	-11.350741940607756
-6	26	-7.789105242687768
-4	26	-7.900326120057585
-2	26	-8.92576404128137
0	26	-7.8788778752203745
2	26	-8.005559748020172
4	26	-9.151004801704257
6	26	-9.769367459534926
8	26	-10.195640851002402
10	26	-11.779113806108322
12	26	-12.815358677276592
14	26	-16
16	26	-16
18	26	-16
20	26	-16
22	26	-16
24	26	-16
26	26	-16
28	26	-16
30	26	-16
32	26	-16
34	26	-16
36	26	-16
38	26	-16
40	26	-16
42	26	-16
44	26	-16
46	26	-16
48	26	-16
50	26	-16
52	26	-16
54	26	-16
56	26	-16
58	26	-16
60	26	-16
62	26	-16
64	26	-16
66	26	-16
68	26	-16
70	26	-16
72	26	-16
74	26	-16
76	26	-16
78	26	-16
80	26	-16
82	26	-16
84	26	-16
86	26	-16
88	26	-16
90	26	-16
92	26	-16
94	26	-16
96	26	NaN
98	26	NaN
100	26	NaN
102	26	NaN
104	26	NaN
106	26	NaN
108	26	NaN
110	26	NaN
112	26	NaN
114	26	NaN
116	26	NaN
118	26	NaN
120	26	NaN

-120	24	-16
-118	24	-16
-116	24	-16
-114	24	-16
-112	24	-16
-110	24	-16
-108	24	-16
-106	24	-16
-104	24	-16
-102	24	-16
-100	24	-16
-98	24	-16
-96	24	-16
-94	24	-16
-92	24	-16
-90	24	-16
-88	24	-16
-86	24	-16
-84	24	-16
-82	24	-16
-80	24	-16
-78	24	-16
-76	24	-16
-74	24	-16
-72	24	-16
-70	24	-16
-68	24	-16
-66	24	-16
-64	24	-16
-62	24	-16
-60	24	-16
-58	24	-16
-56	24	-16
-54	24	-16
-52	24	-16
-50	24	-16
-48	24	-16
-46	24	-16
-44	24	-16
-42	24	-16
-40	24	-16
-38	24	-16
-36	24	-12.448350140717853
-34	24	-11.326090321656384
-32	24	-9.815401208340866
-30	24	-8.855037360943276
-28	24	-9.811325613853745
-26	24	-8.926166428313728
-24	24	-9.311357792279923
-22	24	-8.115635365490483
-20	24	-7.169415437627622
-18	24	-7.926146513143627
-16	24	-7.942852585351086
-14	24	-8.574001566359406
-12	24	-9.400132941190916
-10	24	-8.574001566359406
-8	24	-7.942852585351086
-6	24	-7.926146513143627
-4	24	-7.169415437627622
-2	24	-8.115635365490483
0	24	-9.311357792279923
2	24	-8.926166428313728
4	24	-9.811325613853745
6	24	-8.855037360943276
8	24	-9.815401208340866
10	24	-11.326090321656384
12	24	-12.448350140717853
14	24	-16
16	24	-16
18	24	-16
20	24	-16
22	24	-16
24	24	-16
26	24	-16
28	24	-16
30	24	-16
32	24	-16
34	24	-16
36	24	-16
38	24	-16
40	24	-16
42	24	-16
44	24	-16
46	24	-16
48	24	-16
50	24	-16
52	24	-16
54	24	-16
56	24	-16
58	24	-16
60	24	-16
62	24	-16
64	24	-16
66	24	-16
68	24	-16
70	24	-16
72	24	-16
74	24	-16
76	24	-16
78	24	-16
80	24	-16
82	24	-16
84	24	-16
86	24	-16
88	24	-16
90	24	-16
92	24	-16
94	24	-16
96	24	-16
98	24	NaN
100	24	NaN
102	24	NaN
104	24	NaN
106	24	NaN
108	24	NaN
110	24	NaN
112	24	NaN
114	24	NaN
116	24	NaN
118	24	NaN
120	24	NaN

-120	22	-16
-118	22	-16
-116	22	-16
-114	22	-16
-112	22	-16
-110	22	-16
-108	22	-16
-106	22	-16
-104	22	-16
-102	22	-16
-100	22	-16
-98	22	-16
-96	22	-16
-94	22	-16
-92	22	-16
-90	22	-16
-88	22	-16
-86	22	-16
-84	22	-16
-82	22	-16
-80	22	-16
-78	22	-16
-76	22	-16
-74	22	-16
-72	22	-16
-70	22	-16
-68	22	-16
-66	22	-16
-64	22	-16
-62	22	-16
-60	22	-16
-58	22	-16
-56	22	-16
-54	22	-16
-52	22	-16
-50	22	-16
-48	22	-16
-46	22	-16
-44	22	-16
-42	22	-16
-40	22	-16
-38	22	-16
-36	22	-15.86749958303322
-34	22	-12.026501033081972
-32	22	-10.79505763394056
-30	22	-9.503757301576254
-28	22	-8.195457326221193
-26	22	-7.9097106301188065
-24	22	-8.098610909226164
-22	22	-7.746354370829027
-20	22	-7.151047365659719
-18	22	-7.099287517437227
-16	22	-7.7167913564794235
-14	22	-6.701675437388631
-12	22	-10.673128231689608
-10	22	-10.673128231689608
-8	22	-6.701675437388631
-6	22	-7.7167913564794235
-4	22	-7.099287517437227
-2	22	-7.151047365659719
0	22	-7.746354370829027
2	22	-8.098610909226164
4	22	-7.9097106301188065
6	22	-8.195457326221193
8	22	-9.503757301576254
10	22	-10.79505763394056
12	22	-12.026501033081972
14	22	-15.86749958303322
16	22	-16
18	22	-16
20	22	-16
22	22	-16
24	22	-16
26	22	-16
28	22	-16
30	22	-16
32	22	-16
34	22	-16
36	22	-16
38	22	-16
40	22	-16
42	22	-16
44	22	-16
46	22	-16
48	22	-16
50	22	-16
52	22	-16
54	22	-16
56	22	-16
58	22	-16
60	22	-16
62	22	-16
64	22	-16
66	22	-16
68	22	-16
70	22	-16
72	22	-16
74	22	-16
76	22	-16
78	22	-16
80	22	-16
82	22	-16
84	22	-16
86	22	-16
88	22	-16
90	22	-16
92	22	-16
94	22	-16
96	22	-16
98	22	-16
100	22	NaN
102	22	NaN
104	22	NaN
106	22	NaN
108	22	NaN
110	22	NaN
112	22	NaN
114	22	NaN
116	22	NaN
118	22	NaN
120	22	NaN

-120	20	-16
-118	20	-16
-116	20	-16
-114	20	-16
-112	20	-16
-110	20	-16
-108	20	-16
-106	20	-16
-104	20	-16
-102	20	-16
-100	20	-16
-98	20	-16
-96	20	-16
-94	20	-16
-92	20	-16
-90	20	-16
-88	20	-16
-86	20	-16
-84	20	-16
-82	20	-16
-80	20	-16
-78	20	-16
-76	20	-16
-74	20	-16
-72	20	-16
-70	20	-16
-68	20	-16
-66	20	-16
-64	20	-16
-62	20	-16
-60	20	-16
-58	20	-16
-56	20	-16
-54	20	-16
-52	20	-16
-50	20	-16
-48	20	-16
-46	20	-16
-44	20	-16
-42	20	-16
-40	20	-16
-38	20	-16
-36	20	-16
-34	20	-15.086582916408327
-32	20	-11.531560409667383
-30	20	-10.168216388367838
-28	20	-9.399915459593755
-26	20	-7.779767367353984
-24	20	-7.178471460388886
-22	20	-7.155187784505413
-20	20	-7.1122164773644005
-18	20	-7.052976253526556
-16	20	-7.856958089521756
-14	20	-5.378798792175785
-12	20	-5.387824503961318
-10	20	-5.909114931251083
-8	20	-5.387824503961318
-6	20	-5.378798792175785
-4	20	-7.856958089521756
-2	20	-7.052976253526556
0	20	-7.1122164773644005
2	20	-7.155187784505413
4	20	-7.178471460388886
6	20	-7.779767367353984
8	20	-9.399915459593755
10	20	-10.168216388367838
12	20	-11.531560409667383
14	20	-15.086582916408327
16	20	-16
18	20	-16
20	20	-16
22	20	-16
24	20	-16
26	20	-16
28	20	-16
30	20	-16
32	20	-16
34	20	-16
36	20	-16
38	20	-16
40	20	-16
42	20	-16
44	20	-16
46	20	-16
48	20	-16
50	20	-16
52	20	-16
54	20	-16
56	20	-16
58	20	-16
60	20	-16
62	20	-16
64	20	-16
66	20	-16
68	20	-16
70	20	-16
72	20	-16
74	20	-16
76	20	-16
78	20	-16
80	20	-16
82	20	-16
84	20	-16
86	20	-16
88	20	-16
90	20	-16
92	20	-16
94	20	-16
96	20	-16
98	20	-16
100	20	-16
102	20	NaN
104	20	NaN
106	20	NaN
108	20	NaN
110	20	NaN
112	20	NaN
114	20	NaN
116	20	NaN
118	20	NaN
120	20	NaN

-120	18	-16
-118	18	-16
-116	18	-16
-114	18	-16
-112	18	-16
-110	18	-16
-108	18	-16
-106	18	-16
-104	18	-16
-102	18	-16
-100	18	-16
-98	18	-16
-96	18	-16
-94	18	-16
-92	18	-16
-90	18	-16
-88	18	-16
-86	18	-16
-84	18	-16
-82	18	-16
-80	18	-16
-78	18	-16
-76	18	-16
-74	18	-16
-72	18	-16
-70	18	-16
-68	18	-16
-66	18	-16
-64	18	-16
-62	18	-16
-60	18	-16
-58	18	-16
-56	18	-16
-54	18	-16
-52	18	-16
-50	18	-16
-48	18	-16
-46	18	-16
-44	18	-16
-42	18	-16
-40	18	-16
-38	18	-16
-36	18	-16
-34	18	-16
-32	18	-14.15679968931503
-30	18	-10.934263659111606
-28	18	-9.4246268814239585197523
-26	18	-10.6054548755804370880296
-24	18	-7.94573138393849375290814
-22	18	-7.06005247785480958662029
-20	18	-7.10026817443613773829393
-18	18	-6.100203734961502
-16	18	-5.384387960319055
-14	18	-6.68424561438993
-12	18	-6.743771270503768
-10	18	-9.983392651885914
-8	18	-9.983392651885914
-6	18	-6.743771270503768
-4	18	-6.68424561438993
-2	18	-5.384387960319055
0	18	-6.100203734961502
2	18	-7.10026817443613773829393
4	18	-7.06005247785480958662029
6	18	-7.94573138393849375290814
8	18	-10.6054548755804370880296
10	18	-9.4246268814239585197523
12	18	-10.934263659111606
14	18	-14.15679968931503
16	18	-16
18	18	-16
20	18	-16
22	18	-16
24	18	-16
26	18	-16
28	18	-16
30	18	-16
32	18	-16
34	18	-16
36	18	-16
38	18	-16
40	18	-16
42	18	-16
44	18	-16
46	18	-16
48	18	-16
50	18	-16
52	18	-16
54	18	-16
56	18	-16
58	18	-16
60	18	-16
62	18	-16
64	18	-16
66	18	-16
68	18	-16
70	18	-16
72	18	-16
74	18	-16
76	18	-16
78	18	-16
80	18	-16
82	18	-16
84	18	-16
86	18	-16
88	18	-16
90	18	-16
92	18	-16
94	18	-16
96	18	-16
98	18	-16
100	18	-16
102	18	-16
104	18	NaN
106	18	NaN
108	18	NaN
110	18	NaN
112	18	NaN
114	18	NaN
116	18	NaN
118	18	NaN
120	18	NaN

-120	16	-16
-118	16	-16
-116	16	-16
-114	16	-16
-112	16	-16
-110	16	-16
-108	16	-16
-106	16	-16
-104	16	-16
-102	16	-16
-100	16	-16
-98	16	-16
-96	16	-16
-94	16	-16
-92	16	-16
-90	16	-16
-88	16	-16
-86	16	-16
-84	16	-16
-82	16	-16
-80	16	-16
-78	16	-16
-76	16	-16
-74	16	-16
-72	16	-16
-70	16	-16
-68	16	-16
-66	16	-16
-64	16	-16
-62	16	-16
-60	16	-16
-58	16	-16
-56	16	-16
-54	16	-16
-52	16	-16
-50	16	-16
-48	16	-16
-46	16	-16
-44	16	-16
-42	16	-16
-40	16	-16
-38	16	-16
-36	16	-16
-34	16	-16
-32	16	-14.929454086563764964202
-30	16	-13.005059902411778984165
-28	16	-10.18227052858972396892972
-26	16	-8.5351888020868596256907
-24	16	-8.3239478848921436404774
-22	16	-7.49207492672781403606012
-20	16	-7.5912996680257815256942
-18	16	-5.376101966988403681429304
-16	16	-7.787678646435622
-14	16	-6.954316246869649
-12	16	-9.662369419673764
-10	16	-8.20875966698655
-8	16	-9.196759907345085
-6	16	-8.20875966698655
-4	16	-9.662369419673764
-2	16	-6.954316246869649
0	16	-7.787678646435622
2	16	-5.376101966988403681429304
4	16	-7.5912996680257815256942
6	16	-7.49207492672781403606012
8	16	-8.3239478848921436404774
10	16	-8.5351888020868596256907
12	16	-10.18227052858972396892972
14	16	-13.005059902411778984165
16	16	-14.929454086563764964202
18	16	-16
20	16	-16
22	16	-16
24	16	-16
26	16	-16
28	16	-16
30	16	-16
32	16	-16
34	16	-16
36	16	-16
38	16	-16
40	16	-16
42	16	-16
44	16	-16
46	16	-16
48	16	-16
50	16	-16
52	16	-16
54	16	-16
56	16	-16
58	16	-16
60	16	-16
62	16	-16
64	16	-16
66	16	-16
68	16	-16
70	16	-16
72	16	-16
74	16	-16
76	16	-16
78	16	-16
80	16	-16
82	16	-16
84	16	-16
86	16	-16
88	16	-16
90	16	-16
92	16	-16
94	16	-16
96	16	-16
98	16	-16
100	16	-16
102	16	-16
104	16	-16
106	16	NaN
108	16	NaN
110	16	NaN
112	16	NaN
114	16	NaN
116	16	NaN
118	16	NaN
120	16	NaN

-120	14	-16
-118	14	-16
-116	14	-16
-114	14	-16
-112	14	-16
-110	14	-16
-108	14	-16
-106	14	-16
-104	14	-16
-102	14	-16
-100	14	-16
-98	14	-16
-96	14	-16
-94	14	-16
-92	14	-16
-90	14	-16
-88	14	-16
-86	14	-16
-84	14	-16
-82	14	-16
-80	14	-16
-78	14	-16
-76	14	-16
-74	14	-16
-72	14	-16
-70	14	-16
-68	14	-16
-66	14	-16
-64	14	-16
-62	14	-16
-60	14	-16
-58	14	-16
-56	14	-16
-54	14	-16
-52	14	-16
-50	14	-16
-48	14	-16
-46	14	-16
-44	14	-16
-42	14	-16
-40	14	-16
-38	14	-16
-36	14	-15.86749958303322
-34	14	-15.086582916408327
-32	14	-14.15679968931503
-30	14	-13.005059902411778984165
-28	14	-11.4803702413256669880362
-26	14	-9.16330746911858444681242
-24	14	-7.434131324586450523979
-22	14	-7.39753976641763264972001
-20	14	-5.29542408784701097381935
-18	14	-6.5982775708074452527256
-16	14	-6.9653493070590363325016
-14	14	-10.07404928935339
-12	14	-8.325640690170886
-10	14	-9.925290069422692
-8	14	-12.530801932228886
-6	14	-12.530801932228886
-4	14	-9.925290069422692
-2	14	-8.325640690170886
0	14	-10.07404928935339
2	14	-6.9653493070590363325016
4	14	-6.5982775708074452527256
6	14	-5.29542408784701097381935
8	14	-7.39753976641763264972001
10	14	-7.434131324586450523979
12	14	-9.16330746911858444681242
14	14	-11.4803702413256669880362
16	14	-13.005059902411778984165
18	14	-14.15679968931503
20	14	-15.086582916408327
22	14	-15.86749958303322
24	14	-16
26	14	-16
28	14	-16
30	14	-16
32	14	-16
34	14	-16
36	14	-16
38	14	-16
40	14	-16
42	14	-16
44	14	-16
46	14	-16
48	14	-16
50	14	-16
52	14	-16
54	14	-16
56	14	-16
58	14	-16
60	14	-16
62	14	-16
64	14	-16
66	14	-16
68	14	-16
70	14	-16
72	14	-16
74	14	-16
76	14	-16
78	14	-16
80	14	-16
82	14	-16
84	14	-16
86	14	-16
88	14	-16
90	14	-16
92	14	-16
94	14	-16
96	14	-16
98	14	-16
100	14	-16
102	14	-16
104	14	-16
106	14	-16
108	14	NaN
110	14	NaN
112	14	NaN
114	14	NaN
116	14	NaN
118	14	NaN
120	14	NaN

-120	12	-16
-118	12	-16
-116	12	-16
-114	12	-16
-112	12	-16
-110	12	-16
-108	12	-16
-106	12	-16
-104	12	-16
-102	12	-16
-100	12	-16
-98	12	-16
-96	12	-16
-94	12	-16
-92	12	-16
-90	12	-16
-88	12	-16
-86	12	-16
-84	12	-16
-82	12	-16
-80	12	-16
-78	12	-16
-76	12	-16
-74	12	-16
-72	12	-15.940705651250763
-70	12	-15.829448219013763
-68	12	-15.71343506660926
-66	12	-15.592231193152111
-64	12	-15.465339948418855
-62	12	-15.332191085002641
-60	12	-15.192125825118124
-58	12	-15.044378009887005
-56	12	-14.888050042013214
-54	12	-14.722081810514915
-52	12	-14.545210006992392
-50	12	-14.355914054884478
-48	12	-14.15234301731319
-46	12	-13.932214869501063
-44	12	-13.692674585622456
-42	12	-13.430089009244266
-40	12	-13.139741262143739
-38	12	-12.815358677276592
-36	12	-12.448350140717853
-34	12	-12.026501033081972
-32	12	-11.531560409667383
-30	12	-10.934263659111606
-28	12	-10.18227052858972396892972
-26	12	-9.16330746911858444681242
-24	12	-7.53560603767344392526725
-22	12	-5.79062483390699902859218
-20	12	-4.87293392317346385141517
-18	12	-7.4843373706130269615908
-16	12	-8.6410806059076199248864
-14	12	-8.17565753251722303790171
-12	12	-9.26798072330462182647158
-10	12	-11.26638208169147
-8	12	-11.569832206318958
-6	12	-11.909460403574462
-4	12	-11.569832206318958
-2	12	-11.26638208169147
0	12	-9.26798072330462182647158
2	12	-8.17565753251722303790171
4	12	-8.6410806059076199248864
6	12	-7.4843373706130269615908
8	12	-4.87293392317346385141517
10	12	-5.79062483390699902859218
12	12	-7.53560603767344392526725
14	12	-9.16330746911858444681242
16	12	-10.18227052858972396892972
18	12	-10.934263659111606
20	12	-11.531560409667383
22	12	-12.026501033081972
24	12	-12.448350140717853
26	12	-12.815358677276592
28	12	-13.139741262143739
30	12	-13.430089009244266
32	12	-13.692674585622456
34	12	-13.932214869501063
36	12	-14.15234301731319
38	12	-14.355914054884478
40	12	-14.545210006992392
42	12	-14.722081810514915
44	12	-14.888050042013214
46	12	-15.044378009887005
48	12	-15.192125825118124
50	12	-15.332191085002641
52	12	-15.465339948418855
54	12	-15.592231193152111
56	12	-15.71343506660926
58	12	-15.829448219013763
60	12	-15.940705651250763
62	12	-16
64	12	-16
66	12	-16
68	12	-16
70	12	-16
72	12	-16
74	12	-16
76	12	-16
78	12	-16
80	12	-16
82	12	-16
84	12	-16
86	12	-16
88	12	-16
90	12	-16
92	12	-16
94	12	-16
96	12	-16
98	12	-16
100	12	-16
102	12	-16
104	12	-16
106	12	-16
108	12	-16
110	12	NaN
112	12	NaN
114	12	NaN
116	12	NaN
118	12	NaN
120	12	NaN

-120	10	-16
-118	10	-16
-116	10	-16
-114	10	-16
-112	10	-16
-110	10	-16
-108	10	-16
-106	10	-16
-104	10	-16
-102	10	-16
-100	10	-16
-98	10	-16
-96	10	-16
-94	10	-16
-92	10	-16
-90	10	-16
-88	10	-16
-86	10	-15.963023924976461
-84	10	-15.877721652264773
-82	10	-15.789688261392957
-80	10	-15.698734653413753
-78	10	-15.604650938179477
-76	10	-15.507203214300384
-74	10	-15.406129686885873
-72	10	-15.301135949349064
-70	10	-15.191889199642883
-68	10	-15.078011084206143
-66	10	-14.959068755590536
-64	10	-14.834563579022138
-62	10	-14.703916709757694
-60	10	-14.566450458985141
-58	10	-14.42136393078337
-56	10	-14.267700789287737
-54	10	-14.104306126470277
-52	10	-13.92976815034234
-50	10	-13.742338701037731
-48	10	-13.53982437983061
-46	10	-13.319437492361562
-44	10	-13.077593738707238
-42	10	-12.809643482796858
-40	10	-12.509529535942965
-38	10	-12.169383644805587
-36	10	-11.779113806108322
-34	10	-11.326090321656384
-32	10	-10.79505763394056
-30	10	-10.168216388367838
-28	10	-9.4246268814239585197523
-26	10	-8.5351888020868596256907
-24	10	-7.434131324586450523979
-22	10	-5.79062483390699902859218
-20	10	-2.44064873320304770728701
-18	10	-5.76804454920501859714966
-16	10	-7.301061842948429982812
-14	10	-8.6886115293923042802153
-12	10	-9.840246532493986175359
-10	10	-10.450057717019634400258
-8	10	-10.873136648838736
-6	10	-11.078155932216323
-4	10	-11.078155932216323
-2	10	-10.873136648838736
0	10	-10.450057717019634400258
2	10	-9.840246532493986175359
4	10	-8.6886115293923042802153
6	10	-7.301061842948429982812
8	10	-5.76804454920501859714966
10	10	-2.44064873320304770728701
12	10	-5.79062483390699902859218
14	10	-7.434131324586450523979
16	10	-8.5351888020868596256907
18	10	-9.4246268814239585197523
20	10	-10.168216388367838
22	10	-10.79505763394056
24	10	-11.326090321656384
26	10	-11.779113806108322
28	10	-12.169383644805587
30	10	-12.509529535942965
32	10	-12.809643482796858
34	10	-13.077593738707238
36	10	-13.319437492361562
38	10	-13.53982437983061
40	10	-13.742338701037731
42	10	-13.92976815034234
44	10	-14.104306126470277
46	10	-14.267700789287737
48	10	-14.42136393078337
50	10	-14.566450458985141
52	10	-14.703916709757694
54	10	-14.834563579022138
56	10	-14.959068755590536
58	10	-15.078011084206143
60	10	-15.191889199642883
62	10	-15.301135949349064
64	10	-15.406129686885873
66	10	-15.507203214300384
68	10	-15.604650938179477
70	10	-15.698734653413753
72	10	-15.789688261392957
74	10	-15.877721652264773
76	10	-15.963023924976461
78	10	-16
80	10	-16
82	10	-16
84	10	-16
86	10	-16
88	10	-16
90	10	-16
92	10	-16
94	10	-16
96	10	-16
98	10	-16
100	10	-16
102	10	-16
104	10	-16
106	10	-16
108	10	-16
110	10	-16
112	10	NaN
114	10	NaN
116	10	NaN
118	10	NaN
120	10	NaN

-120	8	-16
-118	8	-16
-116	8	-16
-114	8	-16
-112	8	-16
-110	8	-16
-108	8	-16
-106	8	-16
-104	8	-16
-102	8	-16
-100	8	-16
-98	8	-16
-96	8	-16
-94	8	-16
-92	8	-16
-90	8	-16
-88	8	-16
-86	8	-16
-84	8	-16
-82	8	-16
-80	8	-16
-78	8	-16
-76	8	-15.944036294945212
-74	8	-15.804317961980574
-72	8	-15.655531235091573
-70	8	-15.496825795781298
-68	8	-15.327316535862437
-66	8	-15.146098126352243
-64	8	-14.952262904389936
-62	8	-14.744921331308355
-60	8	-14.523223876334608
-58	8	-14.286382961881309
-56	8	-14.033693732374942
-54	8	-13.764553040708712
-52	8	-13.478477326541034
-50	8	-13.175122134146894
-48	8	-12.854309136472196
-46	8	-12.51607129505577
-44	8	-12.16073463405681
-42	8	-11.789069408759485
-40	8	-11.402572153412143
-38	8	-11.004003053738465
-36	8	-10.598454845478589
-34	8	-10.195640851002402
-32	8	-9.815401208340866
-30	8	-9.503757301576254
-28	8	-9.399915459593755
-26	8	-10.6054548755804370880296
-24	8	-8.3239478848921436404774
-22	8	-7.39753976641763264972001
-20	8	-4.87293392317346385141517
-18	8	-5.76804454920501859714966
-16	8	-7.5700765623471828619905
-14	8	-9.12107677382794750272171
-12	8	-10.10358451305140321901997
-10	8	-10.8590870477785905715959
-8	8	-11.3691835134411192697857
-6	8	-11.6776466456554090480989
-4	8	-11.7923685319141035540815
-2	8	-11.6776466456554090480989
0	8	-11.3691835134411192697857
2	8	-10.8590870477785905715959
4	8	-10.10358451305140321901997
6	8	-9.12107677382794750272171
8	8	-7.5700765623471828619905
10	8	-5.76804454920501859714966
12	8	-4.87293392317346385141517
14	8	-7.39753976641763264972001
16	8	-8.3239478848921436404774
18	8	-10.6054548755804370880296
20	8	-9.399915459593755
22	8	-9.503757301576254
24	8	-9.815401208340866
26	8	-10.195640851002402
28	8	-10.598454845478589
30	8	-11.004003053738465
32	8	-11.402572153412143
34	8	-11.789069408759485
36	8	-12.16073463405681
38	8	-12.51607129505577
40	8	-12.854309136472196
42	8	-13.175122134146894
44	8	-13.478477326541034
46	8	-13.764553040708712
48	8	-14.033693732374942
50	8	-14.286382961881309
52	8	-14.523223876334608
54	8	-14.744921331308355
56	8	-14.952262904389936
58	8	-15.146098126352243
60	8	-15.327316535862437
62	8	-15.496825795781298
64	8	-15.655531235091573
66	8	-15.804317961980574
68	8	-15.944036294945212
70	8	-16
72	8	-16
74	8	-16
76	8	-16
78	8	-16
80	8	-16
82	8	-16
84	8	-16
86	8	-16
88	8	-16
90	8	-16
92	8	-16
94	8	-16
96	8	-16
98	8	-16
100	8	-16
102	8	-16
104	8	-16
106	8	-16
108	8	-16
110	8	-16
112	8	-16
114	8	NaN
116	8	NaN
118	8	NaN
120	8	NaN

-120	6	-16
-118	6	-16
-116	6	-16
-114	6	-16
-112	6	-16
-110	6	-16
-108	6	-16
-106	6	-16
-104	6	-15.938137946456099
-102	6	-15.805641250774897
-100	6	-15.670783076098024
-98	6	-15.533489792587138
-96	6	-15.393685587428065
-94	6	-15.25129261338172
-92	6	-15.10623121146251
-90	6	-14.958420229981913
-88	6	-14.807777468896646
-86	6	-14.65422028731102
-84	6	-14.497666423917758
-82	6	-14.33803509627731
-80	6	-14.175248466790956
-78	6	-14.009233593426329
-76	6	-13.839925025250032
-74	6	-13.667268261907164
-72	6	-13.491224380403393
-70	6	-13.311776254325054
-68	6	-13.128936969580613
-66	6	-12.942761308463519
-64	6	-12.753361582519208
-62	6	-12.560929732967237
-60	6	-12.36576864046508
-58	6	-12.168337275257564
-56	6	-11.969317205641325
-54	6	-11.769713118160212
-52	6	-11.571009581180654
-50	6	-11.375425187965774
-48	6	-11.186345183903805
-46	6	-11.00910571924581
-44	6	-10.852539222981669
-42	6	-10.732392012864132
-40	6	-10.680281309681742
-38	6	-10.774712953269681
-36	6	-11.335278304678434
-34	6	-11.463997707172645
-32	6	-9.769367459534926
-30	6	-8.855037360943276
-28	6	-8.195457326221193
-26	6	-7.779767367353984
-24	6	-7.94573138393849375290814
-22	6	-7.49207492672781403606012
-20	6	-5.29542408784701097381935
-18	6	-7.4843373706130269615908
-16	6	-7.301061842948429982812
-14	6	-9.12107677382794750272171
-12	6	-11.5177040349148440130702
-10	6	-12.969738893784484265239
-8	6	-14.075297688684844964746
-6	6	-15.000719147392672136721
-4	6	-15.43881320978217457673
-2	6	-15.43881320978217457673
0	6	-15.000719147392672136721
2	6	-14.075297688684844964746
4	6	-12.969738893784484265239
6	6	-11.5177040349148440130702
8	6	-9.12107677382794750272171
10	6	-7.301061842948429982812
12	6	-7.4843373706130269615908
14	6	-5.29542408784701097381935
16	6	-7.49207492672781403606012
18	6	-7.94573138393849375290814
20	6	-7.779767367353984
22	6	-8.195457326221193
24	6	-8.855037360943276
26	6	-9.769367459534926
28	6	-11.463997707172645
30	6	-11.335278304678434
32	6	-10.774712953269681
34	6	-10.680281309681742
36	6	-10.732392012864132
38	6	-10.852539222981669
40	6	-11.00910571924581
42	6	-11.186345183903805
44	6	-11.375425187965774
46	6	-11.571009581180654
48	6	-11.769713118160212
50	6	-11.969317205641325
52	6	-12.168337275257564
54	6	-12.36576864046508
56	6	-12.560929732967237
58	6	-12.753361582519208
60	6	-12.942761308463519
62	6	-13.128936969580613
64	6	-13.311776254325054
66	6	-13.491224380403393
68	6	-13.667268261907164
70	6	-13.839925025250032
72	6	-14.009233593426329
74	6	-14.175248466790956
76	6	-14.33803509627731
78	6	-14.497666423917758
80	6	-14.65422028731102
82	6	-14.807777468896646
84	6	-14.958420229981913
86	6	-15.10623121146251
88	6	-15.25129261338172
90	6	-15.393685587428065
92	6	-15.533489792587138
94	6	-15.670783076098024
96	6	-15.805641250774897
98	6	-15.938137946456099
100	6	-16
102	6	-16
104	6	-16
106	6	-16
108	6	-16
110	6	-16
112	6	-16
114	6	-16
116	6	NaN
118	6	NaN
120	6	NaN

-120	4	-13.91499512684384
-118	4	-13.841532070805894
-116	4	-13.767296881071958
-114	4	-13.692296914923537
-112	4	-13.61654338025467
-110	4	-13.540052084683051
-108	4	-13.462844336429429
-106	4	-13.384948032287701
-104	4	-13.30639897764154
-102	4	-13.22724249619906
-100	4	-13.147535404066257
-98	4	-13.067348445613165
-96	4	-12.986769319701686
-94	4	-12.905906467778873
-92	4	-12.824893855397194
-90	4	-12.743897063997654
-88	4	-12.66312113287308
-86	4	-12.582820772125272
-84	4	-12.50331383868567
-82	4	-12.424999383410228
-80	4	-12.348382231220105
-78	4	-12.274107113864012
-76	4	-12.203007140951593
-74	4	-12.136174454307854
-72	4	-12.07506644060379
-70	4	-12.021671382952881
-68	4	-11.978778609293835
-66	4	-11.950444062848119
-64	4	-11.942850834692248
-62	4	-11.966052580960786
-60	4	-12.03798053259395
-58	4	-12.195542442260303
-56	4	-12.53674137532321
-54	4	-13.559365817834163
-52	4	-13.03970788510257
-50	4	-11.83723777967002
-48	4	-11.145701494266248
-46	4	-10.617497594932097
-44	4	-10.173423904578573
-42	4	-9.784720108639519
-40	4	-9.440901484180944
-38	4	-9.142068659042467
-36	4	-8.898805557903946
-34	4	-8.73903991545251
-32	4	-8.734522509274376
-30	4	-9.151004801704257
-28	4	-9.811325613853745
-26	4	-7.9097106301188065
-24	4	-7.178471460388886
-22	4	-7.06005247785480958662029
-20	4	-7.5912996680257815256942
-18	4	-6.5982775708074452527256
-16	4	-8.6410806059076199248864
-14	4	-8.6886115293923042802153
-12	4	-10.10358451305140321901997
-10	4	-12.969738893784484265239
-8	4	-14.99665532744258578878
-6	4	-16
-4	4	-16
-2	4	-16
0	4	-16
2	4	-16
4	4	-14.99665532744258578878
6	4	-12.969738893784484265239
8	4	-10.10358451305140321901997
10	4	-8.6886115293923042802153
12	4	-8.6410806059076199248864
14	4	-6.5982775708074452527256
16	4	-7.5912996680257815256942
18	4	-7.06005247785480958662029
20	4	-7.178471460388886
22	4	-7.9097106301188065
24	4	-9.811325613853745
26	4	-9.151004801704257
28	4	-8.734522509274376
30	4	-8.73903991545251
32	4	-8.898805557903946
34	4	-9.142068659042467
36	4	-9.440901484180944
38	4	-9.784720108639519
40	4	-10.173423904578573
42	4	-10.617497594932097
44	4	-11.145701494266248
46	4	-11.83723777967002
48	4	-13.03970788510257
50	4	-13.559365817834163
52	4	-12.53674137532321
54	4	-12.195542442260303
56	4	-12.03798053259395
58	4	-11.966052580960786
60	4	-11.942850834692248
62	4	-11.950444062848119
64	4	-11.978778609293835
66	4	-12.021671382952881
68	4	-12.07506644060379
70	4	-12.136174454307854
72	4	-12.203007140951593
74	4	-12.274107113864012
76	4	-12.348382231220105
78	4	-12.424999383410228
80	4	-12.50331383868567
82	4	-12.582820772125272
84	4	-12.66312113287308
86	4	-12.743897063997654
88	4	-12.824893855397194
90	4	-12.905906467778873
92	4	-12.986769319701686
94	4	-13.067348445613165
96	4	-13.147535404066257
98	4	-13.22724249619906
100	4	-13.30639897764154
102	4	-13.384948032287701
104	4	-13.462844336429429
106	4	-13.540052084683051
108	4	-13.61654338025467
110	4	-13.692296914923537
112	4	-13.767296881071958
114	4	-13.841532070805894
116	4	-13.91499512684384
118	4	NaN
120	4	NaN

-120	2	-15.309092476635174
-118	2	-15.985860315017494
-116	2	-16
-114	2	-15.655453227309591
-112	2	-14.936214714754053
-110	2	-14.47440195616166
-108	2	-14.121823122719544
-106	2	-13.829727179455132
-104	2	-13.575914933783825
-102	2	-13.348390345584848
-100	2	-13.139932793758826
-98	2	-12.945860011955716
-96	2	-12.762966390608247
-94	2	-12.588966011858426
-92	2	-12.42217779397823
-90	2	-12.261337025390528
-88	2	-12.105477508929981
-86	2	-11.953855472354155
-84	2	-11.805899483076828
-82	2	-11.661177389019649
-80	2	-11.51937504043166
-78	2	-11.38028373045604
-76	2	-11.24379466780023
-74	2	-11.109899760192963
-72	2	-10.978698781121512
-70	2	-10.850413790741511
-68	2	-10.725412660664226
-66	2	-10.60424494891652
-64	2	-10.487695578338865
-62	2	-10.376865518555862
-60	2	-10.273295422934682
-58	2	-10.179161074612992
-56	2	-10.09759582257436
-54	2	-10.033253245663168
-52	2	-9.993364247038258
-50	2	-9.989930333644217
-48	2	-10.04495653428373
-46	2	-10.205898116274446
-44	2	-10.61233920672466
-42	2	-12.452539557974381
-40	2	-10.47764085416335
-38	2	-9.501431870693649
-36	2	-8.888035863865829
-34	2	-8.437593061232766
-32	2	-8.112196394967237
-30	2	-7.9326924016499705
-28	2	-8.005559748020172
-26	2	-8.926166428313728
-24	2	-8.098610909226164
-22	2	-7.155187784505413
-20	2	-7.10026817443613773829393
-18	2	-5.376101966988403681429304
-16	2	-6.9653493070590363325016
-14	2	-8.17565753251722303790171
-12	2	-9.840246532493986175359
-10	2	-10.8590870477785905715959
-8	2	-14.075297688684844964746
-6	2	-16
-4	2	-16
-2	2	-16
0	2	-16
2	2	-16
4	2	-16
6	2	-14.075297688684844964746
8	2	-10.8590870477785905715959
10	2	-9.840246532493986175359
12	2	-8.17565753251722303790171
14	2	-6.9653493070590363325016
16	2	-5.376101966988403681429304
18	2	-7.10026817443613773829393
20	2	-7.155187784505413
22	2	-8.098610909226164
24	2	-8.926166428313728
26	2	-8.005559748020172
28	2	-7.9326924016499705
30	2	-8.112196394967237
32	2	-8.437593061232766
34	2	-8.888035863865829
36	2	-9.501431870693649
38	2	-10.47764085416335
40	2	-12.452539557974381
42	2	-10.61233920672466
44	2	-10.205898116274446
46	2	-10.04495653428373
48	2	-9.989930333644217
50	2	-9.993364247038258
52	2	-10.033253245663168
54	2	-10.09759582257436
56	2	-10.179161074612992
58	2	-10.273295422934682
60	2	-10.376865518555862
62	2	-10.487695578338865
64	2	-10.60424494891652
66	2	-10.725412660664226
68	2	-10.850413790741511
70	2	-10.978698781121512
72	2	-11.109899760192963
74	2	-11.24379466780023
76	2	-11.38028373045604
78	2	-11.51937504043166
80	2	-11.661177389019649
82	2	-11.805899483076828
84	2	-11.953855472354155
86	2	-12.105477508929981
88	2	-12.261337025390528
90	2	-12.42217779397823
92	2	-12.588966011858426
94	2	-12.762966390608247
96	2	-12.945860011955716
98	2	-13.139932793758826
100	2	-13.348390345584848
102	2	-13.575914933783825
104	2	-13.829727179455132
106	2	-14.121823122719544
108	2	-14.47440195616166
110	2	-14.936214714754053
112	2	-15.655453227309591
114	2	-16
116	2	-15.985860315017494
118	2	-15.309092476635174
120	2	NaN

-120	0	-12.943054292868787
-118	0	-12.970738091657083
-116	0	-13.007478128241944
-114	0	-13.055610259945656
-112	0	-13.118413728419076
-110	0	-13.200693905167698
-108	0	-13.30989857963894
-106	0	-13.458488445863134
-104	0	-13.66975777510543
-102	0	-13.995717963705165
-100	0	-14.600210832841677
-98	0	-16
-96	0	-14.493706507718821
-94	0	-13.70823370178639
-92	0	-13.217843762695217
-90	0	-12.846281553430458
-88	0	-12.539062136087937
-86	0	-12.272080752556294
-84	0	-12.032549782231243
-82	0	-11.81288575744188
-80	0	-11.608244259690863
-78	0	-11.41536902816941
-76	0	-11.231997321666919
-74	0	-11.056529909497813
-72	0	-10.887839136133795
-70	0	-10.725155125208069
-68	0	-10.568000047029937
-66	0	-10.416155104107858
-64	0	-10.269653022388178
-62	0	-10.128794169765383
-60	0	-9.994189006005467
-58	0	-9.866835000134174
-56	0	-9.748244494483286
-54	0	-9.640655073860593
-52	0	-9.547384378132223
-50	0	-9.473458611526485
-48	0	-9.426809715990705
-46	0	-9.420801735438141
-44	0	-9.480412571085463
-42	0	-9.661290766651376
-40	0	-10.14014008834141
-38	0	-13.950355469223986
-36	0	-9.688150302300137
-34	0	-8.824605205963392
-32	0	-8.28078495191672
-30	0	-7.918585762608781
-28	0	-7.742146675182152
-26	0	-7.8788778752203745
-24	0	-9.311357792279923
-22	0	-7.746354370829027
-20	0	-7.1122164773644005
-18	0	-6.100203734961502
-16	0	-7.787678646435622
-14	0	-10.07404928935339
-12	0	-9.26798072330462182647158
-10	0	-10.450057717019634400258
-8	0	-11.3691835134411192697857
-6	0	-15.000719147392672136721
-4	0	-16
-2	0	-16
0	0	NaN
2	0	-16
4	0	-16
6	0	-15.000719147392672136721
8	0	-11.3691835134411192697857
10	0	-10.450057717019634400258
12	0	-9.26798072330462182647158
14	0	-10.07404928935339
16	0	-7.787678646435622
18	0	-6.100203734961502
20	0	-7.1122164773644005
22	0	-7.746354370829027
24	0	-9.311357792279923
26	0	-7.8788778752203745
28	0	-7.742146675182152
30	0	-7.918585762608781
32	0	-8.28078495191672
34	0	-8.824605205963392
36	0	-9.688150302300137
38	0	-13.950355469223986
40	0	-10.14014008834141
42	0	-9.661290766651376
44	0	-9.480412571085463
46	0	-9.420801735438141
48	0	-9.426809715990705
50	0	-9.473458611526485
52	0	-9.547384378132223
54	0	-9.640655073860593
56	0	-9.748244494483286
58	0	-9.866835000134174
60	0	-9.994189006005467
62	0	-10.128794169765383
64	0	-10.269653022388178
66	0	-10.416155104107858
68	0	-10.568000047029937
70	0	-10.725155125208069
72	0	-10.887839136133795
74	0	-11.056529909497813
76	0	-11.231997321666919
78	0	-11.41536902816941
80	0	-11.608244259690863
82	0	-11.81288575744188
84	0	-12.032549782231243
86	0	-12.272080752556294
88	0	-12.539062136087937
90	0	-12.846281553430458
92	0	-13.217843762695217
94	0	-13.70823370178639
96	0	-14.493706507718821
98	0	-16
100	0	-14.600210832841677
102	0	-13.995717963705165
104	0	-13.66975777510543
106	0	-13.458488445863134
108	0	-13.30989857963894
110	0	-13.200693905167698
112	0	-13.118413728419076
114	0	-13.055610259945656
116	0	-13.007478128241944
118	0	-12.970738091657083
120	0	-12.943054292868787

-120	-2	NaN
-118	-2	-15.309092474026176
-116	-2	-15.9858603103045
-114	-2	-16
-112	-2	-15.65545323009775
-110	-2	-14.936214715964619
-108	-2	-14.474401956829055
-106	-2	-14.121823123118707
-104	-2	-13.829727179697741
-102	-2	-13.575914933925443
-100	-2	-13.348390345656552
-98	-2	-13.139932793779272
-96	-2	-12.945860011936551
-94	-2	-12.762966390556818
-92	-2	-12.588966011779231
-90	-2	-12.422177793873733
-88	-2	-12.261337025261614
-86	-2	-12.105477508776199
-84	-2	-11.953855472173789
-82	-2	-11.805899482866861
-80	-2	-11.661177388775595
-78	-2	-11.519375040147269
-76	-2	-11.380283730122821
-74	-2	-11.243794667406748
-72	-2	-11.109899759723776
-70	-2	-10.978698780555616
-68	-2	-10.850413790049963
-66	-2	-10.725412659806508
-64	-2	-10.604244947834816
-62	-2	-10.4876955769488
-60	-2	-10.376865516731089
-58	-2	-10.27329542048021
-56	-2	-10.179161071217091
-54	-2	-10.097595817717258
-52	-2	-10.033253238432499
-50	-2	-9.993364235725423
-48	-2	-9.989930314763555
-46	-2	-10.044956499806055
-44	-2	-10.205898043751015
-42	-2	-10.612339003709383
-40	-2	-12.45253706207367
-38	-2	-10.477641567038562
-36	-2	-9.501432458258346
-34	-2	-8.888036610864019
-32	-2	-8.437594272444104
-30	-2	-8.112198817591445
-28	-2	-7.932698337137412
-26	-2	-8.00557441992383
-24	-2	-8.92576404128137
-22	-2	-8.115635365490483
-20	-2	-7.151047365659719
-18	-2	-7.052976253526556
-16	-2	-5.384387960319055
-14	-2	-6.954316246869649
-12	-2	-8.325640690170886
-10	-2	-11.26638208169147
-8	-2	-10.873136648838736
-6	-2	-11.6776466456554090480989
-4	-2	-15.43881320978217457673
-2	-2	-16
0	-2	-16
2	-2	-16
4	-2	-16
6	-2	-15.43881320978217457673
8	-2	-11.6776466456554090480989
10	-2	-10.873136648838736
12	-2	-11.26638208169147
14	-2	-8.325640690170886
16	-2	-6.954316246869649
18	-2	-5.384387960319055
20	-2	-7.052976253526556
22	-2	-7.151047365659719
24	-2	-8.115635365490483
26	-2	-8.92576404128137
28	-2	-8.00557441992383
30	-2	-7.932698337137412
32	-2	-8.112198817591445
34	-2	-8.437594272444104
36	-2	-8.888036610864019
38	-2	-9.501432458258346
40	-2	-10.477641567038562
42	-2	-12.45253706207367
44	-2	-10.612339003709383
46	-2	-10.205898043751015
48	-2	-10.044956499806055
50	-2	-9.989930314763555
52	-2	-9.993364235725423
54	-2	-10.033253238432499
56	-2	-10.097595817717258
58	-2	-10.179161071217091
60	-2	-10.27329542048021
62	-2	-10.376865516731089
64	-2	-10.4876955769488
66	-2	-10.604244947834816
68	-2	-10.725412659806508
70	-2	-10.850413790049963
72	-2	-10.978698780555616
74	-2	-11.109899759723776
76	-2	-11.243794667406748
78	-2	-11.380283730122821
80	-2	-11.519375040147269
82	-2	-11.661177388775595
84	-2	-11.805899482866861
86	-2	-11.953855472173789
88	-2	-12.105477508776199
90	-2	-12.261337025261614
92	-2	-12.422177793873733
94	-2	-12.588966011779231
96	-2	-12.762966390556818
98	-2	-12.945860011936551
100	-2	-13.139932793779272
102	-2	-13.348390345656552
104	-2	-13.575914933925443
106	-2	-13.829727179697741
108	-2	-14.121823123118707
110	-2	-14.474401956829055
112	-2	-14.936214715964619
114	-2	-15.65545323009775
116	-2	-16
118	-2	-15.9858603103045
120	-2	-15.309092474026176

-120	-4	NaN
-118	-4	NaN
-116	-4	-13.914995138665867
-114	-4	-13.841532083609929
-112	-4	-13.767296894915013
-110	-4	-13.692296929875349
-108	-4	-13.616543396399257
-106	-4	-13.540052102120658
-104	-4	-13.462844355278964
-102	-4	-13.384948052689772
-100	-4	-13.306398999762248
-98	-4	-13.227242520234752
-96	-4	-13.147535430249537
-94	-4	-13.067348474220497
-92	-4	-12.986769351063128
-90	-4	-12.905906502290604
-88	-4	-12.82489389353782
-86	-4	-12.743897106349637
-84	-4	-12.663121180151249
-82	-4	-12.58282082521525
-80	-4	-12.50331389869645
-78	-4	-12.424999451747269
-76	-4	-12.34838230968893
-74	-4	-12.274107204820073
-72	-4	-12.20300724752243
-70	-4	-12.136174580731675
-68	-4	-12.075066592762614
-66	-4	-12.021671569245253
-64	-4	-11.978778842132273
-62	-4	-11.95044436138328
-60	-4	-11.942851230154258
-58	-4	-11.966053128231845
-56	-4	-12.037981339069303
-54	-4	-12.195543757145042
-52	-4	-12.536743995501043
-50	-4	-13.559376334823174
-48	-4	-13.039698665078609
-46	-4	-11.837233599410482
-44	-4	-11.145698250755547
-42	-4	-10.617494541803872
-40	-4	-10.17342066964867
-38	-4	-9.784716339982227
-36	-4	-9.440896675479769
-34	-4	-9.142061881929248
-32	-4	-8.898794784468368
-30	-4	-8.73901980793194
-28	-4	-8.734474780178612
-26	-4	-9.150825195127439
-24	-4	-9.811505101416307
-22	-4	-7.900326120057585
-20	-4	-7.169415437627622
-18	-4	-7.099287517437227
-16	-4	-7.856958089521756
-14	-4	-6.68424561438993
-12	-4	-9.662369419673764
-10	-4	-9.925290069422692
-8	-4	-11.569832206318958
-6	-4	-11.078155932216323
-4	-4	-11.7923685319141035540815
-2	-4	-15.43881320978217457673
0	-4	-16
2	-4	-16
4	-4	-16
6	-4	-15.43881320978217457673
8	-4	-11.7923685319141035540815
10	-4	-11.078155932216323
12	-4	-11.569832206318958
14	-4	-9.925290069422692
16	-4	-9.662369419673764
18	-4	-6.68424561438993
20	-4	-7.856958089521756
22	-4	-7.099287517437227
24	-4	-7.169415437627622
26	-4	-7.900326120057585
28	-4	-9.811505101416307
30	-4	-9.150825195127439
32	-4	-8.734474780178612
34	-4	-8.73901980793194
36	-4	-8.898794784468368
38	-4	-9.142061881929248
40	-4	-9.440896675479769
42	-4	-9.784716339982227
44	-4	-10.17342066964867
46	-4	-10.617494541803872
48	-4	-11.145698250755547
50	-4	-11.837233599410482
52	-4	-13.039698665078609
54	-4	-13.559376334823174
56	-4	-12.536743995501043
58	-4	-12.195543757145042
60	-4	-12.037981339069303
62	-4	-11.966053128231845
64	-4	-11.942851230154258
66	-4	-11.95044436138328
68	-4	-11.978778842132273
70	-4	-12.021671569245253
72	-4	-12.075066592762614
74	-4	-12.136174580731675
76	-4	-12.20300724752243
78	-4	-12.274107204820073
80	-4	-12.34838230968893
82	-4	-12.424999451747269
84	-4	-12.50331389869645
86	-4	-12.58282082521525
88	-4	-12.663121180151249
90	-4	-12.743897106349637
92	-4	-12.82489389353782
94	-4	-12.905906502290604
96	-4	-12.986769351063128
98	-4	-13.067348474220497
100	-4	-13.147535430249537
102	-4	-13.227242520234752
104	-4	-13.306398999762248
106	-4	-13.384948052689772
108	-4	-13.462844355278964
110	-4	-13.540052102120658
112	-4	-13.616543396399257
114	-4	-13.692296929875349
116	-4	-13.767296894915013
118	-4	-13.841532083609929
120	-4	-13.914995138665867

-120	-6	NaN
-118	-6	NaN
-116	-6	NaN
-114	-6	-16
-112	-6	-16
-110	-6	-16
-108	-6	-16
-106	-6	-16
-104	-6	-16
-102	-6	-16
-100	-6	-16
-98	-6	-15.938282596963981
-96	-6	-15.805782989488213
-94	-6	-15.670922015617366
-92	-6	-15.533626050354323
-90	-6	-15.393819286421282
-88	-6	-15.251423882941666
-86	-6	-15.106360188278941
-84	-6	-14.958547059278104
-82	-6	-14.807902305859818
-80	-6	-14.654343298830927
-78	-6	-14.497787790714652
-76	-6	-14.338155015526269
-74	-6	-14.175367155385182
-72	-6	-14.009351292071441
-70	-6	-13.840042003651355
-68	-6	-13.66738482541204
-66	-6	-13.491340878606417
-64	-6	-13.31189309235985
-62	-6	-13.129054623147681
-60	-6	-12.942880344145802
-58	-6	-12.753482685729407
-56	-6	-12.561053747153554
-54	-6	-12.365896623340246
-52	-6	-12.168470581499074
-50	-6	-11.96945761209861
-48	-6	-11.769863019911321
-46	-6	-11.571172310971344
-44	-6	-11.375605562079118
-42	-6	-11.186550491031593
-40	-6	-11.009347648461093
-38	-6	-10.852838001073904
-36	-6	-10.732786533885573
-34	-6	-10.680859300459021
-32	-6	-10.775736312114189
-30	-6	-11.338321929186781
-28	-6	-11.45777070305734
-26	-6	-9.767137924786443
-24	-6	-8.85330921688182
-22	-6	-8.202293104471725
-20	-6	-7.789105242687768
-18	-6	-7.926146513143627
-16	-6	-7.7167913564794235
-14	-6	-5.378798792175785
-12	-6	-6.743771270503768
-10	-6	-8.20875966698655
-8	-6	-12.530801932228886
-6	-6	-11.909460403574462
-4	-6	-11.078155932216323
-2	-6	-11.6776466456554090480989
0	-6	-15.000719147392672136721
2	-6	-16
4	-6	-16
6	-6	-15.000719147392672136721
8	-6	-11.6776466456554090480989
10	-6	-11.078155932216323
12	-6	-11.909460403574462
14	-6	-12.530801932228886
16	-6	-8.20875966698655
18	-6	-6.743771270503768
20	-6	-5.378798792175785
22	-6	-7.7167913564794235
24	-6	-7.926146513143627
26	-6	-7.789105242687768
28	-6	-8.202293104471725
30	-6	-8.85330921688182
32	-6	-9.767137924786443
34	-6	-11.45777070305734
36	-6	-11.338321929186781
38	-6	-10.775736312114189
40	-6	-10.680859300459021
42	-6	-10.732786533885573
44	-6	-10.852838001073904
46	-6	-11.009347648461093
48	-6	-11.186550491031593
50	-6	-11.375605562079118
52	-6	-11.571172310971344
54	-6	-11.769863019911321
56	-6	-11.96945761209861
58	-6	-12.168470581499074
60	-6	-12.365896623340246
62	-6	-12.561053747153554
64	-6	-12.753482685729407
66	-6	-12.942880344145802
68	-6	-13.129054623147681
70	-6	-13.31189309235985
72	-6	-13.491340878606417
74	-6	-13.66738482541204
76	-6	-13.840042003651355
78	-6	-14.009351292071441
80	-6	-14.175367155385182
82	-6	-14.338155015526269
84	-6	-14.497787790714652
86	-6	-14.654343298830927
88	-6	-14.807902305859818
90	-6	-14.958547059278104
92	-6	-15.106360188278941
94	-6	-15.251423882941666
96	-6	-15.393819286421282
98	-6	-15.533626050354323
100	-6	-15.670922015617366
102	-6	-15.805782989488213
104	-6	-15.938282596963981
106	-6	-16
108	-6	-16
110	-6	-16
112	-6	-16
114	-6	-16
116	-6	-16
118	-6	-16
120	-6	-16

-120	-8	NaN
-118	-8	NaN
-116	-8	NaN
-114	-8	NaN
-112	-8	-16
-110	-8	-16
-108	-8	-16
-106	-8	-16
-104	-8	-16
-102	-8	-16
-100	-8	-16
-98	-8	-16
-96	-8	-16
-94	-8	-16
-92	-8	-16
-90	-8	-16
-88	-8	-16
-86	-8	-16
-84	-8	-16
-82	-8	-16
-80	-8	-16
-78	-8	-16
-76	-8	-16
-74	-8	-16
-72	-8	-16
-70	-8	-16
-68	-8	-16
-66	-8	-16
-64	-8	-16
-62	-8	-16
-60	-8	-16
-58	-8	-15.983196674266075
-56	-8	-15.70158091620473
-54	-8	-15.411526203443096
-52	-8	-15.112589782564985
-50	-8	-14.80431007386643
-48	-8	-14.486211799387949
-46	-8	-14.15781495500727
-44	-8	-13.818649865028116
-42	-8	-13.468281971360092
-40	-8	-13.106352461675119
-38	-8	-12.732645243023823
-36	-8	-12.347198998459268
-34	-8	-11.950499230272667
-32	-8	-11.54381891293206
-30	-8	-11.129852181853106
-28	-8	-10.713972785863824
-26	-8	-10.306968065230674
-24	-8	-9.931584205076675
-22	-8	-9.617843793609566
-20	-8	-9.582269145354726
-18	-8	-11.350741940607756
-16	-8	-7.942852585351086
-14	-8	-6.701675437388631
-12	-8	-5.387824503961318
-10	-8	-9.983392651885914
-8	-8	-9.196759907345085
-6	-8	-12.530801932228886
-4	-8	-11.569832206318958
-2	-8	-10.873136648838736
0	-8	-11.3691835134411192697857
2	-8	-14.075297688684844964746
4	-8	-14.99665532744258578878
6	-8	-14.075297688684844964746
8	-8	-11.3691835134411192697857
10	-8	-10.873136648838736
12	-8	-11.569832206318958
14	-8	-12.530801932228886
16	-8	-9.196759907345085
18	-8	-9.983392651885914
20	-8	-5.387824503961318
22	-8	-6.701675437388631
24	-8	-7.942852585351086
26	-8	-11.350741940607756
28	-8	-9.582269145354726
30	-8	-9.617843793609566
32	-8	-9.931584205076675
34	-8	-10.306968065230674
36	-8	-10.713972785863824
38	-8	-11.129852181853106
40	-8	-11.54381891293206
42	-8	-11.950499230272667
44	-8	-12.347198998459268
46	-8	-12.732645243023823
48	-8	-13.106352461675119
50	-8	-13.468281971360092
52	-8	-13.818649865028116
54	-8	-14.15781495500727
56	-8	-14.486211799387949
58	-8	-14.80431007386643
60	-8	-15.112589782564985
62	-8	-15.411526203443096
64	-8	-15.70158091620473
66	-8	-15.983196674266075
68	-8	-16
70	-8	-16
72	-8	-16
74	-8	-16
76	-8	-16
78	-8	-16
80	-8	-16
82	-8	-16
84	-8	-16
86	-8	-16
88	-8	-16
90	-8	-16
92	-8	-16
94	-8	-16
96	-8	-16
98	-8	-16
100	-8	-16
102	-8	-16
104	-8	-16
106	-8	-16
108	-8	-16
110	-8	-16
112	-8	-16
114	-8	-16
116	-8	-16
118	-8	-16
120	-8	-16

-120	-10	NaN
-118	-10	NaN
-116	-10	NaN
-114	-10	NaN
-112	-10	NaN
-110	-10	-16
-108	-10	-16
-106	-10	-16
-104	-10	-16
-102	-10	-16
-100	-10	-16
-98	-10	-16
-96	-10	-16
-94	-10	-16
-92	-10	-16
-90	-10	-16
-88	-10	-16
-86	-10	-16
-84	-10	-16
-82	-10	-16
-80	-10	-16
-78	-10	-16
-76	-10	-16
-74	-10	-16
-72	-10	-16
-70	-10	-16
-68	-10	-16
-66	-10	-16
-64	-10	-16
-62	-10	-16
-60	-10	-16
-58	-10	-16
-56	-10	-16
-54	-10	-16
-52	-10	-16
-50	-10	-16
-48	-10	-16
-46	-10	-16
-44	-10	-16
-42	-10	-16
-40	-10	-16
-38	-10	-16
-36	-10	-16
-34	-10	-16
-32	-10	-15.564163433998598
-30	-10	-14.953734732539292
-28	-10	-14.307945912628579
-26	-10	-13.622499221975142
-24	-10	-12.888423694135836
-22	-10	-11.891259083248345
-20	-10	-11.058655928215005
-18	-10	-10.33592206196239
-16	-10	-9.460484448126468
-14	-10	-8.574001566359406
-12	-10	-10.673128231689608
-10	-10	-5.909114931251083
-8	-10	-9.983392651885914
-6	-10	-8.20875966698655
-4	-10	-9.925290069422692
-2	-10	-11.26638208169147
0	-10	-10.450057717019634400258
2	-10	-10.8590870477785905715959
4	-10	-12.969738893784484265239
6	-10	-12.969738893784484265239
8	-10	-10.8590870477785905715959
10	-10	-10.450057717019634400258
12	-10	-11.26638208169147
14	-10	-9.925290069422692
16	-10	-8.20875966698655
18	-10	-9.983392651885914
20	-10	-5.909114931251083
22	-10	-10.673128231689608
24	-10	-8.574001566359406
26	-10	-9.460484448126468
28	-10	-10.33592206196239
30	-10	-11.058655928215005
32	-10	-11.891259083248345
34	-10	-12.888423694135836
36	-10	-13.622499221975142
38	-10	-14.307945912628579
40	-10	-14.953734732539292
42	-10	-15.564163433998598
44	-10	-16
46	-10	-16
48	-10	-16
50	-10	-16
52	-10	-16
54	-10	-16
56	-10	-16
58	-10	-16
60	-10	-16
62	-10	-16
64	-10	-16
66	-10	-16
68	-10	-16
70	-10	-16
72	-10	-16
74	-10	-16
76	-10	-16
78	-10	-16
80	-10	-16
82	-10	-16
84	-10	-16
86	-10	-16
88	-10	-16
90	-10	-16
92	-10	-16
94	-10	-16
96	-10	-16
98	-10	-16
100	-10	-16
102	-10	-16
104	-10	-16
106	-10	-16
108	-10	-16
110	-10	-16
112	-10	-16
114	-10	-16
116	-10	-16
118	-10	-16
120	-10	-16

-120	-12	NaN
-118	-12	NaN
-116	-12	NaN
-114	-12	NaN
-112	-12	NaN
-110	-12	NaN
-108	-12	-16
-106	-12	-16
-104	-12	-16
-102	-12	-16
-100	-12	-16
-98	-12	-16
-96	-12	-16
-94	-12	-16
-92	-12	-16
-90	-12	-16
-88	-12	-16
-86	-12	-16
-84	-12	-16
-82	-12	-16
-80	-12	-16
-78	-12	-16
-76	-12	-16
-74	-12	-16
-72	-12	-16
-70	-12	-16
-68	-12	-16
-66	-12	-16
-64	-12	-16
-62	-12	-16
-60	-12	-16
-58	-12	-16
-56	-12	-16
-54	-12	-16
-52	-12	-16
-50	-12	-16
-48	-12	-16
-46	-12	-16
-44	-12	-16
-42	-12	-16
-40	-12	-16
-38	-12	-16
-36	-12	-16
-34	-12	-16
-32	-12	-16
-30	-12	-16
-28	-12	-16
-26	-12	-16
-24	-12	-16
-22	-12	-13.796865509716332
-20	-12	-12.984372917237426
-18	-12	-13.74366089469089
-16	-12	-13.564632926321758
-14	-12	-11.760704268016985
-12	-12	-9.400132941190916
-10	-12	-10.673128231689608
-8	-12	-5.387824503961318
-6	-12	-6.743771270503768
-4	-12	-9.662369419673764
-2	-12	-8.325640690170886
0	-12	-9.26798072330462182647158
2	-12	-9.840246532493986175359
4	-12	-10.10358451305140321901997
6	-12	-11.5177040349148440130702
8	-12	-10.10358451305140321901997
10	-12	-9.840246532493986175359
12	-12	-9.26798072330462182647158
14	-12	-8.325640690170886
16	-12	-9.662369419673764
18	-12	-6.743771270503768
20	-12	-5.387824503961318
22	-12	-10.673128231689608
24	-12	-9.400132941190916
26	-12	-11.760704268016985
28	-12	-13.564632926321758
30	-12	-13.74366089469089
32	-12	-12.984372917237426
34	-12	-13.796865509716332
36	-12	-16
38	-12	-16
40	-12	-16
42	-12	-16
44	-12	-16
46	-12	-16
48	-12	-16
50	-12	-16
52	-12	-16
54	-12	-16
56	-12	-16
58	-12	-16
60	-12	-16
62	-12	-16
64	-12	-16
66	-12	-16
68	-12	-16
70	-12	-16
72	-12	-16
74	-12	-16
76	-12	-16
78	-12	-16
80	-12	-16
82	-12	-16
84	-12	-16
86	-12	-16
88	-12	-16
90	-12	-16
92	-12	-16
94	-12	-16
96	-12	-16
98	-12	-16
100	-12	-16
102	-12	-16
104	-12	-16
106	-12	-16
108	-12	-16
110	-12	-16
112	-12	-16
114	-12	-16
116	-12	-16
118	-12	-16
120	-12	-16

-120	-14	NaN
-118	-14	NaN
-116	-14	NaN
-114	-14	NaN
-112	-14	NaN
-110	-14	NaN
-108	-14	NaN
-106	-14	-16
-104	-14	-16
-102	-14	-16
-100	-14	-16
-98	-14	-16
-96	-14	-16
-94	-14	-16
-92	-14	-16
-90	-14	-16
-88	-14	-16
-86	-14	-16
-84	-14	-16
-82	-14	-16
-80	-14	-16
-78	-14	-16
-76	-14	-16
-74	-14	-16
-72	-14	-16
-70	-14	-16
-68	-14	-16
-66	-14	-16
-64	-14	-16
-62	-14	-16
-60	-14	-16
-58	-14	-16
-56	-14	-16
-54	-14	-16
-52	-14	-16
-50	-14	-16
-48	-14	-16
-46	-14	-16
-44	-14	-16
-42	-14	-16
-40	-14	-16
-38	-14	-16
-36	-14	-16
-34	-14	-16
-32	-14	-16
-30	-14	-16
-28	-14	-16
-26	-14	-16
-24	-14	-16
-22	-14	-14.02218900286255
-20	-14	-13.210654431573818
-18	-14	-13.779962052556414
-16	-14	-16
-14	-14	-14.574325143254335
-12	-14	-11.760704268016985
-10	-14	-8.574001566359406
-8	-14	-6.701675437388631
-6	-14	-5.378798792175785
-4	-14	-6.68424561438993
-2	-14	-6.954316246869649
0	-14	-10.07404928935339
2	-14	-8.17565753251722303790171
4	-14	-8.6886115293923042802153
6	-14	-9.12107677382794750272171
8	-14	-9.12107677382794750272171
10	-14	-8.6886115293923042802153
12	-14	-8.17565753251722303790171
14	-14	-10.07404928935339
16	-14	-6.954316246869649
18	-14	-6.68424561438993
20	-14	-5.378798792175785
22	-14	-6.701675437388631
24	-14	-8.574001566359406
26	-14	-11.760704268016985
28	-14	-14.574325143254335
30	-14	-16
32	-14	-13.779962052556414
34	-14	-13.210654431573818
36	-14	-14.02218900286255
38	-14	-16
40	-14	-16
42	-14	-16
44	-14	-16
46	-14	-16
48	-14	-16
50	-14	-16
52	-14	-16
54	-14	-16
56	-14	-16
58	-14	-16
60	-14	-16
62	-14	-16
64	-14	-16
66	-14	-16
68	-14	-16
70	-14	-16
72	-14	-16
74	-14	-16
76	-14	-16
78	-14	-16
80	-14	-16
82	-14	-16
84	-14	-16
86	-14	-16
88	-14	-16
90	-14	-16
92	-14	-16
94	-14	-16
96	-14	-16
98	-14	-16
100	-14	-16
102	-14	-16
104	-14	-16
106	-14	-16
108	-14	-16
110	-14	-16
112	-14	-16
114	-14	-16
116	-14	-16
118	-14	-16
120	-14	-16

-120	-16	NaN
-118	-16	NaN
-116	-16	NaN
-114	-16	NaN
-112	-16	NaN
-110	-16	NaN
-108	-16	NaN
-106	-16	NaN
-104	-16	-16
-102	-16	-16
-100	-16	-16
-98	-16	-16
-96	-16	-16
-94	-16	-16
-92	-16	-16
-90	-16	-16
-88	-16	-16
-86	-16	-16
-84	-16	-16
-82	-16	-16
-80	-16	-16
-78	-16	-16
-76	-16	-16
-74	-16	-16
-72	-16	-16
-70	-16	-16
-68	-16	-16
-66	-16	-16
-64	-16	-16
-62	-16	-16
-60	-16	-16
-58	-16	-16
-56	-16	-16
-54	-16	-16
-52	-16	-16
-50	-16	-16
-48	-16	-16
-46	-16	-16
-44	-16	-16
-42	-16	-16
-40	-16	-16
-38	-16	-16
-36	-16	-16
-34	-16	-16
-32	-16	-16
-30	-16	-16
-28	-16	-16
-26	-16	-16
-24	-16	-16
-22	-16	-14.248754891920274
-20	-16	-13.447054381926531
-18	-16	-14.01537552557655
-16	-16	-16
-14	-16	-16
-12	-16	-13.564632926321758
-10	-16	-9.460484448126468
-8	-16	-7.942852585351086
-6	-16	-7.7167913564794235
-4	-16	-7.856958089521756
-2	-16	-5.384387960319055
0	-16	-7.787678646435622
2	-16	-6.9653493070590363325016
4	-16	-8.6410806059076199248864
6	-16	-7.301061842948429982812
8	-16	-7.5700765623471828619905
10	-16	-7.301061842948429982812
12	-16	-8.6410806059076199248864
14	-16	-6.9653493070590363325016
16	-16	-7.787678646435622
18	-16	-5.384387960319055
20	-16	-7.856958089521756
22	-16	-7.7167913564794235
24	-16	-7.942852585351086
26	-16	-9.460484448126468
28	-16	-13.564632926321758
30	-16	-16
32	-16	-16
34	-16	-14.01537552557655
36	-16	-13.447054381926531
38	-16	-14.248754891920274
40	-16	-16
42	-16	-16
44	-16	-16
46	-16	-16
48	-16	-16
50	-16	-16
52	-16	-16
54	-16	-16
56	-16	-16
58	-16	-16
60	-16	-16
62	-16	-16
64	-16	-16
66	-16	-16
68	-16	-16
70	-16	-16
72	-16	-16
74	-16	-16
76	-16	-16
78	-16	-16
80	-16	-16
82	-16	-16
84	-16	-16
86	-16	-16
88	-16	-16
90	-16	-16
92	-16	-16
94	-16	-16
96	-16	-16
98	-16	-16
100	-16	-16
102	-16	-16
104	-16	-16
106	-16	-16
108	-16	-16
110	-16	-16
112	-16	-16
114	-16	-16
116	-16	-16
118	-16	-16
120	-16	-16

-120	-18	NaN
-118	-18	NaN
-116	-18	NaN
-114	-18	NaN
-112	-18	NaN
-110	-18	NaN
-108	-18	NaN
-106	-18	NaN
-104	-18	NaN
-102	-18	-16
-100	-18	-16
-98	-18	-16
-96	-18	-16
-94	-18	-16
-92	-18	-16
-90	-18	-16
-88	-18	-16
-86	-18	-16
-84	-18	-16
-82	-18	-16
-80	-18	-16
-78	-18	-16
-76	-18	-16
-74	-18	-16
-72	-18	-16
-70	-18	-16
-68	-18	-16
-66	-18	-16
-64	-18	-16
-62	-18	-16
-60	-18	-16
-58	-18	-16
-56	-18	-16
-54	-18	-16
-52	-18	-16
-50	-18	-16
-48	-18	-16
-46	-18	-16
-44	-18	-16
-42	-18	-16
-40	-18	-16
-38	-18	-15.918211962439461
-36	-18	-15.787653717087975
-34	-18	-15.651148985507676
-32	-18	-15.508129573850669
-30	-18	-15.357941415903577
-28	-18	-15.19982195834147
-26	-18	-15.032746921688036
-24	-18	-14.848344859461772
-22	-18	-13.869877467661455
-20	-18	-13.299640196436531
-18	-18	-13.559887724523573
-16	-18	-14.01537552557655
-14	-18	-13.779962052556414
-12	-18	-13.74366089469089
-10	-18	-10.33592206196239
-8	-18	-11.350741940607756
-6	-18	-7.926146513143627
-4	-18	-7.099287517437227
-2	-18	-7.052976253526556
0	-18	-6.100203734961502
2	-18	-5.376101966988403681429304
4	-18	-6.5982775708074452527256
6	-18	-7.4843373706130269615908
8	-18	-5.76804454920501859714966
10	-18	-5.76804454920501859714966
12	-18	-7.4843373706130269615908
14	-18	-6.5982775708074452527256
16	-18	-5.376101966988403681429304
18	-18	-6.100203734961502
20	-18	-7.052976253526556
22	-18	-7.099287517437227
24	-18	-7.926146513143627
26	-18	-11.350741940607756
28	-18	-10.33592206196239
30	-18	-13.74366089469089
32	-18	-13.779962052556414
34	-18	-14.01537552557655
36	-18	-13.559887724523573
38	-18	-13.299640196436531
40	-18	-13.869877467661455
42	-18	-14.848344859461772
44	-18	-15.032746921688036
46	-18	-15.19982195834147
48	-18	-15.357941415903577
50	-18	-15.508129573850669
52	-18	-15.651148985507676
54	-18	-15.787653717087975
56	-18	-15.918211962439461
58	-18	-16
60	-18	-16
62	-18	-16
64	-18	-16
66	-18	-16
68	-18	-16
70	-18	-16
72	-18	-16
74	-18	-16
76	-18	-16
78	-18	-16
80	-18	-16
82	-18	-16
84	-18	-16
86	-18	-16
88	-18	-16
90	-18	-16
92	-18	-16
94	-18	-16
96	-18	-16
98	-18	-16
100	-18	-16
102	-18	-16
104	-18	-16
106	-18	-16
108	-18	-16
110	-18	-16
112	-18	-16
114	-18	-16
116	-18	-16
118	-18	-16
120	-18	-16

-120	-20	NaN
-118	-20	NaN
-116	-20	NaN
-114	-20	NaN
-112	-20	NaN
-110	-20	NaN
-108	-20	NaN
-106	-20	NaN
-104	-20	NaN
-102	-20	NaN
-100	-20	-16
-98	-20	-16
-96	-20	-16
-94	-20	-16
-92	-20	-16
-90	-20	-16
-88	-20	-16
-86	-20	-16
-84	-20	-16
-82	-20	-16
-80	-20	-16
-78	-20	-16
-76	-20	-16
-74	-20	-16
-72	-20	-16
-70	-20	-16
-68	-20	-16
-66	-20	-16
-64	-20	-16
-62	-20	-16
-60	-20	-16
-58	-20	-16
-56	-20	-16
-54	-20	-16
-52	-20	-16
-50	-20	-15.95871837385807
-48	-20	-15.857008856854987
-46	-20	-15.751729503466603
-44	-20	-15.642620565320305
-42	-20	-15.529392868649222
-40	-20	-15.41172319444069
-38	-20	-15.2892487146818
-36	-20	-15.161560243340395
-34	-20	-15.02819398523919
-32	-20	-14.888621359241833
-30	-20	-14.742236271902696
-28	-20	-14.58833776083833
-26	-20	-14.426063187671359
-24	-20	-14.251527014090394
-22	-20	-13.633648067195884
-20	-20	-13.185922522585209
-18	-20	-13.299640196436531
-16	-20	-13.447054381926531
-14	-20	-13.210654431573818
-12	-20	-12.984372917237426
-10	-20	-11.058655928215005
-8	-20	-9.582269145354726
-6	-20	-7.789105242687768
-4	-20	-7.169415437627622
-2	-20	-7.151047365659719
0	-20	-7.1122164773644005
2	-20	-7.10026817443613773829393
4	-20	-7.5912996680257815256942
6	-20	-5.29542408784701097381935
8	-20	-4.87293392317346385141517
10	-20	-2.44064873320304770728701
12	-20	-4.87293392317346385141517
14	-20	-5.29542408784701097381935
16	-20	-7.5912996680257815256942
18	-20	-7.10026817443613773829393
20	-20	-7.1122164773644005
22	-20	-7.151047365659719
24	-20	-7.169415437627622
26	-20	-7.789105242687768
28	-20	-9.582269145354726
30	-20	-11.058655928215005
32	-20	-12.984372917237426
34	-20	-13.210654431573818
36	-20	-13.447054381926531
38	-20	-13.299640196436531
40	-20	-13.185922522585209
42	-20	-13.633648067195884
44	-20	-14.251527014090394
46	-20	-14.426063187671359
48	-20	-14.58833776083833
50	-20	-14.742236271902696
52	-20	-14.888621359241833
54	-20	-15.02819398523919
56	-20	-15.161560243340395
58	-20	-15.2892487146818
60	-20	-15.41172319444069
62	-20	-15.529392868649222
64	-20	-15.642620565320305
66	-20	-15.751729503466603
68	-20	-15.857008856854987
70	-20	-15.95871837385807
72	-20	-16
74	-20	-16
76	-20	-16
78	-20	-16
80	-20	-16
82	-20	-16
84	-20	-16
86	-20	-16
88	-20	-16
90	-20	-16
92	-20	-16
94	-20	-16
96	-20	-16
98	-20	-16
100	-20	-16
102	-20	-16
104	-20	-16
106	-20	-16
108	-20	-16
110	-20	-16
112	-20	-16
114	-20	-16
116	-20	-16
118	-20	-16
120	-20	-16

-120	-22	NaN
-118	-22	NaN
-116	-22	NaN
-114	-22	NaN
-112	-22	NaN
-110	-22	NaN
-108	-22	NaN
-106	-22	NaN
-104	-22	NaN
-102	-22	NaN
-100	-22	NaN
-98	-22	-16
-96	-22	-16
-94	-22	-16
-92	-22	-16
-90	-22	-16
-88	-22	-16
-86	-22	-16
-84	-22	-16
-82	-22	-16
-80	-22	-16
-78	-22	-16
-76	-22	-16
-74	-22	-16
-72	-22	-16
-70	-22	-16
-68	-22	-16
-66	-22	-16
-64	-22	-16
-62	-22	-16
-60	-22	-16
-58	-22	-16
-56	-22	-16
-54	-22	-16
-52	-22	-16
-50	-22	-16
-48	-22	-16
-46	-22	-16
-44	-22	-16
-42	-22	-16
-40	-22	-16
-38	-22	-16
-36	-22	-15.918211959504907
-34	-22	-15.787653711963697
-32	-22	-15.651148971076376
-30	-22	-15.50812946483975
-28	-22	-15.357939296327345
-26	-22	-15.199748886492058
-24	-22	-15.027938333117147
-22	-22	-14.162979469202226
-20	-22	-13.633648067195884
-18	-22	-13.869877467661455
-16	-22	-14.248754891920274
-14	-22	-14.02218900286255
-12	-22	-13.796865509716332
-10	-22	-11.891259083248345
-8	-22	-9.617843793609566
-6	-22	-8.202293104471725
-4	-22	-7.900326120057585
-2	-22	-8.115635365490483
0	-22	-7.746354370829027
2	-22	-7.155187784505413
4	-22	-7.06005247785480958662029
6	-22	-7.49207492672781403606012
8	-22	-7.39753976641763264972001
10	-22	-5.79062483390699902859218
12	-22	-5.79062483390699902859218
14	-22	-7.39753976641763264972001
16	-22	-7.49207492672781403606012
18	-22	-7.06005247785480958662029
20	-22	-7.155187784505413
22	-22	-7.746354370829027
24	-22	-8.115635365490483
26	-22	-7.900326120057585
28	-22	-8.202293104471725
30	-22	-9.617843793609566
32	-22	-11.891259083248345
34	-22	-13.796865509716332
36	-22	-14.02218900286255
38	-22	-14.248754891920274
40	-22	-13.869877467661455
42	-22	-13.633648067195884
44	-22	-14.162979469202226
46	-22	-15.027938333117147
48	-22	-15.199748886492058
50	-22	-15.357939296327345
52	-22	-15.50812946483975
54	-22	-15.651148971076376
56	-22	-15.787653711963697
58	-22	-15.918211959504907
60	-22	-16
62	-22	-16
64	-22	-16
66	-22	-16
68	-22	-16
70	-22	-16
72	-22	-16
74	-22	-16
76	-22	-16
78	-22	-16
80	-22	-16
82	-22	-16
84	-22	-16
86	-22	-16
88	-22	-16
90	-22	-16
92	-22	-16
94	-22	-16
96	-22	-16
98	-22	-16
100	-22	-16
102	-22	-16
104	-22	-16
106	-22	-16
108	-22	-16
110	-22	-16
112	-22	-16
114	-22	-16
116	-22	-16
118	-22	-16
120	-22	-16

-120	-24	NaN
-118	-24	NaN
-116	-24	NaN
-114	-24	NaN
-112	-24	NaN
-110	-24	NaN
-108	-24	NaN
-106	-24	NaN
-104	-24	NaN
-102	-24	NaN
-100	-24	NaN
-98	-24	NaN
-96	-24	-16
-94	-24	-16
-92	-24	-16
-90	-24	-16
-88	-24	-16
-86	-24	-16
-84	-24	-16
-82	-24	-16
-80	-24	-16
-78	-24	-16
-76	-24	-16
-74	-24	-16
-72	-24	-16
-70	-24	-16
-68	-24	-16
-66	-24	-16
-64	-24	-16
-62	-24	-16
-60	-24	-16
-58	-24	-16
-56	-24	-16
-54	-24	-16
-52	-24	-16
-50	-24	-16
-48	-24	-16
-46	-24	-16
-44	-24	-16
-42	-24	-16
-40	-24	-16
-38	-24	-16
-36	-24	-16
-34	-24	-16
-32	-24	-16
-30	-24	-16
-28	-24	-16
-26	-24	-16
-24	-24	-16
-22	-24	-15.027938333117147
-20	-24	-14.251527014090394
-18	-24	-14.848344859461772
-16	-24	-16
-14	-24	-16
-12	-24	-16
-10	-24	-12.888423694135836
-8	-24	-9.931584205076675
-6	-24	-8.85330921688182
-4	-24	-9.811505101416307
-2	-24	-8.92576404128137
0	-24	-9.311357792279923
2	-24	-8.098610909226164
4	-24	-7.178471460388886
6	-24	-7.94573138393849375290814
8	-24	-8.3239478848921436404774
10	-24	-7.434131324586450523979
12	-24	-7.53560603767344392526725
14	-24	-7.434131324586450523979
16	-24	-8.3239478848921436404774
18	-24	-7.94573138393849375290814
20	-24	-7.178471460388886
22	-24	-8.098610909226164
24	-24	-9.311357792279923
26	-24	-8.92576404128137
28	-24	-9.811505101416307
30	-24	-8.85330921688182
32	-24	-9.931584205076675
34	-24	-12.888423694135836
36	-24	-16
38	-24	-16
40	-24	-16
42	-24	-14.848344859461772
44	-24	-14.251527014090394
46	-24	-15.027938333117147
48	-24	-16
50	-24	-16
52	-24	-16
54	-24	-16
56	-24	-16
58	-24	-16
60	-24	-16
62	-24	-16
64	-24	-16
66	-24	-16
68	-24	-16
70	-24	-16
72	-24	-16
74	-24	-16
76	-24	-16
78	-24	-16
80	-24	-16
82	-24	-16
84	-24	-16
86	-24	-16
88	-24	-16
90	-24	-16
92	-24	-16
94	-24	-16
96	-24	-16
98	-24	-16
100	-24	-16
102	-24	-16
104	-24	-16
106	-24	-16
108	-24	-16
110	-24	-16
112	-24	-16
114	-24	-16
116	-24	-16
118	-24	-16
120	-24	-16

-120	-26	NaN
-118	-26	NaN
-116	-26	NaN
-114	-26	NaN
-112	-26	NaN
-110	-26	NaN
-108	-26	NaN
-106	-26	NaN
-104	-26	NaN
-102	-26	NaN
-100	-26	NaN
-98	-26	NaN
-96	-26	NaN
-94	-26	-16
-92	-26	-16
-90	-26	-16
-88	-26	-16
-86	-26	-16
-84	-26	-16
-82	-26	-16
-80	-26	-16
-78	-26	-16
-76	-26	-16
-74	-26	-16
-72	-26	-16
-70	-26	-16
-68	-26	-16
-66	-26	-16
-64	-26	-16
-62	-26	-16
-60	-26	-16
-58	-26	-16
-56	-26	-16
-54	-26	-16
-52	-26	-16
-50	-26	-16
-48	-26	-16
-46	-26	-16
-44	-26	-16
-42	-26	-16
-40	-26	-16
-38	-26	-16
-36	-26	-16
-34	-26	-16
-32	-26	-16
-30	-26	-16
-28	-26	-16
-26	-26	-16
-24	-26	-16
-22	-26	-15.199748886492058
-20	-26	-14.426063187671359
-18	-26	-15.032746921688036
-16	-26	-16
-14	-26	-16
-12	-26	-16
-10	-26	-13.622499221975142
-8	-26	-10.306968065230674
-6	-26	-9.767137924786443
-4	-26	-9.150825195127439
-2	-26	-8.00557441992383
0	-26	-7.8788778752203745
2	-26	-8.926166428313728
4	-26	-7.9097106301188065
6	-26	-7.779767367353984
8	-26	-10.6054548755804370880296
10	-26	-8.5351888020868596256907
12	-26	-9.16330746911858444681242
14	-26	-9.16330746911858444681242
16	-26	-8.5351888020868596256907
18	-26	-10.6054548755804370880296
20	-26	-7.779767367353984
22	-26	-7.9097106301188065
24	-26	-8.926166428313728
26	-26	-7.8788778752203745
28	-26	-8.00557441992383
30	-26	-9.150825195127439
32	-26	-9.767137924786443
34	-26	-10.306968065230674
36	-26	-13.622499221975142
38	-26	-16
40	-26	-16
42	-26	-16
44	-26	-15.032746921688036
46	-26	-14.426063187671359
48	-26	-15.199748886492058
50	-26	-16
52	-26	-16
54	-26	-16
56	-26	-16
58	-26	-16
60	-26	-16
62	-26	-16
64	-26	-16
66	-26	-16
68	-26	-16
70	-26	-16
72	-26	-16
74	-26	-16
76	-26	-16
78	-26	-16
80	-26	-16
82	-26	-16
84	-26	-16
86	-26	-16
88	-26	-16
90	-26	-16
92	-26	-16
94	-26	-16
96	-26	-16
98	-26	-16
100	-26	-16
102	-26	-16
104	-26	-16
106	-26	-16
108	-26	-16
110	-26	-16
112	-26	-16
114	-26	-16
116	-26	-16
118	-26	-16
120	-26	-16

-120	-28	NaN
-118	-28	NaN
-116	-28	NaN
-114	-28	NaN
-112	-28	NaN
-110	-28	NaN
-108	-28	NaN
-106	-28	NaN
-104	-28	NaN
-102	-28	NaN
-100	-28	NaN
-98	-28	NaN
-96	-28	NaN
-94	-28	NaN
-92	-28	-16
-90	-28	-16
-88	-28	-16
-86	-28	-16
-84	-28	-16
-82	-28	-16
-80	-28	-16
-78	-28	-16
-76	-28	-16
-74	-28	-16
-72	-28	-16
-70	-28	-16
-68	-28	-16
-66	-28	-16
-64	-28	-16
-62	-28	-16
-60	-28	-16
-58	-28	-16
-56	-28	-16
-54	-28	-16
-52	-28	-16
-50	-28	-16
-48	-28	-16
-46	-28	-16
-44	-28	-16
-42	-28	-16
-40	-28	-16
-38	-28	-16
-36	-28	-16
-34	-28	-16
-32	-28	-16
-30	-28	-16
-28	-28	-16
-26	-28	-16
-24	-28	-16
-22	-28	-15.357939296327345
-20	-28	-14.58833776083833
-18	-28	-15.19982195834147
-16	-28	-16
-14	-28	-16
-12	-28	-16
-10	-28	-14.307945912628579
-8	-28	-10.713972785863824
-6	-28	-11.45777070305734
-4	-28	-8.734474780178612
-2	-28	-7.932698337137412
0	-28	-7.742146675182152
2	-28	-8.005559748020172
4	-28	-9.811325613853745
6	-28	-8.195457326221193
8	-28	-9.399915459593755
10	-28	-9.4246268814239585197523
12	-28	-10.18227052858972396892972
14	-28	-11.4803702413256669880362
16	-28	-10.18227052858972396892972
18	-28	-9.4246268814239585197523
20	-28	-9.399915459593755
22	-28	-8.195457326221193
24	-28	-9.811325613853745
26	-28	-8.005559748020172
28	-28	-7.742146675182152
30	-28	-7.932698337137412
32	-28	-8.734474780178612
34	-28	-11.45777070305734
36	-28	-10.713972785863824
38	-28	-14.307945912628579
40	-28	-16
42	-28	-16
44	-28	-16
46	-28	-15.19982195834147
48	-28	-14.58833776083833
50	-28	-15.357939296327345
52	-28	-16
54	-28	-16
56	-28	-16
58	-28	-16
60	-28	-16
62	-28	-16
64	-28	-16
66	-28	-16
68	-28	-16
70	-28	-16
72	-28	-16
74	-28	-16
76	-28	-16
78	-28	-16
80	-28	-16
82	-28	-16
84	-28	-16
86	-28	-16
88	-28	-16
90	-28	-16
92	-28	-16
94	-28	-16
96	-28	-16
98	-28	-16
100	-28	-16
102	-28	-16
104	-28	-16
106	-28	-16
108	-28	-16
110	-28	-16
112	-28	-16
114	-28	-16
116	-28	-16
118	-28	-16
120	-28	-16

-120	-30	NaN
-118	-30	NaN
-116	-30	NaN
-114	-30	NaN
-112	-30	NaN
-110	-30	NaN
-108	-30	NaN
-106	-30	NaN
-104	-30	NaN
-102	-30	NaN
-100	-30	NaN
-98	-30	NaN
-96	-30	NaN
-94	-30	NaN
-92	-30	NaN
-90	-30	-16
-88	-30	-16
-86	-30	-16
-84	-30	-16
-82	-30	-16
-80	-30	-16
-78	-30	-16
-76	-30	-16
-74	-30	-16
-72	-30	-16
-70	-30	-16
-68	-30	-16
-66	-30	-16
-64	-30	-16
-62	-30	-16
-60	-30	-16
-58	-30	-16
-56	-30	-16
-54	-30	-16
-52	-30	-16
-50	-30	-16
-48	-30	-16
-46	-30	-16
-44	-30	-16
-42	-30	-16
-40	-30	-16
-38	-30	-16
-36	-30	-16
-34	-30	-16
-32	-30	-16
-30	-30	-16
-28	-30	-16
-26	-30	-16
-24	-30	-16
-22	-30	-15.50812946483975
-20	-30	-14.742236271902696
-18	-30	-15.357941415903577
-16	-30	-16
-14	-30	-16
-12	-30	-16
-10	-30	-14.953734732539292
-8	-30	-11.129852181853106
-6	-30	-11.338321929186781
-4	-30	-8.73901980793194
-2	-30	-8.112198817591445
0	-30	-7.918585762608781
2	-30	-7.9326924016499705
4	-30	-9.151004801704257
6	-30	-8.855037360943276
8	-30	-9.503757301576254
10	-30	-10.168216388367838
12	-30	-10.934263659111606
14	-30	-13.005059902411778984165
16	-30	-13.005059902411778984165
18	-30	-10.934263659111606
20	-30	-10.168216388367838
22	-30	-9.503757301576254
24	-30	-8.855037360943276
26	-30	-9.151004801704257
28	-30	-7.9326924016499705
30	-30	-7.918585762608781
32	-30	-8.112198817591445
34	-30	-8.73901980793194
36	-30	-11.338321929186781
38	-30	-11.129852181853106
40	-30	-14.953734732539292
42	-30	-16
44	-30	-16
46	-30	-16
48	-30	-15.357941415903577
50	-30	-14.742236271902696
52	-30	-15.50812946483975
54	-30	-16
56	-30	-16
58	-30	-16
60	-30	-16
62	-30	-16
64	-30	-16
66	-30	-16
68	-30	-16
70	-30	-16
72	-30	-16
74	-30	-16
76	-30	-16
78	-30	-16
80	-30	-16
82	-30	-16
84	-30	-16
86	-30	-16
88	-30	-16
90	-30	-16
92	-30	-16
94	-30	-16
96	-30	-16
98	-30	-16
100	-30	-16
102	-30	-16
104	-30	-16
106	-30	-16
108	-30	-16
110	-30	-16
112	-30	-16
114	-30	-16
116	-30	-16
118	-30	-16
120	-30	-16

-120	-32	NaN
-118	-32	NaN
-116	-32	NaN
-114	-32	NaN
-112	-32	NaN
-110	-32	NaN
-108	-32	NaN
-106	-32	NaN
-104	-32	NaN
-102	-32	NaN
-100	-32	NaN
-98	-32	NaN
-96	-32	NaN
-94	-32	NaN
-92	-32	NaN
-90	-32	NaN
-88	-32	-16
-86	-32	-16
-84	-32	-16
-82	-32	-16
-80	-32	-16
-78	-32	-16
-76	-32	-16
-74	-32	-16
-72	-32	-16
-70	-32	-16
-68	-32	-16
-66	-32	-16
-64	-32	-16
-62	-32	-16
-60	-32	-16
-58	-32	-16
-56	-32	-16
-54	-32	-16
-52	-32	-16
-50	-32	-16
-48	-32	-16
-46	-32	-16
-44	-32	-16
-42	-32	-16
-40	-32	-16
-38	-32	-16
-36	-32	-16
-34	-32	-16
-32	-32	-16
-30	-32	-16
-28	-32	-16
-26	-32	-16
-24	-32	-16
-22	-32	-15.651148971076376
-20	-32	-14.888621359241833
-18	-32	-15.508129573850669
-16	-32	-16
-14	-32	-16
-12	-32	-16
-10	-32	-15.564163433998598
-8	-32	-11.54381891293206
-6	-32	-10.775736312114189
-4	-32	-8.898794784468368
-2	-32	-8.437594272444104
0	-32	-8.28078495191672
2	-32	-8.112196394967237
4	-32	-8.734522509274376
6	-32	-9.769367459534926
8	-32	-9.815401208340866
10	-32	-10.79505763394056
12	-32	-11.531560409667383
14	-32	-14.15679968931503
16	-32	-14.929454086563764964202
18	-32	-14.15679968931503
20	-32	-11.531560409667383
22	-32	-10.79505763394056
24	-32	-9.815401208340866
26	-32	-9.769367459534926
28	-32	-8.734522509274376
30	-32	-8.112196394967237
32	-32	-8.28078495191672
34	-32	-8.437594272444104
36	-32	-8.898794784468368
38	-32	-10.775736312114189
40	-32	-11.54381891293206
42	-32	-15.564163433998598
44	-32	-16
46	-32	-16
48	-32	-16
50	-32	-15.508129573850669
52	-32	-14.888621359241833
54	-32	-15.651148971076376
56	-32	-16
58	-32	-16
60	-32	-16
62	-32	-16
64	-32	-16
66	-32	-16
68	-32	-16
70	-32	-16
72	-32	-16
74	-32	-16
76	-32	-16
78	-32	-16
80	-32	-16
82	-32	-16
84	-32	-16
86	-32	-16
88	-32	-16
90	-32	-16
92	-32	-16
94	-32	-16
96	-32	-16
98	-32	-16
100	-32	-16
102	-32	-16
104	-32	-16
106	-32	-16
108	-32	-16
110	-32	-16
112	-32	-16
114	-32	-16
116	-32	-16
118	-32	-16
120	-32	-16

-120	-34	NaN
-118	-34	NaN
-116	-34	NaN
-114	-34	NaN
-112	-34	NaN
-110	-34	NaN
-108	-34	NaN
-106	-34	NaN
-104	-34	NaN
-102	-34	NaN
-100	-34	NaN
-98	-34	NaN
-96	-34	NaN
-94	-34	NaN
-92	-34	NaN
-90	-34	NaN
-88	-34	NaN
-86	-34	-16
-84	-34	-16
-82	-34	-16
-80	-34	-16
-78	-34	-16
-76	-34	-16
-74	-34	-16
-72	-34	-16
-70	-34	-16
-68	-34	-16
-66	-34	-16
-64	-34	-16
-62	-34	-16
-60	-34	-16
-58	-34	-16
-56	-34	-16
-54	-34	-16
-52	-34	-16
-50	-34	-16
-48	-34	-16
-46	-34	-16
-44	-34	-16
-42	-34	-16
-40	-34	-16
-38	-34	-16
-36	-34	-16
-34	-34	-16
-32	-34	-16
-30	-34	-16
-28	-34	-16
-26	-34	-16
-24	-34	-16
-22	-34	-15.787653711963697
-20	-34	-15.02819398523919
-18	-34	-15.651148985507676
-16	-34	-16
-14	-34	-16
-12	-34	-16
-10	-34	-16
-8	-34	-11.950499230272667
-6	-34	-10.680859300459021
-4	-34	-9.142061881929248
-2	-34	-8.888036610864019
0	-34	-8.824605205963392
2	-34	-8.437593061232766
4	-34	-8.73903991545251
6	-34	-11.463997707172645
8	-34	-10.195640851002402
10	-34	-11.326090321656384
12	-34	-12.026501033081972
14	-34	-15.086582916408327
16	-34	-16
18	-34	-16
20	-34	-15.086582916408327
22	-34	-12.026501033081972
24	-34	-11.326090321656384
26	-34	-10.195640851002402
28	-34	-11.463997707172645
30	-34	-8.73903991545251
32	-34	-8.437593061232766
34	-34	-8.824605205963392
36	-34	-8.888036610864019
38	-34	-9.142061881929248
40	-34	-10.680859300459021
42	-34	-11.950499230272667
44	-34	-16
46	-34	-16
48	-34	-16
50	-34	-16
52	-34	-15.651148985507676
54	-34	-15.02819398523919
56	-34	-15.787653711963697
58	-34	-16
60	-34	-16
62	-34	-16
64	-34	-16
66	-34	-16
68	-34	-16
70	-34	-16
72	-34	-16
74	-34	-16
76	-34	-16
78	-34	-16
80	-34	-16
82	-34	-16
84	-34	-16
86	-34	-16
88	-34	-16
90	-34	-16
92	-34	-16
94	-34	-16
96	-34	-16
98	-34	-16
100	-34	-16
102	-34	-16
104	-34	-16
106	-34	-16
108	-34	-16
110	-34	-16
112	-34	-16
114	-34	-16
116	-34	-16
118	-34	-16
120	-34	-16

-120	-36	NaN
-118	-36	NaN
-116	-36	NaN
-114	-36	NaN
-112	-36	NaN
-110	-36	NaN
-108	-36	NaN
-106	-36	NaN
-104	-36	NaN
-102	-36	NaN
-100	-36	NaN
-98	-36	NaN
-96	-36	NaN
-94	-36	NaN
-92	-36	NaN
-90	-36	NaN
-88	-36	NaN
-86	-36	NaN
-84	-36	-16
-82	-36	-16
-80	-36	-16
-78	-36	-16
-76	-36	-16
-74	-36	-16
-72	-36	-16
-70	-36	-16
-68	-36	-16
-66	-36	-16
-64	-36	-16
-62	-36	-16
-60	-36	-16
-58	-36	-16
-56	-36	-16
-54	-36	-16
-52	-36	-16
-50	-36	-16
-48	-36	-16
-46	-36	-16
-44	-36	-16
-42	-36	-16
-40	-36	-16
-38	-36	-16
-36	-36	-16
-34	-36	-16
-32	-36	-16
-30	-36	-16
-28	-36	-16
-26	-36	-16
-24	-36	-16
-22	-36	-15.918211959504907
-20	-36	-15.161560243340395
-18	-36	-15.787653717087975
-16	-36	-16
-14	-36	-16
-12	-36	-16
-10	-36	-16
-8	-36	-12.347198998459268
-6	-36	-10.732786533885573
-4	-36	-9.440896675479769
-2	-36	-9.501432458258346
0	-36	-9.688150302300137
2	-36	-8.888035863865829
4	-36	-8.898805557903946
6	-36	-11.335278304678434
8	-36	-10.598454845478589
10	-36	-11.779113806108322
12	-36	-12.448350140717853
14	-36	-15.86749958303322
16	-36	-16
18	-36	-16
20	-36	-16
22	-36	-15.86749958303322
24	-36	-12.448350140717853
26	-36	-11.779113806108322
28	-36	-10.598454845478589
30	-36	-11.335278304678434
32	-36	-8.898805557903946
34	-36	-8.888035863865829
36	-36	-9.688150302300137
38	-36	-9.501432458258346
40	-36	-9.440896675479769
42	-36	-10.732786533885573
44	-36	-12.347198998459268
46	-36	-16
48	-36	-16
50	-36	-16
52	-36	-16
54	-36	-15.787653717087975
56	-36	-15.161560243340395
58	-36	-15.918211959504907
60	-36	-16
62	-36	-16
64	-36	-16
66	-36	-16
68	-36	-16
70	-36	-16
72	-36	-16
74	-36	-16
76	-36	-16
78	-36	-16
80	-36	-16
82	-36	-16
84	-36	-16
86	-36	-16
88	-36	-16
90	-36	-16
92	-36	-16
94	-36	-16
96	-36	-16
98	-36	-16
100	-36	-16
102	-36	-16
104	-36	-16
106	-36	-16
108	-36	-16
110	-36	-16
112	-36	-16
114	-36	-16
116	-36	-16
118	-36	-16
120	-36	-16

-120	-38	NaN
-118	-38	NaN
-116	-38	NaN
-114	-38	NaN
-112	-38	NaN
-110	-38	NaN
-108	-38	NaN
-106	-38	NaN
-104	-38	NaN
-102	-38	NaN
-100	-38	NaN
-98	-38	NaN
-96	-38	NaN
-94	-38	NaN
-92	-38	NaN
-90	-38	NaN
-88	-38	NaN
-86	-38	NaN
-84	-38	NaN
-82	-38	-16
-80	-38	-16
-78	-38	-16
-76	-38	-16
-74	-38	-16
-72	-38	-16
-70	-38	-16
-68	-38	-16
-66	-38	-16
-64	-38	-16
-62	-38	-16
-60	-38	-16
-58	-38	-16
-56	-38	-16
-54	-38	-16
-52	-38	-16
-50	-38	-16
-48	-38	-16
-46	-38	-16
-44	-38	-16
-42	-38	-16
-40	-38	-16
-38	-38	-16
-36	-38	-16
-34	-38	-16
-32	-38	-16
-30	-38	-16
-28	-38	-16
-26	-38	-16
-24	-38	-16
-22	-38	-16
-20	-38	-15.2892487146818
-18	-38	-15.918211962439461
-16	-38	-16
-14	-38	-16
-12	-38	-16
-10	-38	-16
-8	-38	-12.732645243023823
-6	-38	-10.852838001073904
-4	-38	-9.784716339982227
-2	-38	-10.477641567038562
0	-38	-13.950355469223986
2	-38	-9.501431870693649
4	-38	-9.142068659042467
6	-38	-10.774712953269681
8	-38	-11.004003053738465
10	-38	-12.169383644805587
12	-38	-12.815358677276592
14	-38	-16
16	-38	-16
18	-38	-16
20	-38	-16
22	-38	-16
24	-38	-16
26	-38	-12.815358677276592
28	-38	-12.169383644805587
30	-38	-11.004003053738465
32	-38	-10.774712953269681
34	-38	-9.142068659042467
36	-38	-9.501431870693649
38	-38	-13.950355469223986
40	-38	-10.477641567038562
42	-38	-9.784716339982227
44	-38	-10.852838001073904
46	-38	-12.732645243023823
48	-38	-16
50	-38	-16
52	-38	-16
54	-38	-16
56	-38	-15.918211962439461
58	-38	-15.2892487146818
60	-38	-16
62	-38	-16
64	-38	-16
66	-38	-16
68	-38	-16
70	-38	-16
72	-38	-16
74	-38	-16
76	-38	-16
78	-38	-16
80	-38	-16
82	-38	-16
84	-38	-16
86	-38	-16
88	-38	-16
90	-38	-16
92	-38	-16
94	-38	-16
96	-38	-16
98	-38	-16
100	-38	-16
102	-38	-16
104	-38	-16
106	-38	-16
108	-38	-16
110	-38	-16
112	-38	-16
114	-38	-16
116	-38	-16
118	-38	-16
120	-38	-16

-120	-40	NaN
-118	-40	NaN
-116	-40	NaN
-114	-40	NaN
-112	-40	NaN
-110	-40	NaN
-108	-40	NaN
-106	-40	NaN
-104	-40	NaN
-102	-40	NaN
-100	-40	NaN
-98	-40	NaN
-96	-40	NaN
-94	-40	NaN
-92	-40	NaN
-90	-40	NaN
-88	-40	NaN
-86	-40	NaN
-84	-40	NaN
-82	-40	NaN
-80	-40	-16
-78	-40	-16
-76	-40	-16
-74	-40	-16
-72	-40	-16
-70	-40	-16
-68	-40	-16
-66	-40	-16
-64	-40	-16
-62	-40	-16
-60	-40	-16
-58	-40	-16
-56	-40	-16
-54	-40	-16
-52	-40	-16
-50	-40	-16
-48	-40	-16
-46	-40	-16
-44	-40	-16
-42	-40	-16
-40	-40	-16
-38	-40	-16
-36	-40	-16
-34	-40	-16
-32	-40	-16
-30	-40	-16
-28	-40	-16
-26	-40	-16
-24	-40	-16
-22	-40	-16
-20	-40	-15.41172319444069
-18	-40	-16
-16	-40	-16
-14	-40	-16
-12	-40	-16
-10	-40	-16
-8	-40	-13.106352461675119
-6	-40	-11.009347648461093
-4	-40	-10.17342066964867
-2	-40	-12.45253706207367
0	-40	-10.14014008834141
2	-40	-10.47764085416335
4	-40	-9.440901484180944
6	-40	-10.680281309681742
8	-40	-11.402572153412143
10	-40	-12.509529535942965
12	-40	-13.139741262143739
14	-40	-16
16	-40	-16
18	-40	-16
20	-40	-16
22	-40	-16
24	-40	-16
26	-40	-16
28	-40	-13.139741262143739
30	-40	-12.509529535942965
32	-40	-11.402572153412143
34	-40	-10.680281309681742
36	-40	-9.440901484180944
38	-40	-10.47764085416335
40	-40	-10.14014008834141
42	-40	-12.45253706207367
44	-40	-10.17342066964867
46	-40	-11.009347648461093
48	-40	-13.106352461675119
50	-40	-16
52	-40	-16
54	-40	-16
56	-40	-16
58	-40	-16
60	-40	-15.41172319444069
62	-40	-16
64	-40	-16
66	-40	-16
68	-40	-16
70	-40	-16
72	-40	-16
74	-40	-16
76	-40	-16
78	-40	-16
80	-40	-16
82	-40	-16
84	-40	-16
86	-40	-16
88	-40	-16
90	-40	-16
92	-40	-16
94	-40	-16
96	-40	-16
98	-40	-16
100	-40	-16
102	-40	-16
104	-40	-16
106	-40	-16
108	-40	-16
110	-40	-16
112	-40	-16
114	-40	-16
116	-40	-16
118	-40	-16
120	-40	-16

-120	-42	NaN
-118	-42	NaN
-116	-42	NaN
-114	-42	NaN
-112	-42	NaN
-110	-42	NaN
-108	-42	NaN
-106	-42	NaN
-104	-42	NaN
-102	-42	NaN
-100	-42	NaN
-98	-42	NaN
-96	-42	NaN
-94	-42	NaN
-92	-42	NaN
-90	-42	NaN
-88	-42	NaN
-86	-42	NaN
-84	-42	NaN
-82	-42	NaN
-80	-42	NaN
-78	-42	-16
-76	-42	-16
-74	-42	-16
-72	-42	-16
-70	-42	-16
-68	-42	-16
-66	-42	-16
-64	-42	-16
-62	-42	-16
-60	-42	-16
-58	-42	-16
-56	-42	-16
-54	-42	-16
-52	-42	-16
-50	-42	-16
-48	-42	-16
-46	-42	-16
-44	-42	-16
-42	-42	-16
-40	-42	-16
-38	-42	-16
-36	-42	-16
-34	-42	-16
-32	-42	-16
-30	-42	-16
-28	-42	-16
-26	-42	-16
-24	-42	-16
-22	-42	-16
-20	-42	-15.529392868649222
-18	-42	-16
-16	-42	-16
-14	-42	-16
-12	-42	-16
-10	-42	-16
-8	-42	-13.468281971360092
-6	-42	-11.186550491031593
-4	-42	-10.617494541803872
-2	-42	-10.612339003709383
0	-42	-9.661290766651376
2	-42	-12.452539557974381
4	-42	-9.784720108639519
6	-42	-10.732392012864132
8	-42	-11.789069408759485
10	-42	-12.809643482796858
12	-42	-13.430089009244266
14	-42	-16
16	-42	-16
18	-42	-16
20	-42	-16
22	-42	-16
24	-42	-16
26	-42	-16
28	-42	-16
30	-42	-13.430089009244266
32	-42	-12.809643482796858
34	-42	-11.789069408759485
36	-42	-10.732392012864132
38	-42	-9.784720108639519
40	-42	-12.452539557974381
42	-42	-9.661290766651376
44	-42	-10.612339003709383
46	-42	-10.617494541803872
48	-42	-11.186550491031593
50	-42	-13.468281971360092
52	-42	-16
54	-42	-16
56	-42	-16
58	-42	-16
60	-42	-16
62	-42	-15.529392868649222
64	-42	-16
66	-42	-16
68	-42	-16
70	-42	-16
72	-42	-16
74	-42	-16
76	-42	-16
78	-42	-16
80	-42	-16
82	-42	-16
84	-42	-16
86	-42	-16
88	-42	-16
90	-42	-16
92	-42	-16
94	-42	-16
96	-42	-16
98	-42	-16
100	-42	-16
102	-42	-16
104	-42	-16
106	-42	-16
108	-42	-16
110	-42	-16
112	-42	-16
114	-42	-16
116	-42	-16
118	-42	-16
120	-42	-16

-120	-44	NaN
-118	-44	NaN
-116	-44	NaN
-114	-44	NaN
-112	-44	NaN
-110	-44	NaN
-108	-44	NaN
-106	-44	NaN
-104	-44	NaN
-102	-44	NaN
-100	-44	NaN
-98	-44	NaN
-96	-44	NaN
-94	-44	NaN
-92	-44	NaN
-90	-44	NaN
-88	-44	NaN
-86	-44	NaN
-84	-44	NaN
-82	-44	NaN
-80	-44	NaN
-78	-44	NaN
-76	-44	-16
-74	-44	-16
-72	-44	-16
-70	-44	-16
-68	-44	-16
-66	-44	-16
-64	-44	-16
-62	-44	-16
-60	-44	-16
-58	-44	-16
-56	-44	-16
-54	-44	-16
-52	-44	-16
-50	-44	-16
-48	-44	-16
-46	-44	-16
-44	-44	-16
-42	-44	-16
-40	-44	-16
-38	-44	-16
-36	-44	-16
-34	-44	-16
-32	-44	-16
-30	-44	-16
-28	-44	-16
-26	-44	-16
-24	-44	-16
-22	-44	-16
-20	-44	-15.642620565320305
-18	-44	-16
-16	-44	-16
-14	-44	-16
-12	-44	-16
-10	-44	-16
-8	-44	-13.818649865028116
-6	-44	-11.375605562079118
-4	-44	-11.145698250755547
-2	-44	-10.205898043751015
0	-44	-9.480412571085463
2	-44	-10.61233920672466
4	-44	-10.173423904578573
6	-44	-10.852539222981669
8	-44	-12.16073463405681
10	-44	-13.077593738707238
12	-44	-13.692674585622456
14	-44	-16
16	-44	-16
18	-44	-16
20	-44	-16
22	-44	-16
24	-44	-16
26	-44	-16
28	-44	-16
30	-44	-16
32	-44	-13.692674585622456
34	-44	-13.077593738707238
36	-44	-12.16073463405681
38	-44	-10.852539222981669
40	-44	-10.173423904578573
42	-44	-10.61233920672466
44	-44	-9.480412571085463
46	-44	-10.205898043751015
48	-44	-11.145698250755547
50	-44	-11.375605562079118
52	-44	-13.818649865028116
54	-44	-16
56	-44	-16
58	-44	-16
60	-44	-16
62	-44	-16
64	-44	-15.642620565320305
66	-44	-16
68	-44	-16
70	-44	-16
72	-44	-16
74	-44	-16
76	-44	-16
78	-44	-16
80	-44	-16
82	-44	-16
84	-44	-16
86	-44	-16
88	-44	-16
90	-44	-16
92	-44	-16
94	-44	-16
96	-44	-16
98	-44	-16
100	-44	-16
102	-44	-16
104	-44	-16
106	-44	-16
108	-44	-16
110	-44	-16
112	-44	-16
114	-44	-16
116	-44	-16
118	-44	-16
120	-44	-16

-120	-46	NaN
-118	-46	NaN
-116	-46	NaN
-114	-46	NaN
-112	-46	NaN
-110	-46	NaN
-108	-46	NaN
-106	-46	NaN
-104	-46	NaN
-102	-46	NaN
-100	-46	NaN
-98	-46	NaN
-96	-46	NaN
-94	-46	NaN
-92	-46	NaN
-90	-46	NaN
-88	-46	NaN
-86	-46	NaN
-84	-46	NaN
-82	-46	NaN
-80	-46	NaN
-78	-46	NaN
-76	-46	NaN
-74	-46	-16
-72	-46	-16
-70	-46	-16
-68	-46	-16
-66	-46	-16
-64	-46	-16
-62	-46	-16
-60	-46	-16
-58	-46	-16
-56	-46	-16
-54	-46	-16
-52	-46	-16
-50	-46	-16
-48	-46	-16
-46	-46	-16
-44	-46	-16
-42	-46	-16
-40	-46	-16
-38	-46	-16
-36	-46	-16
-34	-46	-16
-32	-46	-16
-30	-46	-16
-28	-46	-16
-26	-46	-16
-24	-46	-16
-22	-46	-16
-20	-46	-15.751729503466603
-18	-46	-16
-16	-46	-16
-14	-46	-16
-12	-46	-16
-10	-46	-16
-8	-46	-14.15781495500727
-6	-46	-11.571172310971344
-4	-46	-11.837233599410482
-2	-46	-10.044956499806055
0	-46	-9.420801735438141
2	-46	-10.205898116274446
4	-46	-10.617497594932097
6	-46	-11.00910571924581
8	-46	-12.51607129505577
10	-46	-13.319437492361562
12	-46	-13.932214869501063
14	-46	-16
16	-46	-16
18	-46	-16
20	-46	-16
22	-46	-16
24	-46	-16
26	-46	-16
28	-46	-16
30	-46	-16
32	-46	-16
34	-46	-13.932214869501063
36	-46	-13.319437492361562
38	-46	-12.51607129505577
40	-46	-11.00910571924581
42	-46	-10.617497594932097
44	-46	-10.205898116274446
46	-46	-9.420801735438141
48	-46	-10.044956499806055
50	-46	-11.837233599410482
52	-46	-11.571172310971344
54	-46	-14.15781495500727
56	-46	-16
58	-46	-16
60	-46	-16
62	-46	-16
64	-46	-16
66	-46	-15.751729503466603
68	-46	-16
70	-46	-16
72	-46	-16
74	-46	-16
76	-46	-16
78	-46	-16
80	-46	-16
82	-46	-16
84	-46	-16
86	-46	-16
88	-46	-16
90	-46	-16
92	-46	-16
94	-46	-16
96	-46	-16
98	-46	-16
100	-46	-16
102	-46	-16
104	-46	-16
106	-46	-16
108	-46	-16
110	-46	-16
112	-46	-16
114	-46	-16
116	-46	-16
118	-46	-16
120	-46	-16

-120	-48	NaN
-118	-48	NaN
-116	-48	NaN
-114	-48	NaN
-112	-48	NaN
-110	-48	NaN
-108	-48	NaN
-106	-48	NaN
-104	-48	NaN
-102	-48	NaN
-100	-48	NaN
-98	-48	NaN
-96	-48	NaN
-94	-48	NaN
-92	-48	NaN
-90	-48	NaN
-88	-48	NaN
-86	-48	NaN
-84	-48	NaN
-82	-48	NaN
-80	-48	NaN
-78	-48	NaN
-76	-48	NaN
-74	-48	NaN
-72	-48	-16
-70	-48	-16
-68	-48	-16
-66	-48	-16
-64	-48	-16
-62	-48	-16
-60	-48	-16
-58	-48	-16
-56	-48	-16
-54	-48	-16
-52	-48	-16
-50	-48	-16
-48	-48	-16
-46	-48	-16
-44	-48	-16
-42	-48	-16
-40	-48	-16
-38	-48	-16
-36	-48	-16
-34	-48	-16
-32	-48	-16
-30	-48	-16
-28	-48	-16
-26	-48	-16
-24	-48	-16
-22	-48	-16
-20	-48	-15.857008856854987
-18	-48	-16
-16	-48	-16
-14	-48	-16
-12	-48	-16
-10	-48	-16
-8	-48	-14.486211799387949
-6	-48	-11.769863019911321
-4	-48	-13.039698665078609
-2	-48	-9.989930314763555
0	-48	-9.426809715990705
2	-48	-10.04495653428373
4	-48	-11.145701494266248
6	-48	-11.186345183903805
8	-48	-12.854309136472196
10	-48	-13.53982437983061
12	-48	-14.15234301731319
14	-48	-16
16	-48	-16
18	-48	-16
20	-48	-16
22	-48	-16
24	-48	-16
26	-48	-16
28	-48	-16
30	-48	-16
32	-48	-16
34	-48	-16
36	-48	-14.15234301731319
38	-48	-13.53982437983061
40	-48	-12.854309136472196
42	-48	-11.186345183903805
44	-48	-11.145701494266248
46	-48	-10.04495653428373
48	-48	-9.426809715990705
50	-48	-9.989930314763555
52	-48	-13.039698665078609
54	-48	-11.769863019911321
56	-48	-14.486211799387949
58	-48	-16
60	-48	-16
62	-48	-16
64	-48	-16
66	-48	-16
68	-48	-15.857008856854987
70	-48	-16
72	-48	-16
74	-48	-16
76	-48	-16
78	-48	-16
80	-48	-16
82	-48	-16
84	-48	-16
86	-48	-16
88	-48	-16
90	-48	-16
92	-48	-16
94	-48	-16
96	-48	-16
98	-48	-16
100	-48	-16
102	-48	-16
104	-48	-16
106	-48	-16
108	-48	-16
110	-48	-16
112	-48	-16
114	-48	-16
116	-48	-16
118	-48	-16
120	-48	-16

-120	-50	NaN
-118	-50	NaN
-116	-50	NaN
-114	-50	NaN
-112	-50	NaN
-110	-50	NaN
-108	-50	NaN
-106	-50	NaN
-104	-50	NaN
-102	-50	NaN
-100	-50	NaN
-98	-50	NaN
-96	-50	NaN
-94	-50	NaN
-92	-50	NaN
-90	-50	NaN
-88	-50	NaN
-86	-50	NaN
-84	-50	NaN
-82	-50	NaN
-80	-50	NaN
-78	-50	NaN
-76	-50	NaN
-74	-50	NaN
-72	-50	NaN
-70	-50	-16
-68	-50	-16
-66	-50	-16
-64	-50	-16
-62	-50	-16
-60	-50	-16
-58	-50	-16
-56	-50	-16
-54	-50	-16
-52	-50	-16
-50	-50	-16
-48	-50	-16
-46	-50	-16
-44	-50	-16
-42	-50	-16
-40	-50	-16
-38	-50	-16
-36	-50	-16
-34	-50	-16
-32	-50	-16
-30	-50	-16
-28	-50	-16
-26	-50	-16
-24	-50	-16
-22	-50	-16
-20	-50	-15.95871837385807
-18	-50	-16
-16	-50	-16
-14	-50	-16
-12	-50	-16
-10	-50	-16
-8	-50	-14.80431007386643
-6	-50	-11.96945761209861
-4	-50	-13.559376334823174
-2	-50	-9.993364235725423
0	-50	-9.473458611526485
2	-50	-9.989930333644217
4	-50	-11.83723777967002
6	-50	-11.375425187965774
8	-50	-13.175122134146894
10	-50	-13.742338701037731
12	-50	-14.355914054884478
14	-50	-16
16	-50	-16
18	-50	-16
20	-50	-16
22	-50	-16
24	-50	-16
26	-50	-16
28	-50	-16
30	-50	-16
32	-50	-16
34	-50	-16
36	-50	-16
38	-50	-14.355914054884478
40	-50	-13.742338701037731
42	-50	-13.175122134146894
44	-50	-11.375425187965774
46	-50	-11.83723777967002
48	-50	-9.989930333644217
50	-50	-9.473458611526485
52	-50	-9.993364235725423
54	-50	-13.559376334823174
56	-50	-11.96945761209861
58	-50	-14.80431007386643
60	-50	-16
62	-50	-16
64	-50	-16
66	-50	-16
68	-50	-16
70	-50	-15.95871837385807
72	-50	-16
74	-50	-16
76	-50	-16
78	-50	-16
80	-50	-16
82	-50	-16
84	-50	-16
86	-50	-16
88	-50	-16
90	-50	-16
92	-50	-16
94	-50	-16
96	-50	-16
98	-50	-16
100	-50	-16
102	-50	-16
104	-50	-16
106	-50	-16
108	-50	-16
110	-50	-16
112	-50	-16
114	-50	-16
116	-50	-16
118	-50	-16
120	-50	-16

-120	-52	NaN
-118	-52	NaN
-116	-52	NaN
-114	-52	NaN
-112	-52	NaN
-110	-52	NaN
-108	-52	NaN
-106	-52	NaN
-104	-52	NaN
-102	-52	NaN
-100	-52	NaN
-98	-52	NaN
-96	-52	NaN
-94	-52	NaN
-92	-52	NaN
-90	-52	NaN
-88	-52	NaN
-86	-52	NaN
-84	-52	NaN
-82	-52	NaN
-80	-52	NaN
-78	-52	NaN
-76	-52	NaN
-74	-52	NaN
-72	-52	NaN
-70	-52	NaN
-68	-52	-16
-66	-52	-16
-64	-52	-16
-62	-52	-16
-60	-52	-16
-58	-52	-16
-56	-52	-16
-54	-52	-16
-52	-52	-16
-50	-52	-16
-48	-52	-16
-46	-52	-16
-44	-52	-16
-42	-52	-16
-40	-52	-16
-38	-52	-16
-36	-52	-16
-34	-52	-16
-32	-52	-16
-30	-52	-16
-28	-52	-16
-26	-52	-16
-24	-52	-16
-22	-52	-16
-20	-52	-16
-18	-52	-16
-16	-52	-16
-14	-52	-16
-12	-52	-16
-10	-52	-16
-8	-52	-15.112589782564985
-6	-52	-12.168470581499074
-4	-52	-12.536743995501043
-2	-52	-10.033253238432499
0	-52	-9.547384378132223
2	-52	-9.993364247038258
4	-52	-13.03970788510257
6	-52	-11.571009581180654
8	-52	-13.478477326541034
10	-52	-13.92976815034234
12	-52	-14.545210006992392
14	-52	-16
16	-52	-16
18	-52	-16
20	-52	-16
22	-52	-16
24	-52	-16
26	-52	-16
28	-52	-16
30	-52	-16
32	-52	-16
34	-52	-16
36	-52	-16
38	-52	-16
40	-52	-14.545210006992392
42	-52	-13.92976815034234
44	-52	-13.478477326541034
46	-52	-11.571009581180654
48	-52	-13.03970788510257
50	-52	-9.993364247038258
52	-52	-9.547384378132223
54	-52	-10.033253238432499
56	-52	-12.536743995501043
58	-52	-12.168470581499074
60	-52	-15.112589782564985
62	-52	-16
64	-52	-16
66	-52	-16
68	-52	-16
70	-52	-16
72	-52	-16
74	-52	-16
76	-52	-16
78	-52	-16
80	-52	-16
82	-52	-16
84	-52	-16
86	-52	-16
88	-52	-16
90	-52	-16
92	-52	-16
94	-52	-16
96	-52	-16
98	-52	-16
100	-52	-16
102	-52	-16
104	-52	-16
106	-52	-16
108	-52	-16
110	-52	-16
112	-52	-16
114	-52	-16
116	-52	-16
118	-52	-16
120	-52	-16

-120	-54	NaN
-118	-54	NaN
-116	-54	NaN
-114	-54	NaN
-112	-54	NaN
-110	-54	NaN
-108	-54	NaN
-106	-54	NaN
-104	-54	NaN
-102	-54	NaN
-100	-54	NaN
-98	-54	NaN
-96	-54	NaN
-94	-54	NaN
-92	-54	NaN
-90	-54	NaN
-88	-54	NaN
-86	-54	NaN
-84	-54	NaN
-82	-54	NaN
-80	-54	NaN
-78	-54	NaN
-76	-54	NaN
-74	-54	NaN
-72	-54	NaN
-70	-54	NaN
-68	-54	NaN
-66	-54	-16
-64	-54	-16
-62	-54	-16
-60	-54	-16
-58	-54	-16
-56	-54	-16
-54	-54	-16
-52	-54	-16
-50	-54	-16
-48	-54	-16
-46	-54	-16
-44	-54	-16
-42	-54	-16
-40	-54	-16
-38	-54	-16
-36	-54	-16
-34	-54	-16
-32	-54	-16
-30	-54	-16
-28	-54	-16
-26	-54	-16
-24	-54	-16
-22	-54	-16
-20	-54	-16
-18	-54	-16
-16	-54	-16
-14	-54	-16
-12	-54	-16
-10	-54	-16
-8	-54	-15.411526203443096
-6	-54	-12.365896623340246
-4	-54	-12.195543757145042
-2	-54	-10.097595817717258
0	-54	-9.640655073860593
2	-54	-10.033253245663168
4	-54	-13.559365817834163
6	-54	-11.769713118160212
8	-54	-13.764553040708712
10	-54	-14.104306126470277
12	-54	-14.722081810514915
14	-54	-16
16	-54	-16
18	-54	-16
20	-54	-16
22	-54	-16
24	-54	-16
26	-54	-16
28	-54	-16
30	-54	-16
32	-54	-16
34	-54	-16
36	-54	-16
38	-54	-16
40	-54	-16
42	-54	-14.722081810514915
44	-54	-14.104306126470277
46	-54	-13.764553040708712
48	-54	-11.769713118160212
50	-54	-13.559365817834163
52	-54	-10.033253245663168
54	-54	-9.640655073860593
56	-54	-10.097595817717258
58	-54	-12.195543757145042
60	-54	-12.365896623340246
62	-54	-15.411526203443096
64	-54	-16
66	-54	-16
68	-54	-16
70	-54	-16
72	-54	-16
74	-54	-16
76	-54	-16
78	-54	-16
80	-54	-16
82	-54	-16
84	-54	-16
86	-54	-16
88	-54	-16
90	-54	-16
92	-54	-16
94	-54	-16
96	-54	-16
98	-54	-16
100	-54	-16
102	-54	-16
104	-54	-16
106	-54	-16
108	-54	-16
110	-54	-16
112	-54	-16
114	-54	-16
116	-54	-16
118	-54	-16
120	-54	-16

-120	-56	NaN
-118	-56	NaN
-116	-56	NaN
-114	-56	NaN
-112	-56	NaN
-110	-56	NaN
-108	-56	NaN
-106	-56	NaN
-104	-56	NaN
-102	-56	NaN
-100	-56	NaN
-98	-56	NaN
-96	-56	NaN
-94	-56	NaN
-92	-56	NaN
-90	-56	NaN
-88	-56	NaN
-86	-56	NaN
-84	-56	NaN
-82	-56	NaN
-80	-56	NaN
-78	-56	NaN
-76	-56	NaN
-74	-56	NaN
-72	-56	NaN
-70	-56	NaN
-68	-56	NaN
-66	-56	NaN
-64	-56	-16
-62	-56	-16
-60	-56	-16
-58	-56	-16
-56	-56	-16
-54	-56	-16
-52	-56	-16
-50	-56	-16
-48	-56	-16
-46	-56	-16
-44	-56	-16
-42	-56	-16
-40	-56	-16
-38	-56	-16
-36	-56	-16
-34	-56	-16
-32	-56	-16
-30	-56	-16
-28	-56	-16
-26	-56	-16
-24	-56	-16
-22	-56	-16
-20	-56	-16
-18	-56	-16
-16	-56	-16
-14	-56	-16
-12	-56	-16
-10	-56	-16
-8	-56	-15.70158091620473
-6	-56	-12.561053747153554
-4	-56	-12.037981339069303
-2	-56	-10.179161071217091
0	-56	-9.748244494483286
2	-56	-10.09759582257436
4	-56	-12.53674137532321
6	-56	-11.969317205641325
8	-56	-14.033693732374942
10	-56	-14.267700789287737
12	-56	-14.888050042013214
14	-56	-16
16	-56	-16
18	-56	-16
20	-56	-16
22	-56	-16
24	-56	-16
26	-56	-16
28	-56	-16
30	-56	-16
32	-56	-16
34	-56	-16
36	-56	-16
38	-56	-16
40	-56	-16
42	-56	-16
44	-56	-14.888050042013214
46	-56	-14.267700789287737
48	-56	-14.033693732374942
50	-56	-11.969317205641325
52	-56	-12.53674137532321
54	-56	-10.09759582257436
56	-56	-9.748244494483286
58	-56	-10.179161071217091
60	-56	-12.037981339069303
62	-56	-12.561053747153554
64	-56	-15.70158091620473
66	-56	-16
68	-56	-16
70	-56	-16
72	-56	-16
74	-56	-16
76	-56	-16
78	-56	-16
80	-56	-16
82	-56	-16
84	-56	-16
86	-56	-16
88	-56	-16
90	-56	-16
92	-56	-16
94	-56	-16
96	-56	-16
98	-56	-16
100	-56	-16
102	-56	-16
104	-56	-16
106	-56	-16
108	-56	-16
110	-56	-16
112	-56	-16
114	-56	-16
116	-56	-16
118	-56	-16
120	-56	-16

-120	-58	NaN
-118	-58	NaN
-116	-58	NaN
-114	-58	NaN
-112	-58	NaN
-110	-58	NaN
-108	-58	NaN
-106	-58	NaN
-104	-58	NaN
-102	-58	NaN
-100	-58	NaN
-98	-58	NaN
-96	-58	NaN
-94	-58	NaN
-92	-58	NaN
-90	-58	NaN
-88	-58	NaN
-86	-58	NaN
-84	-58	NaN
-82	-58	NaN
-80	-58	NaN
-78	-58	NaN
-76	-58	NaN
-74	-58	NaN
-72	-58	NaN
-70	-58	NaN
-68	-58	NaN
-66	-58	NaN
-64	-58	NaN
-62	-58	-16
-60	-58	-16
-58	-58	-16
-56	-58	-16
-54	-58	-16
-52	-58	-16
-50	-58	-16
-48	-58	-16
-46	-58	-16
-44	-58	-16
-42	-58	-16
-40	-58	-16
-38	-58	-16
-36	-58	-16
-34	-58	-16
-32	-58	-16
-30	-58	-16
-28	-58	-16
-26	-58	-16
-24	-58	-16
-22	-58	-16
-20	-58	-16
-18	-58	-16
-16	-58	-16
-14	-58	-16
-12	-58	-16
-10	-58	-16
-8	-58	-15.983196674266075
-6	-58	-12.753482685729407
-4	-58	-11.966053128231845
-2	-58	-10.27329542048021
0	-58	-9.866835000134174
2	-58	-10.179161074612992
4	-58	-12.195542442260303
6	-58	-12.168337275257564
8	-58	-14.286382961881309
10	-58	-14.42136393078337
12	-58	-15.044378009887005
14	-58	-16
16	-58	-16
18	-58	-16
20	-58	-16
22	-58	-16
24	-58	-16
26	-58	-16
28	-58	-16
30	-58	-16
32	-58	-16
34	-58	-16
36	-58	-16
38	-58	-16
40	-58	-16
42	-58	-16
44	-58	-16
46	-58	-15.044378009887005
48	-58	-14.42136393078337
50	-58	-14.286382961881309
52	-58	-12.168337275257564
54	-58	-12.195542442260303
56	-58	-10.179161074612992
58	-58	-9.866835000134174
60	-58	-10.27329542048021
62	-58	-11.966053128231845
64	-58	-12.753482685729407
66	-58	-15.983196674266075
68	-58	-16
70	-58	-16
72	-58	-16
74	-58	-16
76	-58	-16
78	-58	-16
80	-58	-16
82	-58	-16
84	-58	-16
86	-58	-16
88	-58	-16
90	-58	-16
92	-58	-16
94	-58	-16
96	-58	-16
98	-58	-16
100	-58	-16
102	-58	-16
104	-58	-16
106	-58	-16
108	-58	-16
110	-58	-16
112	-58	-16
114	-58	-16
116	-58	-16
118	-58	-16
120	-58	-16

-120	-60	NaN
-118	-60	NaN
-116	-60	NaN
-114	-60	NaN
-112	-60	NaN
-110	-60	NaN
-108	-60	NaN
-106	-60	NaN
-104	-60	NaN
-102	-60	NaN
-100	-60	NaN
-98	-60	NaN
-96	-60	NaN
-94	-60	NaN
-92	-60	NaN
-90	-60	NaN
-88	-60	NaN
-86	-60	NaN
-84	-60	NaN
-82	-60	NaN
-80	-60	NaN
-78	-60	NaN
-76	-60	NaN
-74	-60	NaN
-72	-60	NaN
-70	-60	NaN
-68	-60	NaN
-66	-60	NaN
-64	-60	NaN
-62	-60	NaN
-60	-60	-16
-58	-60	-16
-56	-60	-16
-54	-60	-16
-52	-60	-16
-50	-60	-16
-48	-60	-16
-46	-60	-16
-44	-60	-16
-42	-60	-16
-40	-60	-16
-38	-60	-16
-36	-60	-16
-34	-60	-16
-32	-60	-16
-30	-60	-16
-28	-60	-16
-26	-60	-16
-24	-60	-16
-22	-60	-16
-20	-60	-16
-18	-60	-16
-16	-60	-16
-14	-60	-16
-12	-60	-16
-10	-60	-16
-8	-60	-16
-6	-60	-12.942880344145802
-4	-60	-11.942851230154258
-2	-60	-10.376865516731089
0	-60	-9.994189006005467
2	-60	-10.273295422934682
4	-60	-12.03798053259395
6	-60	-12.36576864046508
8	-60	-14.523223876334608
10	-60	-14.566450458985141
12	-60	-15.192125825118124
14	-60	-16
16	-60	-16
18	-60	-16
20	-60	-16
22	-60	-16
24	-60	-16
26	-60	-16
28	-60	-16
30	-60	-16
32	-60	-16
34	-60	-16
36	-60	-16
38	-60	-16
40	-60	-16
42	-60	-16
44	-60	-16
46	-60	-16
48	-60	-15.192125825118124
50	-60	-14.566450458985141
52	-60	-14.523223876334608
54	-60	-12.36576864046508
56	-60	-12.03798053259395
58	-60	-10.273295422934682
60	-60	-9.994189006005467
62	-60	-10.376865516731089
64	-60	-11.942851230154258
66	-60	-12.942880344145802
68	-60	-16
70	-60	-16
72	-60	-16
74	-60	-16
76	-60	-16
78	-60	-16
80	-60	-16
82	-60	-16
84	-60	-16
86	-60	-16
88	-60	-16
90	-60	-16
92	-60	-16
94	-60	-16
96	-60	-16
98	-60	-16
100	-60	-16
102	-60	-16
104	-60	-16
106	-60	-16
108	-60	-16
110	-60	-16
112	-60	-16
114	-60	-16
116	-60	-16
118	-60	-16
120	-60	-16

-120	-62	NaN
-118	-62	NaN
-116	-62	NaN
-114	-62	NaN
-112	-62	NaN
-110	-62	NaN
-108	-62	NaN
-106	-62	NaN
-104	-62	NaN
-102	-62	NaN
-100	-62	NaN
-98	-62	NaN
-96	-62	NaN
-94	-62	NaN
-92	-62	NaN
-90	-62	NaN
-88	-62	NaN
-86	-62	NaN
-84	-62	NaN
-82	-62	NaN
-80	-62	NaN
-78	-62	NaN
-76	-62	NaN
-74	-62	NaN
-72	-62	NaN
-70	-62	NaN
-68	-62	NaN
-66	-62	NaN
-64	-62	NaN
-62	-62	NaN
-60	-62	NaN
-58	-62	-16
-56	-62	-16
-54	-62	-16
-52	-62	-16
-50	-62	-16
-48	-62	-16
-46	-62	-16
-44	-62	-16
-42	-62	-16
-40	-62	-16
-38	-62	-16
-36	-62	-16
-34	-62	-16
-32	-62	-16
-30	-62	-16
-28	-62	-16
-26	-62	-16
-24	-62	-16
-22	-62	-16
-20	-62	-16
-18	-62	-16
-16	-62	-16
-14	-62	-16
-12	-62	-16
-10	-62	-16
-8	-62	-16
-6	-62	-13.129054623147681
-4	-62	-11.95044436138328
-2	-62	-10.4876955769488
0	-62	-10.128794169765383
2	-62	-10.376865518555862
4	-62	-11.966052580960786
6	-62	-12.560929732967237
8	-62	-14.744921331308355
10	-62	-14.703916709757694
12	-62	-15.332191085002641
14	-62	-16
16	-62	-16
18	-62	-16
20	-62	-16
22	-62	-16
24	-62	-16
26	-62	-16
28	-62	-16
30	-62	-16
32	-62	-16
34	-62	-16
36	-62	-16
38	-62	-16
40	-62	-16
42	-62	-16
44	-62	-16
46	-62	-16
48	-62	-16
50	-62	-15.332191085002641
52	-62	-14.703916709757694
54	-62	-14.744921331308355
56	-62	-12.560929732967237
58	-62	-11.966052580960786
60	-62	-10.376865518555862
62	-62	-10.128794169765383
64	-62	-10.4876955769488
66	-62	-11.95044436138328
68	-62	-13.129054623147681
70	-62	-16
72	-62	-16
74	-62	-16
76	-62	-16
78	-62	-16
80	-62	-16
82	-62	-16
84	-62	-16
86	-62	-16
88	-62	-16
90	-62	-16
92	-62	-16
94	-62	-16
96	-62	-16
98	-62	-16
100	-62	-16
102	-62	-16
104	-62	-16
106	-62	-16
108	-62	-16
110	-62	-16
112	-62	-16
114	-62	-16
116	-62	-16
118	-62	-16
120	-62	-16

-120	-64	NaN
-118	-64	NaN
-116	-64	NaN
-114	-64	NaN
-112	-64	NaN
-110	-64	NaN
-108	-64	NaN
-106	-64	NaN
-104	-64	NaN
-102	-64	NaN
-100	-64	NaN
-98	-64	NaN
-96	-64	NaN
-94	-64	NaN
-92	-64	NaN
-90	-64	NaN
-88	-64	NaN
-86	-64	NaN
-84	-64	NaN
-82	-64	NaN
-80	-64	NaN
-78	-64	NaN
-76	-64	NaN
-74	-64	NaN
-72	-64	NaN
-70	-64	NaN
-68	-64	NaN
-66	-64	NaN
-64	-64	NaN
-62	-64	NaN
-60	-64	NaN
-58	-64	NaN
-56	-64	-16
-54	-64	-16
-52	-64	-16
-50	-64	-16
-48	-64	-16
-46	-64	-16
-44	-64	-16
-42	-64	-16
-40	-64	-16
-38	-64	-16
-36	-64	-16
-34	-64	-16
-32	-64	-16
-30	-64	-16
-28	-64	-16
-26	-64	-16
-24	-64	-16
-22	-64	-16
-20	-64	-16
-18	-64	-16
-16	-64	-16
-14	-64	-16
-12	-64	-16
-10	-64	-16
-8	-64	-16
-6	-64	-13.31189309235985
-4	-64	-11.978778842132273
-2	-64	-10.604244947834816
0	-64	-10.269653022388178
2	-64	-10.487695578338865
4	-64	-11.942850834692248
6	-64	-12.753361582519208
8	-64	-14.952262904389936
10	-64	-14.834563579022138
12	-64	-15.465339948418855
14	-64	-16
16	-64	-16
18	-64	-16
20	-64	-16
22	-64	-16
24	-64	-16
26	-64	-16
28	-64	-16
30	-64	-16
32	-64	-16
34	-64	-16
36	-64	-16
38	-64	-16
40	-64	-16
42	-64	-16
44	-64	-16
46	-64	-16
48	-64	-16
50	-64	-16
52	-64	-15.465339948418855
54	-64	-14.834563579022138
56	-64	-14.952262904389936
58	-64	-12.753361582519208
60	-64	-11.942850834692248
62	-64	-10.487695578338865
64	-64	-10.269653022388178
66	-64	-10.604244947834816
68	-64	-11.978778842132273
70	-64	-13.31189309235985
72	-64	-16
74	-64	-16
76	-64	-16
78	-64	-16
80	-64	-16
82	-64	-16
84	-64	-16
86	-64	-16
88	-64	-16
90	-64	-16
92	-64	-16
94	-64	-16
96	-64	-16
98	-64	-16
100	-64	-16
102	-64	-16
104	-64	-16
106	-64	-16
108	-64	-16
110	-64	-16
112	-64	-16
114	-64	-16
116	-64	-16
118	-64	-16
120	-64	-16

-120	-66	NaN
-118	-66	NaN
-116	-66	NaN
-114	-66	NaN
-112	-66	NaN
-110	-66	NaN
-108	-66	NaN
-106	-66	NaN
-104	-66	NaN
-102	-66	NaN
-100	-66	NaN
-98	-66	NaN
-96	-66	NaN
-94	-66	NaN
-92	-66	NaN
-90	-66	NaN
-88	-66	NaN
-86	-66	NaN
-84	-66	NaN
-82	-66	NaN
-80	-66	NaN
-78	-66	NaN
-76	-66	NaN
-74	-66	NaN
-72	-66	NaN
-70	-66	NaN
-68	-66	NaN
-66	-66	NaN
-64	-66	NaN
-62	-66	NaN
-60	-66	NaN
-58	-66	NaN
-56	-66	NaN
-54	-66	-16
-52	-66	-16
-50	-66	-16
-48	-66	-16
-46	-66	-16
-44	-66	-16
-42	-66	-16
-40	-66	-16
-38	-66	-16
-36	-66	-16
-34	-66	-16
-32	-66	-16
-30	-66	-16
-28	-66	-16
-26	-66	-16
-24	-66	-16
-22	-66	-16
-20	-66	-16
-18	-66	-16
-16	-66	-16
-14	-66	-16
-12	-66	-16
-10	-66	-16
-8	-66	-16
-6	-66	-13.491340878606417
-4	-66	-12.021671569245253
-2	-66	-10.725412659806508
0	-66	-10.416155104107858
2	-66	-10.60424494891652
4	-66	-11.950444062848119
6	-66	-12.942761308463519
8	-66	-15.146098126352243
10	-66	-14.959068755590536
12	-66	-15.592231193152111
14	-66	-16
16	-66	-16
18	-66	-16
20	-66	-16
22	-66	-16
24	-66	-16
26	-66	-16
28	-66	-16
30	-66	-16
32	-66	-16
34	-66	-16
36	-66	-16
38	-66	-16
40	-66	-16
42	-66	-16
44	-66	-16
46	-66	-16
48	-66	-16
50	-66	-16
52	-66	-16
54	-66	-15.592231193152111
56	-66	-14.959068755590536
58	-66	-15.146098126352243
60	-66	-12.942761308463519
62	-66	-11.950444062848119
64	-66	-10.60424494891652
66	-66	-10.416155104107858
68	-66	-10.725412659806508
70	-66	-12.021671569245253
72	-66	-13.491340878606417
74	-66	-16
76	-66	-16
78	-66	-16
80	-66	-16
82	-66	-16
84	-66	-16
86	-66	-16
88	-66	-16
90	-66	-16
92	-66	-16
94	-66	-16
96	-66	-16
98	-66	-16
100	-66	-16
102	-66	-16
104	-66	-16
106	-66	-16
108	-66	-16
110	-66	-16
112	-66	-16
114	-66	-16
116	-66	-16
118	-66	-16
120	-66	-16

-120	-68	NaN
-118	-68	NaN
-116	-68	NaN
-114	-68	NaN
-112	-68	NaN
-110	-68	NaN
-108	-68	NaN
-106	-68	NaN
-104	-68	NaN
-102	-68	NaN
-100	-68	NaN
-98	-68	NaN
-96	-68	NaN
-94	-68	NaN
-92	-68	NaN
-90	-68	NaN
-88	-68	NaN
-86	-68	NaN
-84	-68	NaN
-82	-68	NaN
-80	-68	NaN
-78	-68	NaN
-76	-68	NaN
-74	-68	NaN
-72	-68	NaN
-70	-68	NaN
-68	-68	NaN
-66	-68	NaN
-64	-68	NaN
-62	-68	NaN
-60	-68	NaN
-58	-68	NaN
-56	-68	NaN
-54	-68	NaN
-52	-68	-16
-50	-68	-16
-48	-68	-16
-46	-68	-16
-44	-68	-16
-42	-68	-16
-40	-68	-16
-38	-68	-16
-36	-68	-16
-34	-68	-16
-32	-68	-16
-30	-68	-16
-28	-68	-16
-26	-68	-16
-24	-68	-16
-22	-68	-16
-20	-68	-16
-18	-68	-16
-16	-68	-16
-14	-68	-16
-12	-68	-16
-10	-68	-16
-8	-68	-16
-6	-68	-13.66738482541204
-4	-68	-12.075066592762614
-2	-68	-10.850413790049963
0	-68	-10.568000047029937
2	-68	-10.725412660664226
4	-68	-11.978778609293835
6	-68	-13.128936969580613
8	-68	-15.327316535862437
10	-68	-15.078011084206143
12	-68	-15.71343506660926
14	-68	-16
16	-68	-16
18	-68	-16
20	-68	-16
22	-68	-16
24	-68	-16
26	-68	-16
28	-68	-16
30	-68	-16
32	-68	-16
34	-68	-16
36	-68	-16
38	-68	-16
40	-68	-16
42	-68	-16
44	-68	-16
46	-68	-16
48	-68	-16
50	-68	-16
52	-68	-16
54	-68	-16
56	-68	-15.71343506660926
58	-68	-15.078011084206143
60	-68	-15.327316535862437
62	-68	-13.128936969580613
64	-68	-11.978778609293835
66	-68	-10.725412660664226
68	-68	-10.568000047029937
70	-68	-10.850413790049963
72	-68	-12.075066592762614
74	-68	-13.66738482541204
76	-68	-16
78	-68	-16
80	-68	-16
82	-68	-16
84	-68	-16
86	-68	-16
88	-68	-16
90	-68	-16
92	-68	-16
94	-68	-16
96	-68	-16
98	-68	-16
100	-68	-16
102	-68	-16
104	-68	-16
106	-68	-16
108	-68	-16
110	-68	-16
112	-68	-16
114	-68	-16
116	-68	-16
118	-68	-16
120	-68	-16

-120	-70	NaN
-118	-70	NaN
-116	-70	NaN
-114	-70	NaN
-112	-70	NaN
-110	-70	NaN
-108	-70	NaN
-106	-70	NaN
-104	-70	NaN
-102	-70	NaN
-100	-70	NaN
-98	-70	NaN
-96	-70	NaN
-94	-70	NaN
-92	-70	NaN
-90	-70	NaN
-88	-70	NaN
-86	-70	NaN
-84	-70	NaN
-82	-70	NaN
-80	-70	NaN
-78	-70	NaN
-76	-70	NaN
-74	-70	NaN
-72	-70	NaN
-70	-70	NaN
-68	-70	NaN
-66	-70	NaN
-64	-70	NaN
-62	-70	NaN
-60	-70	NaN
-58	-70	NaN
-56	-70	NaN
-54	-70	NaN
-52	-70	NaN
-50	-70	-16
-48	-70	-16
-46	-70	-16
-44	-70	-16
-42	-70	-16
-40	-70	-16
-38	-70	-16
-36	-70	-16
-34	-70	-16
-32	-70	-16
-30	-70	-16
-28	-70	-16
-26	-70	-16
-24	-70	-16
-22	-70	-16
-20	-70	-16
-18	-70	-16
-16	-70	-16
-14	-70	-16
-12	-70	-16
-10	-70	-16
-8	-70	-16
-6	-70	-13.840042003651355
-4	-70	-12.136174580731675
-2	-70	-10.978698780555616
0	-70	-10.725155125208069
2	-70	-10.850413790741511
4	-70	-12.021671382952881
6	-70	-13.311776254325054
8	-70	-15.496825795781298
10	-70	-15.191889199642883
12	-70	-15.829448219013763
14	-70	-16
16	-70	-16
18	-70	-16
20	-70	-16
22	-70	-16
24	-70	-16
26	-70	-16
28	-70	-16
30	-70	-16
32	-70	-16
34	-70	-16
36	-70	-16
38	-70	-16
40	-70	-16
42	-70	-16
44	-70	-16
46	-70	-16
48	-70	-16
50	-70	-16
52	-70	-16
54	-70	-16
56	-70	-16
58	-70	-15.829448219013763
60	-70	-15.191889199642883
62	-70	-15.496825795781298
64	-70	-13.311776254325054
66	-70	-12.021671382952881
68	-70	-10.850413790741511
70	-70	-10.725155125208069
72	-70	-10.978698780555616
74	-70	-12.136174580731675
76	-70	-13.840042003651355
78	-70	-16
80	-70	-16
82	-70	-16
84	-70	-16
86	-70	-16
88	-70	-16
90	-70	-16
92	-70	-16
94	-70	-16
96	-70	-16
98	-70	-16
100	-70	-16
102	-70	-16
104	-70	-16
106	-70	-16
108	-70	-16
110	-70	-16
112	-70	-16
114	-70	-16
116	-70	-16
118	-70	-16
120	-70	-16

-120	-72	NaN
-118	-72	NaN
-116	-72	NaN
-114	-72	NaN
-112	-72	NaN
-110	-72	NaN
-108	-72	NaN
-106	-72	NaN
-104	-72	NaN
-102	-72	NaN
-100	-72	NaN
-98	-72	NaN
-96	-72	NaN
-94	-72	NaN
-92	-72	NaN
-90	-72	NaN
-88	-72	NaN
-86	-72	NaN
-84	-72	NaN
-82	-72	NaN
-80	-72	NaN
-78	-72	NaN
-76	-72	NaN
-74	-72	NaN
-72	-72	NaN
-70	-72	NaN
-68	-72	NaN
-66	-72	NaN
-64	-72	NaN
-62	-72	NaN
-60	-72	NaN
-58	-72	NaN
-56	-72	NaN
-54	-72	NaN
-52	-72	NaN
-50	-72	NaN
-48	-72	-16
-46	-72	-16
-44	-72	-16
-42	-72	-16
-40	-72	-16
-38	-72	-16
-36	-72	-16
-34	-72	-16
-32	-72	-16
-30	-72	-16
-28	-72	-16
-26	-72	-16
-24	-72	-16
-22	-72	-16
-20	-72	-16
-18	-72	-16
-16	-72	-16
-14	-72	-16
-12	-72	-16
-10	-72	-16
-8	-72	-16
-6	-72	-14.009351292071441
-4	-72	-12.20300724752243
-2	-72	-11.109899759723776
0	-72	-10.887839136133795
2	-72	-10.978698781121512
4	-72	-12.07506644060379
6	-72	-13.491224380403393
8	-72	-15.655531235091573
10	-72	-15.301135949349064
12	-72	-15.940705651250763
14	-72	-16
16	-72	-16
18	-72	-16
20	-72	-16
22	-72	-16
24	-72	-16
26	-72	-16
28	-72	-16
30	-72	-16
32	-72	-16
34	-72	-16
36	-72	-16
38	-72	-16
40	-72	-16
42	-72	-16
44	-72	-16
46	-72	-16
48	-72	-16
50	-72	-16
52	-72	-16
54	-72	-16
56	-72	-16
58	-72	-16
60	-72	-15.940705651250763
62	-72	-15.301135949349064
64	-72	-15.655531235091573
66	-72	-13.491224380403393
68	-72	-12.07506644060379
70	-72	-10.978698781121512
72	-72	-10.887839136133795
74	-72	-11.109899759723776
76	-72	-12.20300724752243
78	-72	-14.009351292071441
80	-72	-16
82	-72	-16
84	-72	-16
86	-72	-16
88	-72	-16
90	-72	-16
92	-72	-16
94	-72	-16
96	-72	-16
98	-72	-16
100	-72	-16
102	-72	-16
104	-72	-16
106	-72	-16
108	-72	-16
110	-72	-16
112	-72	-16
114	-72	-16
116	-72	-16
118	-72	-16
120	-72	-16

-120	-74	NaN
-118	-74	NaN
-116	-74	NaN
-114	-74	NaN
-112	-74	NaN
-110	-74	NaN
-108	-74	NaN
-106	-74	NaN
-104	-74	NaN
-102	-74	NaN
-100	-74	NaN
-98	-74	NaN
-96	-74	NaN
-94	-74	NaN
-92	-74	NaN
-90	-74	NaN
-88	-74	NaN
-86	-74	NaN
-84	-74	NaN
-82	-74	NaN
-80	-74	NaN
-78	-74	NaN
-76	-74	NaN
-74	-74	NaN
-72	-74	NaN
-70	-74	NaN
-68	-74	NaN
-66	-74	NaN
-64	-74	NaN
-62	-74	NaN
-60	-74	NaN
-58	-74	NaN
-56	-74	NaN
-54	-74	NaN
-52	-74	NaN
-50	-74	NaN
-48	-74	NaN
-46	-74	-16
-44	-74	-16
-42	-74	-16
-40	-74	-16
-38	-74	-16
-36	-74	-16
-34	-74	-16
-32	-74	-16
-30	-74	-16
-28	-74	-16
-26	-74	-16
-24	-74	-16
-22	-74	-16
-20	-74	-16
-18	-74	-16
-16	-74	-16
-14	-74	-16
-12	-74	-16
-10	-74	-16
-8	-74	-16
-6	-74	-14.175367155385182
-4	-74	-12.274107204820073
-2	-74	-11.243794667406748
0	-74	-11.056529909497813
2	-74	-11.109899760192963
4	-74	-12.136174454307854
6	-74	-13.667268261907164
8	-74	-15.804317961980574
10	-74	-15.406129686885873
12	-74	-16
14	-74	-16
16	-74	-16
18	-74	-16
20	-74	-16
22	-74	-16
24	-74	-16
26	-74	-16
28	-74	-16
30	-74	-16
32	-74	-16
34	-74	-16
36	-74	-16
38	-74	-16
40	-74	-16
42	-74	-16
44	-74	-16
46	-74	-16
48	-74	-16
50	-74	-16
52	-74	-16
54	-74	-16
56	-74	-16
58	-74	-16
60	-74	-16
62	-74	-16
64	-74	-15.406129686885873
66	-74	-15.804317961980574
68	-74	-13.667268261907164
70	-74	-12.136174454307854
72	-74	-11.109899760192963
74	-74	-11.056529909497813
76	-74	-11.243794667406748
78	-74	-12.274107204820073
80	-74	-14.175367155385182
82	-74	-16
84	-74	-16
86	-74	-16
88	-74	-16
90	-74	-16
92	-74	-16
94	-74	-16
96	-74	-16
98	-74	-16
100	-74	-16
102	-74	-16
104	-74	-16
106	-74	-16
108	-74	-16
110	-74	-16
112	-74	-16
114	-74	-16
116	-74	-16
118	-74	-16
120	-74	-16

-120	-76	NaN
-118	-76	NaN
-116	-76	NaN
-114	-76	NaN
-112	-76	NaN
-110	-76	NaN
-108	-76	NaN
-106	-76	NaN
-104	-76	NaN
-102	-76	NaN
-100	-76	NaN
-98	-76	NaN
-96	-76	NaN
-94	-76	NaN
-92	-76	NaN
-90	-76	NaN
-88	-76	NaN
-86	-76	NaN
-84	-76	NaN
-82	-76	NaN
-80	-76	NaN
-78	-76	NaN
-76	-76	NaN
-74	-76	NaN
-72	-76	NaN
-70	-76	NaN
-68	-76	NaN
-66	-76	NaN
-64	-76	NaN
-62	-76	NaN
-60	-76	NaN
-58	-76	NaN
-56	-76	NaN
-54	-76	NaN
-52	-76	NaN
-50	-76	NaN
-48	-76	NaN
-46	-76	NaN
-44	-76	-16
-42	-76	-16
-40	-76	-16
-38	-76	-16
-36	-76	-16
-34	-76	-16
-32	-76	-16
-30	-76	-16
-28	-76	-16
-26	-76	-16
-24	-76	-16
-22	-76	-16
-20	-76	-16
-18	-76	-16
-16	-76	-16
-14	-76	-16
-12	-76	-16
-10	-76	-16
-8	-76	-16
-6	-76	-14.338155015526269
-4	-76	-12.34838230968893
-2	-76	-11.380283730122821
0	-76	-11.231997321666919
2	-76	-11.24379466780023
4	-76	-12.203007140951593
6	-76	-13.839925025250032
8	-76	-15.944036294945212
10	-76	-15.507203214300384
12	-76	-16
14	-76	-16
16	-76	-16
18	-76	-16
20	-76	-16
22	-76	-16
24	-76	-16
26	-76	-16
28	-76	-16
30	-76	-16
32	-76	-16
34	-76	-16
36	-76	-16
38	-76	-16
40	-76	-16
42	-76	-16
44	-76	-16
46	-76	-16
48	-76	-16
50	-76	-16
52	-76	-16
54	-76	-16
56	-76	-16
58	-76	-16
60	-76	-16
62	-76	-16
64	-76	-16
66	-76	-15.507203214300384
68	-76	-15.944036294945212
70	-76	-13.839925025250032
72	-76	-12.203007140951593
74	-76	-11.24379466780023
76	-76	-11.231997321666919
78	-76	-11.380283730122821
80	-76	-12.34838230968893
82	-76	-14.338155015526269
84	-76	-16
86	-76	-16
88	-76	-16
90	-76	-16
92	-76	-16
94	-76	-16
96	-76	-16
98	-76	-16
100	-76	-16
102	-76	-16
104	-76	-16
106	-76	-16
108	-76	-16
110	-76	-16
112	-76	-16
114	-76	-16
116	-76	-16
118	-76	-16
120	-76	-16

-120	-78	NaN
-118	-78	NaN
-116	-78	NaN
-114	-78	NaN
-112	-78	NaN
-110	-78	NaN
-108	-78	NaN
-106	-78	NaN
-104	-78	NaN
-102	-78	NaN
-100	-78	NaN
-98	-78	NaN
-96	-78	NaN
-94	-78	NaN
-92	-78	NaN
-90	-78	NaN
-88	-78	NaN
-86	-78	NaN
-84	-78	NaN
-82	-78	NaN
-80	-78	NaN
-78	-78	NaN
-76	-78	NaN
-74	-78	NaN
-72	-78	NaN
-70	-78	NaN
-68	-78	NaN
-66	-78	NaN
-64	-78	NaN
-62	-78	NaN
-60	-78	NaN
-58	-78	NaN
-56	-78	NaN
-54	-78	NaN
-52	-78	NaN
-50	-78	NaN
-48	-78	NaN
-46	-78	NaN
-44	-78	NaN
-42	-78	-16
-40	-78	-16
-38	-78	-16
-36	-78	-16
-34	-78	-16
-32	-78	-16
-30	-78	-16
-28	-78	-16
-26	-78	-16
-24	-78	-16
-22	-78	-16
-20	-78	-16
-18	-78	-16
-16	-78	-16
-14	-78	-16
-12	-78	-16
-10	-78	-16
-8	-78	-16
-6	-78	-14.497787790714652
-4	-78	-12.424999451747269
-2	-78	-11.519375040147269
0	-78	-11.41536902816941
2	-78	-11.38028373045604
4	-78	-12.274107113864012
6	-78	-14.009233593426329
8	-78	-16
10	-78	-15.604650938179477
12	-78	-16
14	-78	-16
16	-78	-16
18	-78	-16
20	-78	-16
22	-78	-16
24	-78	-16
26	-78	-16
28	-78	-16
30	-78	-16
32	-78	-16
34	-78	-16
36	-78	-16
38	-78	-16
40	-78	-16
42	-78	-16
44	-78	-16
46	-78	-16
48	-78	-16
50	-78	-16
52	-78	-16
54	-78	-16
56	-78	-16
58	-78	-16
60	-78	-16
62	-78	-16
64	-78	-16
66	-78	-16
68	-78	-15.604650938179477
70	-78	-16
72	-78	-14.009233593426329
74	-78	-12.274107113864012
76	-78	-11.38028373045604
78	-78	-11.41536902816941
80	-78	-11.519375040147269
82	-78	-12.424999451747269
84	-78	-14.497787790714652
86	-78	-16
88	-78	-16
90	-78	-16
92	-78	-16
94	-78	-16
96	-78	-16
98	-78	-16
100	-78	-16
102	-78	-16
104	-78	-16
106	-78	-16
108	-78	-16
110	-78	-16
112	-78	-16
114	-78	-16
116	-78	-16
118	-78	-16
120	-78	-16

-120	-80	NaN
-118	-80	NaN
-116	-80	NaN
-114	-80	NaN
-112	-80	NaN
-110	-80	NaN
-108	-80	NaN
-106	-80	NaN
-104	-80	NaN
-102	-80	NaN
-100	-80	NaN
-98	-80	NaN
-96	-80	NaN
-94	-80	NaN
-92	-80	NaN
-90	-80	NaN
-88	-80	NaN
-86	-80	NaN
-84	-80	NaN
-82	-80	NaN
-80	-80	NaN
-78	-80	NaN
-76	-80	NaN
-74	-80	NaN
-72	-80	NaN
-70	-80	NaN
-68	-80	NaN
-66	-80	NaN
-64	-80	NaN
-62	-80	NaN
-60	-80	NaN
-58	-80	NaN
-56	-80	NaN
-54	-80	NaN
-52	-80	NaN
-50	-80	NaN
-48	-80	NaN
-46	-80	NaN
-44	-80	NaN
-42	-80	NaN
-40	-80	-16
-38	-80	-16
-36	-80	-16
-34	-80	-16
-32	-80	-16
-30	-80	-16
-28	-80	-16
-26	-80	-16
-24	-80	-16
-22	-80	-16
-20	-80	-16
-18	-80	-16
-16	-80	-16
-14	-80	-16
-12	-80	-16
-10	-80	-16
-8	-80	-16
-6	-80	-14.654343298830927
-4	-80	-12.50331389869645
-2	-80	-11.661177388775595
0	-80	-11.608244259690863
2	-80	-11.51937504043166
4	-80	-12.348382231220105
6	-80	-14.175248466790956
8	-80	-16
10	-80	-15.698734653413753
12	-80	-16
14	-80	-16
16	-80	-16
18	-80	-16
20	-80	-16
22	-80	-16
24	-80	-16
26	-80	-16
28	-80	-16
30	-80	-16
32	-80	-16
34	-80	-16
36	-80	-16
38	-80	-16
40	-80	-16
42	-80	-16
44	-80	-16
46	-80	-16
48	-80	-16
50	-80	-16
52	-80	-16
54	-80	-16
56	-80	-16
58	-80	-16
60	-80	-16
62	-80	-16
64	-80	-16
66	-80	-16
68	-80	-16
70	-80	-15.698734653413753
72	-80	-16
74	-80	-14.175248466790956
76	-80	-12.348382231220105
78	-80	-11.51937504043166
80	-80	-11.608244259690863
82	-80	-11.661177388775595
84	-80	-12.50331389869645
86	-80	-14.654343298830927
88	-80	-16
90	-80	-16
92	-80	-16
94	-80	-16
96	-80	-16
98	-80	-16
100	-80	-16
102	-80	-16
104	-80	-16
106	-80	-16
108	-80	-16
110	-80	-16
112	-80	-16
114	-80	-16
116	-80	-16
118	-80	-16
120	-80	-16

-120	-82	NaN
-118	-82	NaN
-116	-82	NaN
-114	-82	NaN
-112	-82	NaN
-110	-82	NaN
-108	-82	NaN
-106	-82	NaN
-104	-82	NaN
-102	-82	NaN
-100	-82	NaN
-98	-82	NaN
-96	-82	NaN
-94	-82	NaN
-92	-82	NaN
-90	-82	NaN
-88	-82	NaN
-86	-82	NaN
-84	-82	NaN
-82	-82	NaN
-80	-82	NaN
-78	-82	NaN
-76	-82	NaN
-74	-82	NaN
-72	-82	NaN
-70	-82	NaN
-68	-82	NaN
-66	-82	NaN
-64	-82	NaN
-62	-82	NaN
-60	-82	NaN
-58	-82	NaN
-56	-82	NaN
-54	-82	NaN
-52	-82	NaN
-50	-82	NaN
-48	-82	NaN
-46	-82	NaN
-44	-82	NaN
-42	-82	NaN
-40	-82	NaN
-38	-82	-16
-36	-82	-16
-34	-82	-16
-32	-82	-16
-30	-82	-16
-28	-82	-16
-26	-82	-16
-24	-82	-16
-22	-82	-16
-20	-82	-16
-18	-82	-16
-16	-82	-16
-14	-82	-16
-12	-82	-16
-10	-82	-16
-8	-82	-16
-6	-82	-14.807902305859818
-4	-82	-12.58282082521525
-2	-82	-11.805899482866861
0	-82	-11.81288575744188
2	-82	-11.661177389019649
4	-82	-12.424999383410228
6	-82	-14.33803509627731
8	-82	-16
10	-82	-15.789688261392957
12	-82	-16
14	-82	-16
16	-82	-16
18	-82	-16
20	-82	-16
22	-82	-16
24	-82	-16
26	-82	-16
28	-82	-16
30	-82	-16
32	-82	-16
34	-82	-16
36	-82	-16
38	-82	-16
40	-82	-16
42	-82	-16
44	-82	-16
46	-82	-16
48	-82	-16
50	-82	-16
52	-82	-16
54	-82	-16
56	-82	-16
58	-82	-16
60	-82	-16
62	-82	-16
64	-82	-16
66	-82	-16
68	-82	-16
70	-82	-16
72	-82	-15.789688261392957
74	-82	-16
76	-82	-14.33803509627731
78	-82	-12.424999383410228
80	-82	-11.661177389019649
82	-82	-11.81288575744188
84	-82	-11.805899482866861
86	-82	-12.58282082521525
88	-82	-14.807902305859818
90	-82	-16
92	-82	-16
94	-82	-16
96	-82	-16
98	-82	-16
100	-82	-16
102	-82	-16
104	-82	-16
106	-82	-16
108	-82	-16
110	-82	-16
112	-82	-16
114	-82	-16
116	-82	-16
118	-82	-16
120	-82	-16

-120	-84	NaN
-118	-84	NaN
-116	-84	NaN
-114	-84	NaN
-112	-84	NaN
-110	-84	NaN
-108	-84	NaN
-106	-84	NaN
-104	-84	NaN
-102	-84	NaN
-100	-84	NaN
-98	-84	NaN
-96	-84	NaN
-94	-84	NaN
-92	-84	NaN
-90	-84	NaN
-88	-84	NaN
-86	-84	NaN
-84	-84	NaN
-82	-84	NaN
-80	-84	NaN
-78	-84	NaN
-76	-84	NaN
-74	-84	NaN
-72	-84	NaN
-70	-84	NaN
-68	-84	NaN
-66	-84	NaN
-64	-84	NaN
-62	-84	NaN
-60	-84	NaN
-58	-84	NaN
-56	-84	NaN
-54	-84	NaN
-52	-84	NaN
-50	-84	NaN
-48	-84	NaN
-46	-84	NaN
-44	-84	NaN
-42	-84	NaN
-40	-84	NaN
-38	-84	NaN
-36	-84	-16
-34	-84	-16
-32	-84	-16
-30	-84	-16
-28	-84	-16
-26	-84	-16
-24	-84	-16
-22	-84	-16
-20	-84	-16
-18	-84	-16
-16	-84	-16
-14	-84	-16
-12	-84	-16
-10	-84	-16
-8	-84	-16
-6	-84	-14.958547059278104
-4	-84	-12.663121180151249
-2	-84	-11.953855472173789
0	-84	-12.032549782231243
2	-84	-11.805899483076828
4	-84	-12.50331383868567
6	-84	-14.497666423917758
8	-84	-16
10	-84	-15.877721652264773
12	-84	-16
14	-84	-16
16	-84	-16
18	-84	-16
20	-84	-16
22	-84	-16
24	-84	-16
26	-84	-16
28	-84	-16
30	-84	-16
32	-84	-16
34	-84	-16
36	-84	-16
38	-84	-16
40	-84	-16
42	-84	-16
44	-84	-16
46	-84	-16
48	-84	-16
50	-84	-16
52	-84	-16
54	-84	-16
56	-84	-16
58	-84	-16
60	-84	-16
62	-84	-16
64	-84	-16
66	-84	-16
68	-84	-16
70	-84	-16
72	-84	-16
74	-84	-15.877721652264773
76	-84	-16
78	-84	-14.497666423917758
80	-84	-12.50331383868567
82	-84	-11.805899483076828
84	-84	-12.032549782231243
86	-84	-11.953855472173789
88	-84	-12.663121180151249
90	-84	-14.958547059278104
92	-84	-16
94	-84	-16
96	-84	-16
98	-84	-16
100	-84	-16
102	-84	-16
104	-84	-16
106	-84	-16
108	-84	-16
110	-84	-16
112	-84	-16
114	-84	-16
116	-84	-16
118	-84	-16
120	-84	-16

-120	-86	NaN
-118	-86	NaN
-116	-86	NaN
-114	-86	NaN
-112	-86	NaN
-110	-86	NaN
-108	-86	NaN
-106	-86	NaN
-104	-86	NaN
-102	-86	NaN
-100	-86	NaN
-98	-86	NaN
-96	-86	NaN
-94	-86	NaN
-92	-86	NaN
-90	-86	NaN
-88	-86	NaN
-86	-86	NaN
-84	-86	NaN
-82	-86	NaN
-80	-86	NaN
-78	-86	NaN
-76	-86	NaN
-74	-86	NaN
-72	-86	NaN
-70	-86	NaN
-68	-86	NaN
-66	-86	NaN
-64	-86	NaN
-62	-86	NaN
-60	-86	NaN
-58	-86	NaN
-56	-86	NaN
-54	-86	NaN
-52	-86	NaN
-50	-86	NaN
-48	-86	NaN
-46	-86	NaN
-44	-86	NaN
-42	-86	NaN
-40	-86	NaN
-38	-86	NaN
-36	-86	NaN
-34	-86	-16
-32	-86	-16
-30	-86	-16
-28	-86	-16
-26	-86	-16
-24	-86	-16
-22	-86	-16
-20	-86	-16
-18	-86	-16
-16	-86	-16
-14	-86	-16
-12	-86	-16
-10	-86	-16
-8	-86	-16
-6	-86	-15.106360188278941
-4	-86	-12.743897106349637
-2	-86	-12.105477508776199
0	-86	-12.272080752556294
2	-86	-11.953855472354155
4	-86	-12.582820772125272
6	-86	-14.65422028731102
8	-86	-16
10	-86	-15.963023924976461
12	-86	-16
14	-86	-16
16	-86	-16
18	-86	-16
20	-86	-16
22	-86	-16
24	-86	-16
26	-86	-16
28	-86	-16
30	-86	-16
32	-86	-16
34	-86	-16
36	-86	-16
38	-86	-16
40	-86	-16
42	-86	-16
44	-86	-16
46	-86	-16
48	-86	-16
50	-86	-16
52	-86	-16
54	-86	-16
56	-86	-16
58	-86	-16
60	-86	-16
62	-86	-16
64	-86	-16
66	-86	-16
68	-86	-16
70	-86	-16
72	-86	-16
74	-86	-16
76	-86	-15.963023924976461
78	-86	-16
80	-86	-14.65422028731102
82	-86	-12.582820772125272
84	-86	-11.953855472354155
86	-86	-12.272080752556294
88	-86	-12.105477508776199
90	-86	-12.743897106349637
92	-86	-15.106360188278941
94	-86	-16
96	-86	-16
98	-86	-16
100	-86	-16
102	-86	-16
104	-86	-16
106	-86	-16
108	-86	-16
110	-86	-16
112	-86	-16
114	-86	-16
116	-86	-16
118	-86	-16
120	-86	-16

-120	-88	NaN
-118	-88	NaN
-116	-88	NaN
-114	-88	NaN
-112	-88	NaN
-110	-88	NaN
-108	-88	NaN
-106	-88	NaN
-104	-88	NaN
-102	-88	NaN
-100	-88	NaN
-98	-88	NaN
-96	-88	NaN
-94	-88	NaN
-92	-88	NaN
-90	-88	NaN
-88	-88	NaN
-86	-88	NaN
-84	-88	NaN
-82	-88	NaN
-80	-88	NaN
-78	-88	NaN
-76	-88	NaN
-74	-88	NaN
-72	-88	NaN
-70	-88	NaN
-68	-88	NaN
-66	-88	NaN
-64	-88	NaN
-62	-88	NaN
-60	-88	NaN
-58	-88	NaN
-56	-88	NaN
-54	-88	NaN
-52	-88	NaN
-50	-88	NaN
-48	-88	NaN
-46	-88	NaN
-44	-88	NaN
-42	-88	NaN
-40	-88	NaN
-38	-88	NaN
-36	-88	NaN
-34	-88	NaN
-32	-88	-16
-30	-88	-16
-28	-88	-16
-26	-88	-16
-24	-88	-16
-22	-88	-16
-20	-88	-16
-18	-88	-16
-16	-88	-16
-14	-88	-16
-12	-88	-16
-10	-88	-16
-8	-88	-16
-6	-88	-15.251423882941666
-4	-88	-12.82489389353782
-2	-88	-12.261337025261614
0	-88	-12.539062136087937
2	-88	-12.105477508929981
4	-88	-12.66312113287308
6	-88	-14.807777468896646
8	-88	-16
10	-88	-16
12	-88	-16
14	-88	-16
16	-88	-16
18	-88	-16
20	-88	-16
22	-88	-16
24	-88	-16
26	-88	-16
28	-88	-16
30	-88	-16
32	-88	-16
34	-88	-16
36	-88	-16
38	-88	-16
40	-88	-16
42	-88	-16
44	-88	-16
46	-88	-16
48	-88	-16
50	-88	-16
52	-88	-16
54	-88	-16
56	-88	-16
58	-88	-16
60	-88	-16
62	-88	-16
64	-88	-16
66	-88	-16
68	-88	-16
70	-88	-16
72	-88	-16
74	-88	-16
76	-88	-16
78	-88	-16
80	-88	-16
82	-88	-14.807777468896646
84	-88	-12.66312113287308
86	-88	-12.105477508929981
88	-88	-12.539062136087937
90	-88	-12.261337025261614
92	-88	-12.82489389353782
94	-88	-15.251423882941666
96	-88	-16
98	-88	-16
100	-88	-16
102	-88	-16
104	-88	-16
106	-88	-16
108	-88	-16
110	-88	-16
112	-88	-16
114	-88	-16
116	-88	-16
118	-88	-16
120	-88	-16

-120	-90	NaN
-118	-90	NaN
-116	-90	NaN
-114	-90	NaN
-112	-90	NaN
-110	-90	NaN
-108	-90	NaN
-106	-90	NaN
-104	-90	NaN
-102	-90	NaN
-100	-90	NaN
-98	-90	NaN
-96	-90	NaN
-94	-90	NaN
-92	-90	NaN
-90	-90	NaN
-88	-90	NaN
-86	-90	NaN
-84	-90	NaN
-82	-90	NaN
-80	-90	NaN
-78	-90	NaN
-76	-90	NaN
-74	-90	NaN
-72	-90	NaN
-70	-90	NaN
-68	-90	NaN
-66	-90	NaN
-64	-90	NaN
-62	-90	NaN
-60	-90	NaN
-58	-90	NaN
-56	-90	NaN
-54	-90	NaN
-52	-90	NaN
-50	-90	NaN
-48	-90	NaN
-46	-90	NaN
-44	-90	NaN
-42	-90	NaN
-40	-90	NaN
-38	-90	NaN
-36	-90	NaN
-34	-90	NaN
-32	-90	NaN
-30	-90	-16
-28	-90	-16
-26	-90	-16
-24	-90	-16
-22	-90	-16
-20	-90	-16
-18	-90	-16
-16	-90	-16
-14	-90	-16
-12	-90	-16
-10	-90	-16
-8	-90	-16
-6	-90	-15.393819286421282
-4	-90	-12.905906502290604
-2	-90	-12.422177793873733
0	-90	-12.846281553430458
2	-90	-12.261337025390528
4	-90	-12.743897063997654
6	-90	-14.958420229981913
8	-90	-16
10	-90	-16
12	-90	-16
14	-90	-16
16	-90	-16
18	-90	-16
20	-90	-16
22	-90	-16
24	-90	-16
26	-90	-16
28	-90	-16
30	-90	-16
32	-90	-16
34	-90	-16
36	-90	-16
38	-90	-16
40	-90	-16
42	-90	-16
44	-90	-16
46	-90	-16
48	-90	-16
50	-90	-16
52	-90	-16
54	-90	-16
56	-90	-16
58	-90	-16
60	-90	-16
62	-90	-16
64	-90	-16
66	-90	-16
68	-90	-16
70	-90	-16
72	-90	-16
74	-90	-16
76	-90	-16
78	-90	-16
80	-90	-16
82	-90	-16
84	-90	-14.958420229981913
86	-90	-12.743897063997654
88	-90	-12.261337025390528
90	-90	-12.846281553430458
92	-90	-12.422177793873733
94	-90	-12.905906502290604
96	-90	-15.393819286421282
98	-90	-16
100	-90	-16
102	-90	-16
104	-90	-16
106	-90	-16
108	-90	-16
110	-90	-16
112	-90	-16
114	-90	-16
116	-90	-16
118	-90	-16
120	-90	-16

-120	-92	NaN
-118	-92	NaN
-116	-92	NaN
-114	-92	NaN
-112	-92	NaN
-110	-92	NaN
-108	-92	NaN
-106	-92	NaN
-104	-92	NaN
-102	-92	NaN
-100	-92	NaN
-98	-92	NaN
-96	-92	NaN
-94	-92	NaN
-92	-92	NaN
-90	-92	NaN
-88	-92	NaN
-86	-92	NaN
-84	-92	NaN
-82	-92	NaN
-80	-92	NaN
-78	-92	NaN
-76	-92	NaN
-74	-92	NaN
-72	-92	NaN
-70	-92	NaN
-68	-92	NaN
-66	-92	NaN
-64	-92	NaN
-62	-92	NaN
-60	-92	NaN
-58	-92	NaN
-56	-92	NaN
-54	-92	NaN
-52	-92	NaN
-50	-92	NaN
-48	-92	NaN
-46	-92	NaN
-44	-92	NaN
-42	-92	NaN
-40	-92	NaN
-38	-92	NaN
-36	-92	NaN
-34	-92	NaN
-32	-92	NaN
-30	-92	NaN
-28	-92	-16
-26	-92	-16
-24	-92	-16
-22	-92	-16
-20	-92	-16
-18	-92	-16
-16	-92	-16
-14	-92	-16
-12	-92	-16
-10	-92	-16
-8	-92	-16
-6	-92	-15.533626050354323
-4	-92	-12.986769351063128
-2	-92	-12.588966011779231
0	-92	-13.217843762695217
2	-92	-12.42217779397823
4	-92	-12.824893855397194
6	-92	-15.10623121146251
8	-92	-16
10	-92	-16
12	-92	-16
14	-92	-16
16	-92	-16
18	-92	-16
20	-92	-16
22	-92	-16
24	-92	-16
26	-92	-16
28	-92	-16
30	-92	-16
32	-92	-16
34	-92	-16
36	-92	-16
38	-92	-16
40	-92	-16
42	-92	-16
44	-92	-16
46	-92	-16
48	-92	-16
50	-92	-16
52	-92	-16
54	-92	-16
56	-92	-16
58	-92	-16
60	-92	-16
62	-92	-16
64	-92	-16
66	-92	-16
68	-92	-16
70	-92	-16
72	-92	-16
74	-92	-16
76	-92	-16
78	-92	-16
80	-92	-16
82	-92	-16
84	-92	-16
86	-92	-15.10623121146251
88	-92	-12.824893855397194
90	-92	-12.42217779397823
92	-92	-13.217843762695217
94	-92	-12.588966011779231
96	-92	-12.986769351063128
98	-92	-15.533626050354323
100	-92	-16
102	-92	-16
104	-92	-16
106	-92	-16
108	-92	-16
110	-92	-16
112	-92	-16
114	-92	-16
116	-92	-16
118	-92	-16
120	-92	-16

-120	-94	NaN
-118	-94	NaN
-116	-94	NaN
-114	-94	NaN
-112	-94	NaN
-110	-94	NaN
-108	-94	NaN
-106	-94	NaN
-104	-94	NaN
-102	-94	NaN
-100	-94	NaN
-98	-94	NaN
-96	-94	NaN
-94	-94	NaN
-92	-94	NaN
-90	-94	NaN
-88	-94	NaN
-86	-94	NaN
-84	-94	NaN
-82	-94	NaN
-80	-94	NaN
-78	-94	NaN
-76	-94	NaN
-74	-94	NaN
-72	-94	NaN
-70	-94	NaN
-68	-94	NaN
-66	-94	NaN
-64	-94	NaN
-62	-94	NaN
-60	-94	NaN
-58	-94	NaN
-56	-94	NaN
-54	-94	NaN
-52	-94	NaN
-50	-94	NaN
-48	-94	NaN
-46	-94	NaN
-44	-94	NaN
-42	-94	NaN
-40	-94	NaN
-38	-94	NaN
-36	-94	NaN
-34	-94	NaN
-32	-94	NaN
-30	-94	NaN
-28	-94	NaN
-26	-94	-16
-24	-94	-16
-22	-94	-16
-20	-94	-16
-18	-94	-16
-16	-94	-16
-14	-94	-16
-12	-94	-16
-10	-94	-16
-8	-94	-16
-6	-94	-15.670922015617366
-4	-94	-13.067348474220497
-2	-94	-12.762966390556818
0	-94	-13.70823370178639
2	-94	-12.588966011858426
4	-94	-12.905906467778873
6	-94	-15.25129261338172
8	-94	-16
10	-94	-16
12	-94	-16
14	-94	-16
16	-94	-16
18	-94	-16
20	-94	-16
22	-94	-16
24	-94	-16
26	-94	-16
28	-94	-16
30	-94	-16
32	-94	-16
34	-94	-16
36	-94	-16
38	-94	-16
40	-94	-16
42	-94	-16
44	-94	-16
46	-94	-16
48	-94	-16
50	-94	-16
52	-94	-16
54	-94	-16
56	-94	-16
58	-94	-16
60	-94	-16
62	-94	-16
64	-94	-16
66	-94	-16
68	-94	-16
70	-94	-16
72	-94	-16
74	-94	-16
76	-94	-16
78	-94	-16
80	-94	-16
82	-94	-16
84	-94	-16
86	-94	-16
88	-94	-15.25129261338172
90	-94	-12.905906467778873
92	-94	-12.588966011858426
94	-94	-13.70823370178639
96	-94	-12.762966390556818
98	-94	-13.067348474220497
100	-94	-15.670922015617366
102	-94	-16
104	-94	-16
106	-94	-16
108	-94	-16
110	-94	-16
112	-94	-16
114	-94	-16
116	-94	-16
118	-94	-16
120	-94	-16

-120	-96	NaN
-118	-96	NaN
-116	-96	NaN
-114	-96	NaN
-112	-96	NaN
-110	-96	NaN
-108	-96	NaN
-106	-96	NaN
-104	-96	NaN
-102	-96	NaN
-100	-96	NaN
-98	-96	NaN
-96	-96	NaN
-94	-96	NaN
-92	-96	NaN
-90	-96	NaN
-88	-96	NaN
-86	-96	NaN
-84	-96	NaN
-82	-96	NaN
-80	-96	NaN
-78	-96	NaN
-76	-96	NaN
-74	-96	NaN
-72	-96	NaN
-70	-96	NaN
-68	-96	NaN
-66	-96	NaN
-64	-96	NaN
-62	-96	NaN
-60	-96	NaN
-58	-96	NaN
-56	-96	NaN
-54	-96	NaN
-52	-96	NaN
-50	-96	NaN
-48	-96	NaN
-46	-96	NaN
-44	-96	NaN
-42	-96	NaN
-40	-96	NaN
-38	-96	NaN
-36	-96	NaN
-34	-96	NaN
-32	-96	NaN
-30	-96	NaN
-28	-96	NaN
-26	-96	NaN
-24	-96	-16
-22	-96	-16
-20	-96	-16
-18	-96	-16
-16	-96	-16
-14	-96	-16
-12	-96	-16
-10	-96	-16
-8	-96	-16
-6	-96	-15.805782989488213
-4	-96	-13.147535430249537
-2	-96	-12.945860011936551
0	-96	-14.493706507718821
2	-96	-12.762966390608247
4	-96	-12.986769319701686
6	-96	-15.393685587428065
8	-96	-16
10	-96	-16
12	-96	-16
14	-96	-16
16	-96	-16
18	-96	-16
20	-96	-16
22	-96	-16
24	-96	-16
26	-96	-16
28	-96	-16
30	-96	-16
32	-96	-16
34	-96	-16
36	-96	-16
38	-96	-16
40	-96	-16
42	-96	-16
44	-96	-16
46	-96	-16
48	-96	-16
50	-96	-16
52	-96	-16
54	-96	-16
56	-96	-16
58	-96	-16
60	-96	-16
62	-96	-16
64	-96	-16
66	-96	-16
68	-96	-16
70	-96	-16
72	-96	-16
74	-96	-16
76	-96	-16
78	-96	-16
80	-96	-16
82	-96	-16
84	-96	-16
86	-96	-16
88	-96	-16
90	-96	-15.393685587428065
92	-96	-12.986769319701686
94	-96	-12.762966390608247
96	-96	-14.493706507718821
98	-96	-12.945860011936551
100	-96	-13.147535430249537
102	-96	-15.805782989488213
104	-96	-16
106	-96	-16
108	-96	-16
110	-96	-16
112	-96	-16
114	-96	-16
116	-96	-16
118	-96	-16
120	-96	-16

-120	-98	NaN
-118	-98	NaN
-116	-98	NaN
-114	-98	NaN
-112	-98	NaN
-110	-98	NaN
-108	-98	NaN
-106	-98	NaN
-104	-98	NaN
-102	-98	NaN
-100	-98	NaN
-98	-98	NaN
-96	-98	NaN
-94	-98	NaN
-92	-98	NaN
-90	-98	NaN
-88	-98	NaN
-86	-98	NaN
-84	-98	NaN
-82	-98	NaN
-80	-98	NaN
-78	-98	NaN
-76	-98	NaN
-74	-98	NaN
-72	-98	NaN
-70	-98	NaN
-68	-98	NaN
-66	-98	NaN
-64	-98	NaN
-62	-98	NaN
-60	-98	NaN
-58	-98	NaN
-56	-98	NaN
-54	-98	NaN
-52	-98	NaN
-50	-98	NaN
-48	-98	NaN
-46	-98	NaN
-44	-98	NaN
-42	-98	NaN
-40	-98	NaN
-38	-98	NaN
-36	-98	NaN
-34	-98	NaN
-32	-98	NaN
-30	-98	NaN
-28	-98	NaN
-26	-98	NaN
-24	-98	NaN
-22	-98	-16
-20	-98	-16
-18	-98	-16
-16	-98	-16
-14	-98	-16
-12	-98	-16
-10	-98	-16
-8	-98	-16
-6	-98	-15.938282596963981
-4	-98	-13.227242520234752
-2	-98	-13.139932793779272
0	-98	-16
2	-98	-12.945860011955716
4	-98	-13.067348445613165
6	-98	-15.533489792587138
8	-98	-16
10	-98	-16
12	-98	-16
14	-98	-16
16	-98	-16
18	-98	-16
20	-98	-16
22	-98	-16
24	-98	-16
26	-98	-16
28	-98	-16
30	-98	-16
32	-98	-16
34	-98	-16
36	-98	-16
38	-98	-16
40	-98	-16
42	-98	-16
44	-98	-16
46	-98	-16
48	-98	-16
50	-98	-16
52	-98	-16
54	-98	-16
56	-98	-16
58	-98	-16
60	-98	-16
62	-98	-16
64	-98	-16
66	-98	-16
68	-98	-16
70	-98	-16
72	-98	-16
74	-98	-16
76	-98	-16
78	-98	-16
80	-98	-16
82	-98	-16
84	-98	-16
86	-98	-16
88	-98	-16
90	-98	-16
92	-98	-15.533489792587138
94	-98	-13.067348445613165
96	-98	-12.945860011955716
98	-98	-16
100	-98	-13.139932793779272
102	-98	-13.227242520234752
104	-98	-15.938282596963981
106	-98	-16
108	-98	-16
110	-98	-16
112	-98	-16
114	-98	-16
116	-98	-16
118	-98	-16
120	-98	-16

-120	-100	NaN
-118	-100	NaN
-116	-100	NaN
-114	-100	NaN
-112	-100	NaN
-110	-100	NaN
-108	-100	NaN
-106	-100	NaN
-104	-100	NaN
-102	-100	NaN
-100	-100	NaN
-98	-100	NaN
-96	-100	NaN
-94	-100	NaN
-92	-100	NaN
-90	-100	NaN
-88	-100	NaN
-86	-100	NaN
-84	-100	NaN
-82	-100	NaN
-80	-100	NaN
-78	-100	NaN
-76	-100	NaN
-74	-100	NaN
-72	-100	NaN
-70	-100	NaN
-68	-100	NaN
-66	-100	NaN
-64	-100	NaN
-62	-100	NaN
-60	-100	NaN
-58	-100	NaN
-56	-100	NaN
-54	-100	NaN
-52	-100	NaN
-50	-100	NaN
-48	-100	NaN
-46	-100	NaN
-44	-100	NaN
-42	-100	NaN
-40	-100	NaN
-38	-100	NaN
-36	-100	NaN
-34	-100	NaN
-32	-100	NaN
-30	-100	NaN
-28	-100	NaN
-26	-100	NaN
-24	-100	NaN
-22	-100	NaN
-20	-100	-16
-18	-100	-16
-16	-100	-16
-14	-100	-16
-12	-100	-16
-10	-100	-16
-8	-100	-16
-6	-100	-16
-4	-100	-13.306398999762248
-2	-100	-13.348390345656552
0	-100	-14.600210832841677
2	-100	-13.139932793758826
4	-100	-13.147535404066257
6	-100	-15.670783076098024
8	-100	-16
10	-100	-16
12	-100	-16
14	-100	-16
16	-100	-16
18	-100	-16
20	-100	-16
22	-100	-16
24	-100	-16
26	-100	-16
28	-100	-16
30	-100	-16
32	-100	-16
34	-100	-16
36	-100	-16
38	-100	-16
40	-100	-16
42	-100	-16
44	-100	-16
46	-100	-16
48	-100	-16
50	-100	-16
52	-100	-16
54	-100	-16
56	-100	-16
58	-100	-16
60	-100	-16
62	-100	-16
64	-100	-16
66	-100	-16
68	-100	-16
70	-100	-16
72	-100	-16
74	-100	-16
76	-100	-16
78	-100	-16
80	-100	-16
82	-100	-16
84	-100	-16
86	-100	-16
88	-100	-16
90	-100	-16
92	-100	-16
94	-100	-15.670783076098024
96	-100	-13.147535404066257
98	-100	-13.139932793758826
100	-100	-14.600210832841677
102	-100	-13.348390345656552
104	-100	-13.306398999762248
106	-100	-16
108	-100	-16
110	-100	-16
112	-100	-16
114	-100	-16
116	-100	-16
118	-100	-16
120	-100	-16

-120	-102	NaN
-118	-102	NaN
-116	-102	NaN
-114	-102	NaN
-112	-102	NaN
-110	-102	NaN
-108	-102	NaN
-106	-102	NaN
-104	-102	NaN
-102	-102	NaN
-100	-102	NaN
-98	-102	NaN
-96	-102	NaN
-94	-102	NaN
-92	-102	NaN
-90	-102	NaN
-88	-102	NaN
-86	-102	NaN
-84	-102	NaN
-82	-102	NaN
-80	-102	NaN
-78	-102	NaN
-76	-102	NaN
-74	-102	NaN
-72	-102	NaN
-70	-102	NaN
-68	-102	NaN
-66	-102	NaN
-64	-102	NaN
-62	-102	NaN
-60	-102	NaN
-58	-102	NaN
-56	-102	NaN
-54	-102	NaN
-52	-102	NaN
-50	-102	NaN
-48	-102	NaN
-46	-102	NaN
-44	-102	NaN
-42	-102	NaN
-40	-102	NaN
-38	-102	NaN
-36	-102	NaN
-34	-102	NaN
-32	-102	NaN
-30	-102	NaN
-28	-102	NaN
-26	-102	NaN
-24	-102	NaN
-22	-102	NaN
-20	-102	NaN
-18	-102	-16
-16	-102	-16
-14	-102	-16
-12	-102	-16
-10	-102	-16
-8	-102	-16
-6	-102	-16
-4	-102	-13.384948052689772
-2	-102	-13.575914933925443
0	-102	-13.995717963705165
2	-102	-13.348390345584848
4	-102	-13.22724249619906
6	-102	-15.805641250774897
8	-102	-16
10	-102	-16
12	-102	-16
14	-102	-16
16	-102	-16
18	-102	-16
20	-102	-16
22	-102	-16
24	-102	-16
26	-102	-16
28	-102	-16
30	-102	-16
32	-102	-16
34	-102	-16
36	-102	-16
38	-102	-16
40	-102	-16
42	-102	-16
44	-102	-16
46	-102	-16
48	-102	-16
50	-102	-16
52	-102	-16
54	-102	-16
56	-102	-16
58	-102	-16
60	-102	-16
62	-102	-16
64	-102	-16
66	-102	-16
68	-102	-16
70	-102	-16
72	-102	-16
74	-102	-16
76	-102	-16
78	-102	-16
80	-102	-16
82	-102	-16
84	-102	-16
86	-102	-16
88	-102	-16
90	-102	-16
92	-102	-16
94	-102	-16
96	-102	-15.805641250774897
98	-102	-13.22724249619906
100	-102	-13.348390345584848
102	-102	-13.995717963705165
104	-102	-13.575914933925443
106	-102	-13.384948052689772
108	-102	-16
110	-102	-16
112	-102	-16
114	-102	-16
116	-102	-16
118	-102	-16
120	-102	-16

-120	-104	NaN
-118	-104	NaN
-116	-104	NaN
-114	-104	NaN
-112	-104	NaN
-110	-104	NaN
-108	-104	NaN
-106	-104	NaN
-104	-104	NaN
-102	-104	NaN
-100	-104	NaN
-98	-104	NaN
-96	-104	NaN
-94	-104	NaN
-92	-104	NaN
-90	-104	NaN
-88	-104	NaN
-86	-104	NaN
-84	-104	NaN
-82	-104	NaN
-80	-104	NaN
-78	-104	NaN
-76	-104	NaN
-74	-104	NaN
-72	-104	NaN
-70	-104	NaN
-68	-104	NaN
-66	-104	NaN
-64	-104	NaN
-62	-104	NaN
-60	-104	NaN
-58	-104	NaN
-56	-104	NaN
-54	-104	NaN
-52	-104	NaN
-50	-104	NaN
-48	-104	NaN
-46	-104	NaN
-44	-104	NaN
-42	-104	NaN
-40	-104	NaN
-38	-104	NaN
-36	-104	NaN
-34	-104	NaN
-32	-104	NaN
-30	-104	NaN
-28	-104	NaN
-26	-104	NaN
-24	-104	NaN
-22	-104	NaN
-20	-104	NaN
-18	-104	NaN
-16	-104	-16
-14	-104	-16
-12	-104	-16
-10	-104	-16
-8	-104	-16
-6	-104	-16
-4	-104	-13.462844355278964
-2	-104	-13.829727179697741
0	-104	-13.66975777510543
2	-104	-13.575914933783825
4	-104	-13.30639897764154
6	-104	-15.938137946456099
8	-104	-16
10	-104	-16
12	-104	-16
14	-104	-16
16	-104	-16
18	-104	-16
20	-104	-16
22	-104	-16
24	-104	-16
26	-104	-16
28	-104	-16
30	-104	-16
32	-104	-16
34	-104	-16
36	-104	-16
38	-104	-16
40	-104	-16
42	-104	-16
44	-104	-16
46	-104	-16
48	-104	-16
50	-104	-16
52	-104	-16
54	-104	-16
56	-104	-16
58	-104	-16
60	-104	-16
62	-104	-16
64	-104	-16
66	-104	-16
68	-104	-16
70	-104	-16
72	-104	-16
74	-104	-16
76	-104	-16
78	-104	-16
80	-104	-16
82	-104	-16
84	-104	-16
86	-104	-16
88	-104	-16
90	-104	-16
92	-104	-16
94	-104	-16
96	-104	-16
98	-104	-15.938137946456099
100	-104	-13.30639897764154
102	-104	-13.575914933783825
104	-104	-13.66975777510543
106	-104	-13.829727179697741
108	-104	-13.462844355278964
110	-104	-16
112	-104	-16
114	-104	-16
116	-104	-16
118	-104	-16
120	-104	-16

-120	-106	NaN
-118	-106	NaN
-116	-106	NaN
-114	-106	NaN
-112	-106	NaN
-110	-106	NaN
-108	-106	NaN
-106	-106	NaN
-104	-106	NaN
-102	-106	NaN
-100	-106	NaN
-98	-106	NaN
-96	-106	NaN
-94	-106	NaN
-92	-106	NaN
-90	-106	NaN
-88	-106	NaN
-86	-106	NaN
-84	-106	NaN
-82	-106	NaN
-80	-106	NaN
-78	-106	NaN
-76	-106	NaN
-74	-106	NaN
-72	-106	NaN
-70	-106	NaN
-68	-106	NaN
-66	-106	NaN
-64	-106	NaN
-62	-106	NaN
-60	-106	NaN
-58	-106	NaN
-56	-106	NaN
-54	-106	NaN
-52	-106	NaN
-50	-106	NaN
-48	-106	NaN
-46	-106	NaN
-44	-106	NaN
-42	-106	NaN
-40	-106	NaN
-38	-106	NaN
-36	-106	NaN
-34	-106	NaN
-32	-106	NaN
-30	-106	NaN
-28	-106	NaN
-26	-106	NaN
-24	-106	NaN
-22	-106	NaN
-20	-106	NaN
-18	-106	NaN
-16	-106	NaN
-14	-106	-16
-12	-106	-16
-10	-106	-16
-8	-106	-16
-6	-106	-16
-4	-106	-13.540052102120658
-2	-106	-14.121823123118707
0	-106	-13.458488445863134
2	-106	-13.829727179455132
4	-106	-13.384948032287701
6	-106	-16
8	-106	-16
10	-106	-16
12	-106	-16
14	-106	-16
16	-106	-16
18	-106	-16
20	-106	-16
22	-106	-16
24	-106	-16
26	-106	-16
28	-106	-16
30	-106	-16
32	-106	-16
34	-106	-16
36	-106	-16
38	-106	-16
40	-106	-16
42	-106	-16
44	-106	-16
46	-106	-16
48	-106	-16
50	-106	-16
52	-106	-16
54	-106	-16
56	-106	-16
58	-106	-16
60	-106	-16
62	-106	-16
64	-106	-16
66	-106	-16
68	-106	-16
70	-106	-16
72	-106	-16
74	-106	-16
76	-106	-16
78	-106	-16
80	-106	-16
82	-106	-16
84	-106	-16
86	-106	-16
88	-106	-16
90	-106	-16
92	-106	-16
94	-106	-16
96	-106	-16
98	-106	-16
100	-106	-16
102	-106	-13.384948032287701
104	-106	-13.829727179455132
106	-106	-13.458488445863134
108	-106	-14.121823123118707
110	-106	-13.540052102120658
112	-106	-16
114	-106	-16
116	-106	-16
118	-106	-16
120	-106	-16

-120	-108	NaN
-118	-108	NaN
-116	-108	NaN
-114	-108	NaN
-112	-108	NaN
-110	-108	NaN
-108	-108	NaN
-106	-108	NaN
-104	-108	NaN
-102	-108	NaN
-100	-108	NaN
-98	-108	NaN
-96	-108	NaN
-94	-108	NaN
-92	-108	NaN
-90	-108	NaN
-88	-108	NaN
-86	-108	NaN
-84	-108	NaN
-82	-108	NaN
-80	-108	NaN
-78	-108	NaN
-76	-108	NaN
-74	-108	NaN
-72	-108	NaN
-70	-108	NaN
-68	-108	NaN
-66	-108	NaN
-64	-108	NaN
-62	-108	NaN
-60	-108	NaN
-58	-108	NaN
-56	-108	NaN
-54	-108	NaN
-52	-108	NaN
-50	-108	NaN
-48	-108	NaN
-46	-108	NaN
-44	-108	NaN
-42	-108	NaN
-40	-108	NaN
-38	-108	NaN
-36	-108	NaN
-34	-108	NaN
-32	-108	NaN
-30	-108	NaN
-28	-108	NaN
-26	-108	NaN
-24	-108	NaN
-22	-108	NaN
-20	-108	NaN
-18	-108	NaN
-16	-108	NaN
-14	-108	NaN
-12	-108	-16
-10	-108	-16
-8	-108	-16
-6	-108	-16
-4	-108	-13.616543396399257
-2	-108	-14.474401956829055
0	-108	-13.30989857963894
2	-108	-14.121823122719544
4	-108	-13.462844336429429
6	-108	-16
8	-108	-16
10	-108	-16
12	-108	-16
14	-108	-16
16	-108	-16
18	-108	-16
20	-108	-16
22	-108	-16
24	-108	-16
26	-108	-16
28	-108	-16
30	-108	-16
32	-108	-16
34	-108	-16
36	-108	-16
38	-108	-16
40	-108	-16
42	-108	-16
44	-108	-16
46	-108	-16
48	-108	-16
50	-108	-16
52	-108	-16
54	-108	-16
56	-108	-16
58	-108	-16
60	-108	-16
62	-108	-16
64	-108	-16
66	-108	-16
68	-108	-16
70	-108	-16
72	-108	-16
74	-108	-16
76	-108	-16
78	-108	-16
80	-108	-16
82	-108	-16
84	-108	-16
86	-108	-16
88	-108	-16
90	-108	-16
92	-108	-16
94	-108	-16
96	-108	-16
98	-108	-16
100	-108	-16
102	-108	-16
104	-108	-13.462844336429429
106	-108	-14.121823122719544
108	-108	-13.30989857963894
110	-108	-14.474401956829055
112	-108	-13.616543396399257
114	-108	-16
116	-108	-16
118	-108	-16
120	-108	-16

-120	-110	NaN
-118	-110	NaN
-116	-110	NaN
-114	-110	NaN
-112	-110	NaN
-110	-110	NaN
-108	-110	NaN
-106	-110	NaN
-104	-110	NaN
-102	-110	NaN
-100	-110	NaN
-98	-110	NaN
-96	-110	NaN
-94	-110	NaN
-92	-110	NaN
-90	-110	NaN
-88	-110	NaN
-86	-110	NaN
-84	-110	NaN
-82	-110	NaN
-80	-110	NaN
-78	-110	NaN
-76	-110	NaN
-74	-110	NaN
-72	-110	NaN
-70	-110	NaN
-68	-110	NaN
-66	-110	NaN
-64	-110	NaN
-62	-110	NaN
-60	-110	NaN
-58	-110	NaN
-56	-110	NaN
-54	-110	NaN
-52	-110	NaN
-50	-110	NaN
-48	-110	NaN
-46	-110	NaN
-44	-110	NaN
-42	-110	NaN
-40	-110	NaN
-38	-110	NaN
-36	-110	NaN
-34	-110	NaN
-32	-110	NaN
-30	-110	NaN
-28	-110	NaN
-26	-110	NaN
-24	-110	NaN
-22	-110	NaN
-20	-110	NaN
-18	-110	NaN
-16	-110	NaN
-14	-110	NaN
-12	-110	NaN
-10	-110	-16
-8	-110	-16
-6	-110	-16
-4	-110	-13.692296929875349
-2	-110	-14.936214715964619
0	-110	-13.200693905167698
2	-110	-14.47440195616166
4	-110	-13.540052084683051
6	-110	-16
8	-110	-16
10	-110	-16
12	-110	-16
14	-110	-16
16	-110	-16
18	-110	-16
20	-110	-16
22	-110	-16
24	-110	-16
26	-110	-16
28	-110	-16
30	-110	-16
32	-110	-16
34	-110	-16
36	-110	-16
38	-110	-16
40	-110	-16
42	-110	-16
44	-110	-16
46	-110	-16
48	-110	-16
50	-110	-16
52	-110	-16
54	-110	-16
56	-110	-16
58	-110	-16
60	-110	-16
62	-110	-16
64	-110	-16
66	-110	-16
68	-110	-16
70	-110	-16
72	-110	-16
74	-110	-16
76	-110	-16
78	-110	-16
80	-110	-16
82	-110	-16
84	-110	-16
86	-110	-16
88	-110	-16
90	-110	-16
92	-110	-16
94	-110	-16
96	-110	-16
98	-110	-16
100	-110	-16
102	-110	-16
104	-110	-16
106	-110	-13.540052084683051
108	-110	-14.47440195616166
110	-110	-13.200693905167698
112	-110	-14.936214715964619
114	-110	-13.692296929875349
116	-110	-16
118	-110	-16
120	-110	-16

-120	-112	NaN
-118	-112	NaN
-116	-112	NaN
-114	-112	NaN
-112	-112	NaN
-110	-112	NaN
-108	-112	NaN
-106	-112	NaN
-104	-112	NaN
-102	-112	NaN
-100	-112	NaN
-98	-112	NaN
-96	-112	NaN
-94	-112	NaN
-92	-112	NaN
-90	-112	NaN
-88	-112	NaN
-86	-112	NaN
-84	-112	NaN
-82	-112	NaN
-80	-112	NaN
-78	-112	NaN
-76	-112	NaN
-74	-112	NaN
-72	-112	NaN
-70	-112	NaN
-68	-112	NaN
-66	-112	NaN
-64	-112	NaN
-62	-112	NaN
-60	-112	NaN
-58	-112	NaN
-56	-112	NaN
-54	-112	NaN
-52	-112	NaN
-50	-112	NaN
-48	-112	NaN
-46	-112	NaN
-44	-112	NaN
-42	-112	NaN
-40	-112	NaN
-38	-112	NaN
-36	-112	NaN
-34	-112	NaN
-32	-112	NaN
-30	-112	NaN
-28	-112	NaN
-26	-112	NaN
-24	-112	NaN
-22	-112	NaN
-20	-112	NaN
-18	-112	NaN
-16	-112	NaN
-14	-112	NaN
-12	-112	NaN
-10	-112	NaN
-8	-112	-16
-6	-112	-16
-4	-112	-13.767296894915013
-2	-112	-15.65545323009775
0	-112	-13.118413728419076
2	-112	-14.936214714754053
4	-112	-13.61654338025467
6	-112	-16
8	-112	-16
10	-112	-16
12	-112	-16
14	-112	-16
16	-112	-16
18	-112	-16
20	-112	-16
22	-112	-16
24	-112	-16
26	-112	-16
28	-112	-16
30	-112	-16
32	-112	-16
34	-112	-16
36	-112	-16
38	-112	-16
40	-112	-16
42	-112	-16
44	-112	-16
46	-112	-16
48	-112	-16
50	-112	-16
52	-112	-16
54	-112	-16
56	-112	-16
58	-112	-16
60	-112	-16
62	-112	-16
64	-112	-16
66	-112	-16
68	-112	-16
70	-112	-16
72	-112	-16
74	-112	-16
76	-112	-16
78	-112	-16
80	-112	-16
82	-112	-16
84	-112	-16
86	-112	-16
88	-112	-16
90	-112	-16
92	-112	-16
94	-112	-16
96	-112	-16
98	-112	-16
100	-112	-16
102	-112	-16
104	-112	-16
106	-112	-16
108	-112	-13.61654338025467
110	-112	-14.936214714754053
112	-112	-13.118413728419076
114	-112	-15.65545323009775
116	-112	-13.767296894915013
118	-112	-16
120	-112	-16

-120	-114	NaN
-118	-114	NaN
-116	-114	NaN
-114	-114	NaN
-112	-114	NaN
-110	-114	NaN
-108	-114	NaN
-106	-114	NaN
-104	-114	NaN
-102	-114	NaN
-100	-114	NaN
-98	-114	NaN
-96	-114	NaN
-94	-114	NaN
-92	-114	NaN
-90	-114	NaN
-88	-114	NaN
-86	-114	NaN
-84	-114	NaN
-82	-114	NaN
-80	-114	NaN
-78	-114	NaN
-76	-114	NaN
-74	-114	NaN
-72	-114	NaN
-70	-114	NaN
-68	-114	NaN
-66	-114	NaN
-64	-114	NaN
-62	-114	NaN
-60	-114	NaN
-58	-114	NaN
-56	-114	NaN
-54	-114	NaN
-52	-114	NaN
-50	-114	NaN
-48	-114	NaN
-46	-114	NaN
-44	-114	NaN
-42	-114	NaN
-40	-114	NaN
-38	-114	NaN
-36	-114	NaN
-34	-114	NaN
-32	-114	NaN
-30	-114	NaN
-28	-114	NaN
-26	-114	NaN
-24	-114	NaN
-22	-114	NaN
-20	-114	NaN
-18	-114	NaN
-16	-114	NaN
-14	-114	NaN
-12	-114	NaN
-10	-114	NaN
-8	-114	NaN
-6	-114	-16
-4	-114	-13.841532083609929
-2	-114	-16
0	-114	-13.055610259945656
2	-114	-15.655453227309591
4	-114	-13.692296914923537
6	-114	-16
8	-114	-16
10	-114	-16
12	-114	-16
14	-114	-16
16	-114	-16
18	-114	-16
20	-114	-16
22	-114	-16
24	-114	-16
26	-114	-16
28	-114	-16
30	-114	-16
32	-114	-16
34	-114	-16
36	-114	-16
38	-114	-16
40	-114	-16
42	-114	-16
44	-114	-16
46	-114	-16
48	-114	-16
50	-114	-16
52	-114	-16
54	-114	-16
56	-114	-16
58	-114	-16
60	-114	-16
62	-114	-16
64	-114	-16
66	-114	-16
68	-114	-16
70	-114	-16
72	-114	-16
74	-114	-16
76	-114	-16
78	-114	-16
80	-114	-16
82	-114	-16
84	-114	-16
86	-114	-16
88	-114	-16
90	-114	-16
92	-114	-16
94	-114	-16
96	-114	-16
98	-114	-16
100	-114	-16
102	-114	-16
104	-114	-16
106	-114	-16
108	-114	-16
110	-114	-13.692296914923537
112	-114	-15.655453227309591
114	-114	-13.055610259945656
116	-114	-16
118	-114	-13.841532083609929
120	-114	-16

-120	-116	NaN
-118	-116	NaN
-116	-116	NaN
-114	-116	NaN
-112	-116	NaN
-110	-116	NaN
-108	-116	NaN
-106	-116	NaN
-104	-116	NaN
-102	-116	NaN
-100	-116	NaN
-98	-116	NaN
-96	-116	NaN
-94	-116	NaN
-92	-116	NaN
-90	-116	NaN
-88	-116	NaN
-86	-116	NaN
-84	-116	NaN
-82	-116	NaN
-80	-116	NaN
-78	-116	NaN
-76	-116	NaN
-74	-116	NaN
-72	-116	NaN
-70	-116	NaN
-68	-116	NaN
-66	-116	NaN
-64	-116	NaN
-62	-116	NaN
-60	-116	NaN
-58	-116	NaN
-56	-116	NaN
-54	-116	NaN
-52	-116	NaN
-50	-116	NaN
-48	-116	NaN
-46	-116	NaN
-44	-116	NaN
-42	-116	NaN
-40	-116	NaN
-38	-116	NaN
-36	-116	NaN
-34	-116	NaN
-32	-116	NaN
-30	-116	NaN
-28	-116	NaN
-26	-116	NaN
-24	-116	NaN
-22	-116	NaN
-20	-116	NaN
-18	-116	NaN
-16	-116	NaN
-14	-116	NaN
-12	-116	NaN
-10	-116	NaN
-8	-116	NaN
-6	-116	NaN
-4	-116	-13.914995138665867
-2	-116	-15.9858603103045
0	-116	-13.007478128241944
2	-116	-16
4	-116	-13.767296881071958
6	-116	-16
8	-116	-16
10	-116	-16
12	-116	-16
14	-116	-16
16	-116	-16
18	-116	-16
20	-116	-16
22	-116	-16
24	-116	-16
26	-116	-16
28	-116	-16
30	-116	-16
32	-116	-16
34	-116	-16
36	-116	-16
38	-116	-16
40	-116	-16
42	-116	-16
44	-116	-16
46	-116	-16
48	-116	-16
50	-116	-16
52	-116	-16
54	-116	-16
56	-116	-16
58	-116	-16
60	-116	-16
62	-116	-16
64	-116	-16
66	-116	-16
68	-116	-16
70	-116	-16
72	-116	-16
74	-116	-16
76	-116	-16
78	-116	-16
80	-116	-16
82	-116	-16
84	-116	-16
86	-116	-16
88	-116	-16
90	-116	-16
92	-116	-16
94	-116	-16
96	-116	-16
98	-116	-16
100	-116	-16
102	-116	-16
104	-116	-16
106	-116	-16
108	-116	-16
110	-116	-16
112	-116	-13.767296881071958
114	-116	-16
116	-116	-13.007478128241944
118	-116	-15.9858603103045
120	-116	-13.914995138665867

-120	-118	NaN
-118	-118	NaN
-116	-118	NaN
-114	-118	NaN
-112	-118	NaN
-110	-118	NaN
-108	-118	NaN
-106	-118	NaN
-104	-118	NaN
-102	-118	NaN
-100	-118	NaN
-98	-118	NaN
-96	-118	NaN
-94	-118	NaN
-92	-118	NaN
-90	-118	NaN
-88	-118	NaN
-86	-118	NaN
-84	-118	NaN
-82	-118	NaN
-80	-118	NaN
-78	-118	NaN
-76	-118	NaN
-74	-118	NaN
-72	-118	NaN
-70	-118	NaN
-68	-118	NaN
-66	-118	NaN
-64	-118	NaN
-62	-118	NaN
-60	-118	NaN
-58	-118	NaN
-56	-118	NaN
-54	-118	NaN
-52	-118	NaN
-50	-118	NaN
-48	-118	NaN
-46	-118	NaN
-44	-118	NaN
-42	-118	NaN
-40	-118	NaN
-38	-118	NaN
-36	-118	NaN
-34	-118	NaN
-32	-118	NaN
-30	-118	NaN
-28	-118	NaN
-26	-118	NaN
-24	-118	NaN
-22	-118	NaN
-20	-118	NaN
-18	-118	NaN
-16	-118	NaN
-14	-118	NaN
-12	-118	NaN
-10	-118	NaN
-8	-118	NaN
-6	-118	NaN
-4	-118	NaN
-2	-118	-15.309092474026176
0	-118	-12.970738091657083
2	-118	-15.985860315017494
4	-118	-13.841532070805894
6	-118	-16
8	-118	-16
10	-118	-16
12	-118	-16
14	-118	-16
16	-118	-16
18	-118	-16
20	-118	-16
22	-118	-16
24	-118	-16
26	-118	-16
28	-118	-16
30	-118	-16
32	-118	-16
34	-118	-16
36	-118	-16
38	-118	-16
40	-118	-16
42	-118	-16
44	-118	-16
46	-118	-16
48	-118	-16
50	-118	-16
52	-118	-16
54	-118	-16
56	-118	-16
58	-118	-16
60	-118	-16
62	-118	-16
64	-118	-16
66	-118	-16
68	-118	-16
70	-118	-16
72	-118	-16
74	-118	-16
76	-118	-16
78	-118	-16
80	-118	-16
82	-118	-16
84	-118	-16
86	-118	-16
88	-118	-16
90	-118	-16
92	-118	-16
94	-118	-16
96	-118	-16
98	-118	-16
100	-118	-16
102	-118	-16
104	-118	-16
106	-118	-16
108	-118	-16
110	-118	-16
112	-118	-16
114	-118	-13.841532070805894
116	-118	-15.985860315017494
118	-118	-12.970738091657083
120	-118	-15.309092474026176

-120	-120	NaN
-118	-120	NaN
-116	-120	NaN
-114	-120	NaN
-112	-120	NaN
-110	-120	NaN
-108	-120	NaN
-106	-120	NaN
-104	-120	NaN
-102	-120	NaN
-100	-120	NaN
-98	-120	NaN
-96	-120	NaN
-94	-120	NaN
-92	-120	NaN
-90	-120	NaN
-88	-120	NaN
-86	-120	NaN
-84	-120	NaN
-82	-120	NaN
-80	-120	NaN
-78	-120	NaN
-76	-120	NaN
-74	-120	NaN
-72	-120	NaN
-70	-120	NaN
-68	-120	NaN
-66	-120	NaN
-64	-120	NaN
-62	-120	NaN
-60	-120	NaN
-58	-120	NaN
-56	-120	NaN
-54	-120	NaN
-52	-120	NaN
-50	-120	NaN
-48	-120	NaN
-46	-120	NaN
-44	-120	NaN
-42	-120	NaN
-40	-120	NaN
-38	-120	NaN
-36	-120	NaN
-34	-120	NaN
-32	-120	NaN
-30	-120	NaN
-28	-120	NaN
-26	-120	NaN
-24	-120	NaN
-22	-120	NaN
-20	-120	NaN
-18	-120	NaN
-16	-120	NaN
-14	-120	NaN
-12	-120	NaN
-10	-120	NaN
-8	-120	NaN
-6	-120	NaN
-4	-120	NaN
-2	-120	NaN
0	-120	-12.943054292868787
2	-120	-15.309092476635174
4	-120	-13.91499512684384
6	-120	-16
8	-120	-16
10	-120	-16
12	-120	-16
14	-120	-16
16	-120	-16
18	-120	-16
20	-120	-16
22	-120	-16
24	-120	-16
26	-120	-16
28	-120	-16
30	-120	-16
32	-120	-16
34	-120	-16
36	-120	-16
38	-120	-16
40	-120	-16
42	-120	-16
44	-120	-16
46	-120	-16
48	-120	-16
50	-120	-16
52	-120	-16
54	-120	-16
56	-120	-16
58	-120	-16
60	-120	-16
62	-120	-16
64	-120	-16
66	-120	-16
68	-120	-16
70	-120	-16
72	-120	-16
74	-120	-16
76	-120	-16
78	-120	-16
80	-120	-16
82	-120	-16
84	-120	-16
86	-120	-16
88	-120	-16
90	-120	-16
92	-120	-16
94	-120	-16
96	-120	-16
98	-120	-16
100	-120	-16
102	-120	-16
104	-120	-16
106	-120	-16
108	-120	-16
110	-120	-16
112	-120	-16
114	-120	-16
116	-120	-13.91499512684384
118	-120	-15.309092476635174
120	-120	-12.943054292868787


==> figure_data/figure_4_col_10_100.dat <==
-120	120	-10.626764983526058
-118	120	-11.322695238255008
-116	120	-16
-114	120	-11.79184374996541
-112	120	-12.001131222579664
-110	120	-11.298329627989819
-108	120	-10.686821064432046
-106	120	-11.02536610435536
-104	120	-12.31643306375075
-102	120	-10.749789045847393
-100	120	-10.85076958504827
-98	120	-13.78692722413115
-96	120	-10.771304587368633
-94	120	-10.117233267048125
-92	120	-12.642960938934408
-90	120	-9.454251226211813
-88	120	-10.576091693244358
-86	120	-10.056886076645037
-84	120	-11.492046887244314
-82	120	-8.300951701373053
-80	120	-7.727191519286814
-78	120	-7.667475376894595
-76	120	-7.413685463305875
-74	120	-7.404976560996569
-72	120	-7.698235322078336
-70	120	-7.726238646983085
-68	120	-7.927748608775229
-66	120	-8.521563852085999
-64	120	-8.423836971286198
-62	120	-8.578807888189008
-60	120	-9.24755237167389
-58	120	-8.578807888189008
-56	120	-8.423836971286198
-54	120	-8.521563852085999
-52	120	-7.927748608775229
-50	120	-7.726238646983085
-48	120	-7.698235322078336
-46	120	-7.404976560996569
-44	120	-7.413685463305875
-42	120	-7.667475376894595
-40	120	-7.727191519286814
-38	120	-8.300951701373053
-36	120	-11.492046887244314
-34	120	-10.056886076645037
-32	120	-10.576091693244358
-30	120	-9.454251226211813
-28	120	-12.642960938934408
-26	120	-10.117233267048125
-24	120	-10.771304587368633
-22	120	-13.78692722413115
-20	120	-10.85076958504827
-18	120	-10.749789045847393
-16	120	-12.31643306375075
-14	120	-11.02536610435536
-12	120	-10.686821064432046
-10	120	-11.298329627989819
-8	120	-12.001131222579664
-6	120	-11.79184374996541
-4	120	-16
-2	120	-11.322695238255008
0	120	-10.626764983526058
2	120	NaN
4	120	NaN
6	120	NaN
8	120	NaN
10	120	NaN
12	120	NaN
14	120	NaN
16	120	NaN
18	120	NaN
20	120	NaN
22	120	NaN
24	120	NaN
26	120	NaN
28	120	NaN
30	120	NaN
32	120	NaN
34	120	NaN
36	120	NaN
38	120	NaN
40	120	NaN
42	120	NaN
44	120	NaN
46	120	NaN
48	120	NaN
50	120	NaN
52	120	NaN
54	120	NaN
56	120	NaN
58	120	NaN
60	120	NaN
62	120	NaN
64	120	NaN
66	120	NaN
68	120	NaN
70	120	NaN
72	120	NaN
74	120	NaN
76	120	NaN
78	120	NaN
80	120	NaN
82	120	NaN
84	120	NaN
86	120	NaN
88	120	NaN
90	120	NaN
92	120	NaN
94	120	NaN
96	120	NaN
98	120	NaN
100	120	NaN
102	120	NaN
104	120	NaN
106	120	NaN
108	120	NaN
110	120	NaN
112	120	NaN
114	120	NaN
116	120	NaN
118	120	NaN
120	120	NaN

-120	118	-11.322607209600342
-118	118	-15.123182779475364
-116	118	-13.08654472983688
-114	118	-11.08432837540163
-112	118	-10.523779776371764
-110	118	-10.742034597290946
-108	118	-11.103269089524513
-106	118	-12.62130207256367
-104	118	-10.805997973573872
-102	118	-10.868578045958861
-100	118	-13.624799123907025
-98	118	-10.631718510934997
-96	118	-10.028403313736984
-94	118	-14.339851226718162
-92	118	-9.137403204787004
-90	118	-9.551707949000082
-88	118	-8.155517760269921
-86	118	-7.8253799354343005
-84	118	-7.3789235592735825
-82	118	-7.408861868055619
-80	118	-8.118612774029181
-78	118	-8.888800354984085
-76	118	-10.125231077092145
-74	118	-8.304847428568188
-72	118	-8.556478114931464
-70	118	-8.737013113040758
-68	118	-8.496548348102133
-66	118	-9.601461977740593
-64	118	-10.685673658436471
-62	118	-9.40207271857435
-60	118	-10.885376454693949
-58	118	-10.885376454693949
-56	118	-9.40207271857435
-54	118	-10.685673658436471
-52	118	-9.601461977740593
-50	118	-8.496548348102133
-48	118	-8.737013113040758
-46	118	-8.556478114931464
-44	118	-8.304847428568188
-42	118	-10.125231077092145
-40	118	-8.888800354984085
-38	118	-8.118612774029181
-36	118	-7.408861868055619
-34	118	-7.3789235592735825
-32	118	-7.8253799354343005
-30	118	-8.155517760269921
-28	118	-9.551707949000082
-26	118	-9.137403204787004
-24	118	-14.339851226718162
-22	118	-10.028403313736984
-20	118	-10.631718510934997
-18	118	-13.624799123907025
-16	118	-10.868578045958861
-14	118	-10.805997973573872
-12	118	-12.62130207256367
-10	118	-11.103269089524513
-8	118	-10.742034597290946
-6	118	-10.523779776371764
-4	118	-11.08432837540163
-2	118	-13.08654472983688
0	118	-15.123182779475364
2	118	-11.322607209600342
4	118	NaN
6	118	NaN
8	118	NaN
10	118	NaN
12	118	NaN
14	118	NaN
16	118	NaN
18	118	NaN
20	118	NaN
22	118	NaN
24	118	NaN
26	118	NaN
28	118	NaN
30	118	NaN
32	118	NaN
34	118	NaN
36	118	NaN
38	118	NaN
40	118	NaN
42	118	NaN
44	118	NaN
46	118	NaN
48	118	NaN
50	118	NaN
52	118	NaN
54	118	NaN
56	118	NaN
58	118	NaN
60	118	NaN
62	118	NaN
64	118	NaN
66	118	NaN
68	118	NaN
70	118	NaN
72	118	NaN
74	118	NaN
76	118	NaN
78	118	NaN
80	118	NaN
82	118	NaN
84	118	NaN
86	118	NaN
88	118	NaN
90	118	NaN
92	118	NaN
94	118	NaN
96	118	NaN
98	118	NaN
100	118	NaN
102	118	NaN
104	118	NaN
106	118	NaN
108	118	NaN
110	118	NaN
112	118	NaN
114	118	NaN
116	118	NaN
118	118	NaN
120	118	NaN

-120	116	-16
-118	116	-13.085364901653739
-116	116	-10.851019732440156
-114	116	-10.066737473648104
-112	116	-9.929174303210786
-110	116	-10.323608455873764
-108	116	-11.808052823937603
-106	116	-10.571422561439674
-104	116	-10.79047441052839
-102	116	-14.751266782673929
-100	116	-10.596395333077982
-98	116	-10.038379385849487
-96	116	-11.693741247672177
-94	116	-9.7037298715561
-92	116	-7.97430555185793
-90	116	-7.308058852753458
-88	116	-7.560979232211387
-86	116	-8.041793625707054
-84	116	-11.377277515352933
-82	116	-8.196368139913407
-80	116	-8.852276986448542
-78	116	-12.860471147184827
-76	116	-10.535148935948655
-74	116	-8.573679145952347
-72	116	-8.610513611656371
-70	116	-10.123559946068932
-68	116	-9.394385426266986
-66	116	-10.519152498434314
-64	116	-9.140766778430244
-62	116	-10.29913508903725
-60	116	-9.918886688513993
-58	116	-8.804578098690541
-56	116	-9.918886688513993
-54	116	-10.29913508903725
-52	116	-9.140766778430244
-50	116	-10.519152498434314
-48	116	-9.394385426266986
-46	116	-10.123559946068932
-44	116	-8.610513611656371
-42	116	-8.573679145952347
-40	116	-10.535148935948655
-38	116	-12.860471147184827
-36	116	-8.852276986448542
-34	116	-8.196368139913407
-32	116	-11.377277515352933
-30	116	-8.041793625707054
-28	116	-7.560979232211387
-26	116	-7.308058852753458
-24	116	-7.97430555185793
-22	116	-9.7037298715561
-20	116	-11.693741247672177
-18	116	-10.038379385849487
-16	116	-10.596395333077982
-14	116	-14.751266782673929
-12	116	-10.79047441052839
-10	116	-10.571422561439674
-8	116	-11.808052823937603
-6	116	-10.323608455873764
-4	116	-9.929174303210786
-2	116	-10.066737473648104
0	116	-10.851019732440156
2	116	-13.085364901653739
4	116	-16
6	116	NaN
8	116	NaN
10	116	NaN
12	116	NaN
14	116	NaN
16	116	NaN
18	116	NaN
20	116	NaN
22	116	NaN
24	116	NaN
26	116	NaN
28	116	NaN
30	116	NaN
32	116	NaN
34	116	NaN
36	116	NaN
38	116	NaN
40	116	NaN
42	116	NaN
44	116	NaN
46	116	NaN
48	116	NaN
50	116	NaN
52	116	NaN
54	116	NaN
56	116	NaN
58	116	NaN
60	116	NaN
62	116	NaN
64	116	NaN
66	116	NaN
68	116	NaN
70	116	NaN
72	116	NaN
74	116	NaN
76	116	NaN
78	116	NaN
80	116	NaN
82	116	NaN
84	116	NaN
86	116	NaN
88	116	NaN
90	116	NaN
92	116	NaN
94	116	NaN
96	116	NaN
98	116	NaN
100	116	NaN
102	116	NaN
104	116	NaN
106	116	NaN
108	116	NaN
110	116	NaN
112	116	NaN
114	116	NaN
116	116	NaN
118	116	NaN
120	116	NaN

-120	114	-11.808250144003072
-118	114	-11.084648542631964
-116	114	-10.06736731124813
-114	114	-9.723064611827269
-112	114	-9.753706039679898
-110	114	-10.796416306973805
-108	114	-11.232104146716654
-106	114	-10.29473749782606
-104	114	-11.197923948161202
-102	114	-11.002794966533394
-100	114	-10.455590115577051
-98	114	-11.64496611169582
-96	114	-8.783454105741725
-94	114	-7.301901554206768
-92	114	-7.3532237104613
-90	114	-10.603936085264605
-88	114	-8.751820448201357
-86	114	-9.276172159691638
-84	114	-10.886953170379241
-82	114	-8.52771624946372
-80	114	-9.017891231610385
-78	114	-9.182449660776395
-76	114	-9.632093059203877
-74	114	-9.212384326256362
-72	114	-8.815964140212312
-70	114	-10.353703363291212
-68	114	-9.613833002468713
-66	114	-11.345563738319235
-64	114	-8.853040001563667
-62	114	-8.882282681567318
-60	114	-10.059298145786947
-58	114	-8.827014425439025
-56	114	-8.827014425439025
-54	114	-10.059298145786947
-52	114	-8.882282681567318
-50	114	-8.853040001563667
-48	114	-11.345563738319235
-46	114	-9.613833002468713
-44	114	-10.353703363291212
-42	114	-8.815964140212312
-40	114	-9.212384326256362
-38	114	-9.632093059203877
-36	114	-9.182449660776395
-34	114	-9.017891231610385
-32	114	-8.52771624946372
-30	114	-10.886953170379241
-28	114	-9.276172159691638
-26	114	-8.751820448201357
-24	114	-10.603936085264605
-22	114	-7.3532237104613
-20	114	-7.301901554206768
-18	114	-8.783454105741725
-16	114	-11.64496611169582
-14	114	-10.455590115577051
-12	114	-11.002794966533394
-10	114	-11.197923948161202
-8	114	-10.29473749782606
-6	114	-11.232104146716654
-4	114	-10.796416306973805
-2	114	-9.753706039679898
0	114	-9.723064611827269
2	114	-10.06736731124813
4	114	-11.084648542631964
6	114	-11.808250144003072
8	114	NaN
10	114	NaN
12	114	NaN
14	114	NaN
16	114	NaN
18	114	NaN
20	114	NaN
22	114	NaN
24	114	NaN
26	114	NaN
28	114	NaN
30	114	NaN
32	114	NaN
34	114	NaN
36	114	NaN
38	114	NaN
40	114	NaN
42	114	NaN
44	114	NaN
46	114	NaN
48	114	NaN
50	114	NaN
52	114	NaN
54	114	NaN
56	114	NaN
58	114	NaN
60	114	NaN
62	114	NaN
64	114	NaN
66	114	NaN
68	114	NaN
70	114	NaN
72	114	NaN
74	114	NaN
76	114	NaN
78	114	NaN
80	114	NaN
82	114	NaN
84	114	NaN
86	114	NaN
88	114	NaN
90	114	NaN
92	114	NaN
94	114	NaN
96	114	NaN
98	114	NaN
100	114	NaN
102	114	NaN
104	114	NaN
106	114	NaN
108	114	NaN
110	114	NaN
112	114	NaN
114	114	NaN
116	114	NaN
118	114	NaN
120	114	NaN

-120	112	-11.506839760500691
-118	112	-10.559567391923927
-116	112	-9.894162862896382
-114	112	-9.798988056051906
-112	112	-10.246838766684922
-110	112	-10.641470757395078
-108	112	-11.662138693844694
-106	112	-10.80961034134315
-104	112	-10.742098299220903
-102	112	-10.776295070380208
-100	112	-9.132596743035565
-98	112	-7.718238862698778
-96	112	-7.2811398442453195
-94	112	-8.628197648006962
-92	112	-8.130024769420038
-90	112	-10.426154155792629
-88	112	-8.685405368395353
-86	112	-10.843749074033491
-84	112	-10.6910639548919
-82	112	-9.195459680085849
-80	112	-9.350676967501265
-78	112	-8.855346116481597
-76	112	-9.12363006535943
-74	112	-12.230831525373137
-72	112	-9.924839926252433
-70	112	-9.824708191837683
-68	112	-8.770113481760214
-66	112	-9.989271032217987
-64	112	-9.646515479959973
-62	112	-8.950794447848475
-60	112	-11.378201831838554
-58	112	-11.34795571781888
-56	112	-9.202858591513124
-54	112	-11.34795571781888
-52	112	-11.378201831838554
-50	112	-8.950794447848475
-48	112	-9.646515479959973
-46	112	-9.989271032217987
-44	112	-8.770113481760214
-42	112	-9.824708191837683
-40	112	-9.924839926252433
-38	112	-12.230831525373137
-36	112	-9.12363006535943
-34	112	-8.855346116481597
-32	112	-9.350676967501265
-30	112	-9.195459680085849
-28	112	-10.6910639548919
-26	112	-10.843749074033491
-24	112	-8.685405368395353
-22	112	-10.426154155792629
-20	112	-8.130024769420038
-18	112	-8.628197648006962
-16	112	-7.2811398442453195
-14	112	-7.718238862698778
-12	112	-9.132596743035565
-10	112	-10.776295070380208
-8	112	-10.742098299220903
-6	112	-10.80961034134315
-4	112	-11.662138693844694
-2	112	-10.641470757395078
0	112	-10.246838766684922
2	112	-9.798988056051906
4	112	-9.894162862896382
6	112	-10.559567391923927
8	112	-11.506839760500691
10	112	NaN
12	112	NaN
14	112	NaN
16	112	NaN
18	112	NaN
20	112	NaN
22	112	NaN
24	112	NaN
26	112	NaN
28	112	NaN
30	112	NaN
32	112	NaN
34	112	NaN
36	112	NaN
38	112	NaN
40	112	NaN
42	112	NaN
44	112	NaN
46	112	NaN
48	112	NaN
50	112	NaN
52	112	NaN
54	112	NaN
56	112	NaN
58	112	NaN
60	112	NaN
62	112	NaN
64	112	NaN
66	112	NaN
68	112	NaN
70	112	NaN
72	112	NaN
74	112	NaN
76	112	NaN
78	112	NaN
80	112	NaN
82	112	NaN
84	112	NaN
86	112	NaN
88	112	NaN
90	112	NaN
92	112	NaN
94	112	NaN
96	112	NaN
98	112	NaN
100	112	NaN
102	112	NaN
104	112	NaN
106	112	NaN
108	112	NaN
110	112	NaN
112	112	NaN
114	112	NaN
116	112	NaN
118	112	NaN
120	112	NaN

-120	110	-10.658612377834167
-118	110	-11.118323760755406
-116	110	-10.384939747943926
-114	110	-10.639383301361846
-112	110	-10.576117629812266
-110	110	-14.024489086952855
-108	110	-11.127275237869382
-106	110	-11.051200581258055
-104	110	-9.395789060756064
-102	110	-8.046172516985076
-100	110	-7.438036076847794
-98	110	-7.868300660291049
-96	110	-9.143542077931574
-94	110	-9.188809031815476
-92	110	-8.494376689407035
-90	110	-10.211142026342415
-88	110	-8.672070628893199
-86	110	-9.378833284539063
-84	110	-9.508566065984708
-82	110	-14.83486846323675
-80	110	-10.871425013090224
-78	110	-9.132031241042341
-76	110	-9.274930509906783
-74	110	-9.472353690389022
-72	110	-9.722606160300469
-70	110	-10.138913447233383
-68	110	-9.111454539675702
-66	110	-10.367094961084941
-64	110	-9.970505068420067
-62	110	-11.795110877080596
-60	110	-10.316136978052347
-58	110	-9.196857977301136
-56	110	-10.241919329707407
-54	110	-10.241919329707407
-52	110	-9.196857977301136
-50	110	-10.316136978052347
-48	110	-11.795110877080596
-46	110	-9.970505068420067
-44	110	-10.367094961084941
-42	110	-9.111454539675702
-40	110	-10.138913447233383
-38	110	-9.722606160300469
-36	110	-9.472353690389022
-34	110	-9.274930509906783
-32	110	-9.132031241042341
-30	110	-10.871425013090224
-28	110	-14.83486846323675
-26	110	-9.508566065984708
-24	110	-9.378833284539063
-22	110	-8.672070628893199
-20	110	-10.211142026342415
-18	110	-8.494376689407035
-16	110	-9.188809031815476
-14	110	-9.143542077931574
-12	110	-7.868300660291049
-10	110	-7.438036076847794
-8	110	-8.046172516985076
-6	110	-9.395789060756064
-4	110	-11.051200581258055
-2	110	-11.127275237869382
0	110	-14.024489086952855
2	110	-10.576117629812266
4	110	-10.639383301361846
6	110	-10.384939747943926
8	110	-11.118323760755406
10	110	-10.658612377834167
12	110	NaN
14	110	NaN
16	110	NaN
18	110	NaN
20	110	NaN
22	110	NaN
24	110	NaN
26	110	NaN
28	110	NaN
30	110	NaN
32	110	NaN
34	110	NaN
36	110	NaN
38	110	NaN
40	110	NaN
42	110	NaN
44	110	NaN
46	110	NaN
48	110	NaN
50	110	NaN
52	110	NaN
54	110	NaN
56	110	NaN
58	110	NaN
60	110	NaN
62	110	NaN
64	110	NaN
66	110	NaN
68	110	NaN
70	110	NaN
72	110	NaN
74	110	NaN
76	110	NaN
78	110	NaN
80	110	NaN
82	110	NaN
84	110	NaN
86	110	NaN
88	110	NaN
90	110	NaN
92	110	NaN
94	110	NaN
96	110	NaN
98	110	NaN
100	110	NaN
102	110	NaN
104	110	NaN
106	110	NaN
108	110	NaN
110	110	NaN
112	110	NaN
114	110	NaN
116	110	NaN
118	110	NaN
120	110	NaN

-120	108	-11.13627359086269
-118	108	-10.152945486940979
-116	108	-10.57349716630048
-114	108	-11.538672912443515
-112	108	-10.591249352126697
-110	108	-10.26915277173235
-108	108	-11.652683713868965
-106	108	-9.420481878983603
-104	108	-7.630930124881308
-102	108	-7.574333236346913
-100	108	-8.794983814941142
-98	108	-9.89079844303401
-96	108	-10.716467984558275
-94	108	-10.084050224306337
-92	108	-9.139890108951512
-90	108	-10.118860434503663
-88	108	-9.050213875074322
-86	108	-9.205037770939391
-84	108	-9.466920606325136
-82	108	-9.627200581692275
-80	108	-10.09422677458857
-78	108	-10.214866135116264
-76	108	-11.475121872542813
-74	108	-9.320993206393965
-72	108	-9.50128694753106
-70	108	-12.578401031408223
-68	108	-12.160778526842876
-66	108	-10.179770372130173
-64	108	-9.396045134620474
-62	108	-9.60716798771965
-60	108	-9.828989046277272
-58	108	-9.56696187242581
-56	108	-9.740063451306446
-54	108	-10.110225212924204
-52	108	-9.740063451306446
-50	108	-9.56696187242581
-48	108	-9.828989046277272
-46	108	-9.60716798771965
-44	108	-9.396045134620474
-42	108	-10.179770372130173
-40	108	-12.160778526842876
-38	108	-12.578401031408223
-36	108	-9.50128694753106
-34	108	-9.320993206393965
-32	108	-11.475121872542813
-30	108	-10.214866135116264
-28	108	-10.09422677458857
-26	108	-9.627200581692275
-24	108	-9.466920606325136
-22	108	-9.205037770939391
-20	108	-9.050213875074322
-18	108	-10.118860434503663
-16	108	-9.139890108951512
-14	108	-10.084050224306337
-12	108	-10.716467984558275
-10	108	-9.89079844303401
-8	108	-8.794983814941142
-6	108	-7.574333236346913
-4	108	-7.630930124881308
-2	108	-9.420481878983603
0	108	-11.652683713868965
2	108	-10.26915277173235
4	108	-10.591249352126697
6	108	-11.538672912443515
8	108	-10.57349716630048
10	108	-10.152945486940979
12	108	-11.13627359086269
14	108	NaN
16	108	NaN
18	108	NaN
20	108	NaN
22	108	NaN
24	108	NaN
26	108	NaN
28	108	NaN
30	108	NaN
32	108	NaN
34	108	NaN
36	108	NaN
38	108	NaN
40	108	NaN
42	108	NaN
44	108	NaN
46	108	NaN
48	108	NaN
50	108	NaN
52	108	NaN
54	108	NaN
56	108	NaN
58	108	NaN
60	108	NaN
62	108	NaN
64	108	NaN
66	108	NaN
68	108	NaN
70	108	NaN
72	108	NaN
74	108	NaN
76	108	NaN
78	108	NaN
80	108	NaN
82	108	NaN
84	108	NaN
86	108	NaN
88	108	NaN
90	108	NaN
92	108	NaN
94	108	NaN
96	108	NaN
98	108	NaN
100	108	NaN
102	108	NaN
104	108	NaN
106	108	NaN
108	108	NaN
110	108	NaN
112	108	NaN
114	108	NaN
116	108	NaN
118	108	NaN
120	108	NaN

-120	106	-10.957407518528651
-118	106	-10.691538729544234
-116	106	-10.307747701975646
-114	106	-9.316356134754336
-112	106	-10.2347401986972
-110	106	-9.50109563728237
-108	106	-9.689109795006203
-106	106	-7.5354456788229305
-104	106	-7.720240507112278
-102	106	-9.359067726115377
-100	106	-11.684124971623769
-98	106	-11.049799747940417
-96	106	-11.318399323180646
-94	106	-11.804738266867826
-92	106	-11.002411645530884
-90	106	-9.989616998507547
-88	106	-10.825758567344138
-86	106	-9.409046448174868
-84	106	-11.73379399502189
-82	106	-9.54786407671289
-80	106	-10.447897356284678
-78	106	-11.304225378942116
-76	106	-9.722611845971619
-74	106	-9.705741160541335
-72	106	-10.964001741749467
-70	106	-10.093040426580876
-68	106	-10.044965954968859
-66	106	-9.479987790675972
-64	106	-10.223999729423806
-62	106	-11.37393242722663
-60	106	-11.327528947103113
-58	106	-11.073654107376765
-56	106	-9.727563363971068
-54	106	-10.766860941059013
-52	106	-10.766860941059013
-50	106	-9.727563363971068
-48	106	-11.073654107376765
-46	106	-11.327528947103113
-44	106	-11.37393242722663
-42	106	-10.223999729423806
-40	106	-9.479987790675972
-38	106	-10.044965954968859
-36	106	-10.093040426580876
-34	106	-10.964001741749467
-32	106	-9.705741160541335
-30	106	-9.722611845971619
-28	106	-11.304225378942116
-26	106	-10.447897356284678
-24	106	-9.54786407671289
-22	106	-11.73379399502189
-20	106	-9.409046448174868
-18	106	-10.825758567344138
-16	106	-9.989616998507547
-14	106	-11.002411645530884
-12	106	-11.804738266867826
-10	106	-11.318399323180646
-8	106	-11.049799747940417
-6	106	-11.684124971623769
-4	106	-9.359067726115377
-2	106	-7.720240507112278
0	106	-7.5354456788229305
2	106	-9.689109795006203
4	106	-9.50109563728237
6	106	-10.2347401986972
8	106	-9.316356134754336
10	106	-10.307747701975646
12	106	-10.691538729544234
14	106	-10.957407518528651
16	106	NaN
18	106	NaN
20	106	NaN
22	106	NaN
24	106	NaN
26	106	NaN
28	106	NaN
30	106	NaN
32	106	NaN
34	106	NaN
36	106	NaN
38	106	NaN
40	106	NaN
42	106	NaN
44	106	NaN
46	106	NaN
48	106	NaN
50	106	NaN
52	106	NaN
54	106	NaN
56	106	NaN
58	106	NaN
60	106	NaN
62	106	NaN
64	106	NaN
66	106	NaN
68	106	NaN
70	106	NaN
72	106	NaN
74	106	NaN
76	106	NaN
78	106	NaN
80	106	NaN
82	106	NaN
84	106	NaN
86	106	NaN
88	106	NaN
90	106	NaN
92	106	NaN
94	106	NaN
96	106	NaN
98	106	NaN
100	106	NaN
102	106	NaN
104	106	NaN
106	106	NaN
108	106	NaN
110	106	NaN
112	106	NaN
114	106	NaN
116	106	NaN
118	106	NaN
120	106	NaN

-120	104	-12.087581034644952
-118	104	-11.115580475092477
-116	104	-9.474863463342476
-114	104	-8.5851035322122542874899
-112	104	-8.01795690806823122423759
-110	104	-9.049048901732371
-108	104	-7.521459929505605
-106	104	-7.708517465368853
-104	104	-9.531235646733817
-102	104	-13.616002550437088
-100	104	-10.694547930525612
-98	104	-10.60120829153987
-96	104	-14.239723215726922
-94	104	-10.48519658401455
-92	104	-10.932999358544334
-90	104	-10.022370338448022
-88	104	-9.87628118181636
-86	104	-9.883732058381444
-84	104	-9.449970664284482
-82	104	-10.279732391523698
-80	104	-9.85519479608422
-78	104	-11.473027256098725
-76	104	-10.34801261132521
-74	104	-10.47014185509194
-72	104	-9.296894920425313
-70	104	-9.642137425242757
-68	104	-10.317988825689275
-66	104	-11.088849894604927
-64	104	-12.98424902618402
-62	104	-9.153188544052151
-60	104	-9.90599927512124
-58	104	-14.349625624467636
-56	104	-9.311511587414225
-54	104	-9.643490044714113
-52	104	-11.085183758184641
-50	104	-9.643490044714113
-48	104	-9.311511587414225
-46	104	-14.349625624467636
-44	104	-9.90599927512124
-42	104	-9.153188544052151
-40	104	-12.98424902618402
-38	104	-11.088849894604927
-36	104	-10.317988825689275
-34	104	-9.642137425242757
-32	104	-9.296894920425313
-30	104	-10.47014185509194
-28	104	-10.34801261132521
-26	104	-11.473027256098725
-24	104	-9.85519479608422
-22	104	-10.279732391523698
-20	104	-9.449970664284482
-18	104	-9.883732058381444
-16	104	-9.87628118181636
-14	104	-10.022370338448022
-12	104	-10.932999358544334
-10	104	-10.48519658401455
-8	104	-14.239723215726922
-6	104	-10.60120829153987
-4	104	-10.694547930525612
-2	104	-13.616002550437088
0	104	-9.531235646733817
2	104	-7.708517465368853
4	104	-7.521459929505605
6	104	-9.049048901732371
8	104	-8.01795690806823122423759
10	104	-8.5851035322122542874899
12	104	-9.474863463342476
14	104	-11.115580475092477
16	104	-12.087581034644952
18	104	NaN
20	104	NaN
22	104	NaN
24	104	NaN
26	104	NaN
28	104	NaN
30	104	NaN
32	104	NaN
34	104	NaN
36	104	NaN
38	104	NaN
40	104	NaN
42	104	NaN
44	104	NaN
46	104	NaN
48	104	NaN
50	104	NaN
52	104	NaN
54	104	NaN
56	104	NaN
58	104	NaN
60	104	NaN
62	104	NaN
64	104	NaN
66	104	NaN
68	104	NaN
70	104	NaN
72	104	NaN
74	104	NaN
76	104	NaN
78	104	NaN
80	104	NaN
82	104	NaN
84	104	NaN
86	104	NaN
88	104	NaN
90	104	NaN
92	104	NaN
94	104	NaN
96	104	NaN
98	104	NaN
100	104	NaN
102	104	NaN
104	104	NaN
106	104	NaN
108	104	NaN
110	104	NaN
112	104	NaN
114	104	NaN
116	104	NaN
118	104	NaN
120	104	NaN

-120	102	-11.290964496593114
-118	102	-10.164955083742848
-116	102	-9.780243544575072
-114	102	-8.1414271992107501317586
-112	102	-6.49026917348028570521033
-110	102	-6.28752234386141074258413
-108	102	-7.104572795025838
-106	102	-8.857506228954366
-104	102	-10.804363921689152
-102	102	-11.111733655169589
-100	102	-10.392573036475873
-98	102	-13.842657977448033
-96	102	-10.805219502943599
-94	102	-10.804010598422
-92	102	-11.917468506515407
-90	102	-10.354321660445338
-88	102	-10.111926590990569
-86	102	-10.655947147303262
-84	102	-9.3007548806055
-82	102	-11.996744800565647
-80	102	-9.164890336841626
-78	102	-10.781091958517496
-76	102	-9.843993532723818
-74	102	-11.117266826323366
-72	102	-9.957541473100916
-70	102	-10.21059879659365
-68	102	-9.289839954177713
-66	102	-9.747898314767552
-64	102	-10.89017294664848
-62	102	-9.889551436711333
-60	102	-10.145529284960476
-58	102	-9.59284815588829
-56	102	-10.498860786654861
-54	102	-10.69019876857903
-52	102	-9.592775474113875
-50	102	-9.592775474113875
-48	102	-10.69019876857903
-46	102	-10.498860786654861
-44	102	-9.59284815588829
-42	102	-10.145529284960476
-40	102	-9.889551436711333
-38	102	-10.89017294664848
-36	102	-9.747898314767552
-34	102	-9.289839954177713
-32	102	-10.21059879659365
-30	102	-9.957541473100916
-28	102	-11.117266826323366
-26	102	-9.843993532723818
-24	102	-10.781091958517496
-22	102	-9.164890336841626
-20	102	-11.996744800565647
-18	102	-9.3007548806055
-16	102	-10.655947147303262
-14	102	-10.111926590990569
-12	102	-10.354321660445338
-10	102	-11.917468506515407
-8	102	-10.804010598422
-6	102	-10.805219502943599
-4	102	-13.842657977448033
-2	102	-10.392573036475873
0	102	-11.111733655169589
2	102	-10.804363921689152
4	102	-8.857506228954366
6	102	-7.104572795025838
8	102	-6.28752234386141074258413
10	102	-6.49026917348028570521033
12	102	-8.1414271992107501317586
14	102	-9.780243544575072
16	102	-10.164955083742848
18	102	-11.290964496593114
20	102	NaN
22	102	NaN
24	102	NaN
26	102	NaN
28	102	NaN
30	102	NaN
32	102	NaN
34	102	NaN
36	102	NaN
38	102	NaN
40	102	NaN
42	102	NaN
44	102	NaN
46	102	NaN
48	102	NaN
50	102	NaN
52	102	NaN
54	102	NaN
56	102	NaN
58	102	NaN
60	102	NaN
62	102	NaN
64	102	NaN
66	102	NaN
68	102	NaN
70	102	NaN
72	102	NaN
74	102	NaN
76	102	NaN
78	102	NaN
80	102	NaN
82	102	NaN
84	102	NaN
86	102	NaN
88	102	NaN
90	102	NaN
92	102	NaN
94	102	NaN
96	102	NaN
98	102	NaN
100	102	NaN
102	102	NaN
104	102	NaN
106	102	NaN
108	102	NaN
110	102	NaN
112	102	NaN
114	102	NaN
116	102	NaN
118	102	NaN
120	102	NaN

-120	100	-10.34690724410076
-118	100	-10.555583064852657
-116	100	-10.288298948900325
-114	100	-8.380194528922978
-112	100	-6.4087285497007770463394
-110	100	-3.1162757041687579101903
-108	100	-6.38271752456677955949234
-106	100	-8.557274726107993
-104	100	-10.225683189989407
-102	100	-9.890823899648938
-100	100	-11.438996883484622
-98	100	-11.121964522340532
-96	100	-10.687687448905576
-94	100	-11.283855359843354
-92	100	-10.618740866611901
-90	100	-11.413314705521431
-88	100	-11.272856531974114
-86	100	-12.18492720588363
-84	100	-10.778763410762247
-82	100	-10.741328575637851
-80	100	-9.912102753668004
-78	100	-10.083536606844431
-76	100	-9.664828125116074
-74	100	-10.818376631379971
-72	100	-10.321520235607753
-70	100	-11.160613001156793
-68	100	-10.071989203726936
-66	100	-10.865747449763244
-64	100	-9.996768796288945
-62	100	-10.070056472095045
-60	100	-10.688466938723387
-58	100	-9.885031524986799
-56	100	-9.887391899683076
-54	100	-11.24662551205175
-52	100	-10.805084280607556
-50	100	-10.045728847769714
-48	100	-10.805084280607556
-46	100	-11.24662551205175
-44	100	-9.887391899683076
-42	100	-9.885031524986799
-40	100	-10.688466938723387
-38	100	-10.070056472095045
-36	100	-9.996768796288945
-34	100	-10.865747449763244
-32	100	-10.071989203726936
-30	100	-11.160613001156793
-28	100	-10.321520235607753
-26	100	-10.818376631379971
-24	100	-9.664828125116074
-22	100	-10.083536606844431
-20	100	-9.912102753668004
-18	100	-10.741328575637851
-16	100	-10.778763410762247
-14	100	-12.18492720588363
-12	100	-11.272856531974114
-10	100	-11.413314705521431
-8	100	-10.618740866611901
-6	100	-11.283855359843354
-4	100	-10.687687448905576
-2	100	-11.121964522340532
0	100	-11.438996883484622
2	100	-9.890823899648938
4	100	-10.225683189989407
6	100	-8.557274726107993
8	100	-6.38271752456677955949234
10	100	-3.1162757041687579101903
12	100	-6.4087285497007770463394
14	100	-8.380194528922978
16	100	-10.288298948900325
18	100	-10.555583064852657
20	100	-10.34690724410076
22	100	NaN
24	100	NaN
26	100	NaN
28	100	NaN
30	100	NaN
32	100	NaN
34	100	NaN
36	100	NaN
38	100	NaN
40	100	NaN
42	100	NaN
44	100	NaN
46	100	NaN
48	100	NaN
50	100	NaN
52	100	NaN
54	100	NaN
56	100	NaN
58	100	NaN
60	100	NaN
62	100	NaN
64	100	NaN
66	100	NaN
68	100	NaN
70	100	NaN
72	100	NaN
74	100	NaN
76	100	NaN
78	100	NaN
80	100	NaN
82	100	NaN
84	100	NaN
86	100	NaN
88	100	NaN
90	100	NaN
92	100	NaN
94	100	NaN
96	100	NaN
98	100	NaN
100	100	NaN
102	100	NaN
104	100	NaN
106	100	NaN
108	100	NaN
110	100	NaN
112	100	NaN
114	100	NaN
116	100	NaN
118	100	NaN
120	100	NaN

-120	98	-12.042326811214199
-118	98	-11.095966879236624
-116	98	-9.670169527998357
-114	98	-9.642218608616306
-112	98	-7.192071770506699
-110	98	-6.25453300235967774720581
-108	98	-6.51005927067425119708523
-106	98	-8.13881567591094759181243
-104	98	-9.421206078281601
-102	98	-10.953741956450385
-100	98	-11.237595275710452
-98	98	-10.681915562300714
-96	98	-11.274999697634904
-94	98	-10.608158793937875
-92	98	-11.381795446747805
-90	98	-10.809272365489926
-88	98	-10.690016062916808
-86	98	-11.381250266799933
-84	98	-10.237691445774733
-82	98	-10.894999099238456
-80	98	-10.053678750741895
-78	98	-10.365600373841149
-76	98	-10.471321164604804
-74	98	-10.53964658851533
-72	98	-11.510649369666913
-70	98	-10.677475980095608
-68	98	-10.973120452054674
-66	98	-9.61098015260527
-64	98	-10.574675890243165
-62	98	-11.580521045817221
-60	98	-10.7707000157847
-58	98	-12.533099495689703
-56	98	-9.717318175438805
-54	98	-10.373068939033347
-52	98	-11.907243418305686
-50	98	-9.743192726711754
-48	98	-9.743192726711754
-46	98	-11.907243418305686
-44	98	-10.373068939033347
-42	98	-9.717318175438805
-40	98	-12.533099495689703
-38	98	-10.7707000157847
-36	98	-11.580521045817221
-34	98	-10.574675890243165
-32	98	-9.61098015260527
-30	98	-10.973120452054674
-28	98	-10.677475980095608
-26	98	-11.510649369666913
-24	98	-10.53964658851533
-22	98	-10.471321164604804
-20	98	-10.365600373841149
-18	98	-10.053678750741895
-16	98	-10.894999099238456
-14	98	-10.237691445774733
-12	98	-11.381250266799933
-10	98	-10.690016062916808
-8	98	-10.809272365489926
-6	98	-11.381795446747805
-4	98	-10.608158793937875
-2	98	-11.274999697634904
0	98	-10.681915562300714
2	98	-11.237595275710452
4	98	-10.953741956450385
6	98	-9.421206078281601
8	98	-8.13881567591094759181243
10	98	-6.51005927067425119708523
12	98	-6.25453300235967774720581
14	98	-7.192071770506699
16	98	-9.642218608616306
18	98	-9.670169527998357
20	98	-11.095966879236624
22	98	-12.042326811214199
24	98	NaN
26	98	NaN
28	98	NaN
30	98	NaN
32	98	NaN
34	98	NaN
36	98	NaN
38	98	NaN
40	98	NaN
42	98	NaN
44	98	NaN
46	98	NaN
48	98	NaN
50	98	NaN
52	98	NaN
54	98	NaN
56	98	NaN
58	98	NaN
60	98	NaN
62	98	NaN
64	98	NaN
66	98	NaN
68	98	NaN
70	98	NaN
72	98	NaN
74	98	NaN
76	98	NaN
78	98	NaN
80	98	NaN
82	98	NaN
84	98	NaN
86	98	NaN
88	98	NaN
90	98	NaN
92	98	NaN
94	98	NaN
96	98	NaN
98	98	NaN
100	98	NaN
102	98	NaN
104	98	NaN
106	98	NaN
108	98	NaN
110	98	NaN
112	98	NaN
114	98	NaN
116	98	NaN
118	98	NaN
120	98	NaN

-120	96	-10.77805060774853
-118	96	-10.020277236859867
-116	96	-11.842225688336388
-114	96	-8.748828771844599
-112	96	-7.202699251571107
-110	96	-9.27558628446242
-108	96	-8.01623811615701181397618
-106	96	-8.4555386401126469458786
-104	96	-9.799554635080439
-102	96	-10.994313233116237
-100	96	-10.853138781537734
-98	96	-11.501442091026815
-96	96	-10.542279691484378
-94	96	-11.554614227300586
-92	96	-10.827315688621715
-90	96	-10.723733735741998
-88	96	-11.9200163481423
-86	96	-10.543804258763188
-84	96	-11.094226176791915
-82	96	-10.849725541117165
-80	96	-9.90586419976413
-78	96	-11.506394504806373
-76	96	-9.427847802193703
-74	96	-11.346646663858536
-72	96	-9.558214207232202
-70	96	-12.112889006903965
-68	96	-11.06758701273108
-66	96	-9.903932435347016
-64	96	-12.612125012788912
-62	96	-9.31498689679006
-60	96	-10.577526444672824
-58	96	-10.702471538233196
-56	96	-9.810703930710943
-54	96	-9.951248360605002
-52	96	-9.967342157225913
-50	96	-11.236275502343535
-48	96	-9.802046490146
-46	96	-11.236275502343535
-44	96	-9.967342157225913
-42	96	-9.951248360605002
-40	96	-9.810703930710943
-38	96	-10.702471538233196
-36	96	-10.577526444672824
-34	96	-9.31498689679006
-32	96	-12.612125012788912
-30	96	-9.903932435347016
-28	96	-11.06758701273108
-26	96	-12.112889006903965
-24	96	-9.558214207232202
-22	96	-11.346646663858536
-20	96	-9.427847802193703
-18	96	-11.506394504806373
-16	96	-9.90586419976413
-14	96	-10.849725541117165
-12	96	-11.094226176791915
-10	96	-10.543804258763188
-8	96	-11.9200163481423
-6	96	-10.723733735741998
-4	96	-10.827315688621715
-2	96	-11.554614227300586
0	96	-10.542279691484378
2	96	-11.501442091026815
4	96	-10.853138781537734
6	96	-10.994313233116237
8	96	-9.799554635080439
10	96	-8.4555386401126469458786
12	96	-8.01623811615701181397618
14	96	-9.27558628446242
16	96	-7.202699251571107
18	96	-8.748828771844599
20	96	-11.842225688336388
22	96	-10.020277236859867
24	96	-10.77805060774853
26	96	NaN
28	96	NaN
30	96	NaN
32	96	NaN
34	96	NaN
36	96	NaN
38	96	NaN
40	96	NaN
42	96	NaN
44	96	NaN
46	96	NaN
48	96	NaN
50	96	NaN
52	96	NaN
54	96	NaN
56	96	NaN
58	96	NaN
60	96	NaN
62	96	NaN
64	96	NaN
66	96	NaN
68	96	NaN
70	96	NaN
72	96	NaN
74	96	NaN
76	96	NaN
78	96	NaN
80	96	NaN
82	96	NaN
84	96	NaN
86	96	NaN
88	96	NaN
90	96	NaN
92	96	NaN
94	96	NaN
96	96	NaN
98	96	NaN
100	96	NaN
102	96	NaN
104	96	NaN
106	96	NaN
108	96	NaN
110	96	NaN
112	96	NaN
114	96	NaN
116	96	NaN
118	96	NaN
120	96	NaN

-120	94	-10.116957032485878
-118	94	-14.278256374479458
-116	94	-9.706459525761991
-114	94	-7.300195010146971
-112	94	-8.525005787316866
-110	94	-10.051372701869168
-108	94	-9.231433053895245
-106	94	-9.66239987484198
-104	94	-10.37943008106085
-102	94	-10.165939156059768
-100	94	-11.452811111890975
-98	94	-10.540256298693283
-96	94	-11.55740593652292
-94	94	-10.818590339501824
-92	94	-10.7349262728659
-90	94	-11.813292361225503
-88	94	-10.535665561205013
-86	94	-11.780614997158374
-84	94	-10.70340857941785
-82	94	-11.167893947466686
-80	94	-11.448086500708019
-78	94	-13.208030549653268
-76	94	-11.118190246000477
-74	94	-11.252274202606992
-72	94	-9.928324177761093
-70	94	-15.574193535515356
-68	94	-9.937690451657325
-66	94	-10.922973400469711
-64	94	-13.04232102241082
-62	94	-10.494533013947331
-60	94	-13.675130822857758
-58	94	-9.912592886784958
-56	94	-10.31725033274102
-54	94	-11.791076433468724
-52	94	-10.108482601545937
-50	94	-9.82733965377935
-48	94	-11.162141001679567
-46	94	-11.162141001679567
-44	94	-9.82733965377935
-42	94	-10.108482601545937
-40	94	-11.791076433468724
-38	94	-10.31725033274102
-36	94	-9.912592886784958
-34	94	-13.675130822857758
-32	94	-10.494533013947331
-30	94	-13.04232102241082
-28	94	-10.922973400469711
-26	94	-9.937690451657325
-24	94	-15.574193535515356
-22	94	-9.928324177761093
-20	94	-11.252274202606992
-18	94	-11.118190246000477
-16	94	-13.208030549653268
-14	94	-11.448086500708019
-12	94	-11.167893947466686
-10	94	-10.70340857941785
-8	94	-11.780614997158374
-6	94	-10.535665561205013
-4	94	-11.813292361225503
-2	94	-10.7349262728659
0	94	-10.818590339501824
2	94	-11.55740593652292
4	94	-10.540256298693283
6	94	-11.452811111890975
8	94	-10.165939156059768
10	94	-10.37943008106085
12	94	-9.66239987484198
14	94	-9.231433053895245
16	94	-10.051372701869168
18	94	-8.525005787316866
20	94	-7.300195010146971
22	94	-9.706459525761991
24	94	-14.278256374479458
26	94	-10.116957032485878
28	94	NaN
30	94	NaN
32	94	NaN
34	94	NaN
36	94	NaN
38	94	NaN
40	94	NaN
42	94	NaN
44	94	NaN
46	94	NaN
48	94	NaN
50	94	NaN
52	94	NaN
54	94	NaN
56	94	NaN
58	94	NaN
60	94	NaN
62	94	NaN
64	94	NaN
66	94	NaN
68	94	NaN
70	94	NaN
72	94	NaN
74	94	NaN
76	94	NaN
78	94	NaN
80	94	NaN
82	94	NaN
84	94	NaN
86	94	NaN
88	94	NaN
90	94	NaN
92	94	NaN
94	94	NaN
96	94	NaN
98	94	NaN
100	94	NaN
102	94	NaN
104	94	NaN
106	94	NaN
108	94	NaN
110	94	NaN
112	94	NaN
114	94	NaN
116	94	NaN
118	94	NaN
120	94	NaN

-120	92	-12.643423355517115
-118	92	-9.13746298203936
-116	92	-7.974196296227923
-114	92	-7.352661731401825
-112	92	-8.160963082865427
-110	92	-8.379737261672688
-108	92	-9.339964830004973
-106	92	-10.721730931675047
-104	92	-10.196657649387085
-102	92	-10.395490574865564
-100	92	-10.943295235335588
-98	92	-11.468406929310158
-96	92	-10.827068164792474
-94	92	-10.735038684038031
-92	92	-11.780195296356743
-90	92	-10.540809812872542
-88	92	-11.945023304494631
-86	92	-10.676377396568315
-84	92	-10.96077108744941
-82	92	-11.07452723581427
-80	92	-10.477049592248774
-78	92	-11.46427787829433
-76	92	-10.048483327007686
-74	92	-10.804530165363296
-72	92	-10.030716580561432
-70	92	-10.329532368079036
-68	92	-11.07700854080317
-66	92	-12.404772776598499
-64	92	-11.653687901756838
-62	92	-10.16149189268274
-60	92	-9.85632222348569
-58	92	-12.214746152746278
-56	92	-10.79719288569424
-54	92	-10.945539920793262
-52	92	-13.21416841818725
-50	92	-9.862350578184156
-48	92	-10.460119604740377
-46	92	-11.713064032552786
-44	92	-10.460119604740377
-42	92	-9.862350578184156
-40	92	-13.21416841818725
-38	92	-10.945539920793262
-36	92	-10.79719288569424
-34	92	-12.214746152746278
-32	92	-9.85632222348569
-30	92	-10.16149189268274
-28	92	-11.653687901756838
-26	92	-12.404772776598499
-24	92	-11.07700854080317
-22	92	-10.329532368079036
-20	92	-10.030716580561432
-18	92	-10.804530165363296
-16	92	-10.048483327007686
-14	92	-11.46427787829433
-12	92	-10.477049592248774
-10	92	-11.07452723581427
-8	92	-10.96077108744941
-6	92	-10.676377396568315
-4	92	-11.945023304494631
-2	92	-10.540809812872542
0	92	-11.780195296356743
2	92	-10.735038684038031
4	92	-10.827068164792474
6	92	-11.468406929310158
8	92	-10.943295235335588
10	92	-10.395490574865564
12	92	-10.196657649387085
14	92	-10.721730931675047
16	92	-9.339964830004973
18	92	-8.379737261672688
20	92	-8.160963082865427
22	92	-7.352661731401825
24	92	-7.974196296227923
26	92	-9.13746298203936
28	92	-12.643423355517115
30	92	NaN
32	92	NaN
34	92	NaN
36	92	NaN
38	92	NaN
40	92	NaN
42	92	NaN
44	92	NaN
46	92	NaN
48	92	NaN
50	92	NaN
52	92	NaN
54	92	NaN
56	92	NaN
58	92	NaN
60	92	NaN
62	92	NaN
64	92	NaN
66	92	NaN
68	92	NaN
70	92	NaN
72	92	NaN
74	92	NaN
76	92	NaN
78	92	NaN
80	92	NaN
82	92	NaN
84	92	NaN
86	92	NaN
88	92	NaN
90	92	NaN
92	92	NaN
94	92	NaN
96	92	NaN
98	92	NaN
100	92	NaN
102	92	NaN
104	92	NaN
106	92	NaN
108	92	NaN
110	92	NaN
112	92	NaN
114	92	NaN
116	92	NaN
118	92	NaN
120	92	NaN

-120	90	-9.454254781880316
-118	90	-9.551686939099937
-116	90	-7.308042206009044
-114	90	-10.598264591929766
-112	90	-10.274044808425385
-110	90	-10.635904468155578
-108	90	-9.917876294374079
-106	90	-10.015037532130332
-104	90	-9.99690512335053
-102	90	-10.6548363889492
-100	90	-10.71773442430565
-98	90	-10.631890461003092
-96	90	-10.729341582052061
-94	90	-11.814579776844552
-92	90	-10.540769533810058
-90	90	-12.004553712765144
-88	90	-10.661304480910918
-86	90	-11.009464020208503
-84	90	-11.006444732450419
-82	90	-10.657882954034488
-80	90	-11.834846934805816
-78	90	-10.661064181602125
-76	90	-11.682644536875674
-74	90	-11.030628562387387
-72	90	-10.177100834993148
-70	90	-10.687186392882218
-68	90	-9.751447623104456
-66	90	-10.055016430645203
-64	90	-10.262987989981523
-62	90	-10.98368081718332
-60	90	-10.435178120700241
-58	90	-10.514716378683001
-56	90	-9.491167530619007
-54	90	-11.615162841911305
-52	90	-10.38887157747112
-50	90	-10.285007816735302
-48	90	-9.956689544681351
-46	90	-10.433855042778237
-44	90	-10.433855042778237
-42	90	-9.956689544681351
-40	90	-10.285007816735302
-38	90	-10.38887157747112
-36	90	-11.615162841911305
-34	90	-9.491167530619007
-32	90	-10.514716378683001
-30	90	-10.435178120700241
-28	90	-10.98368081718332
-26	90	-10.262987989981523
-24	90	-10.055016430645203
-22	90	-9.751447623104456
-20	90	-10.687186392882218
-18	90	-10.177100834993148
-16	90	-11.030628562387387
-14	90	-11.682644536875674
-12	90	-10.661064181602125
-10	90	-11.834846934805816
-8	90	-10.657882954034488
-6	90	-11.006444732450419
-4	90	-11.009464020208503
-2	90	-10.661304480910918
0	90	-12.004553712765144
2	90	-10.540769533810058
4	90	-11.814579776844552
6	90	-10.729341582052061
8	90	-10.631890461003092
10	90	-10.71773442430565
12	90	-10.6548363889492
14	90	-9.99690512335053
16	90	-10.015037532130332
18	90	-9.917876294374079
20	90	-10.635904468155578
22	90	-10.274044808425385
24	90	-10.598264591929766
26	90	-7.308042206009044
28	90	-9.551686939099937
30	90	-9.454254781880316
32	90	NaN
34	90	NaN
36	90	NaN
38	90	NaN
40	90	NaN
42	90	NaN
44	90	NaN
46	90	NaN
48	90	NaN
50	90	NaN
52	90	NaN
54	90	NaN
56	90	NaN
58	90	NaN
60	90	NaN
62	90	NaN
64	90	NaN
66	90	NaN
68	90	NaN
70	90	NaN
72	90	NaN
74	90	NaN
76	90	NaN
78	90	NaN
80	90	NaN
82	90	NaN
84	90	NaN
86	90	NaN
88	90	NaN
90	90	NaN
92	90	NaN
94	90	NaN
96	90	NaN
98	90	NaN
100	90	NaN
102	90	NaN
104	90	NaN
106	90	NaN
108	90	NaN
110	90	NaN
112	90	NaN
114	90	NaN
116	90	NaN
118	90	NaN
120	90	NaN

-120	88	-10.576089135148466
-118	88	-8.155516267886568
-116	88	-7.560971578644772
-114	88	-8.752227411815491
-112	88	-8.668165435013035
-110	88	-8.716038414367437
-108	88	-9.009552550871287
-106	88	-10.84403027626864
-104	88	-9.879443045261358
-102	88	-10.116119103066628
-100	88	-11.020156420280092
-98	88	-11.035341722925777
-96	88	-12.496406974523536
-94	88	-10.533274621168234
-92	88	-11.945614862822787
-90	88	-10.661319978306283
-88	88	-11.027697436600551
-86	88	-10.974296609369498
-84	88	-10.692124233184105
-82	88	-11.60595032696221
-80	88	-10.57534672380925
-78	88	-13.331438010195026
-76	88	-10.489040965091572
-74	88	-13.453854028237688
-72	88	-10.495452670802377
-70	88	-11.158796155026094
-68	88	-11.918435055876262
-66	88	-11.371297920714609
-64	88	-10.993988913156967
-62	88	-10.766962402525506
-60	88	-11.504519799171735
-58	88	-11.97603581388894
-56	88	-11.149212221649176
-54	88	-10.82470601011582
-52	88	-10.54251692521178
-50	88	-10.53522053499503
-48	88	-10.696782961987683
-46	88	-10.665706580318618
-44	88	-10.575134701729587
-42	88	-10.665706580318618
-40	88	-10.696782961987683
-38	88	-10.53522053499503
-36	88	-10.54251692521178
-34	88	-10.82470601011582
-32	88	-11.149212221649176
-30	88	-11.97603581388894
-28	88	-11.504519799171735
-26	88	-10.766962402525506
-24	88	-10.993988913156967
-22	88	-11.371297920714609
-20	88	-11.918435055876262
-18	88	-11.158796155026094
-16	88	-10.495452670802377
-14	88	-13.453854028237688
-12	88	-10.489040965091572
-10	88	-13.331438010195026
-8	88	-10.57534672380925
-6	88	-11.60595032696221
-4	88	-10.692124233184105
-2	88	-10.974296609369498
0	88	-11.027697436600551
2	88	-10.661319978306283
4	88	-11.945614862822787
6	88	-10.533274621168234
8	88	-12.496406974523536
10	88	-11.035341722925777
12	88	-11.020156420280092
14	88	-10.116119103066628
16	88	-9.879443045261358
18	88	-10.84403027626864
20	88	-9.009552550871287
22	88	-8.716038414367437
24	88	-8.668165435013035
26	88	-8.752227411815491
28	88	-7.560971578644772
30	88	-8.155516267886568
32	88	-10.576089135148466
34	88	NaN
36	88	NaN
38	88	NaN
40	88	NaN
42	88	NaN
44	88	NaN
46	88	NaN
48	88	NaN
50	88	NaN
52	88	NaN
54	88	NaN
56	88	NaN
58	88	NaN
60	88	NaN
62	88	NaN
64	88	NaN
66	88	NaN
68	88	NaN
70	88	NaN
72	88	NaN
74	88	NaN
76	88	NaN
78	88	NaN
80	88	NaN
82	88	NaN
84	88	NaN
86	88	NaN
88	88	NaN
90	88	NaN
92	88	NaN
94	88	NaN
96	88	NaN
98	88	NaN
100	88	NaN
102	88	NaN
104	88	NaN
106	88	NaN
108	88	NaN
110	88	NaN
112	88	NaN
114	88	NaN
116	88	NaN
118	88	NaN
120	88	NaN

-120	86	-10.056885660187442
-118	86	-7.825379576078082
-116	86	-8.041788567185678
-114	86	-9.276521530016545
-112	86	-10.946821704007226
-110	86	-9.325257421212289
-108	86	-9.234712415439358
-106	86	-9.40732682416843
-104	86	-9.884414132969415
-102	86	-10.672064752982713
-100	86	-12.04113604505263
-98	86	-11.617076559055898
-96	86	-10.382400303233462
-94	86	-12.065684365548211
-92	86	-10.677792213130319
-90	86	-11.00936674663606
-88	86	-10.974288958294027
-86	86	-10.703536295265291
-84	86	-11.517738345584629
-82	86	-10.587498989134795
-80	86	-12.636007476137982
-78	86	-10.5541129890371
-76	86	-12.709412168748072
-74	86	-10.62656028718927
-72	86	-11.152853393248526
-70	86	-10.56745966715105
-68	86	-10.355155080176756
-66	86	-9.97992901363024
-64	86	-10.59376610073384
-62	86	-9.805157148686163
-60	86	-12.80664213055921
-58	86	-10.73979560547769
-56	86	-10.244596897121646
-54	86	-10.147271288877802
-52	86	-10.257203753712757
-50	86	-9.90458755662666
-48	86	-11.257231296964083
-46	86	-11.107387710965963
-44	86	-9.83998819995333
-42	86	-9.83998819995333
-40	86	-11.107387710965963
-38	86	-11.257231296964083
-36	86	-9.90458755662666
-34	86	-10.257203753712757
-32	86	-10.147271288877802
-30	86	-10.244596897121646
-28	86	-10.73979560547769
-26	86	-12.80664213055921
-24	86	-9.805157148686163
-22	86	-10.59376610073384
-20	86	-9.97992901363024
-18	86	-10.355155080176756
-16	86	-10.56745966715105
-14	86	-11.152853393248526
-12	86	-10.62656028718927
-10	86	-12.709412168748072
-8	86	-10.5541129890371
-6	86	-12.636007476137982
-4	86	-10.587498989134795
-2	86	-11.517738345584629
0	86	-10.703536295265291
2	86	-10.974288958294027
4	86	-11.00936674663606
6	86	-10.677792213130319
8	86	-12.065684365548211
10	86	-10.382400303233462
12	86	-11.617076559055898
14	86	-12.04113604505263
16	86	-10.672064752982713
18	86	-9.884414132969415
20	86	-9.40732682416843
22	86	-9.234712415439358
24	86	-9.325257421212289
26	86	-10.946821704007226
28	86	-9.276521530016545
30	86	-8.041788567185678
32	86	-7.825379576078082
34	86	-10.056885660187442
36	86	NaN
38	86	NaN
40	86	NaN
42	86	NaN
44	86	NaN
46	86	NaN
48	86	NaN
50	86	NaN
52	86	NaN
54	86	NaN
56	86	NaN
58	86	NaN
60	86	NaN
62	86	NaN
64	86	NaN
66	86	NaN
68	86	NaN
70	86	NaN
72	86	NaN
74	86	NaN
76	86	NaN
78	86	NaN
80	86	NaN
82	86	NaN
84	86	NaN
86	86	NaN
88	86	NaN
90	86	NaN
92	86	NaN
94	86	NaN
96	86	NaN
98	86	NaN
100	86	NaN
102	86	NaN
104	86	NaN
106	86	NaN
108	86	NaN
110	86	NaN
112	86	NaN
114	86	NaN
116	86	NaN
118	86	NaN
120	86	NaN

-120	84	-11.492046370346698
-118	84	-7.378923472738626
-116	84	-11.377213145041084
-114	84	-10.887918345764726
-112	84	-10.750679311192933
-110	84	-9.467302875490162
-108	84	-9.491948701822588
-106	84	-11.725804192746143
-104	84	-9.449853765502585
-102	84	-9.297211511215284
-100	84	-10.814174048766692
-98	84	-10.247516071527128
-96	84	-11.22730638302102
-94	84	-10.851702716658489
-92	84	-10.888542153839069
-90	84	-11.00535952865217
-88	84	-10.692156561633446
-86	84	-11.517743522332054
-84	84	-10.592832384666222
-82	84	-12.39046457525401
-80	84	-10.561911538296977
-78	84	-14.130323116610862
-76	84	-10.57595893785245
-74	84	-12.39351129195998
-72	84	-10.581897258884457
-70	84	-13.529338153840984
-68	84	-10.884216329875974
-66	84	-12.354124748313783
-64	84	-12.407001220803465
-62	84	-11.04821654124686
-60	84	-12.417846337207326
-58	84	-10.317247042391822
-56	84	-10.755975207915785
-54	84	-13.142554050001026
-52	84	-11.319477207952055
-50	84	-10.44046504493631
-48	84	-12.512495707052073
-46	84	-10.6874884009058
-44	84	-12.579991548752242
-42	84	-10.914779611380956
-40	84	-12.579991548752242
-38	84	-10.6874884009058
-36	84	-12.512495707052073
-34	84	-10.44046504493631
-32	84	-11.319477207952055
-30	84	-13.142554050001026
-28	84	-10.755975207915785
-26	84	-10.317247042391822
-24	84	-12.417846337207326
-22	84	-11.04821654124686
-20	84	-12.407001220803465
-18	84	-12.354124748313783
-16	84	-10.884216329875974
-14	84	-13.529338153840984
-12	84	-10.581897258884457
-10	84	-12.39351129195998
-8	84	-10.57595893785245
-6	84	-14.130323116610862
-4	84	-10.561911538296977
-2	84	-12.39046457525401
0	84	-10.592832384666222
2	84	-11.517743522332054
4	84	-10.692156561633446
6	84	-11.00535952865217
8	84	-10.888542153839069
10	84	-10.851702716658489
12	84	-11.22730638302102
14	84	-10.247516071527128
16	84	-10.814174048766692
18	84	-9.297211511215284
20	84	-9.449853765502585
22	84	-11.725804192746143
24	84	-9.491948701822588
26	84	-9.467302875490162
28	84	-10.750679311192933
30	84	-10.887918345764726
32	84	-11.377213145041084
34	84	-7.378923472738626
36	84	-11.492046370346698
38	84	NaN
40	84	NaN
42	84	NaN
44	84	NaN
46	84	NaN
48	84	NaN
50	84	NaN
52	84	NaN
54	84	NaN
56	84	NaN
58	84	NaN
60	84	NaN
62	84	NaN
64	84	NaN
66	84	NaN
68	84	NaN
70	84	NaN
72	84	NaN
74	84	NaN
76	84	NaN
78	84	NaN
80	84	NaN
82	84	NaN
84	84	NaN
86	84	NaN
88	84	NaN
90	84	NaN
92	84	NaN
94	84	NaN
96	84	NaN
98	84	NaN
100	84	NaN
102	84	NaN
104	84	NaN
106	84	NaN
108	84	NaN
110	84	NaN
112	84	NaN
114	84	NaN
116	84	NaN
118	84	NaN
120	84	NaN

-120	82	-8.300951695583896
-118	82	-7.408861831471321
-116	82	-8.196369453984374
-114	82	-8.527662623246083
-112	82	-9.20483740274628
-110	82	-13.20225047191534
-108	82	-9.607424261820238
-106	82	-9.548322215731286
-104	82	-10.279656721210985
-102	82	-12.041081941193815
-100	82	-10.714334095558474
-98	82	-10.912768612238414
-96	82	-10.85126489567112
-94	82	-11.079761414516689
-92	82	-10.943227272099376
-90	82	-10.698261960533232
-88	82	-11.607113594521122
-86	82	-10.587484638819838
-84	82	-12.390459301501078
-82	82	-10.56468009632271
-80	82	-15.011959104083079
-78	82	-10.572493276673457
-76	82	-12.992944189961953
-74	82	-10.585166378738295
-72	82	-12.390976585234613
-70	82	-10.606204868110533
-68	82	-11.575102897371258
-66	82	-10.357618383334339
-64	82	-11.399274042030349
-62	82	-9.908515787615364
-60	82	-11.227178310993674
-58	82	-10.184603755356033
-56	82	-10.806153191488457
-54	82	-10.789073873196177
-52	82	-13.495401724311703
-50	82	-9.884271909680978
-48	82	-10.199439612712013
-46	82	-11.088745882720646
-44	82	-11.42338557749297
-42	82	-10.150593012547015
-40	82	-10.150593012547015
-38	82	-11.42338557749297
-36	82	-11.088745882720646
-34	82	-10.199439612712013
-32	82	-9.884271909680978
-30	82	-13.495401724311703
-28	82	-10.789073873196177
-26	82	-10.806153191488457
-24	82	-10.184603755356033
-22	82	-11.227178310993674
-20	82	-9.908515787615364
-18	82	-11.399274042030349
-16	82	-10.357618383334339
-14	82	-11.575102897371258
-12	82	-10.606204868110533
-10	82	-12.390976585234613
-8	82	-10.585166378738295
-6	82	-12.992944189961953
-4	82	-10.572493276673457
-2	82	-15.011959104083079
0	82	-10.56468009632271
2	82	-12.390459301501078
4	82	-10.587484638819838
6	82	-11.607113594521122
8	82	-10.698261960533232
10	82	-10.943227272099376
12	82	-11.079761414516689
14	82	-10.85126489567112
16	82	-10.912768612238414
18	82	-10.714334095558474
20	82	-12.041081941193815
22	82	-10.279656721210985
24	82	-9.548322215731286
26	82	-9.607424261820238
28	82	-13.20225047191534
30	82	-9.20483740274628
32	82	-8.527662623246083
34	82	-8.196369453984374
36	82	-7.408861831471321
38	82	-8.300951695583896
40	82	NaN
42	82	NaN
44	82	NaN
46	82	NaN
48	82	NaN
50	82	NaN
52	82	NaN
54	82	NaN
56	82	NaN
58	82	NaN
60	82	NaN
62	82	NaN
64	82	NaN
66	82	NaN
68	82	NaN
70	82	NaN
72	82	NaN
74	82	NaN
76	82	NaN
78	82	NaN
80	82	NaN
82	82	NaN
84	82	NaN
86	82	NaN
88	82	NaN
90	82	NaN
92	82	NaN
94	82	NaN
96	82	NaN
98	82	NaN
100	82	NaN
102	82	NaN
104	82	NaN
106	82	NaN
108	82	NaN
110	82	NaN
112	82	NaN
114	82	NaN
116	82	NaN
118	82	NaN
120	82	NaN

-120	80	-7.7271915190114315
-118	80	-8.118612741679602
-116	80	-8.852278314883888
-114	80	-9.017836968598523
-112	80	-9.358845068212345
-110	80	-10.789523507547617
-108	80	-10.071556335530868
-106	80	-10.44851893353865
-104	80	-9.85520666962687
-102	80	-9.16701086269774
-100	80	-9.902340315984631
-98	80	-10.047460216752143
-96	80	-9.905870780488135
-94	80	-11.446404436254195
-92	80	-10.510635205578623
-90	80	-12.081808370652544
-88	80	-10.54873917466168
-86	80	-12.63399410702854
-84	80	-10.561918892476983
-82	80	-15.01199222412268
-80	80	-10.572634950934441
-78	80	-13.609278359921612
-76	80	-10.584077894829155
-74	80	-13.285308081074218
-72	80	-10.597406655593366
-70	80	-13.873864759759279
-68	80	-10.61505124006977
-66	80	-12.495016963066583
-64	80	-11.011624704184225
-62	80	-12.845112247705083
-60	80	-12.505162219072236
-58	80	-10.850250552813014
-56	80	-10.669101486812249
-54	80	-11.346443943902639
-52	80	-10.438375808652166
-50	80	-12.73247878209751
-48	80	-11.53168295133644
-46	80	-10.672987592087715
-44	80	-10.013507090263706
-42	80	-11.081080442913477
-40	80	-11.4682618053189
-38	80	-11.081080442913477
-36	80	-10.013507090263706
-34	80	-10.672987592087715
-32	80	-11.53168295133644
-30	80	-12.73247878209751
-28	80	-10.438375808652166
-26	80	-11.346443943902639
-24	80	-10.669101486812249
-22	80	-10.850250552813014
-20	80	-12.505162219072236
-18	80	-12.845112247705083
-16	80	-11.011624704184225
-14	80	-12.495016963066583
-12	80	-10.61505124006977
-10	80	-13.873864759759279
-8	80	-10.597406655593366
-6	80	-13.285308081074218
-4	80	-10.584077894829155
-2	80	-13.609278359921612
0	80	-10.572634950934441
2	80	-15.01199222412268
4	80	-10.561918892476983
6	80	-12.63399410702854
8	80	-10.54873917466168
10	80	-12.081808370652544
12	80	-10.510635205578623
14	80	-11.446404436254195
16	80	-9.905870780488135
18	80	-10.047460216752143
20	80	-9.902340315984631
22	80	-9.16701086269774
24	80	-9.85520666962687
26	80	-10.44851893353865
28	80	-10.071556335530868
30	80	-10.789523507547617
32	80	-9.358845068212345
34	80	-9.017836968598523
36	80	-8.852278314883888
38	80	-8.118612741679602
40	80	-7.7271915190114315
42	80	NaN
44	80	NaN
46	80	NaN
48	80	NaN
50	80	NaN
52	80	NaN
54	80	NaN
56	80	NaN
58	80	NaN
60	80	NaN
62	80	NaN
64	80	NaN
66	80	NaN
68	80	NaN
70	80	NaN
72	80	NaN
74	80	NaN
76	80	NaN
78	80	NaN
80	80	NaN
82	80	NaN
84	80	NaN
86	80	NaN
88	80	NaN
90	80	NaN
92	80	NaN
94	80	NaN
96	80	NaN
98	80	NaN
100	80	NaN
102	80	NaN
104	80	NaN
106	80	NaN
108	80	NaN
110	80	NaN
112	80	NaN
114	80	NaN
116	80	NaN
118	80	NaN
120	80	NaN

-120	78	-7.667475377701549
-118	78	-8.888800323882542
-116	78	-12.860430655058144
-114	78	-9.18249107130936
-112	78	-8.851538919667217
-110	78	-9.143473076842136
-108	78	-10.195745492935716
-106	78	-11.30336512814234
-104	78	-11.473026654281712
-102	78	-10.772180155475711
-100	78	-10.093284868941845
-98	78	-10.358575646054522
-96	78	-11.506517874557208
-94	78	-13.208412157724906
-92	78	-11.465287239279247
-90	78	-10.632109461673657
-88	78	-12.780680705855815
-86	78	-10.574401349978261
-84	78	-14.124541841043118
-82	78	-10.572489151620386
-80	78	-13.609282309197043
-78	78	-10.58422264802146
-76	78	-14.364123392125038
-74	78	-10.597274510963846
-72	78	-13.683284920960986
-70	78	-10.613229954583767
-68	78	-12.574083668153483
-66	78	-10.629218562813485
-64	78	-12.36015985061006
-62	78	-10.409270315007694
-60	78	-11.151933583338518
-58	78	-10.299005789259187
-56	78	-10.14858109216211
-54	78	-12.09914588583513
-52	78	-10.47067791136451
-50	78	-12.75864099737887
-48	78	-10.455760322148281
-46	78	-14.989184135336082
-44	78	-10.104270385353793
-42	78	-10.433338491459931
-40	78	-11.372833562601176
-38	78	-11.372833562601176
-36	78	-10.433338491459931
-34	78	-10.104270385353793
-32	78	-14.989184135336082
-30	78	-10.455760322148281
-28	78	-12.75864099737887
-26	78	-10.47067791136451
-24	78	-12.09914588583513
-22	78	-10.14858109216211
-20	78	-10.299005789259187
-18	78	-11.151933583338518
-16	78	-10.409270315007694
-14	78	-12.36015985061006
-12	78	-10.629218562813485
-10	78	-12.574083668153483
-8	78	-10.613229954583767
-6	78	-13.683284920960986
-4	78	-10.597274510963846
-2	78	-14.364123392125038
0	78	-10.58422264802146
2	78	-13.609282309197043
4	78	-10.572489151620386
6	78	-14.124541841043118
8	78	-10.574401349978261
10	78	-12.780680705855815
12	78	-10.632109461673657
14	78	-11.465287239279247
16	78	-13.208412157724906
18	78	-11.506517874557208
20	78	-10.358575646054522
22	78	-10.093284868941845
24	78	-10.772180155475711
26	78	-11.473026654281712
28	78	-11.30336512814234
30	78	-10.195745492935716
32	78	-9.143473076842136
34	78	-8.851538919667217
36	78	-9.18249107130936
38	78	-12.860430655058144
40	78	-8.888800323882542
42	78	-7.667475377701549
44	78	NaN
46	78	NaN
48	78	NaN
50	78	NaN
52	78	NaN
54	78	NaN
56	78	NaN
58	78	NaN
60	78	NaN
62	78	NaN
64	78	NaN
66	78	NaN
68	78	NaN
70	78	NaN
72	78	NaN
74	78	NaN
76	78	NaN
78	78	NaN
80	78	NaN
82	78	NaN
84	78	NaN
86	78	NaN
88	78	NaN
90	78	NaN
92	78	NaN
94	78	NaN
96	78	NaN
98	78	NaN
100	78	NaN
102	78	NaN
104	78	NaN
106	78	NaN
108	78	NaN
110	78	NaN
112	78	NaN
114	78	NaN
116	78	NaN
118	78	NaN
120	78	NaN

-120	76	-7.413685464276575
-118	76	-10.125231123074132
-116	76	-10.535146643140052
-114	76	-9.632136679555877
-112	76	-9.119695116596883
-110	76	-9.285230549841003
-108	76	-11.424065210573085
-106	76	-9.72250216922461
-104	76	-10.348006414781787
-102	76	-9.841015566091258
-100	76	-9.670233606222721
-98	76	-10.47791453081205
-96	76	-9.427835542025193
-94	76	-11.118188142386803
-92	76	-10.048474975631136
-90	76	-11.68342164810445
-88	76	-10.508038936390673
-86	76	-12.44405613154368
-84	76	-10.56010275092585
-82	76	-12.994188471516923
-80	76	-10.584080319539087
-78	76	-14.364119103547232
-76	76	-10.598586678393689
-74	76	-12.995052440083636
-72	76	-10.62668843369794
-70	76	-12.033596584907988
-68	76	-10.688665753786061
-66	76	-11.480499659967192
-64	76	-10.829583643815113
-62	76	-11.041351151324571
-60	76	-11.545335450488611
-58	76	-11.39151657332155
-56	76	-12.18090255105398
-54	76	-13.605599042108361
-52	76	-10.62435944958491
-50	76	-10.7978056383143
-48	76	-11.61958327753629
-46	76	-11.0732547613798
-44	76	-11.46221062160199
-42	76	-10.79398846727589
-40	76	-11.790250766192246
-38	76	-10.457209218057656
-36	76	-11.790250766192246
-34	76	-10.79398846727589
-32	76	-11.46221062160199
-30	76	-11.0732547613798
-28	76	-11.61958327753629
-26	76	-10.7978056383143
-24	76	-10.62435944958491
-22	76	-13.605599042108361
-20	76	-12.18090255105398
-18	76	-11.39151657332155
-16	76	-11.545335450488611
-14	76	-11.041351151324571
-12	76	-10.829583643815113
-10	76	-11.480499659967192
-8	76	-10.688665753786061
-6	76	-12.033596584907988
-4	76	-10.62668843369794
-2	76	-12.995052440083636
0	76	-10.598586678393689
2	76	-14.364119103547232
4	76	-10.584080319539087
6	76	-12.994188471516923
8	76	-10.56010275092585
10	76	-12.44405613154368
12	76	-10.508038936390673
14	76	-11.68342164810445
16	76	-10.048474975631136
18	76	-11.118188142386803
20	76	-9.427835542025193
22	76	-10.47791453081205
24	76	-9.670233606222721
26	76	-9.841015566091258
28	76	-10.348006414781787
30	76	-9.72250216922461
32	76	-11.424065210573085
34	76	-9.285230549841003
36	76	-9.119695116596883
38	76	-9.632136679555877
40	76	-10.535146643140052
42	76	-10.125231123074132
44	76	-7.413685464276575
46	76	NaN
48	76	NaN
50	76	NaN
52	76	NaN
54	76	NaN
56	76	NaN
58	76	NaN
60	76	NaN
62	76	NaN
64	76	NaN
66	76	NaN
68	76	NaN
70	76	NaN
72	76	NaN
74	76	NaN
76	76	NaN
78	76	NaN
80	76	NaN
82	76	NaN
84	76	NaN
86	76	NaN
88	76	NaN
90	76	NaN
92	76	NaN
94	76	NaN
96	76	NaN
98	76	NaN
100	76	NaN
102	76	NaN
104	76	NaN
106	76	NaN
108	76	NaN
110	76	NaN
112	76	NaN
114	76	NaN
116	76	NaN
118	76	NaN
120	76	NaN

-120	74	-7.404976562115104
-118	74	-8.304847431207868
-116	74	-8.573678951896879
-114	74	-9.21240423467909
-112	74	-12.304887950143035
-110	74	-9.462407544943327
-108	74	-9.325807721608443
-106	74	-9.705671354943457
-104	74	-10.470133376059398
-102	74	-11.126485671742648
-100	74	-10.80385933422278
-98	74	-10.545646272280887
-96	74	-11.346583928606657
-94	74	-11.252273491882994
-92	74	-10.804529088476825
-90	74	-11.030640311268915
-88	74	-13.456806105027317
-86	74	-10.609887934114136
-84	74	-12.585137070037803
-82	74	-10.598056088620854
-80	74	-13.28416054149884
-78	74	-10.597273026397696
-76	74	-12.995051858280787
-74	74	-10.632030196070486
-72	74	-11.859826315138104
-70	74	-10.719782145315452
-68	74	-11.309954930677694
-66	74	-10.895186497634521
-64	74	-10.986050575331845
-62	74	-11.190127979898252
-60	74	-10.821863078097836
-58	74	-11.325391138989922
-56	74	-10.386158268366659
-54	74	-13.598742056649607
-52	74	-10.179591738146874
-50	74	-10.382905209558187
-48	74	-11.489545316342015
-46	74	-10.657094681820768
-44	74	-11.492424307558343
-42	74	-10.153924796406217
-40	74	-10.921205532237497
-38	74	-10.713306318512403
-36	74	-10.713306318512403
-34	74	-10.921205532237497
-32	74	-10.153924796406217
-30	74	-11.492424307558343
-28	74	-10.657094681820768
-26	74	-11.489545316342015
-24	74	-10.382905209558187
-22	74	-10.179591738146874
-20	74	-13.598742056649607
-18	74	-10.386158268366659
-16	74	-11.325391138989922
-14	74	-10.821863078097836
-12	74	-11.190127979898252
-10	74	-10.986050575331845
-8	74	-10.895186497634521
-6	74	-11.309954930677694
-4	74	-10.719782145315452
-2	74	-11.859826315138104
0	74	-10.632030196070486
2	74	-12.995051858280787
4	74	-10.597273026397696
6	74	-13.28416054149884
8	74	-10.598056088620854
10	74	-12.585137070037803
12	74	-10.609887934114136
14	74	-13.456806105027317
16	74	-11.030640311268915
18	74	-10.804529088476825
20	74	-11.252273491882994
22	74	-11.346583928606657
24	74	-10.545646272280887
26	74	-10.80385933422278
28	74	-11.126485671742648
30	74	-10.470133376059398
32	74	-9.705671354943457
34	74	-9.325807721608443
36	74	-9.462407544943327
38	74	-12.304887950143035
40	74	-9.21240423467909
42	74	-8.573678951896879
44	74	-8.304847431207868
46	74	-7.404976562115104
48	74	NaN
50	74	NaN
52	74	NaN
54	74	NaN
56	74	NaN
58	74	NaN
60	74	NaN
62	74	NaN
64	74	NaN
66	74	NaN
68	74	NaN
70	74	NaN
72	74	NaN
74	74	NaN
76	74	NaN
78	74	NaN
80	74	NaN
82	74	NaN
84	74	NaN
86	74	NaN
88	74	NaN
90	74	NaN
92	74	NaN
94	74	NaN
96	74	NaN
98	74	NaN
100	74	NaN
102	74	NaN
104	74	NaN
106	74	NaN
108	74	NaN
110	74	NaN
112	74	NaN
114	74	NaN
116	74	NaN
118	74	NaN
120	74	NaN

-120	72	-7.6982353236834244
-118	72	-8.55647811516319
-116	72	-8.61051348645529
-114	72	-8.815973727647133
-112	72	-9.918965956033933
-110	72	-9.712141374288978
-108	72	-9.505955347252083
-106	72	-10.964166816354803
-104	72	-9.296897438672413
-102	72	-9.955035788563693
-100	72	-10.313838852771587
-98	72	-11.524344314142166
-96	72	-9.55822214723974
-94	72	-9.928323987571424
-92	72	-10.030716614698223
-90	72	-10.177100569818164
-88	72	-10.49544885439427
-86	72	-11.153050880883223
-84	72	-10.594744626800205
-82	72	-12.260496636124218
-80	72	-10.586993366668311
-78	72	-13.682076451486363
-76	72	-10.626689389307726
-74	72	-11.859826418641964
-72	72	-10.731820497671448
-70	72	-11.232679270362416
-68	72	-10.965211252757799
-66	72	-10.893375728061168
-64	72	-11.464155608597185
-62	72	-10.72153522386962
-60	72	-13.456576781670785
-58	72	-10.70740901108948
-56	72	-11.386886530127185
-54	72	-11.512027563041398
-52	72	-11.483103504650643
-50	72	-13.194993017844336
-48	72	-14.040545539700245
-46	72	-11.0693492101945
-44	72	-10.994838296596335
-42	72	-13.133588762097
-40	72	-12.647259369653803
-38	72	-11.412664249097098
-36	72	-10.74082269375998
-34	72	-11.412664249097098
-32	72	-12.647259369653803
-30	72	-13.133588762097
-28	72	-10.994838296596335
-26	72	-11.0693492101945
-24	72	-14.040545539700245
-22	72	-13.194993017844336
-20	72	-11.483103504650643
-18	72	-11.512027563041398
-16	72	-11.386886530127185
-14	72	-10.70740901108948
-12	72	-13.456576781670785
-10	72	-10.72153522386962
-8	72	-11.464155608597185
-6	72	-10.893375728061168
-4	72	-10.965211252757799
-2	72	-11.232679270362416
0	72	-10.731820497671448
2	72	-11.859826418641964
4	72	-10.626689389307726
6	72	-13.682076451486363
8	72	-10.586993366668311
10	72	-12.260496636124218
12	72	-10.594744626800205
14	72	-11.153050880883223
16	72	-10.49544885439427
18	72	-10.177100569818164
20	72	-10.030716614698223
22	72	-9.928323987571424
24	72	-9.55822214723974
26	72	-11.524344314142166
28	72	-10.313838852771587
30	72	-9.955035788563693
32	72	-9.296897438672413
34	72	-10.964166816354803
36	72	-9.505955347252083
38	72	-9.712141374288978
40	72	-9.918965956033933
42	72	-8.815973727647133
44	72	-8.61051348645529
46	72	-8.55647811516319
48	72	-7.6982353236834244
50	72	NaN
52	72	NaN
54	72	NaN
56	72	NaN
58	72	NaN
60	72	NaN
62	72	NaN
64	72	NaN
66	72	NaN
68	72	NaN
70	72	NaN
72	72	NaN
74	72	NaN
76	72	NaN
78	72	NaN
80	72	NaN
82	72	NaN
84	72	NaN
86	72	NaN
88	72	NaN
90	72	NaN
92	72	NaN
94	72	NaN
96	72	NaN
98	72	NaN
100	72	NaN
102	72	NaN
104	72	NaN
106	72	NaN
108	72	NaN
110	72	NaN
112	72	NaN
114	72	NaN
116	72	NaN
118	72	NaN
120	72	NaN

-120	70	-7.726238648693506
-118	70	-8.737013111290729
-116	70	-10.123559582005017
-114	70	-10.353670469136201
-112	70	-9.829228258936247
-110	70	-10.12564261150898
-108	70	-12.665793439002913
-106	70	-10.093088402454272
-104	70	-9.642140595403813
-102	70	-10.207751646076343
-100	70	-11.14507986016897
-98	70	-10.68264362071636
-96	70	-12.112967530169996
-94	70	-15.574154052549936
-92	70	-10.329532361791015
-90	70	-10.687186365251518
-88	70	-11.158795818323995
-86	70	-10.567462048277958
-84	70	-13.52787373573104
-82	70	-10.595700039589133
-80	70	-14.566425684256943
-78	70	-10.621980520779053
-76	70	-12.033764661247407
-74	70	-10.719781470117086
-72	70	-11.232679238789954
-70	70	-10.99067875449824
-68	70	-10.857471001493357
-66	70	-11.63823774597718
-64	70	-10.70499767413374
-62	70	-13.790750918815682
-60	70	-10.757386373019147
-58	70	-11.486292843804035
-56	70	-11.046927109994508
-54	70	-11.099237265415503
-52	70	-11.165251284663068
-50	70	-10.472625355912376
-48	70	-13.228212171212107
-46	70	-10.303024617548457
-44	70	-10.38683023573909
-42	70	-11.987094133271222
-40	70	-10.531240583864959
-38	70	-13.514430717238401
-36	70	-10.209417974602284
-34	70	-10.209417974602284
-32	70	-13.514430717238401
-30	70	-10.531240583864959
-28	70	-11.987094133271222
-26	70	-10.38683023573909
-24	70	-10.303024617548457
-22	70	-13.228212171212107
-20	70	-10.472625355912376
-18	70	-11.165251284663068
-16	70	-11.099237265415503
-14	70	-11.046927109994508
-12	70	-11.486292843804035
-10	70	-10.757386373019147
-8	70	-13.790750918815682
-6	70	-10.70499767413374
-4	70	-11.63823774597718
-2	70	-10.857471001493357
0	70	-10.99067875449824
2	70	-11.232679238789954
4	70	-10.719781470117086
6	70	-12.033764661247407
8	70	-10.621980520779053
10	70	-14.566425684256943
12	70	-10.595700039589133
14	70	-13.52787373573104
16	70	-10.567462048277958
18	70	-11.158795818323995
20	70	-10.687186365251518
22	70	-10.329532361791015
24	70	-15.574154052549936
26	70	-12.112967530169996
28	70	-10.68264362071636
30	70	-11.14507986016897
32	70	-10.207751646076343
34	70	-9.642140595403813
36	70	-10.093088402454272
38	70	-12.665793439002913
40	70	-10.12564261150898
42	70	-9.829228258936247
44	70	-10.353670469136201
46	70	-10.123559582005017
48	70	-8.737013111290729
50	70	-7.726238648693506
52	70	NaN
54	70	NaN
56	70	NaN
58	70	NaN
60	70	NaN
62	70	NaN
64	70	NaN
66	70	NaN
68	70	NaN
70	70	NaN
72	70	NaN
74	70	NaN
76	70	NaN
78	70	NaN
80	70	NaN
82	70	NaN
84	70	NaN
86	70	NaN
88	70	NaN
90	70	NaN
92	70	NaN
94	70	NaN
96	70	NaN
98	70	NaN
100	70	NaN
102	70	NaN
104	70	NaN
106	70	NaN
108	70	NaN
110	70	NaN
112	70	NaN
114	70	NaN
116	70	NaN
118	70	NaN
120	70	NaN

-120	68	-7.92774861091103
-118	68	-8.49654834584039
-116	68	-9.394385310570007
-114	68	-9.613821077968069
-112	68	-8.771471974110362
-110	68	-9.107372801488204
-108	68	-12.115198856251794
-106	68	-10.044998686940023
-104	68	-10.317983418452737
-102	68	-9.290854248343212
-100	68	-10.06732135285609
-98	68	-10.96702671357597
-96	68	-11.06756544722872
-94	68	-9.937690552451517
-92	68	-11.077008562970889
-90	68	-9.751447621067605
-88	68	-11.91843508253662
-86	68	-10.35515500551752
-84	68	-10.884214356933848
-82	68	-11.575249769202976
-80	68	-10.623817826943668
-78	68	-12.69327998025558
-76	68	-10.68090012725098
-74	68	-11.309894786736539
-72	68	-10.965211822930508
-70	68	-10.857471014201455
-68	68	-11.705434923993902
-66	68	-10.698788420431303
-64	68	-12.763500474979232
-62	68	-10.794830333510795
-60	68	-11.222634055864784
-58	68	-11.258891805252988
-56	68	-10.795846643156713
-54	68	-14.238792013945691
-52	68	-10.730286526178524
-50	68	-10.960926517404266
-48	68	-12.440263175547823
-46	68	-11.057621214921461
-44	68	-11.589709460130782
-42	68	-13.329812493794952
-40	68	-12.64283437058043
-38	68	-12.689174122533954
-36	68	-11.608658586044205
-34	68	-11.409342742915312
-32	68	-11.608658586044205
-30	68	-12.689174122533954
-28	68	-12.64283437058043
-26	68	-13.329812493794952
-24	68	-11.589709460130782
-22	68	-11.057621214921461
-20	68	-12.440263175547823
-18	68	-10.960926517404266
-16	68	-10.730286526178524
-14	68	-14.238792013945691
-12	68	-10.795846643156713
-10	68	-11.258891805252988
-8	68	-11.222634055864784
-6	68	-10.794830333510795
-4	68	-12.763500474979232
-2	68	-10.698788420431303
0	68	-11.705434923993902
2	68	-10.857471014201455
4	68	-10.965211822930508
6	68	-11.309894786736539
8	68	-10.68090012725098
10	68	-12.69327998025558
12	68	-10.623817826943668
14	68	-11.575249769202976
16	68	-10.884214356933848
18	68	-10.35515500551752
20	68	-11.91843508253662
22	68	-9.751447621067605
24	68	-11.077008562970889
26	68	-9.937690552451517
28	68	-11.06756544722872
30	68	-10.96702671357597
32	68	-10.06732135285609
34	68	-9.290854248343212
36	68	-10.317983418452737
38	68	-10.044998686940023
40	68	-12.115198856251794
42	68	-9.107372801488204
44	68	-8.771471974110362
46	68	-9.613821077968069
48	68	-9.394385310570007
50	68	-8.49654834584039
52	68	-7.92774861091103
54	68	NaN
56	68	NaN
58	68	NaN
60	68	NaN
62	68	NaN
64	68	NaN
66	68	NaN
68	68	NaN
70	68	NaN
72	68	NaN
74	68	NaN
76	68	NaN
78	68	NaN
80	68	NaN
82	68	NaN
84	68	NaN
86	68	NaN
88	68	NaN
90	68	NaN
92	68	NaN
94	68	NaN
96	68	NaN
98	68	NaN
100	68	NaN
102	68	NaN
104	68	NaN
106	68	NaN
108	68	NaN
110	68	NaN
112	68	NaN
114	68	NaN
116	68	NaN
118	68	NaN
120	68	NaN

-120	66	-8.52156385600283
-118	66	-9.601461969386598
-116	66	-10.51915225615843
-114	66	-11.345510863251878
-112	66	-9.993334514051634
-110	66	-10.354631702083505
-108	66	-10.174227124112248
-106	66	-9.480001505913025
-104	66	-11.088859970082805
-102	66	-9.749347486520866
-100	66	-10.85649515829221
-98	66	-9.609583394854516
-96	66	-9.90393778407267
-94	66	-10.92297359679225
-92	66	-12.404772856743453
-90	66	-10.05501642589891
-88	66	-11.371297907462056
-86	66	-9.979929013717573
-84	66	-12.354124467918714
-82	66	-10.35761911067506
-80	66	-12.495283584361541
-78	66	-10.621899492241031
-76	66	-11.44955630316546
-74	66	-10.903262352702578
-72	66	-10.8934055064748
-70	66	-11.638236990436218
-68	66	-10.698788413954183
-66	66	-12.572131550397128
-64	66	-10.820902296970242
-62	66	-11.125688515488031
-60	66	-11.442043717720818
-58	66	-10.785272699069544
-56	66	-12.920675450421683
-54	66	-10.923872092286773
-52	66	-11.216061467491707
-50	66	-11.78859347670618
-48	66	-11.172825104704904
-46	66	-12.435413100470768
-44	66	-10.76411556730058
-42	66	-11.39802248888812
-40	66	-11.01247271672712
-38	66	-10.496380885198688
-36	66	-11.836782494621708
-34	66	-10.825194661990901
-32	66	-10.825194661990901
-30	66	-11.836782494621708
-28	66	-10.496380885198688
-26	66	-11.01247271672712
-24	66	-11.39802248888812
-22	66	-10.76411556730058
-20	66	-12.435413100470768
-18	66	-11.172825104704904
-16	66	-11.78859347670618
-14	66	-11.216061467491707
-12	66	-10.923872092286773
-10	66	-12.920675450421683
-8	66	-10.785272699069544
-6	66	-11.442043717720818
-4	66	-11.125688515488031
-2	66	-10.820902296970242
0	66	-12.572131550397128
2	66	-10.698788413954183
4	66	-11.638236990436218
6	66	-10.8934055064748
8	66	-10.903262352702578
10	66	-11.44955630316546
12	66	-10.621899492241031
14	66	-12.495283584361541
16	66	-10.35761911067506
18	66	-12.354124467918714
20	66	-9.979929013717573
22	66	-11.371297907462056
24	66	-10.05501642589891
26	66	-12.404772856743453
28	66	-10.92297359679225
30	66	-9.90393778407267
32	66	-9.609583394854516
34	66	-10.85649515829221
36	66	-9.749347486520866
38	66	-11.088859970082805
40	66	-9.480001505913025
42	66	-10.174227124112248
44	66	-10.354631702083505
46	66	-9.993334514051634
48	66	-11.345510863251878
50	66	-10.51915225615843
52	66	-9.601461969386598
54	66	-8.52156385600283
56	66	NaN
58	66	NaN
60	66	NaN
62	66	NaN
64	66	NaN
66	66	NaN
68	66	NaN
70	66	NaN
72	66	NaN
74	66	NaN
76	66	NaN
78	66	NaN
80	66	NaN
82	66	NaN
84	66	NaN
86	66	NaN
88	66	NaN
90	66	NaN
92	66	NaN
94	66	NaN
96	66	NaN
98	66	NaN
100	66	NaN
102	66	NaN
104	66	NaN
106	66	NaN
108	66	NaN
110	66	NaN
112	66	NaN
114	66	NaN
116	66	NaN
118	66	NaN
120	66	NaN

-120	64	-8.423836974865917
-118	64	-10.685673631143265
-116	64	-9.140766821693461
-114	64	-8.853036441480743
-112	64	-9.649114664865206
-110	64	-9.978060414450752
-108	64	-9.393806951793952
-106	64	-10.22402165645219
-104	64	-12.98419098385681
-102	64	-10.886032038262652
-100	64	-10.000318463100832
-98	64	-10.57137098593368
-96	64	-12.612060228016038
-94	64	-13.042322240057869
-92	64	-11.653687866239746
-90	64	-10.262987996332887
-88	64	-10.993988901706
-86	64	-10.593766094356326
-84	64	-12.407001239468427
-82	64	-11.399273986687989
-80	64	-11.011623805276773
-78	64	-12.359987967306393
-76	64	-10.837144758993979
-74	64	-11.002355997196394
-72	64	-11.452182520747886
-70	64	-10.704978860870531
-68	64	-12.763498868778433
-66	64	-10.820902301400709
-64	64	-11.096815661467378
-62	64	-11.549119380215577
-60	64	-10.772951558760736
-58	64	-12.256699751792937
-56	64	-10.984897279100046
-54	64	-11.017539566633726
-52	64	-12.219160643205745
-50	64	-10.822169472983797
-48	64	-11.53347552031515
-46	64	-11.14321219092317
-44	64	-10.558990836640183
-42	64	-11.314264836903869
-40	64	-11.279114068707248
-38	64	-10.639730663382633
-36	64	-11.36486537016601
-34	64	-11.375347050701683
-32	64	-10.690391627347434
-30	64	-11.375347050701683
-28	64	-11.36486537016601
-26	64	-10.639730663382633
-24	64	-11.279114068707248
-22	64	-11.314264836903869
-20	64	-10.558990836640183
-18	64	-11.14321219092317
-16	64	-11.53347552031515
-14	64	-10.822169472983797
-12	64	-12.219160643205745
-10	64	-11.017539566633726
-8	64	-10.984897279100046
-6	64	-12.256699751792937
-4	64	-10.772951558760736
-2	64	-11.549119380215577
0	64	-11.096815661467378
2	64	-10.820902301400709
4	64	-12.763498868778433
6	64	-10.704978860870531
8	64	-11.452182520747886
10	64	-11.002355997196394
12	64	-10.837144758993979
14	64	-12.359987967306393
16	64	-11.011623805276773
18	64	-11.399273986687989
20	64	-12.407001239468427
22	64	-10.593766094356326
24	64	-10.993988901706
26	64	-10.262987996332887
28	64	-11.653687866239746
30	64	-13.042322240057869
32	64	-12.612060228016038
34	64	-10.57137098593368
36	64	-10.000318463100832
38	64	-10.886032038262652
40	64	-12.98419098385681
42	64	-10.22402165645219
44	64	-9.393806951793952
46	64	-9.978060414450752
48	64	-9.649114664865206
50	64	-8.853036441480743
52	64	-9.140766821693461
54	64	-10.685673631143265
56	64	-8.423836974865917
58	64	NaN
60	64	NaN
62	64	NaN
64	64	NaN
66	64	NaN
68	64	NaN
70	64	NaN
72	64	NaN
74	64	NaN
76	64	NaN
78	64	NaN
80	64	NaN
82	64	NaN
84	64	NaN
86	64	NaN
88	64	NaN
90	64	NaN
92	64	NaN
94	64	NaN
96	64	NaN
98	64	NaN
100	64	NaN
102	64	NaN
104	64	NaN
106	64	NaN
108	64	NaN
110	64	NaN
112	64	NaN
114	64	NaN
116	64	NaN
118	64	NaN
120	64	NaN

-120	62	-8.5788078923865
-118	62	-9.402072710619233
-116	62	-10.299135192820506
-114	62	-8.882279567470611
-112	62	-8.951988628697354
-110	62	-11.753434820000166
-108	62	-9.60467544098328
-106	62	-11.373878085514733
-104	62	-9.1531874421791
-102	62	-9.890964300262436
-100	62	-10.073570179984063
-98	62	-11.588831345462093
-96	62	-9.314984927960666
-94	62	-10.494533086892018
-92	62	-10.161491900350724
-90	62	-10.983680830765135
-88	62	-10.766962392818446
-86	62	-9.805157145402301
-84	62	-11.048216551023367
-82	62	-9.908515789698656
-80	62	-12.84511212971681
-78	62	-10.4092706394131
-76	62	-11.04138567585539
-74	62	-11.181011675225493
-72	62	-10.711015383201083
-70	62	-13.69040727058028
-68	62	-10.794846253865687
-66	62	-11.125688734928195
-64	62	-11.549119374624608
-62	62	-10.770606502288524
-60	62	-12.039313826649533
-58	62	-11.052253604959157
-56	62	-10.94463822405801
-54	62	-13.338649568897155
-52	62	-10.912464046138162
-50	62	-11.223760324011932
-48	62	-12.037591348534319
-46	62	-10.953270067449424
-44	62	-11.420622850239681
-42	62	-12.810624811481455
-40	62	-11.826809200950983
-38	62	-14.288801817747274
-36	62	-12.064112370466223
-34	62	-12.566852412538193
-32	62	-12.910545891401116
-30	62	-12.910545891401116
-28	62	-12.566852412538193
-26	62	-12.064112370466223
-24	62	-14.288801817747274
-22	62	-11.826809200950983
-20	62	-12.810624811481455
-18	62	-11.420622850239681
-16	62	-10.953270067449424
-14	62	-12.037591348534319
-12	62	-11.223760324011932
-10	62	-10.912464046138162
-8	62	-13.338649568897155
-6	62	-10.94463822405801
-4	62	-11.052253604959157
-2	62	-12.039313826649533
0	62	-10.770606502288524
2	62	-11.549119374624608
4	62	-11.125688734928195
6	62	-10.794846253865687
8	62	-13.69040727058028
10	62	-10.711015383201083
12	62	-11.181011675225493
14	62	-11.04138567585539
16	62	-10.4092706394131
18	62	-12.84511212971681
20	62	-9.908515789698656
22	62	-11.048216551023367
24	62	-9.805157145402301
26	62	-10.766962392818446
28	62	-10.983680830765135
30	62	-10.161491900350724
32	62	-10.494533086892018
34	62	-9.314984927960666
36	62	-11.588831345462093
38	62	-10.073570179984063
40	62	-9.890964300262436
42	62	-9.1531874421791
44	62	-11.373878085514733
46	62	-9.60467544098328
48	62	-11.753434820000166
50	62	-8.951988628697354
52	62	-8.882279567470611
54	62	-10.299135192820506
56	62	-9.402072710619233
58	62	-8.5788078923865
60	62	NaN
62	62	NaN
64	62	NaN
66	62	NaN
68	62	NaN
70	62	NaN
72	62	NaN
74	62	NaN
76	62	NaN
78	62	NaN
80	62	NaN
82	62	NaN
84	62	NaN
86	62	NaN
88	62	NaN
90	62	NaN
92	62	NaN
94	62	NaN
96	62	NaN
98	62	NaN
100	62	NaN
102	62	NaN
104	62	NaN
106	62	NaN
108	62	NaN
110	62	NaN
112	62	NaN
114	62	NaN
116	62	NaN
118	62	NaN
120	62	NaN

-120	60	-9.24755237987758
-118	60	-10.885376490527497
-116	60	-9.918886747071399
-114	60	-10.059289129383014
-112	60	-11.391034856548542
-110	60	-10.325220476452593
-108	60	-9.826121019833373
-106	60	-11.327571186273119
-104	60	-9.905997193596505
-102	60	-10.147239523966784
-100	60	-10.694547627632854
-98	60	-10.767298012161552
-96	60	-10.577520619475804
-94	60	-13.675132206252366
-92	60	-9.856322229018003
-90	60	-10.43517811261088
-88	60	-11.504519778057128
-86	60	-12.806642200019704
-84	60	-12.417846295405043
-82	60	-11.227178322062326
-80	60	-12.505162188960226
-78	60	-11.151933593431316
-76	60	-11.545334769514382
-74	60	-10.821841934962237
-72	60	-13.535151326776257
-70	60	-10.766849722841465
-68	60	-11.229640085836008
-66	60	-11.44201989532553
-64	60	-10.77295144858075
-62	60	-12.039313821102944
-60	60	-11.07737138423287
-58	60	-10.916538609978572
-56	60	-15.781968402116165
-54	60	-10.967049295050455
-52	60	-11.115992806790775
-50	60	-12.562008549079168
-48	60	-10.983681801197102
-46	60	-11.387101043715337
-44	60	-12.014220657942717
-42	60	-11.090419167950332
-40	60	-12.118316919368343
-38	60	-11.201280231064088
-36	60	-10.717818674739368
-34	60	-11.474658882857504
-32	60	-11.419175166455972
-30	60	-10.747789492306595
-28	60	-11.419175166455972
-26	60	-11.474658882857504
-24	60	-10.717818674739368
-22	60	-11.201280231064088
-20	60	-12.118316919368343
-18	60	-11.090419167950332
-16	60	-12.014220657942717
-14	60	-11.387101043715337
-12	60	-10.983681801197102
-10	60	-12.562008549079168
-8	60	-11.115992806790775
-6	60	-10.967049295050455
-4	60	-15.781968402116165
-2	60	-10.916538609978572
0	60	-11.07737138423287
2	60	-12.039313821102944
4	60	-10.77295144858075
6	60	-11.44201989532553
8	60	-11.229640085836008
10	60	-10.766849722841465
12	60	-13.535151326776257
14	60	-10.821841934962237
16	60	-11.545334769514382
18	60	-11.151933593431316
20	60	-12.505162188960226
22	60	-11.227178322062326
24	60	-12.417846295405043
26	60	-12.806642200019704
28	60	-11.504519778057128
30	60	-10.43517811261088
32	60	-9.856322229018003
34	60	-13.675132206252366
36	60	-10.577520619475804
38	60	-10.767298012161552
40	60	-10.694547627632854
42	60	-10.147239523966784
44	60	-9.905997193596505
46	60	-11.327571186273119
48	60	-9.826121019833373
50	60	-10.325220476452593
52	60	-11.391034856548542
54	60	-10.059289129383014
56	60	-9.918886747071399
58	60	-10.885376490527497
60	60	-9.24755237987758
62	60	NaN
64	60	NaN
66	60	NaN
68	60	NaN
70	60	NaN
72	60	NaN
74	60	NaN
76	60	NaN
78	60	NaN
80	60	NaN
82	60	NaN
84	60	NaN
86	60	NaN
88	60	NaN
90	60	NaN
92	60	NaN
94	60	NaN
96	60	NaN
98	60	NaN
100	60	NaN
102	60	NaN
104	60	NaN
106	60	NaN
108	60	NaN
110	60	NaN
112	60	NaN
114	60	NaN
116	60	NaN
118	60	NaN
120	60	NaN

-120	58	-8.5788078923865
-118	58	-10.885376490527497
-116	58	-8.804578116627766
-114	58	-8.827011946048726
-112	58	-11.359967827020672
-110	58	-9.199678765473863
-108	58	-9.564879866922352
-106	58	-11.073626269121975
-104	58	-14.349464740722768
-102	58	-9.591915648878887
-100	58	-9.887594417218214
-98	58	-12.55187824903583
-96	58	-10.702477178774002
-94	58	-9.912592860667091
-92	58	-12.214746094753467
-90	58	-10.514716387669882
-88	58	-11.976035848817636
-86	58	-10.739795614604596
-84	58	-10.317247037039802
-82	58	-10.184603751191627
-80	58	-10.850250559914773
-78	58	-10.299005792558315
-76	58	-11.391516568617732
-74	58	-11.325391514663172
-72	58	-10.707423596820586
-70	58	-11.495422152550427
-68	58	-11.245512843526843
-66	58	-10.781362137267548
-64	58	-12.256657120324787
-62	58	-11.052253710608538
-60	58	-10.916538611058765
-58	58	-14.139556328604723
-56	58	-10.999911108354441
-54	58	-11.053480457341097
-52	58	-13.544871801550514
-50	58	-11.026178524992263
-48	58	-11.161578664282077
-46	58	-13.204448178087121
-44	58	-11.06269190010529
-42	58	-11.146562111560389
-40	58	-14.78596306867315
-38	58	-11.047634997164963
-36	58	-10.810296319102234
-34	58	-11.425842993437515
-32	58	-12.291929549338281
-30	58	-11.053694598125087
-28	58	-11.053694598125087
-26	58	-12.291929549338281
-24	58	-11.425842993437515
-22	58	-10.810296319102234
-20	58	-11.047634997164963
-18	58	-14.78596306867315
-16	58	-11.146562111560389
-14	58	-11.06269190010529
-12	58	-13.204448178087121
-10	58	-11.161578664282077
-8	58	-11.026178524992263
-6	58	-13.544871801550514
-4	58	-11.053480457341097
-2	58	-10.999911108354441
0	58	-14.139556328604723
2	58	-10.916538611058765
4	58	-11.052253710608538
6	58	-12.256657120324787
8	58	-10.781362137267548
10	58	-11.245512843526843
12	58	-11.495422152550427
14	58	-10.707423596820586
16	58	-11.325391514663172
18	58	-11.391516568617732
20	58	-10.299005792558315
22	58	-10.850250559914773
24	58	-10.184603751191627
26	58	-10.317247037039802
28	58	-10.739795614604596
30	58	-11.976035848817636
32	58	-10.514716387669882
34	58	-12.214746094753467
36	58	-9.912592860667091
38	58	-10.702477178774002
40	58	-12.55187824903583
42	58	-9.887594417218214
44	58	-9.591915648878887
46	58	-14.349464740722768
48	58	-11.073626269121975
50	58	-9.564879866922352
52	58	-9.199678765473863
54	58	-11.359967827020672
56	58	-8.827011946048726
58	58	-8.804578116627766
60	58	-10.885376490527497
62	58	-8.5788078923865
64	58	NaN
66	58	NaN
68	58	NaN
70	58	NaN
72	58	NaN
74	58	NaN
76	58	NaN
78	58	NaN
80	58	NaN
82	58	NaN
84	58	NaN
86	58	NaN
88	58	NaN
90	58	NaN
92	58	NaN
94	58	NaN
96	58	NaN
98	58	NaN
100	58	NaN
102	58	NaN
104	58	NaN
106	58	NaN
108	58	NaN
110	58	NaN
112	58	NaN
114	58	NaN
116	58	NaN
118	58	NaN
120	58	NaN

-120	56	-8.423836974865917
-118	56	-9.402072710619233
-116	56	-9.918886747071399
-114	56	-8.827011946048726
-112	56	-9.204240750572856
-110	56	-10.249772688064985
-108	56	-9.737674561415663
-106	56	-9.72755689850416
-104	56	-9.311510615885817
-102	56	-10.496644482407213
-100	56	-9.889845052871479
-98	56	-9.718375337413644
-96	56	-9.810701908805765
-94	56	-10.317250299872038
-92	56	-10.797192871664585
-90	56	-9.491167533918874
-88	56	-11.149212237336899
-86	56	-10.24459689138577
-84	56	-10.755975199314028
-82	56	-10.806153183399182
-80	56	-10.66910149307883
-78	56	-10.148581095434958
-76	56	-12.180902530252904
-74	56	-10.386158268438004
-72	56	-11.38688680956365
-70	56	-11.046911065640872
-68	56	-10.791894594872096
-66	56	-12.860614648829266
-64	56	-10.989092759869035
-62	56	-10.944647416325155
-60	56	-15.781977198755348
-58	56	-10.999911107676013
-56	56	-11.035348071538888
-54	56	-15.447198210192852
-52	56	-11.075393869267456
-50	56	-11.084510366159831
-48	56	-13.80498728650304
-46	56	-11.220350798606034
-44	56	-11.097924506248498
-42	56	-12.407976132349242
-40	56	-11.619437067776442
-38	56	-11.209431061375675
-36	56	-11.695662115312041
-34	56	-14.84722156688259
-32	56	-12.580230453924495
-30	56	-12.872906278908067
-28	56	-13.484181345040232
-26	56	-12.872906278908067
-24	56	-12.580230453924495
-22	56	-14.84722156688259
-20	56	-11.695662115312041
-18	56	-11.209431061375675
-16	56	-11.619437067776442
-14	56	-12.407976132349242
-12	56	-11.097924506248498
-10	56	-11.220350798606034
-8	56	-13.80498728650304
-6	56	-11.084510366159831
-4	56	-11.075393869267456
-2	56	-15.447198210192852
0	56	-11.035348071538888
2	56	-10.999911107676013
4	56	-15.781977198755348
6	56	-10.944647416325155
8	56	-10.989092759869035
10	56	-12.860614648829266
12	56	-10.791894594872096
14	56	-11.046911065640872
16	56	-11.38688680956365
18	56	-10.386158268438004
20	56	-12.180902530252904
22	56	-10.148581095434958
24	56	-10.66910149307883
26	56	-10.806153183399182
28	56	-10.755975199314028
30	56	-10.24459689138577
32	56	-11.149212237336899
34	56	-9.491167533918874
36	56	-10.797192871664585
38	56	-10.317250299872038
40	56	-9.810701908805765
42	56	-9.718375337413644
44	56	-9.889845052871479
46	56	-10.496644482407213
48	56	-9.311510615885817
50	56	-9.72755689850416
52	56	-9.737674561415663
54	56	-10.249772688064985
56	56	-9.204240750572856
58	56	-8.827011946048726
60	56	-9.918886747071399
62	56	-9.402072710619233
64	56	-8.423836974865917
66	56	NaN
68	56	NaN
70	56	NaN
72	56	NaN
74	56	NaN
76	56	NaN
78	56	NaN
80	56	NaN
82	56	NaN
84	56	NaN
86	56	NaN
88	56	NaN
90	56	NaN
92	56	NaN
94	56	NaN
96	56	NaN
98	56	NaN
100	56	NaN
102	56	NaN
104	56	NaN
106	56	NaN
108	56	NaN
110	56	NaN
112	56	NaN
114	56	NaN
116	56	NaN
118	56	NaN
120	56	NaN

-120	54	-8.52156385600283
-118	54	-10.685673631143265
-116	54	-10.299135192820506
-114	54	-10.059289129383014
-112	54	-11.359967827020672
-110	54	-10.249772688064985
-108	54	-10.106808721114158
-106	54	-10.766843704310276
-104	54	-9.643488749207428
-102	54	-10.692818379641803
-100	54	-11.255896673230037
-98	54	-10.375027357982054
-96	54	-9.951246272788536
-94	54	-11.791076308848478
-92	54	-10.94553993709759
-90	54	-11.615162870009009
-88	54	-10.824706021704396
-86	54	-10.147271283540308
-84	54	-13.142554146360906
-82	54	-10.789073881427338
-80	54	-11.346443931054807
-78	54	-12.099145861612394
-76	54	-13.605599138253037
-74	54	-13.59874197568316
-72	54	-11.51202756562321
-70	54	-11.099237116532938
-68	54	-14.23910142761732
-66	54	-10.927818706910742
-64	54	-11.025677023445713
-62	54	-13.300572488109031
-60	54	-10.96704169472032
-58	54	-11.053480399465421
-56	54	-15.44719824128095
-54	54	-11.094199911868804
-52	54	-11.054270683765756
-50	54	-12.87268662728927
-48	54	-11.324056186974968
-46	54	-11.064897909360738
-44	54	-11.993827165477096
-42	54	-11.818228468689043
-40	54	-11.197987824443336
-38	54	-11.662972902170809
-36	54	-12.923336789416737
-34	54	-11.542864347605674
-32	54	-11.811046625961106
-30	54	-13.177685611590435
-28	54	-11.510385266678455
-26	54	-11.510385266678455
-24	54	-13.177685611590435
-22	54	-11.811046625961106
-20	54	-11.542864347605674
-18	54	-12.923336789416737
-16	54	-11.662972902170809
-14	54	-11.197987824443336
-12	54	-11.818228468689043
-10	54	-11.993827165477096
-8	54	-11.064897909360738
-6	54	-11.324056186974968
-4	54	-12.87268662728927
-2	54	-11.054270683765756
0	54	-11.094199911868804
2	54	-15.44719824128095
4	54	-11.053480399465421
6	54	-10.96704169472032
8	54	-13.300572488109031
10	54	-11.025677023445713
12	54	-10.927818706910742
14	54	-14.23910142761732
16	54	-11.099237116532938
18	54	-11.51202756562321
20	54	-13.59874197568316
22	54	-13.605599138253037
24	54	-12.099145861612394
26	54	-11.346443931054807
28	54	-10.789073881427338
30	54	-13.142554146360906
32	54	-10.147271283540308
34	54	-10.824706021704396
36	54	-11.615162870009009
38	54	-10.94553993709759
40	54	-11.791076308848478
42	54	-9.951246272788536
44	54	-10.375027357982054
46	54	-11.255896673230037
48	54	-10.692818379641803
50	54	-9.643488749207428
52	54	-10.766843704310276
54	54	-10.106808721114158
56	54	-10.249772688064985
58	54	-11.359967827020672
60	54	-10.059289129383014
62	54	-10.299135192820506
64	54	-10.685673631143265
66	54	-8.52156385600283
68	54	NaN
70	54	NaN
72	54	NaN
74	54	NaN
76	54	NaN
78	54	NaN
80	54	NaN
82	54	NaN
84	54	NaN
86	54	NaN
88	54	NaN
90	54	NaN
92	54	NaN
94	54	NaN
96	54	NaN
98	54	NaN
100	54	NaN
102	54	NaN
104	54	NaN
106	54	NaN
108	54	NaN
110	54	NaN
112	54	NaN
114	54	NaN
116	54	NaN
118	54	NaN
120	54	NaN

-120	52	-7.92774861091103
-118	52	-9.601461969386598
-116	52	-9.140766821693461
-114	52	-8.882279567470611
-112	52	-11.391034856548542
-110	52	-9.199678765473863
-108	52	-9.737674561415663
-106	52	-10.766843704310276
-104	52	-11.08518915412706
-102	52	-9.59191430650747
-100	52	-10.810918285386506
-98	52	-11.916118037404004
-96	52	-9.967344115781447
-94	52	-10.108482580719903
-92	52	-13.214168260090437
-90	52	-10.388871569111036
-88	52	-10.54251693410344
-86	52	-10.257203759793924
-84	52	-11.319477192006739
-82	52	-13.495401597514341
-80	52	-10.43837580329566
-78	52	-10.470677906421775
-76	52	-10.624359454701679
-74	52	-10.179591741033754
-72	52	-11.483103513757678
-70	52	-11.165251281784277
-68	52	-10.730286600323137
-66	52	-11.216073523685507
-64	52	-12.206570419757382
-62	52	-10.906038473144788
-60	52	-11.11227477216024
-58	52	-13.544953444543431
-56	52	-11.075393913800223
-54	52	-11.054270683939212
-52	52	-12.690106856871807
-50	52	-11.385584891517464
-48	52	-11.049711796501263
-46	52	-11.752422361653426
-44	52	-12.119316360937093
-42	52	-11.198232037439931
-40	52	-11.379017022281776
-38	52	-13.540467636913121
-36	52	-11.61730080036653
-34	52	-11.266304942964881
-32	52	-11.705018068191094
-30	52	-13.524312055101866
-28	52	-11.48046949703093
-26	52	-11.18114334271355
-24	52	-11.48046949703093
-22	52	-13.524312055101866
-20	52	-11.705018068191094
-18	52	-11.266304942964881
-16	52	-11.61730080036653
-14	52	-13.540467636913121
-12	52	-11.379017022281776
-10	52	-11.198232037439931
-8	52	-12.119316360937093
-6	52	-11.752422361653426
-4	52	-11.049711796501263
-2	52	-11.385584891517464
0	52	-12.690106856871807
2	52	-11.054270683939212
4	52	-11.075393913800223
6	52	-13.544953444543431
8	52	-11.11227477216024
10	52	-10.906038473144788
12	52	-12.206570419757382
14	52	-11.216073523685507
16	52	-10.730286600323137
18	52	-11.165251281784277
20	52	-11.483103513757678
22	52	-10.179591741033754
24	52	-10.624359454701679
26	52	-10.470677906421775
28	52	-10.43837580329566
30	52	-13.495401597514341
32	52	-11.319477192006739
34	52	-10.257203759793924
36	52	-10.54251693410344
38	52	-10.388871569111036
40	52	-13.214168260090437
42	52	-10.108482580719903
44	52	-9.967344115781447
46	52	-11.916118037404004
48	52	-10.810918285386506
50	52	-9.59191430650747
52	52	-11.08518915412706
54	52	-10.766843704310276
56	52	-9.737674561415663
58	52	-9.199678765473863
60	52	-11.391034856548542
62	52	-8.882279567470611
64	52	-9.140766821693461
66	52	-9.601461969386598
68	52	-7.92774861091103
70	52	NaN
72	52	NaN
74	52	NaN
76	52	NaN
78	52	NaN
80	52	NaN
82	52	NaN
84	52	NaN
86	52	NaN
88	52	NaN
90	52	NaN
92	52	NaN
94	52	NaN
96	52	NaN
98	52	NaN
100	52	NaN
102	52	NaN
104	52	NaN
106	52	NaN
108	52	NaN
110	52	NaN
112	52	NaN
114	52	NaN
116	52	NaN
118	52	NaN
120	52	NaN

-120	50	-7.726238648693506
-118	50	-8.49654834584039
-116	50	-10.51915225615843
-114	50	-8.853036441480743
-112	50	-8.951988628697354
-110	50	-10.325220476452593
-108	50	-9.564879866922352
-106	50	-9.72755689850416
-104	50	-9.643488749207428
-102	50	-9.59191430650747
-100	50	-10.048436610161037
-98	50	-9.744194611308515
-96	50	-11.236282135064064
-94	50	-9.82733963913857
-92	50	-9.862350572630795
-90	50	-10.285007824349748
-88	50	-10.535220543939225
-86	50	-9.904587560969858
-84	50	-10.440465038187392
-82	50	-9.884271906175492
-80	50	-12.73247872752889
-78	50	-12.75864104766715
-76	50	-10.797805644633735
-74	50	-10.382905213260912
-72	50	-13.194992963603495
-70	50	-10.47262535284008
-68	50	-10.960926514640722
-66	50	-11.788593320927887
-64	50	-10.822162899292309
-62	50	-11.2196200945301
-60	50	-12.59227520898829
-58	50	-11.029216916197749
-56	50	-11.084516100501101
-54	50	-12.872686831669386
-52	50	-11.385584891461521
-50	50	-11.046613393510773
-48	50	-11.654881228643264
-46	50	-12.392471262462498
-44	50	-11.243286040419568
-42	50	-11.283912288851482
-40	50	-12.41270721841842
-38	50	-12.014089587415773
-36	50	-11.364766631352142
-34	50	-11.476543384800049
-32	50	-12.309562488455454
-30	50	-13.050026088055139
-28	50	-11.883920352039398
-26	50	-11.60741956099613
-24	50	-11.60741956099613
-22	50	-11.883920352039398
-20	50	-13.050026088055139
-18	50	-12.309562488455454
-16	50	-11.476543384800049
-14	50	-11.364766631352142
-12	50	-12.014089587415773
-10	50	-12.41270721841842
-8	50	-11.283912288851482
-6	50	-11.243286040419568
-4	50	-12.392471262462498
-2	50	-11.654881228643264
0	50	-11.046613393510773
2	50	-11.385584891461521
4	50	-12.872686831669386
6	50	-11.084516100501101
8	50	-11.029216916197749
10	50	-12.59227520898829
12	50	-11.2196200945301
14	50	-10.822162899292309
16	50	-11.788593320927887
18	50	-10.960926514640722
20	50	-10.47262535284008
22	50	-13.194992963603495
24	50	-10.382905213260912
26	50	-10.797805644633735
28	50	-12.75864104766715
30	50	-12.73247872752889
32	50	-9.884271906175492
34	50	-10.440465038187392
36	50	-9.904587560969858
38	50	-10.535220543939225
40	50	-10.285007824349748
42	50	-9.862350572630795
44	50	-9.82733963913857
46	50	-11.236282135064064
48	50	-9.744194611308515
50	50	-10.048436610161037
52	50	-9.59191430650747
54	50	-9.643488749207428
56	50	-9.72755689850416
58	50	-9.564879866922352
60	50	-10.325220476452593
62	50	-8.951988628697354
64	50	-8.853036441480743
66	50	-10.51915225615843
68	50	-8.49654834584039
70	50	-7.726238648693506
72	50	NaN
74	50	NaN
76	50	NaN
78	50	NaN
80	50	NaN
82	50	NaN
84	50	NaN
86	50	NaN
88	50	NaN
90	50	NaN
92	50	NaN
94	50	NaN
96	50	NaN
98	50	NaN
100	50	NaN
102	50	NaN
104	50	NaN
106	50	NaN
108	50	NaN
110	50	NaN
112	50	NaN
114	50	NaN
116	50	NaN
118	50	NaN
120	50	NaN

-120	48	-7.6982353236834244
-118	48	-8.737013111290729
-116	48	-9.394385310570007
-114	48	-11.345510863251878
-112	48	-9.649114664865206
-110	48	-11.753434820000166
-108	48	-9.826121019833373
-106	48	-11.073626269121975
-104	48	-9.311510615885817
-102	48	-10.692818379641803
-100	48	-10.810918285386506
-98	48	-9.744194611308515
-96	48	-9.802044935564577
-94	48	-11.16214094800612
-92	48	-10.460119594623015
-90	48	-9.956689550202773
-88	48	-10.696782972598287
-86	48	-11.257231279966566
-84	48	-12.512495652668955
-82	48	-10.199439607821322
-80	48	-11.531682968115597
-78	48	-10.455760327306223
-76	48	-11.61958326271761
-74	48	-11.489545304731642
-72	48	-14.040545671672877
-70	48	-13.228212119683619
-68	48	-12.440263195815211
-66	48	-11.17282510831216
-64	48	-11.533475431332981
-62	48	-12.037609428022764
-60	48	-10.986593590864377
-58	48	-11.16816574348832
-56	48	-13.849720262536284
-54	48	-11.324050148315353
-52	48	-11.049711771142192
-50	48	-11.654881228721084
-48	48	-12.505323584729377
-46	48	-11.272836522199595
-44	48	-11.246387056330132
-42	48	-12.099273719719738
-40	48	-12.354848438535866
-38	48	-11.453053461851036
-36	48	-11.456795844593191
-34	48	-12.095885271449678
-32	48	-14.437426856118192
-30	48	-12.337470549611957
-28	48	-12.208205075632572
-26	48	-12.477821839696924
-24	48	-12.692313767397566
-22	48	-12.477821839696924
-20	48	-12.208205075632572
-18	48	-12.337470549611957
-16	48	-14.437426856118192
-14	48	-12.095885271449678
-12	48	-11.456795844593191
-10	48	-11.453053461851036
-8	48	-12.354848438535866
-6	48	-12.099273719719738
-4	48	-11.246387056330132
-2	48	-11.272836522199595
0	48	-12.505323584729377
2	48	-11.654881228721084
4	48	-11.049711771142192
6	48	-11.324050148315353
8	48	-13.849720262536284
10	48	-11.16816574348832
12	48	-10.986593590864377
14	48	-12.037609428022764
16	48	-11.533475431332981
18	48	-11.17282510831216
20	48	-12.440263195815211
22	48	-13.228212119683619
24	48	-14.040545671672877
26	48	-11.489545304731642
28	48	-11.61958326271761
30	48	-10.455760327306223
32	48	-11.531682968115597
34	48	-10.199439607821322
36	48	-12.512495652668955
38	48	-11.257231279966566
40	48	-10.696782972598287
42	48	-9.956689550202773
44	48	-10.460119594623015
46	48	-11.16214094800612
48	48	-9.802044935564577
50	48	-9.744194611308515
52	48	-10.810918285386506
54	48	-10.692818379641803
56	48	-9.311510615885817
58	48	-11.073626269121975
60	48	-9.826121019833373
62	48	-11.753434820000166
64	48	-9.649114664865206
66	48	-11.345510863251878
68	48	-9.394385310570007
70	48	-8.737013111290729
72	48	-7.6982353236834244
74	48	NaN
76	48	NaN
78	48	NaN
80	48	NaN
82	48	NaN
84	48	NaN
86	48	NaN
88	48	NaN
90	48	NaN
92	48	NaN
94	48	NaN
96	48	NaN
98	48	NaN
100	48	NaN
102	48	NaN
104	48	NaN
106	48	NaN
108	48	NaN
110	48	NaN
112	48	NaN
114	48	NaN
116	48	NaN
118	48	NaN
120	48	NaN

-120	46	-7.404976562115104
-118	46	-8.55647811516319
-116	46	-10.123559582005017
-114	46	-9.613821077968069
-112	46	-9.993334514051634
-110	46	-9.978060414450752
-108	46	-9.60467544098328
-106	46	-11.327571186273119
-104	46	-14.349464740722768
-102	46	-10.496644482407213
-100	46	-11.255896673230037
-98	46	-11.916118037404004
-96	46	-11.236282135064064
-94	46	-11.16214094800612
-92	46	-11.713064067996054
-90	46	-10.433855033849841
-88	46	-10.66570659066149
-86	46	-11.107387696219533
-84	46	-10.687488409763978
-82	46	-11.088745894779045
-80	46	-10.672987584861184
-78	46	-14.98918364557669
-76	46	-11.0732547525892
-74	46	-10.657094676622112
-72	46	-11.069349217195313
-70	46	-10.30302462043109
-68	46	-11.057621220311807
-66	46	-12.435413081945086
-64	46	-11.143212187422392
-62	46	-10.953270104535578
-60	46	-11.387108802065244
-58	46	-13.180735527328073
-56	46	-11.214117804843351
-54	46	-11.06235873463785
-52	46	-11.752414625697696
-50	46	-12.39247133772765
-48	46	-11.272836522084573
-46	46	-11.235981225068345
-44	46	-11.977680244993492
-42	46	-12.636605263394793
-40	46	-11.51404356222001
-38	46	-11.420765610892143
-36	46	-11.901134257979125
-34	46	-14.431051012887922
-32	46	-12.351753809875907
-30	46	-12.048146232860772
-28	46	-12.370138739135575
-26	46	-13.59068639828051
-24	46	-13.864313867314427
-22	46	-13.864313867314427
-20	46	-13.59068639828051
-18	46	-12.370138739135575
-16	46	-12.048146232860772
-14	46	-12.351753809875907
-12	46	-14.431051012887922
-10	46	-11.901134257979125
-8	46	-11.420765610892143
-6	46	-11.51404356222001
-4	46	-12.636605263394793
-2	46	-11.977680244993492
0	46	-11.235981225068345
2	46	-11.272836522084573
4	46	-12.39247133772765
6	46	-11.752414625697696
8	46	-11.06235873463785
10	46	-11.214117804843351
12	46	-13.180735527328073
14	46	-11.387108802065244
16	46	-10.953270104535578
18	46	-11.143212187422392
20	46	-12.435413081945086
22	46	-11.057621220311807
24	46	-10.30302462043109
26	46	-11.069349217195313
28	46	-10.657094676622112
30	46	-11.0732547525892
32	46	-14.98918364557669
34	46	-10.672987584861184
36	46	-11.088745894779045
38	46	-10.687488409763978
40	46	-11.107387696219533
42	46	-10.66570659066149
44	46	-10.433855033849841
46	46	-11.713064067996054
48	46	-11.16214094800612
50	46	-11.236282135064064
52	46	-11.916118037404004
54	46	-11.255896673230037
56	46	-10.496644482407213
58	46	-14.349464740722768
60	46	-11.327571186273119
62	46	-9.60467544098328
64	46	-9.978060414450752
66	46	-9.993334514051634
68	46	-9.613821077968069
70	46	-10.123559582005017
72	46	-8.55647811516319
74	46	-7.404976562115104
76	46	NaN
78	46	NaN
80	46	NaN
82	46	NaN
84	46	NaN
86	46	NaN
88	46	NaN
90	46	NaN
92	46	NaN
94	46	NaN
96	46	NaN
98	46	NaN
100	46	NaN
102	46	NaN
104	46	NaN
106	46	NaN
108	46	NaN
110	46	NaN
112	46	NaN
114	46	NaN
116	46	NaN
118	46	NaN
120	46	NaN

-120	44	-7.413685464276575
-118	44	-8.304847431207868
-116	44	-8.61051348645529
-114	44	-10.353670469136201
-112	44	-8.771471974110362
-110	44	-10.354631702083505
-108	44	-9.393806951793952
-106	44	-11.373878085514733
-104	44	-9.905997193596505
-102	44	-9.591915648878887
-100	44	-9.889845052871479
-98	44	-10.375027357982054
-96	44	-9.967344115781447
-94	44	-9.82733963913857
-92	44	-10.460119594623015
-90	44	-10.433855033849841
-88	44	-10.575134711194174
-86	44	-9.839988204121434
-84	44	-12.579991607895192
-82	44	-11.423385594489867
-80	44	-10.013507086483667
-78	44	-10.10427038159668
-76	44	-11.462210634811333
-74	44	-11.492424319816408
-72	44	-10.994838303274177
-70	44	-10.386830238978684
-68	44	-11.589709469681276
-66	44	-10.764115563625293
-64	44	-10.558990834043527
-62	44	-11.420622845767516
-60	44	-12.014220577451942
-58	44	-11.062687251837838
-56	44	-11.0953001835647
-54	44	-11.981674076281017
-52	44	-12.125937910802149
-50	44	-11.243289947614503
-48	44	-11.246387075029135
-46	44	-11.977680244690482
-44	44	-12.754173106241833
-42	44	-11.551604296317452
-40	44	-11.406192594778107
-38	44	-11.778056342848274
-36	44	-13.23864644786176
-34	44	-12.565193905410519
-32	44	-12.004322790431061
-30	44	-12.069631880930286
-28	44	-12.62471982504443
-26	44	-15.133181108748897
-24	44	-13.095321641293777
-22	44	-12.74734089478748
-20	44	-13.095321641293777
-18	44	-15.133181108748897
-16	44	-12.62471982504443
-14	44	-12.069631880930286
-12	44	-12.004322790431061
-10	44	-12.565193905410519
-8	44	-13.23864644786176
-6	44	-11.778056342848274
-4	44	-11.406192594778107
-2	44	-11.551604296317452
0	44	-12.754173106241833
2	44	-11.977680244690482
4	44	-11.246387075029135
6	44	-11.243289947614503
8	44	-12.125937910802149
10	44	-11.981674076281017
12	44	-11.0953001835647
14	44	-11.062687251837838
16	44	-12.014220577451942
18	44	-11.420622845767516
20	44	-10.558990834043527
22	44	-10.764115563625293
24	44	-11.589709469681276
26	44	-10.386830238978684
28	44	-10.994838303274177
30	44	-11.492424319816408
32	44	-11.462210634811333
34	44	-10.10427038159668
36	44	-10.013507086483667
38	44	-11.423385594489867
40	44	-12.579991607895192
42	44	-9.839988204121434
44	44	-10.575134711194174
46	44	-10.433855033849841
48	44	-10.460119594623015
50	44	-9.82733963913857
52	44	-9.967344115781447
54	44	-10.375027357982054
56	44	-9.889845052871479
58	44	-9.591915648878887
60	44	-9.905997193596505
62	44	-11.373878085514733
64	44	-9.393806951793952
66	44	-10.354631702083505
68	44	-8.771471974110362
70	44	-10.353670469136201
72	44	-8.61051348645529
74	44	-8.304847431207868
76	44	-7.413685464276575
78	44	NaN
80	44	NaN
82	44	NaN
84	44	NaN
86	44	NaN
88	44	NaN
90	44	NaN
92	44	NaN
94	44	NaN
96	44	NaN
98	44	NaN
100	44	NaN
102	44	NaN
104	44	NaN
106	44	NaN
108	44	NaN
110	44	NaN
112	44	NaN
114	44	NaN
116	44	NaN
118	44	NaN
120	44	NaN

-120	42	-7.667475377701549
-118	42	-10.125231123074132
-116	42	-8.573678951896879
-114	42	-8.815973727647133
-112	42	-9.829228258936247
-110	42	-9.107372801488204
-108	42	-10.174227124112248
-106	42	-10.22402165645219
-104	42	-9.1531874421791
-102	42	-10.147239523966784
-100	42	-9.887594417218214
-98	42	-9.718375337413644
-96	42	-9.951246272788536
-94	42	-10.108482580719903
-92	42	-9.862350572630795
-90	42	-9.956689550202773
-88	42	-10.66570659066149
-86	42	-9.839988204121434
-84	42	-10.914779600171332
-82	42	-10.150593007766643
-80	42	-11.08108043184497
-78	42	-10.433338486188294
-76	42	-10.79398847413459
-74	42	-10.153924799674074
-72	42	-13.133588819964936
-70	42	-11.987094116807606
-68	42	-13.329812437658504
-66	42	-11.398022481692442
-64	42	-11.314264831093789
-62	42	-12.810624833992307
-60	42	-11.09041917099766
-58	42	-11.146562085961078
-56	42	-12.407961236582825
-54	42	-11.823124276265789
-52	42	-11.203246891288801
-50	42	-11.286515985980897
-48	42	-12.099281497406691
-46	42	-12.63660520423987
-44	42	-11.551604296537418
-42	42	-11.40305652778825
-40	42	-11.725314724517226
-38	42	-12.876110446074883
-36	42	-12.816686457540396
-34	42	-12.058398087192375
-32	42	-12.000168693688607
-30	42	-12.325147165287806
-28	42	-13.170804296835628
-26	42	-14.739230225301423
-24	42	-13.153351372006414
-22	42	-12.837252871944218
-20	42	-12.837252871944218
-18	42	-13.153351372006414
-16	42	-14.739230225301423
-14	42	-13.170804296835628
-12	42	-12.325147165287806
-10	42	-12.000168693688607
-8	42	-12.058398087192375
-6	42	-12.816686457540396
-4	42	-12.876110446074883
-2	42	-11.725314724517226
0	42	-11.40305652778825
2	42	-11.551604296537418
4	42	-12.63660520423987
6	42	-12.099281497406691
8	42	-11.286515985980897
10	42	-11.203246891288801
12	42	-11.823124276265789
14	42	-12.407961236582825
16	42	-11.146562085961078
18	42	-11.09041917099766
20	42	-12.810624833992307
22	42	-11.314264831093789
24	42	-11.398022481692442
26	42	-13.329812437658504
28	42	-11.987094116807606
30	42	-13.133588819964936
32	42	-10.153924799674074
34	42	-10.79398847413459
36	42	-10.433338486188294
38	42	-11.08108043184497
40	42	-10.150593007766643
42	42	-10.914779600171332
44	42	-9.839988204121434
46	42	-10.66570659066149
48	42	-9.956689550202773
50	42	-9.862350572630795
52	42	-10.108482580719903
54	42	-9.951246272788536
56	42	-9.718375337413644
58	42	-9.887594417218214
60	42	-10.147239523966784
62	42	-9.1531874421791
64	42	-10.22402165645219
66	42	-10.174227124112248
68	42	-9.107372801488204
70	42	-9.829228258936247
72	42	-8.815973727647133
74	42	-8.573678951896879
76	42	-10.125231123074132
78	42	-7.667475377701549
80	42	NaN
82	42	NaN
84	42	NaN
86	42	NaN
88	42	NaN
90	42	NaN
92	42	NaN
94	42	NaN
96	42	NaN
98	42	NaN
100	42	NaN
102	42	NaN
104	42	NaN
106	42	NaN
108	42	NaN
110	42	NaN
112	42	NaN
114	42	NaN
116	42	NaN
118	42	NaN
120	42	NaN

-120	40	-7.7271915190114315
-118	40	-8.888800323882542
-116	40	-10.535146643140052
-114	40	-9.21240423467909
-112	40	-9.918965956033933
-110	40	-10.12564261150898
-108	40	-12.115198856251794
-106	40	-9.480001505913025
-104	40	-12.98419098385681
-102	40	-9.890964300262436
-100	40	-10.694547627632854
-98	40	-12.55187824903583
-96	40	-9.810701908805765
-94	40	-11.791076308848478
-92	40	-13.214168260090437
-90	40	-10.285007824349748
-88	40	-10.696782972598287
-86	40	-11.107387696219533
-84	40	-12.579991607895192
-82	40	-10.150593007766643
-80	40	-11.46826182165762
-78	40	-11.372833576154134
-76	40	-11.790250747476327
-74	40	-10.921205539352481
-72	40	-12.64725933355516
-70	40	-10.53124057995359
-68	40	-12.64283434166957
-66	40	-11.012472721764988
-64	40	-11.279114074521331
-62	40	-11.826809209770918
-60	40	-12.118316929609962
-58	40	-14.785962954044743
-56	40	-11.61943709912
-54	40	-11.197991557182446
-52	40	-11.381880872290646
-50	40	-12.428168658765347
-48	40	-12.34794870734725
-46	40	-11.5140398761985
-44	40	-11.406192581059384
-42	40	-11.725314724786477
-40	40	-12.779597125157025
-38	40	-12.982397736423804
-36	40	-12.107885528133798
-34	40	-11.985308760494414
-32	40	-12.2183852661631
-30	40	-12.829161915033962
-28	40	-14.505821280791412
-26	40	-13.82960223132736
-24	40	-13.290311858251956
-22	40	-13.182847393879022
-20	40	-13.17471687653184
-18	40	-13.182847393879022
-16	40	-13.290311858251956
-14	40	-13.82960223132736
-12	40	-14.505821280791412
-10	40	-12.829161915033962
-8	40	-12.2183852661631
-6	40	-11.985308760494414
-4	40	-12.107885528133798
-2	40	-12.982397736423804
0	40	-12.779597125157025
2	40	-11.725314724786477
4	40	-11.406192581059384
6	40	-11.5140398761985
8	40	-12.34794870734725
10	40	-12.428168658765347
12	40	-11.381880872290646
14	40	-11.197991557182446
16	40	-11.61943709912
18	40	-14.785962954044743
20	40	-12.118316929609962
22	40	-11.826809209770918
24	40	-11.279114074521331
26	40	-11.012472721764988
28	40	-12.64283434166957
30	40	-10.53124057995359
32	40	-12.64725933355516
34	40	-10.921205539352481
36	40	-11.790250747476327
38	40	-11.372833576154134
40	40	-11.46826182165762
42	40	-10.150593007766643
44	40	-12.579991607895192
46	40	-11.107387696219533
48	40	-10.696782972598287
50	40	-10.285007824349748
52	40	-13.214168260090437
54	40	-11.791076308848478
56	40	-9.810701908805765
58	40	-12.55187824903583
60	40	-10.694547627632854
62	40	-9.890964300262436
64	40	-12.98419098385681
66	40	-9.480001505913025
68	40	-12.115198856251794
70	40	-10.12564261150898
72	40	-9.918965956033933
74	40	-9.21240423467909
76	40	-10.535146643140052
78	40	-8.888800323882542
80	40	-7.7271915190114315
82	40	NaN
84	40	NaN
86	40	NaN
88	40	NaN
90	40	NaN
92	40	NaN
94	40	NaN
96	40	NaN
98	40	NaN
100	40	NaN
102	40	NaN
104	40	NaN
106	40	NaN
108	40	NaN
110	40	NaN
112	40	NaN
114	40	NaN
116	40	NaN
118	40	NaN
120	40	NaN

-120	38	-8.300951695583896
-118	38	-8.118612741679602
-116	38	-12.860430655058144
-114	38	-9.632136679555877
-112	38	-12.304887950143035
-110	38	-9.712141374288978
-108	38	-12.665793439002913
-106	38	-10.044998686940023
-104	38	-11.088859970082805
-102	38	-10.886032038262652
-100	38	-10.073570179984063
-98	38	-10.767298012161552
-96	38	-10.702477178774002
-94	38	-10.317250299872038
-92	38	-10.94553993709759
-90	38	-10.388871569111036
-88	38	-10.535220543939225
-86	38	-11.257231279966566
-84	38	-10.687488409763978
-82	38	-11.423385594489867
-80	38	-11.08108043184497
-78	38	-11.372833576154134
-76	38	-10.457209213110323
-74	38	-10.71330631270203
-72	38	-11.412664259690109
-70	38	-13.514430639040299
-68	38	-12.689174153314756
-66	38	-10.496380888269819
-64	38	-10.639730666533547
-62	38	-14.288801924717063
-60	38	-11.201280226787492
-58	38	-11.04763499398448
-56	38	-11.209431058413598
-54	38	-11.662972927327338
-52	38	-13.54050049051713
-50	38	-12.009177406228629
-48	38	-11.447694206946922
-46	38	-11.418275847782589
-44	38	-11.778052234953183
-42	38	-12.876110398374761
-40	38	-12.98239773549386
-38	38	-12.127025641401504
-36	38	-11.982715794332684
-34	38	-12.167539846227372
-32	38	-12.673496654067783
-30	38	-13.820610086654725
-28	38	-14.364992941907806
-26	38	-13.506271284089104
-24	38	-13.41310634677436
-22	38	-13.554059914211345
-20	38	-13.719161695938672
-18	38	-13.719161695938672
-16	38	-13.554059914211345
-14	38	-13.41310634677436
-12	38	-13.506271284089104
-10	38	-14.364992941907806
-8	38	-13.820610086654725
-6	38	-12.673496654067783
-4	38	-12.167539846227372
-2	38	-11.982715794332684
0	38	-12.127025641401504
2	38	-12.98239773549386
4	38	-12.876110398374761
6	38	-11.778052234953183
8	38	-11.418275847782589
10	38	-11.447694206946922
12	38	-12.009177406228629
14	38	-13.54050049051713
16	38	-11.662972927327338
18	38	-11.209431058413598
20	38	-11.04763499398448
22	38	-11.201280226787492
24	38	-14.288801924717063
26	38	-10.639730666533547
28	38	-10.496380888269819
30	38	-12.689174153314756
32	38	-13.514430639040299
34	38	-11.412664259690109
36	38	-10.71330631270203
38	38	-10.457209213110323
40	38	-11.372833576154134
42	38	-11.08108043184497
44	38	-11.423385594489867
46	38	-10.687488409763978
48	38	-11.257231279966566
50	38	-10.535220543939225
52	38	-10.388871569111036
54	38	-10.94553993709759
56	38	-10.317250299872038
58	38	-10.702477178774002
60	38	-10.767298012161552
62	38	-10.073570179984063
64	38	-10.886032038262652
66	38	-11.088859970082805
68	38	-10.044998686940023
70	38	-12.665793439002913
72	38	-9.712141374288978
74	38	-12.304887950143035
76	38	-9.632136679555877
78	38	-12.860430655058144
80	38	-8.118612741679602
82	38	-8.300951695583896
84	38	NaN
86	38	NaN
88	38	NaN
90	38	NaN
92	38	NaN
94	38	NaN
96	38	NaN
98	38	NaN
100	38	NaN
102	38	NaN
104	38	NaN
106	38	NaN
108	38	NaN
110	38	NaN
112	38	NaN
114	38	NaN
116	38	NaN
118	38	NaN
120	38	NaN

-120	36	-11.492046370346698
-118	36	-7.408861831471321
-116	36	-8.852278314883888
-114	36	-9.18249107130936
-112	36	-9.119695116596883
-110	36	-9.462407544943327
-108	36	-9.505955347252083
-106	36	-10.093088402454272
-104	36	-10.317983418452737
-102	36	-9.749347486520866
-100	36	-10.000318463100832
-98	36	-11.588831345462093
-96	36	-10.577520619475804
-94	36	-9.912592860667091
-92	36	-10.797192871664585
-90	36	-11.615162870009009
-88	36	-10.54251693410344
-86	36	-9.904587560969858
-84	36	-12.512495652668955
-82	36	-11.088745894779045
-80	36	-10.013507086483667
-78	36	-10.433338486188294
-76	36	-11.790250747476327
-74	36	-10.71330631270203
-72	36	-10.74082269918585
-70	36	-10.209417977489379
-68	36	-11.608658596593159
-66	36	-11.836782506518453
-64	36	-11.36486537679508
-62	36	-12.064112358618567
-60	36	-10.717818672019217
-58	36	-10.810296316489692
-56	36	-11.695662109824067
-54	36	-12.923336804467674
-52	36	-11.617300781774823
-50	36	-11.36476345782121
-48	36	-11.454214857551827
-46	36	-11.89344042499199
-44	36	-13.224619580886861
-42	36	-12.816696446975074
-40	36	-12.107885545947882
-38	36	-11.98271579400673
-36	36	-12.152238197161871
-34	36	-12.604843175007883
-32	36	-13.553975901579554
-30	36	-14.992595488912743
-28	36	-13.62129070627918
-26	36	-13.433510342095852
-24	36	-13.567274165174052
-22	36	-13.888395028309331
-20	36	-14.279509320102326
-18	36	-14.481629091223628
-16	36	-14.279509320102326
-14	36	-13.888395028309331
-12	36	-13.567274165174052
-10	36	-13.433510342095852
-8	36	-13.62129070627918
-6	36	-14.992595488912743
-4	36	-13.553975901579554
-2	36	-12.604843175007883
0	36	-12.152238197161871
2	36	-11.98271579400673
4	36	-12.107885545947882
6	36	-12.816696446975074
8	36	-13.224619580886861
10	36	-11.89344042499199
12	36	-11.454214857551827
14	36	-11.36476345782121
16	36	-11.617300781774823
18	36	-12.923336804467674
20	36	-11.695662109824067
22	36	-10.810296316489692
24	36	-10.717818672019217
26	36	-12.064112358618567
28	36	-11.36486537679508
30	36	-11.836782506518453
32	36	-11.608658596593159
34	36	-10.209417977489379
36	36	-10.74082269918585
38	36	-10.71330631270203
40	36	-11.790250747476327
42	36	-10.433338486188294
44	36	-10.013507086483667
46	36	-11.088745894779045
48	36	-12.512495652668955
50	36	-9.904587560969858
52	36	-10.54251693410344
54	36	-11.615162870009009
56	36	-10.797192871664585
58	36	-9.912592860667091
60	36	-10.577520619475804
62	36	-11.588831345462093
64	36	-10.000318463100832
66	36	-9.749347486520866
68	36	-10.317983418452737
70	36	-10.093088402454272
72	36	-9.505955347252083
74	36	-9.462407544943327
76	36	-9.119695116596883
78	36	-9.18249107130936
80	36	-8.852278314883888
82	36	-7.408861831471321
84	36	-11.492046370346698
86	36	NaN
88	36	NaN
90	36	NaN
92	36	NaN
94	36	NaN
96	36	NaN
98	36	NaN
100	36	NaN
102	36	NaN
104	36	NaN
106	36	NaN
108	36	NaN
110	36	NaN
112	36	NaN
114	36	NaN
116	36	NaN
118	36	NaN
120	36	NaN

-120	34	-10.056885660187442
-118	34	-7.378923472738626
-116	34	-8.196369453984374
-114	34	-9.017836968598523
-112	34	-8.851538919667217
-110	34	-9.285230549841003
-108	34	-9.325807721608443
-106	34	-10.964166816354803
-104	34	-9.642140595403813
-102	34	-9.290854248343212
-100	34	-10.85649515829221
-98	34	-10.57137098593368
-96	34	-9.314984927960666
-94	34	-13.675132206252366
-92	34	-12.214746094753467
-90	34	-9.491167533918874
-88	34	-10.824706021704396
-86	34	-10.257203759793924
-84	34	-10.440465038187392
-82	34	-10.199439607821322
-80	34	-10.672987584861184
-78	34	-10.10427038159668
-76	34	-10.79398847413459
-74	34	-10.921205539352481
-72	34	-11.412664259690109
-70	34	-10.209417977489379
-68	34	-11.409342751585612
-66	34	-10.825194657635127
-64	34	-11.375347043928727
-62	34	-12.566852392638973
-60	34	-11.474658876933738
-58	34	-11.425842988464552
-56	34	-14.84722143372874
-54	34	-11.5428643518398
-52	34	-11.266304945571754
-50	34	-11.476543372223777
-48	34	-12.095879629137652
-46	34	-14.385557599590392
-44	34	-12.579123528568793
-42	34	-12.062414748139364
-40	34	-11.985312524985185
-38	34	-12.167539861557577
-36	34	-12.604843174442694
-34	34	-13.477249995270041
-32	34	-15.63571048102428
-30	34	-13.713691430014284
-28	34	-13.445886088315309
-26	34	-13.515967259885155
-24	34	-13.787831905465753
-22	34	-14.220679448183775
-20	34	-14.77580423614633
-18	34	-15.278123349234832
-16	34	-15.278123349234832
-14	34	-14.77580423614633
-12	34	-14.220679448183775
-10	34	-13.787831905465753
-8	34	-13.515967259885155
-6	34	-13.445886088315309
-4	34	-13.713691430014284
-2	34	-15.63571048102428
0	34	-13.477249995270041
2	34	-12.604843174442694
4	34	-12.167539861557577
6	34	-11.985312524985185
8	34	-12.062414748139364
10	34	-12.579123528568793
12	34	-14.385557599590392
14	34	-12.095879629137652
16	34	-11.476543372223777
18	34	-11.266304945571754
20	34	-11.5428643518398
22	34	-14.84722143372874
24	34	-11.425842988464552
26	34	-11.474658876933738
28	34	-12.566852392638973
30	34	-11.375347043928727
32	34	-10.825194657635127
34	34	-11.409342751585612
36	34	-10.209417977489379
38	34	-11.412664259690109
40	34	-10.921205539352481
42	34	-10.79398847413459
44	34	-10.10427038159668
46	34	-10.672987584861184
48	34	-10.199439607821322
50	34	-10.440465038187392
52	34	-10.257203759793924
54	34	-10.824706021704396
56	34	-9.491167533918874
58	34	-12.214746094753467
60	34	-13.675132206252366
62	34	-9.314984927960666
64	34	-10.57137098593368
66	34	-10.85649515829221
68	34	-9.290854248343212
70	34	-9.642140595403813
72	34	-10.964166816354803
74	34	-9.325807721608443
76	34	-9.285230549841003
78	34	-8.851538919667217
80	34	-9.017836968598523
82	34	-8.196369453984374
84	34	-7.378923472738626
86	34	-10.056885660187442
88	34	NaN
90	34	NaN
92	34	NaN
94	34	NaN
96	34	NaN
98	34	NaN
100	34	NaN
102	34	NaN
104	34	NaN
106	34	NaN
108	34	NaN
110	34	NaN
112	34	NaN
114	34	NaN
116	34	NaN
118	34	NaN
120	34	NaN

-120	32	-10.576089135148466
-118	32	-7.825379576078082
-116	32	-11.377213145041084
-114	32	-8.527662623246083
-112	32	-9.358845068212345
-110	32	-9.143473076842136
-108	32	-11.424065210573085
-106	32	-9.705671354943457
-104	32	-9.296897438672413
-102	32	-10.207751646076343
-100	32	-10.06732135285609
-98	32	-9.609583394854516
-96	32	-12.612060228016038
-94	32	-10.494533086892018
-92	32	-9.856322229018003
-90	32	-10.514716387669882
-88	32	-11.149212237336899
-86	32	-10.147271283540308
-84	32	-11.319477192006739
-82	32	-9.884271906175492
-80	32	-11.531682968115597
-78	32	-14.98918364557669
-76	32	-11.462210634811333
-74	32	-10.153924799674074
-72	32	-12.64725933355516
-70	32	-13.514430639040299
-68	32	-11.608658596593159
-66	32	-10.825194657635127
-64	32	-10.690391623920675
-62	32	-12.91054591968161
-60	32	-11.419175172131173
-58	32	-12.291929561379705
-56	32	-12.580230468070797
-54	32	-11.811046631688457
-52	32	-11.705018072647075
-50	32	-12.309562495126954
-48	32	-14.437427046538296
-46	32	-12.351760082117428
-44	32	-12.008127613717978
-42	32	-12.00747247475021
-40	32	-12.22275742576713
-38	32	-12.673503172673671
-36	32	-13.553975951643963
-34	32	-15.635710491721737
-32	32	-13.750250389106471
-30	32	-13.458375186001769
-28	32	-13.491199149658774
-26	32	-13.71250659868617
-24	32	-14.082991835386654
-22	32	-14.592437531118106
-20	32	-15.2395030057561
-18	32	-15.971371568144894
-16	32	-16
-14	32	-15.971371568144894
-12	32	-15.2395030057561
-10	32	-14.592437531118106
-8	32	-14.082991835386654
-6	32	-13.71250659868617
-4	32	-13.491199149658774
-2	32	-13.458375186001769
0	32	-13.750250389106471
2	32	-15.635710491721737
4	32	-13.553975951643963
6	32	-12.673503172673671
8	32	-12.22275742576713
10	32	-12.00747247475021
12	32	-12.008127613717978
14	32	-12.351760082117428
16	32	-14.437427046538296
18	32	-12.309562495126954
20	32	-11.705018072647075
22	32	-11.811046631688457
24	32	-12.580230468070797
26	32	-12.291929561379705
28	32	-11.419175172131173
30	32	-12.91054591968161
32	32	-10.690391623920675
34	32	-10.825194657635127
36	32	-11.608658596593159
38	32	-13.514430639040299
40	32	-12.64725933355516
42	32	-10.153924799674074
44	32	-11.462210634811333
46	32	-14.98918364557669
48	32	-11.531682968115597
50	32	-9.884271906175492
52	32	-11.319477192006739
54	32	-10.147271283540308
56	32	-11.149212237336899
58	32	-10.514716387669882
60	32	-9.856322229018003
62	32	-10.494533086892018
64	32	-12.612060228016038
66	32	-9.609583394854516
68	32	-10.06732135285609
70	32	-10.207751646076343
72	32	-9.296897438672413
74	32	-9.705671354943457
76	32	-11.424065210573085
78	32	-9.143473076842136
80	32	-9.358845068212345
82	32	-8.527662623246083
84	32	-11.377213145041084
86	32	-7.825379576078082
88	32	-10.576089135148466
90	32	NaN
92	32	NaN
94	32	NaN
96	32	NaN
98	32	NaN
100	32	NaN
102	32	NaN
104	32	NaN
106	32	NaN
108	32	NaN
110	32	NaN
112	32	NaN
114	32	NaN
116	32	NaN
118	32	NaN
120	32	NaN

-120	30	-9.454254781880316
-118	30	-8.155516267886568
-116	30	-8.041788567185678
-114	30	-10.887918345764726
-112	30	-9.20483740274628
-110	30	-10.789523507547617
-108	30	-10.195745492935716
-106	30	-9.72250216922461
-104	30	-10.470133376059398
-102	30	-9.955035788563693
-100	30	-11.14507986016897
-98	30	-10.96702671357597
-96	30	-9.90393778407267
-94	30	-13.042322240057869
-92	30	-10.161491900350724
-90	30	-10.43517811261088
-88	30	-11.976035848817636
-86	30	-10.24459689138577
-84	30	-13.142554146360906
-82	30	-13.495401597514341
-80	30	-12.73247872752889
-78	30	-10.455760327306223
-76	30	-11.0732547525892
-74	30	-11.492424319816408
-72	30	-13.133588819964936
-70	30	-10.53124057995359
-68	30	-12.689174153314756
-66	30	-11.836782506518453
-64	30	-11.375347043928727
-62	30	-12.91054591968161
-60	30	-10.747789495218727
-58	30	-11.053694601647345
-56	30	-12.87290629814334
-54	30	-13.177685588643394
-52	30	-13.524312026781425
-50	30	-13.050026072826757
-48	30	-12.337470543470504
-46	30	-12.048146246644796
-44	30	-12.069635974700113
-42	30	-12.330013132216758
-40	30	-12.84477573469661
-38	30	-13.840978871372144
-36	30	-14.992537518070671
-34	30	-13.713691381734899
-32	30	-13.458375187091958
-30	30	-13.484432313566993
-28	30	-13.678496380339954
-26	30	-14.004845642546373
-24	30	-14.452462076471038
-22	30	-15.022860738102855
-20	30	-15.726682443656173
-18	30	-16
-16	30	-16
-14	30	-16
-12	30	-16
-10	30	-15.726682443656173
-8	30	-15.022860738102855
-6	30	-14.452462076471038
-4	30	-14.004845642546373
-2	30	-13.678496380339954
0	30	-13.484432313566993
2	30	-13.458375187091958
4	30	-13.713691381734899
6	30	-14.992537518070671
8	30	-13.840978871372144
10	30	-12.84477573469661
12	30	-12.330013132216758
14	30	-12.069635974700113
16	30	-12.048146246644796
18	30	-12.337470543470504
20	30	-13.050026072826757
22	30	-13.524312026781425
24	30	-13.177685588643394
26	30	-12.87290629814334
28	30	-11.053694601647345
30	30	-10.747789495218727
32	30	-12.91054591968161
34	30	-11.375347043928727
36	30	-11.836782506518453
38	30	-12.689174153314756
40	30	-10.53124057995359
42	30	-13.133588819964936
44	30	-11.492424319816408
46	30	-11.0732547525892
48	30	-10.455760327306223
50	30	-12.73247872752889
52	30	-13.495401597514341
54	30	-13.142554146360906
56	30	-10.24459689138577
58	30	-11.976035848817636
60	30	-10.43517811261088
62	30	-10.161491900350724
64	30	-13.042322240057869
66	30	-9.90393778407267
68	30	-10.96702671357597
70	30	-11.14507986016897
72	30	-9.955035788563693
74	30	-10.470133376059398
76	30	-9.72250216922461
78	30	-10.195745492935716
80	30	-10.789523507547617
82	30	-9.20483740274628
84	30	-10.887918345764726
86	30	-8.041788567185678
88	30	-8.155516267886568
90	30	-9.454254781880316
92	30	NaN
94	30	NaN
96	30	NaN
98	30	NaN
100	30	NaN
102	30	NaN
104	30	NaN
106	30	NaN
108	30	NaN
110	30	NaN
112	30	NaN
114	30	NaN
116	30	NaN
118	30	NaN
120	30	NaN

-120	28	-12.643423355517115
-118	28	-9.551686939099937
-116	28	-7.560971578644772
-114	28	-9.276521530016545
-112	28	-10.750679311192933
-110	28	-13.20225047191534
-108	28	-10.071556335530868
-106	28	-11.30336512814234
-104	28	-10.348006414781787
-102	28	-11.126485671742648
-100	28	-10.313838852771587
-98	28	-10.68264362071636
-96	28	-11.06756544722872
-94	28	-10.92297359679225
-92	28	-11.653687866239746
-90	28	-10.983680830765135
-88	28	-11.504519778057128
-86	28	-10.739795614604596
-84	28	-10.755975199314028
-82	28	-10.789073881427338
-80	28	-10.43837580329566
-78	28	-12.75864104766715
-76	28	-11.61958326271761
-74	28	-10.657094676622112
-72	28	-10.994838303274177
-70	28	-11.987094116807606
-68	28	-12.64283434166957
-66	28	-10.496380888269819
-64	28	-11.36486537679508
-62	28	-12.566852392638973
-60	28	-11.419175172131173
-58	28	-11.053694601647345
-56	28	-13.484181380657818
-54	28	-11.510385262301561
-52	28	-11.480469493299221
-50	28	-11.883920347170967
-48	28	-12.2082050698224
-46	28	-12.370138733496265
-44	28	-12.624719844560905
-42	28	-13.170815010245173
-40	28	-14.546650274950379
-38	28	-14.300016191039814
-36	28	-13.60596923329191
-34	28	-13.445875231015853
-32	28	-13.491199117663747
-30	28	-13.678496381543512
-28	28	-13.980012561039475
-26	28	-14.386189624049926
-24	28	-14.89701044702565
-22	28	-15.519534248816072
-20	28	-16
-18	28	-16
-16	28	-16
-14	28	-16
-12	28	-16
-10	28	-16
-8	28	-16
-6	28	-15.519534248816072
-4	28	-14.89701044702565
-2	28	-14.386189624049926
0	28	-13.980012561039475
2	28	-13.678496381543512
4	28	-13.491199117663747
6	28	-13.445875231015853
8	28	-13.60596923329191
10	28	-14.300016191039814
12	28	-14.546650274950379
14	28	-13.170815010245173
16	28	-12.624719844560905
18	28	-12.370138733496265
20	28	-12.2082050698224
22	28	-11.883920347170967
24	28	-11.480469493299221
26	28	-11.510385262301561
28	28	-13.484181380657818
30	28	-11.053694601647345
32	28	-11.419175172131173
34	28	-12.566852392638973
36	28	-11.36486537679508
38	28	-10.496380888269819
40	28	-12.64283434166957
42	28	-11.987094116807606
44	28	-10.994838303274177
46	28	-10.657094676622112
48	28	-11.61958326271761
50	28	-12.75864104766715
52	28	-10.43837580329566
54	28	-10.789073881427338
56	28	-10.755975199314028
58	28	-10.739795614604596
60	28	-11.504519778057128
62	28	-10.983680830765135
64	28	-11.653687866239746
66	28	-10.92297359679225
68	28	-11.06756544722872
70	28	-10.68264362071636
72	28	-10.313838852771587
74	28	-11.126485671742648
76	28	-10.348006414781787
78	28	-11.30336512814234
80	28	-10.071556335530868
82	28	-13.20225047191534
84	28	-10.750679311192933
86	28	-9.276521530016545
88	28	-7.560971578644772
90	28	-9.551686939099937
92	28	-12.643423355517115
94	28	NaN
96	28	NaN
98	28	NaN
100	28	NaN
102	28	NaN
104	28	NaN
106	28	NaN
108	28	NaN
110	28	NaN
112	28	NaN
114	28	NaN
116	28	NaN
118	28	NaN
120	28	NaN

-120	26	-10.116957032485878
-118	26	-9.13746298203936
-116	26	-7.308042206009044
-114	26	-8.752227411815491
-112	26	-10.946821704007226
-110	26	-9.467302875490162
-108	26	-9.607424261820238
-106	26	-10.44851893353865
-104	26	-11.473026654281712
-102	26	-9.841015566091258
-100	26	-10.80385933422278
-98	26	-11.524344314142166
-96	26	-12.112967530169996
-94	26	-9.937690552451517
-92	26	-12.404772856743453
-90	26	-10.262987996332887
-88	26	-10.766962392818446
-86	26	-12.806642200019704
-84	26	-10.317247037039802
-82	26	-10.806153183399182
-80	26	-11.346443931054807
-78	26	-10.470677906421775
-76	26	-10.797805644633735
-74	26	-11.489545304731642
-72	26	-11.069349217195313
-70	26	-10.386830238978684
-68	26	-13.329812437658504
-66	26	-11.012472721764988
-64	26	-10.639730666533547
-62	26	-12.064112358618567
-60	26	-11.474658876933738
-58	26	-12.291929561379705
-56	26	-12.87290629814334
-54	26	-11.510385262301561
-52	26	-11.181143339931547
-50	26	-11.607419557258048
-48	26	-12.477821831928985
-46	26	-13.59068637791262
-44	26	-15.133181029932228
-42	26	-14.7392300955749
-40	26	-13.829584120783109
-38	26	-13.492603188046528
-36	26	-13.40904361754673
-34	26	-13.503013547183212
-32	26	-13.712494064203359
-30	26	-14.004845597950325
-28	26	-14.386189626182098
-26	26	-14.856459980324226
-24	26	-15.420650831792168
-22	26	-16
-20	26	-16
-18	26	-16
-16	26	-16
-14	26	-16
-12	26	-16
-10	26	-16
-8	26	-16
-6	26	-16
-4	26	-16
-2	26	-15.420650831792168
0	26	-14.856459980324226
2	26	-14.386189626182098
4	26	-14.004845597950325
6	26	-13.712494064203359
8	26	-13.503013547183212
10	26	-13.40904361754673
12	26	-13.492603188046528
14	26	-13.829584120783109
16	26	-14.7392300955749
18	26	-15.133181029932228
20	26	-13.59068637791262
22	26	-12.477821831928985
24	26	-11.607419557258048
26	26	-11.181143339931547
28	26	-11.510385262301561
30	26	-12.87290629814334
32	26	-12.291929561379705
34	26	-11.474658876933738
36	26	-12.064112358618567
38	26	-10.639730666533547
40	26	-11.012472721764988
42	26	-13.329812437658504
44	26	-10.386830238978684
46	26	-11.069349217195313
48	26	-11.489545304731642
50	26	-10.797805644633735
52	26	-10.470677906421775
54	26	-11.346443931054807
56	26	-10.806153183399182
58	26	-10.317247037039802
60	26	-12.806642200019704
62	26	-10.766962392818446
64	26	-10.262987996332887
66	26	-12.404772856743453
68	26	-9.937690552451517
70	26	-12.112967530169996
72	26	-11.524344314142166
74	26	-10.80385933422278
76	26	-9.841015566091258
78	26	-11.473026654281712
80	26	-10.44851893353865
82	26	-9.607424261820238
84	26	-9.467302875490162
86	26	-10.946821704007226
88	26	-8.752227411815491
90	26	-7.308042206009044
92	26	-9.13746298203936
94	26	-10.116957032485878
96	26	NaN
98	26	NaN
100	26	NaN
102	26	NaN
104	26	NaN
106	26	NaN
108	26	NaN
110	26	NaN
112	26	NaN
114	26	NaN
116	26	NaN
118	26	NaN
120	26	NaN

-120	24	-10.77805060774853
-118	24	-14.278256374479458
-116	24	-7.974196296227923
-114	24	-10.598264591929766
-112	24	-8.668165435013035
-110	24	-9.325257421212289
-108	24	-9.491948701822588
-106	24	-9.548322215731286
-104	24	-9.85520666962687
-102	24	-10.772180155475711
-100	24	-9.670233606222721
-98	24	-10.545646272280887
-96	24	-9.55822214723974
-94	24	-15.574154052549936
-92	24	-11.077008562970889
-90	24	-10.05501642589891
-88	24	-10.993988901706
-86	24	-9.805157145402301
-84	24	-12.417846295405043
-82	24	-10.184603751191627
-80	24	-10.66910149307883
-78	24	-12.099145861612394
-76	24	-10.624359454701679
-74	24	-10.382905213260912
-72	24	-14.040545671672877
-70	24	-10.30302462043109
-68	24	-11.589709469681276
-66	24	-11.398022481692442
-64	24	-11.279114074521331
-62	24	-14.288801924717063
-60	24	-10.717818672019217
-58	24	-11.425842988464552
-56	24	-12.580230468070797
-54	24	-13.177685588643394
-52	24	-11.480469493299221
-50	24	-11.607419557258048
-48	24	-12.69231375770689
-46	24	-13.864313894498835
-44	24	-13.095321652132368
-42	24	-13.153351381524404
-40	24	-13.290311833577023
-38	24	-13.413095844480802
-36	24	-13.553643122522576
-34	24	-13.75518536089178
-32	24	-14.061572763710267
-30	24	-14.452438716262215
-28	24	-14.897010355561877
-26	24	-15.420650836950198
-24	24	-16
-22	24	-16
-20	24	-16
-18	24	-16
-16	24	-16
-14	24	-16
-12	24	-16
-10	24	-16
-8	24	-16
-6	24	-16
-4	24	-16
-2	24	-16
0	24	-16
2	24	-15.420650836950198
4	24	-14.897010355561877
6	24	-14.452438716262215
8	24	-14.061572763710267
10	24	-13.75518536089178
12	24	-13.553643122522576
14	24	-13.413095844480802
16	24	-13.290311833577023
18	24	-13.153351381524404
20	24	-13.095321652132368
22	24	-13.864313894498835
24	24	-12.69231375770689
26	24	-11.607419557258048
28	24	-11.480469493299221
30	24	-13.177685588643394
32	24	-12.580230468070797
34	24	-11.425842988464552
36	24	-10.717818672019217
38	24	-14.288801924717063
40	24	-11.279114074521331
42	24	-11.398022481692442
44	24	-11.589709469681276
46	24	-10.30302462043109
48	24	-14.040545671672877
50	24	-10.382905213260912
52	24	-10.624359454701679
54	24	-12.099145861612394
56	24	-10.66910149307883
58	24	-10.184603751191627
60	24	-12.417846295405043
62	24	-9.805157145402301
64	24	-10.993988901706
66	24	-10.05501642589891
68	24	-11.077008562970889
70	24	-15.574154052549936
72	24	-9.55822214723974
74	24	-10.545646272280887
76	24	-9.670233606222721
78	24	-10.772180155475711
80	24	-9.85520666962687
82	24	-9.548322215731286
84	24	-9.491948701822588
86	24	-9.325257421212289
88	24	-8.668165435013035
90	24	-10.598264591929766
92	24	-7.974196296227923
94	24	-14.278256374479458
96	24	-10.77805060774853
98	24	NaN
100	24	NaN
102	24	NaN
104	24	NaN
106	24	NaN
108	24	NaN
110	24	NaN
112	24	NaN
114	24	NaN
116	24	NaN
118	24	NaN
120	24	NaN

-120	22	-12.042326811214199
-118	22	-10.020277236859867
-116	22	-9.706459525761991
-114	22	-7.352661731401825
-112	22	-10.274044808425385
-110	22	-8.716038414367437
-108	22	-9.234712415439358
-106	22	-11.725804192746143
-104	22	-10.279656721210985
-102	22	-9.16701086269774
-100	22	-10.093284868941845
-98	22	-10.47791453081205
-96	22	-11.346583928606657
-94	22	-9.928323987571424
-92	22	-10.329532361791015
-90	22	-9.751447621067605
-88	22	-11.371297907462056
-86	22	-10.593766094356326
-84	22	-11.048216551023367
-82	22	-11.227178322062326
-80	22	-10.850250559914773
-78	22	-10.148581095434958
-76	22	-13.605599138253037
-74	22	-10.179591741033754
-72	22	-13.194992963603495
-70	22	-13.228212119683619
-68	22	-11.057621220311807
-66	22	-10.764115563625293
-64	22	-11.314264831093789
-62	22	-11.826809209770918
-60	22	-11.201280226787492
-58	22	-10.810296316489692
-56	22	-14.84722143372874
-54	22	-11.811046631688457
-52	22	-13.524312026781425
-50	22	-11.883920347170967
-48	22	-12.477821831928985
-46	22	-13.864313894498835
-44	22	-12.747340902504716
-42	22	-12.837252879194365
-40	22	-13.182847402370788
-38	22	-13.554059887905197
-36	22	-13.88838009011404
-34	22	-14.196137065537457
-32	22	-14.524759998724294
-30	22	-14.97178942715124
-28	22	-15.5194735177878
-26	22	-16
-24	22	-16
-22	22	-16
-20	22	-16
-18	22	-16
-16	22	-16
-14	22	-16
-12	22	-16
-10	22	-16
-8	22	-16
-6	22	-16
-4	22	-16
-2	22	-16
0	22	-16
2	22	-16
4	22	-16
6	22	-15.5194735177878
8	22	-14.97178942715124
10	22	-14.524759998724294
12	22	-14.196137065537457
14	22	-13.88838009011404
16	22	-13.554059887905197
18	22	-13.182847402370788
20	22	-12.837252879194365
22	22	-12.747340902504716
24	22	-13.864313894498835
26	22	-12.477821831928985
28	22	-11.883920347170967
30	22	-13.524312026781425
32	22	-11.811046631688457
34	22	-14.84722143372874
36	22	-10.810296316489692
38	22	-11.201280226787492
40	22	-11.826809209770918
42	22	-11.314264831093789
44	22	-10.764115563625293
46	22	-11.057621220311807
48	22	-13.228212119683619
50	22	-13.194992963603495
52	22	-10.179591741033754
54	22	-13.605599138253037
56	22	-10.148581095434958
58	22	-10.850250559914773
60	22	-11.227178322062326
62	22	-11.048216551023367
64	22	-10.593766094356326
66	22	-11.371297907462056
68	22	-9.751447621067605
70	22	-10.329532361791015
72	22	-9.928323987571424
74	22	-11.346583928606657
76	22	-10.47791453081205
78	22	-10.093284868941845
80	22	-9.16701086269774
82	22	-10.279656721210985
84	22	-11.725804192746143
86	22	-9.234712415439358
88	22	-8.716038414367437
90	22	-10.274044808425385
92	22	-7.352661731401825
94	22	-9.706459525761991
96	22	-10.020277236859867
98	22	-12.042326811214199
100	22	NaN
102	22	NaN
104	22	NaN
106	22	NaN
108	22	NaN
110	22	NaN
112	22	NaN
114	22	NaN
116	22	NaN
118	22	NaN
120	22	NaN

-120	20	-10.34690724410076
-118	20	-11.095966879236624
-116	20	-11.842225688336388
-114	20	-7.300195010146971
-112	20	-8.160963082865427
-110	20	-10.635904468155578
-108	20	-9.009552550871287
-106	20	-9.40732682416843
-104	20	-9.449853765502585
-102	20	-12.041081941193815
-100	20	-9.902340315984631
-98	20	-10.358575646054522
-96	20	-9.427835542025193
-94	20	-11.252273491882994
-92	20	-10.030716614698223
-90	20	-10.687186365251518
-88	20	-11.91843508253662
-86	20	-9.979929013717573
-84	20	-12.407001239468427
-82	20	-9.908515789698656
-80	20	-12.505162188960226
-78	20	-10.299005792558315
-76	20	-12.180902530252904
-74	20	-13.59874197568316
-72	20	-11.483103513757678
-70	20	-10.47262535284008
-68	20	-12.440263195815211
-66	20	-12.435413081945086
-64	20	-10.558990834043527
-62	20	-12.810624833992307
-60	20	-12.118316929609962
-58	20	-11.04763499398448
-56	20	-11.695662109824067
-54	20	-11.5428643518398
-52	20	-11.705018072647075
-50	20	-13.050026072826757
-48	20	-12.2082050698224
-46	20	-13.59068637791262
-44	20	-13.095321652132368
-42	20	-12.837252879194365
-40	20	-13.17471688523917
-38	20	-13.71916170837613
-36	20	-14.279509275036494
-34	20	-14.775771972379426
-32	20	-15.176459686468569
-30	20	-15.539185129807912
-28	20	-16
-26	20	-16
-24	20	-16
-22	20	-16
-20	20	-16
-18	20	-16
-16	20	-16
-14	20	-16
-12	20	-16
-10	20	-16
-8	20	-16
-6	20	-16
-4	20	-16
-2	20	-16
0	20	-16
2	20	-16
4	20	-16
6	20	-16
8	20	-16
10	20	-15.539185129807912
12	20	-15.176459686468569
14	20	-14.775771972379426
16	20	-14.279509275036494
18	20	-13.71916170837613
20	20	-13.17471688523917
22	20	-12.837252879194365
24	20	-13.095321652132368
26	20	-13.59068637791262
28	20	-12.2082050698224
30	20	-13.050026072826757
32	20	-11.705018072647075
34	20	-11.5428643518398
36	20	-11.695662109824067
38	20	-11.04763499398448
40	20	-12.118316929609962
42	20	-12.810624833992307
44	20	-10.558990834043527
46	20	-12.435413081945086
48	20	-12.440263195815211
50	20	-10.47262535284008
52	20	-11.483103513757678
54	20	-13.59874197568316
56	20	-12.180902530252904
58	20	-10.299005792558315
60	20	-12.505162188960226
62	20	-9.908515789698656
64	20	-12.407001239468427
66	20	-9.979929013717573
68	20	-11.91843508253662
70	20	-10.687186365251518
72	20	-10.030716614698223
74	20	-11.252273491882994
76	20	-9.427835542025193
78	20	-10.358575646054522
80	20	-9.902340315984631
82	20	-12.041081941193815
84	20	-9.449853765502585
86	20	-9.40732682416843
88	20	-9.009552550871287
90	20	-10.635904468155578
92	20	-8.160963082865427
94	20	-7.300195010146971
96	20	-11.842225688336388
98	20	-11.095966879236624
100	20	-10.34690724410076
102	20	NaN
104	20	NaN
106	20	NaN
108	20	NaN
110	20	NaN
112	20	NaN
114	20	NaN
116	20	NaN
118	20	NaN
120	20	NaN

-120	18	-11.290964496593114
-118	18	-10.555583064852657
-116	18	-9.670169527998357
-114	18	-8.748828771844599
-112	18	-8.525005787316866
-110	18	-8.379737261672688
-108	18	-9.917876294374079
-106	18	-10.84403027626864
-104	18	-9.884414132969415
-102	18	-9.297211511215284
-100	18	-10.714334095558474
-98	18	-10.047460216752143
-96	18	-11.506517874557208
-94	18	-11.118188142386803
-92	18	-10.804529088476825
-90	18	-10.177100569818164
-88	18	-11.158795818323995
-86	18	-10.35515500551752
-84	18	-12.354124467918714
-82	18	-11.399273986687989
-80	18	-12.84511212971681
-78	18	-11.151933593431316
-76	18	-11.391516568617732
-74	18	-10.386158268438004
-72	18	-11.51202756562321
-70	18	-11.165251281784277
-68	18	-10.960926514640722
-66	18	-11.17282510831216
-64	18	-11.143212187422392
-62	18	-11.420622845767516
-60	18	-11.09041917099766
-58	18	-14.785962954044743
-56	18	-11.209431058413598
-54	18	-12.923336804467674
-52	18	-11.266304945571754
-50	18	-12.309562495126954
-48	18	-12.337470543470504
-46	18	-12.370138733496265
-44	18	-15.133181029932228
-42	18	-13.153351381524404
-40	18	-13.182847402370788
-38	18	-13.71916170837613
-36	18	-14.481629113310307
-34	18	-15.278123245519735
-32	18	-15.97127618602901
-30	18	-16
-28	18	-16
-26	18	-16
-24	18	-16
-22	18	-16
-20	18	-16
-18	18	-16
-16	18	-16
-14	18	-16
-12	18	-16
-10	18	-16
-8	18	-16
-6	18	-16
-4	18	-16
-2	18	-16
0	18	-16
2	18	-16
4	18	-16
6	18	-16
8	18	-16
10	18	-16
12	18	-16
14	18	-15.97127618602901
16	18	-15.278123245519735
18	18	-14.481629113310307
20	18	-13.71916170837613
22	18	-13.182847402370788
24	18	-13.153351381524404
26	18	-15.133181029932228
28	18	-12.370138733496265
30	18	-12.337470543470504
32	18	-12.309562495126954
34	18	-11.266304945571754
36	18	-12.923336804467674
38	18	-11.209431058413598
40	18	-14.785962954044743
42	18	-11.09041917099766
44	18	-11.420622845767516
46	18	-11.143212187422392
48	18	-11.17282510831216
50	18	-10.960926514640722
52	18	-11.165251281784277
54	18	-11.51202756562321
56	18	-10.386158268438004
58	18	-11.391516568617732
60	18	-11.151933593431316
62	18	-12.84511212971681
64	18	-11.399273986687989
66	18	-12.354124467918714
68	18	-10.35515500551752
70	18	-11.158795818323995
72	18	-10.177100569818164
74	18	-10.804529088476825
76	18	-11.118188142386803
78	18	-11.506517874557208
80	18	-10.047460216752143
82	18	-10.714334095558474
84	18	-9.297211511215284
86	18	-9.884414132969415
88	18	-10.84403027626864
90	18	-9.917876294374079
92	18	-8.379737261672688
94	18	-8.525005787316866
96	18	-8.748828771844599
98	18	-9.670169527998357
100	18	-10.555583064852657
102	18	-11.290964496593114
104	18	NaN
106	18	NaN
108	18	NaN
110	18	NaN
112	18	NaN
114	18	NaN
116	18	NaN
118	18	NaN
120	18	NaN

-120	16	-12.087581034644952
-118	16	-10.164955083742848
-116	16	-10.288298948900325
-114	16	-9.642218608616306
-112	16	-7.202699251571107
-110	16	-10.051372701869168
-108	16	-9.339964830004973
-106	16	-10.015037532130332
-104	16	-9.879443045261358
-102	16	-10.672064752982713
-100	16	-10.814174048766692
-98	16	-10.912768612238414
-96	16	-9.905870780488135
-94	16	-13.208412157724906
-92	16	-10.048474975631136
-90	16	-11.030640311268915
-88	16	-10.49544885439427
-86	16	-10.567462048277958
-84	16	-10.884214356933848
-82	16	-10.35761911067506
-80	16	-11.011623805276773
-78	16	-10.4092706394131
-76	16	-11.545334769514382
-74	16	-11.325391514663172
-72	16	-11.38688680956365
-70	16	-11.099237116532938
-68	16	-10.730286600323137
-66	16	-11.788593320927887
-64	16	-11.533475431332981
-62	16	-10.953270104535578
-60	16	-12.014220577451942
-58	16	-11.146562085961078
-56	16	-11.61943709912
-54	16	-11.662972927327338
-52	16	-11.617300781774823
-50	16	-11.476543372223777
-48	16	-14.437427046538296
-46	16	-12.048146246644796
-44	16	-12.624719844560905
-42	16	-14.7392300955749
-40	16	-13.290311833577023
-38	16	-13.554059887905197
-36	16	-14.279509275036494
-34	16	-15.278123245519735
-32	16	-16
-30	16	-16
-28	16	-16
-26	16	-16
-24	16	-16
-22	16	-16
-20	16	-16
-18	16	-16
-16	16	-16
-14	16	-16
-12	16	-16
-10	16	-16
-8	16	-16
-6	16	-16
-4	16	-16
-2	16	-16
0	16	-16
2	16	-16
4	16	-16
6	16	-16
8	16	-16
10	16	-16
12	16	-16
14	16	-16
16	16	-16
18	16	-15.278123245519735
20	16	-14.279509275036494
22	16	-13.554059887905197
24	16	-13.290311833577023
26	16	-14.7392300955749
28	16	-12.624719844560905
30	16	-12.048146246644796
32	16	-14.437427046538296
34	16	-11.476543372223777
36	16	-11.617300781774823
38	16	-11.662972927327338
40	16	-11.61943709912
42	16	-11.146562085961078
44	16	-12.014220577451942
46	16	-10.953270104535578
48	16	-11.533475431332981
50	16	-11.788593320927887
52	16	-10.730286600323137
54	16	-11.099237116532938
56	16	-11.38688680956365
58	16	-11.325391514663172
60	16	-11.545334769514382
62	16	-10.4092706394131
64	16	-11.011623805276773
66	16	-10.35761911067506
68	16	-10.884214356933848
70	16	-10.567462048277958
72	16	-10.49544885439427
74	16	-11.030640311268915
76	16	-10.048474975631136
78	16	-13.208412157724906
80	16	-9.905870780488135
82	16	-10.912768612238414
84	16	-10.814174048766692
86	16	-10.672064752982713
88	16	-9.879443045261358
90	16	-10.015037532130332
92	16	-9.339964830004973
94	16	-10.051372701869168
96	16	-7.202699251571107
98	16	-9.642218608616306
100	16	-10.288298948900325
102	16	-10.164955083742848
104	16	-12.087581034644952
106	16	NaN
108	16	NaN
110	16	NaN
112	16	NaN
114	16	NaN
116	16	NaN
118	16	NaN
120	16	NaN

-120	14	-10.957407518528651
-118	14	-11.115580475092477
-116	14	-9.780243544575072
-114	14	-8.380194528922978
-112	14	-7.192071770506699
-110	14	-9.27558628446242
-108	14	-9.231433053895245
-106	14	-10.721730931675047
-104	14	-9.99690512335053
-102	14	-10.116119103066628
-100	14	-12.04113604505263
-98	14	-10.247516071527128
-96	14	-10.85126489567112
-94	14	-11.446404436254195
-92	14	-11.465287239279247
-90	14	-11.68342164810445
-88	14	-13.456806105027317
-86	14	-11.153050880883223
-84	14	-13.52787373573104
-82	14	-11.575249769202976
-80	14	-12.495283584361541
-78	14	-12.359987967306393
-76	14	-11.04138567585539
-74	14	-10.821841934962237
-72	14	-10.707423596820586
-70	14	-11.046911065640872
-68	14	-14.23910142761732
-66	14	-11.216073523685507
-64	14	-10.822162899292309
-62	14	-12.037609428022764
-60	14	-11.387108802065244
-58	14	-11.062687251837838
-56	14	-12.407961236582825
-54	14	-11.197991557182446
-52	14	-13.54050049051713
-50	14	-11.36476345782121
-48	14	-12.095879629137652
-46	14	-12.351760082117428
-44	14	-12.069635974700113
-42	14	-13.170815010245173
-40	14	-13.829584120783109
-38	14	-13.413095844480802
-36	14	-13.88838009011404
-34	14	-14.775771972379426
-32	14	-15.97127618602901
-30	14	-16
-28	14	-16
-26	14	-16
-24	14	-16
-22	14	-16
-20	14	-16
-18	14	-16
-16	14	-16
-14	14	-16
-12	14	-16
-10	14	-16
-8	14	-16
-6	14	-16
-4	14	-16
-2	14	-16
0	14	-16
2	14	-16
4	14	-16
6	14	-16
8	14	-16
10	14	-16
12	14	-16
14	14	-16
16	14	-16
18	14	-15.97127618602901
20	14	-14.775771972379426
22	14	-13.88838009011404
24	14	-13.413095844480802
26	14	-13.829584120783109
28	14	-13.170815010245173
30	14	-12.069635974700113
32	14	-12.351760082117428
34	14	-12.095879629137652
36	14	-11.36476345782121
38	14	-13.54050049051713
40	14	-11.197991557182446
42	14	-12.407961236582825
44	14	-11.062687251837838
46	14	-11.387108802065244
48	14	-12.037609428022764
50	14	-10.822162899292309
52	14	-11.216073523685507
54	14	-14.23910142761732
56	14	-11.046911065640872
58	14	-10.707423596820586
60	14	-10.821841934962237
62	14	-11.04138567585539
64	14	-12.359987967306393
66	14	-12.495283584361541
68	14	-11.575249769202976
70	14	-13.52787373573104
72	14	-11.153050880883223
74	14	-13.456806105027317
76	14	-11.68342164810445
78	14	-11.465287239279247
80	14	-11.446404436254195
82	14	-10.85126489567112
84	14	-10.247516071527128
86	14	-12.04113604505263
88	14	-10.116119103066628
90	14	-9.99690512335053
92	14	-10.721730931675047
94	14	-9.231433053895245
96	14	-9.27558628446242
98	14	-7.192071770506699
100	14	-8.380194528922978
102	14	-9.780243544575072
104	14	-11.115580475092477
106	14	-10.957407518528651
108	14	NaN
110	14	NaN
112	14	NaN
114	14	NaN
116	14	NaN
118	14	NaN
120	14	NaN

-120	12	-11.13627359086269
-118	12	-10.691538729544234
-116	12	-9.474863463342476
-114	12	-8.1414271992107501317586
-112	12	-6.4087285497007770463394
-110	12	-6.25453300235967774720581
-108	12	-8.01623811615701181397618
-106	12	-9.66239987484198
-104	12	-10.196657649387085
-102	12	-10.6548363889492
-100	12	-11.020156420280092
-98	12	-11.617076559055898
-96	12	-11.22730638302102
-94	12	-11.079761414516689
-92	12	-10.510635205578623
-90	12	-10.632109461673657
-88	12	-10.508038936390673
-86	12	-10.609887934114136
-84	12	-10.594744626800205
-82	12	-10.595700039589133
-80	12	-10.623817826943668
-78	12	-10.621899492241031
-76	12	-10.837144758993979
-74	12	-11.181011675225493
-72	12	-13.535151326776257
-70	12	-11.495422152550427
-68	12	-10.791894594872096
-66	12	-10.927818706910742
-64	12	-12.206570419757382
-62	12	-11.2196200945301
-60	12	-10.986593590864377
-58	12	-13.180735527328073
-56	12	-11.0953001835647
-54	12	-11.823124276265789
-52	12	-11.381880872290646
-50	12	-12.009177406228629
-48	12	-11.454214857551827
-46	12	-14.385557599590392
-44	12	-12.008127613717978
-42	12	-12.330013132216758
-40	12	-14.546650274950379
-38	12	-13.492603188046528
-36	12	-13.553643122522576
-34	12	-14.196137065537457
-32	12	-15.176459686468569
-30	12	-16
-28	12	-16
-26	12	-16
-24	12	-16
-22	12	-16
-20	12	-16
-18	12	-16
-16	12	-16
-14	12	-16
-12	12	-16
-10	12	-16
-8	12	-16
-6	12	-16
-4	12	-16
-2	12	-16
0	12	-16
2	12	-16
4	12	-16
6	12	-16
8	12	-16
10	12	-16
12	12	-16
14	12	-16
16	12	-16
18	12	-16
20	12	-15.176459686468569
22	12	-14.196137065537457
24	12	-13.553643122522576
26	12	-13.492603188046528
28	12	-14.546650274950379
30	12	-12.330013132216758
32	12	-12.008127613717978
34	12	-14.385557599590392
36	12	-11.454214857551827
38	12	-12.009177406228629
40	12	-11.381880872290646
42	12	-11.823124276265789
44	12	-11.0953001835647
46	12	-13.180735527328073
48	12	-10.986593590864377
50	12	-11.2196200945301
52	12	-12.206570419757382
54	12	-10.927818706910742
56	12	-10.791894594872096
58	12	-11.495422152550427
60	12	-13.535151326776257
62	12	-11.181011675225493
64	12	-10.837144758993979
66	12	-10.621899492241031
68	12	-10.623817826943668
70	12	-10.595700039589133
72	12	-10.594744626800205
74	12	-10.609887934114136
76	12	-10.508038936390673
78	12	-10.632109461673657
80	12	-10.510635205578623
82	12	-11.079761414516689
84	12	-11.22730638302102
86	12	-11.617076559055898
88	12	-11.020156420280092
90	12	-10.6548363889492
92	12	-10.196657649387085
94	12	-9.66239987484198
96	12	-8.01623811615701181397618
98	12	-6.25453300235967774720581
100	12	-6.4087285497007770463394
102	12	-8.1414271992107501317586
104	12	-9.474863463342476
106	12	-10.691538729544234
108	12	-11.13627359086269
110	12	NaN
112	12	NaN
114	12	NaN
116	12	NaN
118	12	NaN
120	12	NaN

-120	10	-10.658612377834167
-118	10	-10.152945486940979
-116	10	-10.307747701975646
-114	10	-8.5851035322122542874899
-112	10	-6.49026917348028570521033
-110	10	-3.1162757041687579101903
-108	10	-6.51005927067425119708523
-106	10	-8.4555386401126469458786
-104	10	-10.37943008106085
-102	10	-10.395490574865564
-100	10	-10.71773442430565
-98	10	-11.035341722925777
-96	10	-10.382400303233462
-94	10	-10.851702716658489
-92	10	-10.943227272099376
-90	10	-12.081808370652544
-88	10	-12.780680705855815
-86	10	-12.44405613154368
-84	10	-12.585137070037803
-82	10	-12.260496636124218
-80	10	-14.566425684256943
-78	10	-12.69327998025558
-76	10	-11.44955630316546
-74	10	-11.002355997196394
-72	10	-10.711015383201083
-70	10	-10.766849722841465
-68	10	-11.245512843526843
-66	10	-12.860614648829266
-64	10	-11.025677023445713
-62	10	-10.906038473144788
-60	10	-12.59227520898829
-58	10	-11.16816574348832
-56	10	-11.214117804843351
-54	10	-11.981674076281017
-52	10	-11.203246891288801
-50	10	-12.428168658765347
-48	10	-11.447694206946922
-46	10	-11.89344042499199
-44	10	-12.579123528568793
-42	10	-12.00747247475021
-40	10	-12.84477573469661
-38	10	-14.300016191039814
-36	10	-13.40904361754673
-34	10	-13.75518536089178
-32	10	-14.524759998724294
-30	10	-15.539185129807912
-28	10	-16
-26	10	-16
-24	10	-16
-22	10	-16
-20	10	-16
-18	10	-16
-16	10	-16
-14	10	-16
-12	10	-16
-10	10	-16
-8	10	-16
-6	10	-16
-4	10	-16
-2	10	-16
0	10	-16
2	10	-16
4	10	-16
6	10	-16
8	10	-16
10	10	-16
12	10	-16
14	10	-16
16	10	-16
18	10	-16
20	10	-15.539185129807912
22	10	-14.524759998724294
24	10	-13.75518536089178
26	10	-13.40904361754673
28	10	-14.300016191039814
30	10	-12.84477573469661
32	10	-12.00747247475021
34	10	-12.579123528568793
36	10	-11.89344042499199
38	10	-11.447694206946922
40	10	-12.428168658765347
42	10	-11.203246891288801
44	10	-11.981674076281017
46	10	-11.214117804843351
48	10	-11.16816574348832
50	10	-12.59227520898829
52	10	-10.906038473144788
54	10	-11.025677023445713
56	10	-12.860614648829266
58	10	-11.245512843526843
60	10	-10.766849722841465
62	10	-10.711015383201083
64	10	-11.002355997196394
66	10	-11.44955630316546
68	10	-12.69327998025558
70	10	-14.566425684256943
72	10	-12.260496636124218
74	10	-12.585137070037803
76	10	-12.44405613154368
78	10	-12.780680705855815
80	10	-12.081808370652544
82	10	-10.943227272099376
84	10	-10.851702716658489
86	10	-10.382400303233462
88	10	-11.035341722925777
90	10	-10.71773442430565
92	10	-10.395490574865564
94	10	-10.37943008106085
96	10	-8.4555386401126469458786
98	10	-6.51005927067425119708523
100	10	-3.1162757041687579101903
102	10	-6.49026917348028570521033
104	10	-8.5851035322122542874899
106	10	-10.307747701975646
108	10	-10.152945486940979
110	10	-10.658612377834167
112	10	NaN
114	10	NaN
116	10	NaN
118	10	NaN
120	10	NaN

-120	8	-11.506839760500691
-118	8	-11.118323760755406
-116	8	-10.57349716630048
-114	8	-9.316356134754336
-112	8	-8.01795690806823122423759
-110	8	-6.28752234386141074258413
-108	8	-6.38271752456677955949234
-106	8	-8.13881567591094759181243
-104	8	-9.799554635080439
-102	8	-10.165939156059768
-100	8	-10.943295235335588
-98	8	-10.631890461003092
-96	8	-12.496406974523536
-94	8	-12.065684365548211
-92	8	-10.888542153839069
-90	8	-10.698261960533232
-88	8	-10.54873917466168
-86	8	-10.574401349978261
-84	8	-10.56010275092585
-82	8	-10.598056088620854
-80	8	-10.586993366668311
-78	8	-10.621980520779053
-76	8	-10.68090012725098
-74	8	-10.903262352702578
-72	8	-11.452182520747886
-70	8	-13.69040727058028
-68	8	-11.229640085836008
-66	8	-10.781362137267548
-64	8	-10.989092759869035
-62	8	-13.300572488109031
-60	8	-11.11227477216024
-58	8	-11.029216916197749
-56	8	-13.849720262536284
-54	8	-11.06235873463785
-52	8	-12.125937910802149
-50	8	-11.286515985980897
-48	8	-12.34794870734725
-46	8	-11.418275847782589
-44	8	-13.224619580886861
-42	8	-12.062414748139364
-40	8	-12.22275742576713
-38	8	-13.840978871372144
-36	8	-13.60596923329191
-34	8	-13.503013547183212
-32	8	-14.061572763710267
-30	8	-14.97178942715124
-28	8	-16
-26	8	-16
-24	8	-16
-22	8	-16
-20	8	-16
-18	8	-16
-16	8	-16
-14	8	-16
-12	8	-16
-10	8	-16
-8	8	-16
-6	8	-16
-4	8	-16
-2	8	-16
0	8	-16
2	8	-16
4	8	-16
6	8	-16
8	8	-16
10	8	-16
12	8	-16
14	8	-16
16	8	-16
18	8	-16
20	8	-16
22	8	-14.97178942715124
24	8	-14.061572763710267
26	8	-13.503013547183212
28	8	-13.60596923329191
30	8	-13.840978871372144
32	8	-12.22275742576713
34	8	-12.062414748139364
36	8	-13.224619580886861
38	8	-11.418275847782589
40	8	-12.34794870734725
42	8	-11.286515985980897
44	8	-12.125937910802149
46	8	-11.06235873463785
48	8	-13.849720262536284
50	8	-11.029216916197749
52	8	-11.11227477216024
54	8	-13.300572488109031
56	8	-10.989092759869035
58	8	-10.781362137267548
60	8	-11.229640085836008
62	8	-13.69040727058028
64	8	-11.452182520747886
66	8	-10.903262352702578
68	8	-10.68090012725098
70	8	-10.621980520779053
72	8	-10.586993366668311
74	8	-10.598056088620854
76	8	-10.56010275092585
78	8	-10.574401349978261
80	8	-10.54873917466168
82	8	-10.698261960533232
84	8	-10.888542153839069
86	8	-12.065684365548211
88	8	-12.496406974523536
90	8	-10.631890461003092
92	8	-10.943295235335588
94	8	-10.165939156059768
96	8	-9.799554635080439
98	8	-8.13881567591094759181243
100	8	-6.38271752456677955949234
102	8	-6.28752234386141074258413
104	8	-8.01795690806823122423759
106	8	-9.316356134754336
108	8	-10.57349716630048
110	8	-11.118323760755406
112	8	-11.506839760500691
114	8	NaN
116	8	NaN
118	8	NaN
120	8	NaN

-120	6	-11.808250144003072
-118	6	-10.559567391923927
-116	6	-10.384939747943926
-114	6	-11.538672912443515
-112	6	-10.2347401986972
-110	6	-9.049048901732371
-108	6	-7.104572795025838
-106	6	-8.557274726107993
-104	6	-9.421206078281601
-102	6	-10.994313233116237
-100	6	-11.452811111890975
-98	6	-11.468406929310158
-96	6	-10.729341582052061
-94	6	-10.533274621168234
-92	6	-10.677792213130319
-90	6	-11.00535952865217
-88	6	-11.607113594521122
-86	6	-12.63399410702854
-84	6	-14.124541841043118
-82	6	-12.994188471516923
-80	6	-13.28416054149884
-78	6	-13.682076451486363
-76	6	-12.033764661247407
-74	6	-11.309894786736539
-72	6	-10.8934055064748
-70	6	-10.704978860870531
-68	6	-10.794846253865687
-66	6	-11.44201989532553
-64	6	-12.256657120324787
-62	6	-10.944647416325155
-60	6	-10.96704169472032
-58	6	-13.544953444543431
-56	6	-11.084516100501101
-54	6	-11.324050148315353
-52	6	-11.752414625697696
-50	6	-11.243289947614503
-48	6	-12.099281497406691
-46	6	-11.5140398761985
-44	6	-11.778052234953183
-42	6	-12.816696446975074
-40	6	-11.985312524985185
-38	6	-12.673503172673671
-36	6	-14.992537518070671
-34	6	-13.445875231015853
-32	6	-13.712494064203359
-30	6	-14.452438716262215
-28	6	-15.5194735177878
-26	6	-16
-24	6	-16
-22	6	-16
-20	6	-16
-18	6	-16
-16	6	-16
-14	6	-16
-12	6	-16
-10	6	-16
-8	6	-16
-6	6	-16
-4	6	-16
-2	6	-16
0	6	-16
2	6	-16
4	6	-16
6	6	-16
8	6	-16
10	6	-16
12	6	-16
14	6	-16
16	6	-16
18	6	-16
20	6	-16
22	6	-15.5194735177878
24	6	-14.452438716262215
26	6	-13.712494064203359
28	6	-13.445875231015853
30	6	-14.992537518070671
32	6	-12.673503172673671
34	6	-11.985312524985185
36	6	-12.816696446975074
38	6	-11.778052234953183
40	6	-11.5140398761985
42	6	-12.099281497406691
44	6	-11.243289947614503
46	6	-11.752414625697696
48	6	-11.324050148315353
50	6	-11.084516100501101
52	6	-13.544953444543431
54	6	-10.96704169472032
56	6	-10.944647416325155
58	6	-12.256657120324787
60	6	-11.44201989532553
62	6	-10.794846253865687
64	6	-10.704978860870531
66	6	-10.8934055064748
68	6	-11.309894786736539
70	6	-12.033764661247407
72	6	-13.682076451486363
74	6	-13.28416054149884
76	6	-12.994188471516923
78	6	-14.124541841043118
80	6	-12.63399410702854
82	6	-11.607113594521122
84	6	-11.00535952865217
86	6	-10.677792213130319
88	6	-10.533274621168234
90	6	-10.729341582052061
92	6	-11.468406929310158
94	6	-11.452811111890975
96	6	-10.994313233116237
98	6	-9.421206078281601
100	6	-8.557274726107993
102	6	-7.104572795025838
104	6	-9.049048901732371
106	6	-10.2347401986972
108	6	-11.538672912443515
110	6	-10.384939747943926
112	6	-10.559567391923927
114	6	-11.808250144003072
116	6	NaN
118	6	NaN
120	6	NaN

-120	4	-16
-118	4	-11.084648542631964
-116	4	-9.894162862896382
-114	4	-10.639383301361846
-112	4	-10.591249352126697
-110	4	-9.50109563728237
-108	4	-7.521459929505605
-106	4	-8.857506228954366
-104	4	-10.225683189989407
-102	4	-10.953741956450385
-100	4	-10.853138781537734
-98	4	-10.540256298693283
-96	4	-10.827068164792474
-94	4	-11.814579776844552
-92	4	-11.945614862822787
-90	4	-11.00936674663606
-88	4	-10.692156561633446
-86	4	-10.587484638819838
-84	4	-10.561918892476983
-82	4	-10.572489151620386
-80	4	-10.584080319539087
-78	4	-10.597273026397696
-76	4	-10.626689389307726
-74	4	-10.719781470117086
-72	4	-10.965211822930508
-70	4	-11.638236990436218
-68	4	-12.763498868778433
-66	4	-11.125688734928195
-64	4	-10.77295144858075
-62	4	-11.052253710608538
-60	4	-15.781977198755348
-58	4	-11.053480399465421
-56	4	-11.075393913800223
-54	4	-12.872686831669386
-52	4	-11.049711771142192
-50	4	-12.39247133772765
-48	4	-11.246387075029135
-46	4	-12.63660520423987
-44	4	-11.406192581059384
-42	4	-12.876110398374761
-40	4	-12.107885545947882
-38	4	-12.167539861557577
-36	4	-13.553975951643963
-34	4	-13.713691381734899
-32	4	-13.491199117663747
-30	4	-14.004845597950325
-28	4	-14.897010355561877
-26	4	-16
-24	4	-16
-22	4	-16
-20	4	-16
-18	4	-16
-16	4	-16
-14	4	-16
-12	4	-16
-10	4	-16
-8	4	-16
-6	4	-16
-4	4	-16
-2	4	-16
0	4	-16
2	4	-16
4	4	-16
6	4	-16
8	4	-16
10	4	-16
12	4	-16
14	4	-16
16	4	-16
18	4	-16
20	4	-16
22	4	-16
24	4	-14.897010355561877
26	4	-14.004845597950325
28	4	-13.491199117663747
30	4	-13.713691381734899
32	4	-13.553975951643963
34	4	-12.167539861557577
36	4	-12.107885545947882
38	4	-12.876110398374761
40	4	-11.406192581059384
42	4	-12.63660520423987
44	4	-11.246387075029135
46	4	-12.39247133772765
48	4	-11.049711771142192
50	4	-12.872686831669386
52	4	-11.075393913800223
54	4	-11.053480399465421
56	4	-15.781977198755348
58	4	-11.052253710608538
60	4	-10.77295144858075
62	4	-11.125688734928195
64	4	-12.763498868778433
66	4	-11.638236990436218
68	4	-10.965211822930508
70	4	-10.719781470117086
72	4	-10.626689389307726
74	4	-10.597273026397696
76	4	-10.584080319539087
78	4	-10.572489151620386
80	4	-10.561918892476983
82	4	-10.587484638819838
84	4	-10.692156561633446
86	4	-11.00936674663606
88	4	-11.945614862822787
90	4	-11.814579776844552
92	4	-10.827068164792474
94	4	-10.540256298693283
96	4	-10.853138781537734
98	4	-10.953741956450385
100	4	-10.225683189989407
102	4	-8.857506228954366
104	4	-7.521459929505605
106	4	-9.50109563728237
108	4	-10.591249352126697
110	4	-10.639383301361846
112	4	-9.894162862896382
114	4	-11.084648542631964
116	4	-16
118	4	NaN
120	4	NaN

-120	2	-11.322607209600342
-118	2	-13.085364901653739
-116	2	-10.06736731124813
-114	2	-9.798988056051906
-112	2	-10.576117629812266
-110	2	-10.26915277173235
-108	2	-9.689109795006203
-106	2	-7.708517465368853
-104	2	-10.804363921689152
-102	2	-9.890823899648938
-100	2	-11.237595275710452
-98	2	-11.501442091026815
-96	2	-11.55740593652292
-94	2	-10.735038684038031
-92	2	-10.540769533810058
-90	2	-10.661319978306283
-88	2	-10.974288958294027
-86	2	-11.517743522332054
-84	2	-12.390459301501078
-82	2	-15.01199222412268
-80	2	-13.609282309197043
-78	2	-14.364119103547232
-76	2	-12.995051858280787
-74	2	-11.859826418641964
-72	2	-11.232679238789954
-70	2	-10.857471014201455
-68	2	-10.698788413954183
-66	2	-10.820902301400709
-64	2	-11.549119374624608
-62	2	-12.039313821102944
-60	2	-10.916538611058765
-58	2	-10.999911107676013
-56	2	-15.44719824128095
-54	2	-11.054270683939212
-52	2	-11.385584891461521
-50	2	-11.654881228721084
-48	2	-11.272836522084573
-46	2	-11.977680244690482
-44	2	-11.551604296537418
-42	2	-11.725314724786477
-40	2	-12.98239773549386
-38	2	-11.98271579400673
-36	2	-12.604843174442694
-34	2	-15.635710491721737
-32	2	-13.458375187091958
-30	2	-13.678496381543512
-28	2	-14.386189626182098
-26	2	-15.420650836950198
-24	2	-16
-22	2	-16
-20	2	-16
-18	2	-16
-16	2	-16
-14	2	-16
-12	2	-16
-10	2	-16
-8	2	-16
-6	2	-16
-4	2	-16
-2	2	-16
0	2	-16
2	2	-16
4	2	-16
6	2	-16
8	2	-16
10	2	-16
12	2	-16
14	2	-16
16	2	-16
18	2	-16
20	2	-16
22	2	-16
24	2	-15.420650836950198
26	2	-14.386189626182098
28	2	-13.678496381543512
30	2	-13.458375187091958
32	2	-15.635710491721737
34	2	-12.604843174442694
36	2	-11.98271579400673
38	2	-12.98239773549386
40	2	-11.725314724786477
42	2	-11.551604296537418
44	2	-11.977680244690482
46	2	-11.272836522084573
48	2	-11.654881228721084
50	2	-11.385584891461521
52	2	-11.054270683939212
54	2	-15.44719824128095
56	2	-10.999911107676013
58	2	-10.916538611058765
60	2	-12.039313821102944
62	2	-11.549119374624608
64	2	-10.820902301400709
66	2	-10.698788413954183
68	2	-10.857471014201455
70	2	-11.232679238789954
72	2	-11.859826418641964
74	2	-12.995051858280787
76	2	-14.364119103547232
78	2	-13.609282309197043
80	2	-15.01199222412268
82	2	-12.390459301501078
84	2	-11.517743522332054
86	2	-10.974288958294027
88	2	-10.661319978306283
90	2	-10.540769533810058
92	2	-10.735038684038031
94	2	-11.55740593652292
96	2	-11.501442091026815
98	2	-11.237595275710452
100	2	-9.890823899648938
102	2	-10.804363921689152
104	2	-7.708517465368853
106	2	-9.689109795006203
108	2	-10.26915277173235
110	2	-10.576117629812266
112	2	-9.798988056051906
114	2	-10.06736731124813
116	2	-13.085364901653739
118	2	-11.322607209600342
120	2	NaN

-120	0	-10.626764983526058
-118	0	-15.123182779475364
-116	0	-10.851019732440156
-114	0	-9.723064611827269
-112	0	-10.246838766684922
-110	0	-14.024489086952855
-108	0	-11.652683713868965
-106	0	-7.5354456788229305
-104	0	-9.531235646733817
-102	0	-11.111733655169589
-100	0	-11.438996883484622
-98	0	-10.681915562300714
-96	0	-10.542279691484378
-94	0	-10.818590339501824
-92	0	-11.780195296356743
-90	0	-12.004553712765144
-88	0	-11.027697436600551
-86	0	-10.703536295265291
-84	0	-10.592832384666222
-82	0	-10.56468009632271
-80	0	-10.572634950934441
-78	0	-10.58422264802146
-76	0	-10.598586678393689
-74	0	-10.632030196070486
-72	0	-10.731820497671448
-70	0	-10.99067875449824
-68	0	-11.705434923993902
-66	0	-12.572131550397128
-64	0	-11.096815661467378
-62	0	-10.770606502288524
-60	0	-11.07737138423287
-58	0	-14.139556328604723
-56	0	-11.035348071538888
-54	0	-11.094199911868804
-52	0	-12.690106856871807
-50	0	-11.046613393510773
-48	0	-12.505323584729377
-46	0	-11.235981225068345
-44	0	-12.754173106241833
-42	0	-11.40305652778825
-40	0	-12.779597125157025
-38	0	-12.127025641401504
-36	0	-12.152238197161871
-34	0	-13.477249995270041
-32	0	-13.750250389106471
-30	0	-13.484432313566993
-28	0	-13.980012561039475
-26	0	-14.856459980324226
-24	0	-16
-22	0	-16
-20	0	-16
-18	0	-16
-16	0	-16
-14	0	-16
-12	0	-16
-10	0	-16
-8	0	-16
-6	0	-16
-4	0	-16
-2	0	-16
0	0	NaN
2	0	-16
4	0	-16
6	0	-16
8	0	-16
10	0	-16
12	0	-16
14	0	-16
16	0	-16
18	0	-16
20	0	-16
22	0	-16
24	0	-16
26	0	-14.856459980324226
28	0	-13.980012561039475
30	0	-13.484432313566993
32	0	-13.750250389106471
34	0	-13.477249995270041
36	0	-12.152238197161871
38	0	-12.127025641401504
40	0	-12.779597125157025
42	0	-11.40305652778825
44	0	-12.754173106241833
46	0	-11.235981225068345
48	0	-12.505323584729377
50	0	-11.046613393510773
52	0	-12.690106856871807
54	0	-11.094199911868804
56	0	-11.035348071538888
58	0	-14.139556328604723
60	0	-11.07737138423287
62	0	-10.770606502288524
64	0	-11.096815661467378
66	0	-12.572131550397128
68	0	-11.705434923993902
70	0	-10.99067875449824
72	0	-10.731820497671448
74	0	-10.632030196070486
76	0	-10.598586678393689
78	0	-10.58422264802146
80	0	-10.572634950934441
82	0	-10.56468009632271
84	0	-10.592832384666222
86	0	-10.703536295265291
88	0	-11.027697436600551
90	0	-12.004553712765144
92	0	-11.780195296356743
94	0	-10.818590339501824
96	0	-10.542279691484378
98	0	-10.681915562300714
100	0	-11.438996883484622
102	0	-11.111733655169589
104	0	-9.531235646733817
106	0	-7.5354456788229305
108	0	-11.652683713868965
110	0	-14.024489086952855
112	0	-10.246838766684922
114	0	-9.723064611827269
116	0	-10.851019732440156
118	0	-15.123182779475364
120	0	-10.626764983526058

-120	-2	NaN
-118	-2	-11.322695238255008
-116	-2	-13.08654472983688
-114	-2	-10.066737473648104
-112	-2	-9.753706039679898
-110	-2	-10.641470757395078
-108	-2	-11.127275237869382
-106	-2	-9.420481878983603
-104	-2	-7.720240507112278
-102	-2	-13.616002550437088
-100	-2	-10.392573036475873
-98	-2	-11.121964522340532
-96	-2	-11.274999697634904
-94	-2	-11.554614227300586
-92	-2	-10.7349262728659
-90	-2	-10.540809812872542
-88	-2	-10.661304480910918
-86	-2	-10.974296609369498
-84	-2	-11.517738345584629
-82	-2	-12.39046457525401
-80	-2	-15.011959104083079
-78	-2	-13.609278359921612
-76	-2	-14.364123392125038
-74	-2	-12.995052440083636
-72	-2	-11.859826315138104
-70	-2	-11.232679270362416
-68	-2	-10.857471001493357
-66	-2	-10.698788420431303
-64	-2	-10.820902296970242
-62	-2	-11.549119380215577
-60	-2	-12.039313826649533
-58	-2	-10.916538609978572
-56	-2	-10.999911108354441
-54	-2	-15.447198210192852
-52	-2	-11.054270683765756
-50	-2	-11.385584891517464
-48	-2	-11.654881228643264
-46	-2	-11.272836522199595
-44	-2	-11.977680244993492
-42	-2	-11.551604296317452
-40	-2	-11.725314724517226
-38	-2	-12.982397736423804
-36	-2	-11.982715794332684
-34	-2	-12.604843175007883
-32	-2	-15.63571048102428
-30	-2	-13.458375186001769
-28	-2	-13.678496380339954
-26	-2	-14.386189624049926
-24	-2	-15.420650831792168
-22	-2	-16
-20	-2	-16
-18	-2	-16
-16	-2	-16
-14	-2	-16
-12	-2	-16
-10	-2	-16
-8	-2	-16
-6	-2	-16
-4	-2	-16
-2	-2	-16
0	-2	-16
2	-2	-16
4	-2	-16
6	-2	-16
8	-2	-16
10	-2	-16
12	-2	-16
14	-2	-16
16	-2	-16
18	-2	-16
20	-2	-16
22	-2	-16
24	-2	-16
26	-2	-15.420650831792168
28	-2	-14.386189624049926
30	-2	-13.678496380339954
32	-2	-13.458375186001769
34	-2	-15.63571048102428
36	-2	-12.604843175007883
38	-2	-11.982715794332684
40	-2	-12.982397736423804
42	-2	-11.725314724517226
44	-2	-11.551604296317452
46	-2	-11.977680244993492
48	-2	-11.272836522199595
50	-2	-11.654881228643264
52	-2	-11.385584891517464
54	-2	-11.054270683765756
56	-2	-15.447198210192852
58	-2	-10.999911108354441
60	-2	-10.916538609978572
62	-2	-12.039313826649533
64	-2	-11.549119380215577
66	-2	-10.820902296970242
68	-2	-10.698788420431303
70	-2	-10.857471001493357
72	-2	-11.232679270362416
74	-2	-11.859826315138104
76	-2	-12.995052440083636
78	-2	-14.364123392125038
80	-2	-13.609278359921612
82	-2	-15.011959104083079
84	-2	-12.39046457525401
86	-2	-11.517738345584629
88	-2	-10.974296609369498
90	-2	-10.661304480910918
92	-2	-10.540809812872542
94	-2	-10.7349262728659
96	-2	-11.554614227300586
98	-2	-11.274999697634904
100	-2	-11.121964522340532
102	-2	-10.392573036475873
104	-2	-13.616002550437088
106	-2	-7.720240507112278
108	-2	-9.420481878983603
110	-2	-11.127275237869382
112	-2	-10.641470757395078
114	-2	-9.753706039679898
116	-2	-10.066737473648104
118	-2	-13.08654472983688
120	-2	-11.322695238255008

-120	-4	NaN
-118	-4	NaN
-116	-4	-16
-114	-4	-11.08432837540163
-112	-4	-9.929174303210786
-110	-4	-10.796416306973805
-108	-4	-11.662138693844694
-106	-4	-11.051200581258055
-104	-4	-7.630930124881308
-102	-4	-9.359067726115377
-100	-4	-10.694547930525612
-98	-4	-13.842657977448033
-96	-4	-10.687687448905576
-94	-4	-10.608158793937875
-92	-4	-10.827315688621715
-90	-4	-11.813292361225503
-88	-4	-11.945023304494631
-86	-4	-11.009464020208503
-84	-4	-10.692124233184105
-82	-4	-10.587498989134795
-80	-4	-10.561911538296977
-78	-4	-10.572493276673457
-76	-4	-10.584077894829155
-74	-4	-10.597274510963846
-72	-4	-10.62668843369794
-70	-4	-10.719782145315452
-68	-4	-10.965211252757799
-66	-4	-11.63823774597718
-64	-4	-12.763500474979232
-62	-4	-11.125688515488031
-60	-4	-10.772951558760736
-58	-4	-11.052253604959157
-56	-4	-15.781968402116165
-54	-4	-11.053480457341097
-52	-4	-11.075393869267456
-50	-4	-12.87268662728927
-48	-4	-11.049711796501263
-46	-4	-12.392471262462498
-44	-4	-11.246387056330132
-42	-4	-12.636605263394793
-40	-4	-11.406192594778107
-38	-4	-12.876110446074883
-36	-4	-12.107885528133798
-34	-4	-12.167539846227372
-32	-4	-13.553975901579554
-30	-4	-13.713691430014284
-28	-4	-13.491199149658774
-26	-4	-14.004845642546373
-24	-4	-14.89701044702565
-22	-4	-16
-20	-4	-16
-18	-4	-16
-16	-4	-16
-14	-4	-16
-12	-4	-16
-10	-4	-16
-8	-4	-16
-6	-4	-16
-4	-4	-16
-2	-4	-16
0	-4	-16
2	-4	-16
4	-4	-16
6	-4	-16
8	-4	-16
10	-4	-16
12	-4	-16
14	-4	-16
16	-4	-16
18	-4	-16
20	-4	-16
22	-4	-16
24	-4	-16
26	-4	-16
28	-4	-14.89701044702565
30	-4	-14.004845642546373
32	-4	-13.491199149658774
34	-4	-13.713691430014284
36	-4	-13.553975901579554
38	-4	-12.167539846227372
40	-4	-12.107885528133798
42	-4	-12.876110446074883
44	-4	-11.406192594778107
46	-4	-12.636605263394793
48	-4	-11.246387056330132
50	-4	-12.392471262462498
52	-4	-11.049711796501263
54	-4	-12.87268662728927
56	-4	-11.075393869267456
58	-4	-11.053480457341097
60	-4	-15.781968402116165
62	-4	-11.052253604959157
64	-4	-10.772951558760736
66	-4	-11.125688515488031
68	-4	-12.763500474979232
70	-4	-11.63823774597718
72	-4	-10.965211252757799
74	-4	-10.719782145315452
76	-4	-10.62668843369794
78	-4	-10.597274510963846
80	-4	-10.584077894829155
82	-4	-10.572493276673457
84	-4	-10.561911538296977
86	-4	-10.587498989134795
88	-4	-10.692124233184105
90	-4	-11.009464020208503
92	-4	-11.945023304494631
94	-4	-11.813292361225503
96	-4	-10.827315688621715
98	-4	-10.608158793937875
100	-4	-10.687687448905576
102	-4	-13.842657977448033
104	-4	-10.694547930525612
106	-4	-9.359067726115377
108	-4	-7.630930124881308
110	-4	-11.051200581258055
112	-4	-11.662138693844694
114	-4	-10.796416306973805
116	-4	-9.929174303210786
118	-4	-11.08432837540163
120	-4	-16

-120	-6	NaN
-118	-6	NaN
-116	-6	NaN
-114	-6	-11.79184374996541
-112	-6	-10.523779776371764
-110	-6	-10.323608455873764
-108	-6	-11.232104146716654
-106	-6	-10.80961034134315
-104	-6	-9.395789060756064
-102	-6	-7.574333236346913
-100	-6	-11.684124971623769
-98	-6	-10.60120829153987
-96	-6	-10.805219502943599
-94	-6	-11.283855359843354
-92	-6	-11.381795446747805
-90	-6	-10.723733735741998
-88	-6	-10.535665561205013
-86	-6	-10.676377396568315
-84	-6	-11.006444732450419
-82	-6	-11.60595032696221
-80	-6	-12.636007476137982
-78	-6	-14.130323116610862
-76	-6	-12.992944189961953
-74	-6	-13.285308081074218
-72	-6	-13.683284920960986
-70	-6	-12.033596584907988
-68	-6	-11.309954930677694
-66	-6	-10.893375728061168
-64	-6	-10.70499767413374
-62	-6	-10.794830333510795
-60	-6	-11.442043717720818
-58	-6	-12.256699751792937
-56	-6	-10.94463822405801
-54	-6	-10.967049295050455
-52	-6	-13.544871801550514
-50	-6	-11.084510366159831
-48	-6	-11.324056186974968
-46	-6	-11.752422361653426
-44	-6	-11.243286040419568
-42	-6	-12.099273719719738
-40	-6	-11.51404356222001
-38	-6	-11.778056342848274
-36	-6	-12.816686457540396
-34	-6	-11.985308760494414
-32	-6	-12.673496654067783
-30	-6	-14.992595488912743
-28	-6	-13.445886088315309
-26	-6	-13.71250659868617
-24	-6	-14.452462076471038
-22	-6	-15.519534248816072
-20	-6	-16
-18	-6	-16
-16	-6	-16
-14	-6	-16
-12	-6	-16
-10	-6	-16
-8	-6	-16
-6	-6	-16
-4	-6	-16
-2	-6	-16
0	-6	-16
2	-6	-16
4	-6	-16
6	-6	-16
8	-6	-16
10	-6	-16
12	-6	-16
14	-6	-16
16	-6	-16
18	-6	-16
20	-6	-16
22	-6	-16
24	-6	-16
26	-6	-16
28	-6	-15.519534248816072
30	-6	-14.452462076471038
32	-6	-13.71250659868617
34	-6	-13.445886088315309
36	-6	-14.992595488912743
38	-6	-12.673496654067783
40	-6	-11.985308760494414
42	-6	-12.816686457540396
44	-6	-11.778056342848274
46	-6	-11.51404356222001
48	-6	-12.099273719719738
50	-6	-11.243286040419568
52	-6	-11.752422361653426
54	-6	-11.324056186974968
56	-6	-11.084510366159831
58	-6	-13.544871801550514
60	-6	-10.967049295050455
62	-6	-10.94463822405801
64	-6	-12.256699751792937
66	-6	-11.442043717720818
68	-6	-10.794830333510795
70	-6	-10.70499767413374
72	-6	-10.893375728061168
74	-6	-11.309954930677694
76	-6	-12.033596584907988
78	-6	-13.683284920960986
80	-6	-13.285308081074218
82	-6	-12.992944189961953
84	-6	-14.130323116610862
86	-6	-12.636007476137982
88	-6	-11.60595032696221
90	-6	-11.006444732450419
92	-6	-10.676377396568315
94	-6	-10.535665561205013
96	-6	-10.723733735741998
98	-6	-11.381795446747805
100	-6	-11.283855359843354
102	-6	-10.805219502943599
104	-6	-10.60120829153987
106	-6	-11.684124971623769
108	-6	-7.574333236346913
110	-6	-9.395789060756064
112	-6	-10.80961034134315
114	-6	-11.232104146716654
116	-6	-10.323608455873764
118	-6	-10.523779776371764
120	-6	-11.79184374996541

-120	-8	NaN
-118	-8	NaN
-116	-8	NaN
-114	-8	NaN
-112	-8	-12.001131222579664
-110	-8	-10.742034597290946
-108	-8	-11.808052823937603
-106	-8	-10.29473749782606
-104	-8	-10.742098299220903
-102	-8	-8.046172516985076
-100	-8	-8.794983814941142
-98	-8	-11.049799747940417
-96	-8	-14.239723215726922
-94	-8	-10.804010598422
-92	-8	-10.618740866611901
-90	-8	-10.809272365489926
-88	-8	-11.9200163481423
-86	-8	-11.780614997158374
-84	-8	-10.96077108744941
-82	-8	-10.657882954034488
-80	-8	-10.57534672380925
-78	-8	-10.5541129890371
-76	-8	-10.57595893785245
-74	-8	-10.585166378738295
-72	-8	-10.597406655593366
-70	-8	-10.613229954583767
-68	-8	-10.688665753786061
-66	-8	-10.895186497634521
-64	-8	-11.464155608597185
-62	-8	-13.790750918815682
-60	-8	-11.222634055864784
-58	-8	-10.785272699069544
-56	-8	-10.984897279100046
-54	-8	-13.338649568897155
-52	-8	-11.115992806790775
-50	-8	-11.026178524992263
-48	-8	-13.80498728650304
-46	-8	-11.064897909360738
-44	-8	-12.119316360937093
-42	-8	-11.283912288851482
-40	-8	-12.354848438535866
-38	-8	-11.420765610892143
-36	-8	-13.23864644786176
-34	-8	-12.058398087192375
-32	-8	-12.2183852661631
-30	-8	-13.820610086654725
-28	-8	-13.62129070627918
-26	-8	-13.515967259885155
-24	-8	-14.082991835386654
-22	-8	-15.022860738102855
-20	-8	-16
-18	-8	-16
-16	-8	-16
-14	-8	-16
-12	-8	-16
-10	-8	-16
-8	-8	-16
-6	-8	-16
-4	-8	-16
-2	-8	-16
0	-8	-16
2	-8	-16
4	-8	-16
6	-8	-16
8	-8	-16
10	-8	-16
12	-8	-16
14	-8	-16
16	-8	-16
18	-8	-16
20	-8	-16
22	-8	-16
24	-8	-16
26	-8	-16
28	-8	-16
30	-8	-15.022860738102855
32	-8	-14.082991835386654
34	-8	-13.515967259885155
36	-8	-13.62129070627918
38	-8	-13.820610086654725
40	-8	-12.2183852661631
42	-8	-12.058398087192375
44	-8	-13.23864644786176
46	-8	-11.420765610892143
48	-8	-12.354848438535866
50	-8	-11.283912288851482
52	-8	-12.119316360937093
54	-8	-11.064897909360738
56	-8	-13.80498728650304
58	-8	-11.026178524992263
60	-8	-11.115992806790775
62	-8	-13.338649568897155
64	-8	-10.984897279100046
66	-8	-10.785272699069544
68	-8	-11.222634055864784
70	-8	-13.790750918815682
72	-8	-11.464155608597185
74	-8	-10.895186497634521
76	-8	-10.688665753786061
78	-8	-10.613229954583767
80	-8	-10.597406655593366
82	-8	-10.585166378738295
84	-8	-10.57595893785245
86	-8	-10.5541129890371
88	-8	-10.57534672380925
90	-8	-10.657882954034488
92	-8	-10.96077108744941
94	-8	-11.780614997158374
96	-8	-11.9200163481423
98	-8	-10.809272365489926
100	-8	-10.618740866611901
102	-8	-10.804010598422
104	-8	-14.239723215726922
106	-8	-11.049799747940417
108	-8	-8.794983814941142
110	-8	-8.046172516985076
112	-8	-10.742098299220903
114	-8	-10.29473749782606
116	-8	-11.808052823937603
118	-8	-10.742034597290946
120	-8	-12.001131222579664

-120	-10	NaN
-118	-10	NaN
-116	-10	NaN
-114	-10	NaN
-112	-10	NaN
-110	-10	-11.298329627989819
-108	-10	-11.103269089524513
-106	-10	-10.571422561439674
-104	-10	-11.197923948161202
-102	-10	-10.776295070380208
-100	-10	-7.438036076847794
-98	-10	-9.89079844303401
-96	-10	-11.318399323180646
-94	-10	-10.48519658401455
-92	-10	-11.917468506515407
-90	-10	-11.413314705521431
-88	-10	-10.690016062916808
-86	-10	-10.543804258763188
-84	-10	-10.70340857941785
-82	-10	-11.07452723581427
-80	-10	-11.834846934805816
-78	-10	-13.331438010195026
-76	-10	-12.709412168748072
-74	-10	-12.39351129195998
-72	-10	-12.390976585234613
-70	-10	-13.873864759759279
-68	-10	-12.574083668153483
-66	-10	-11.480499659967192
-64	-10	-10.986050575331845
-62	-10	-10.72153522386962
-60	-10	-10.757386373019147
-58	-10	-11.258891805252988
-56	-10	-12.920675450421683
-54	-10	-11.017539566633726
-52	-10	-10.912464046138162
-50	-10	-12.562008549079168
-48	-10	-11.161578664282077
-46	-10	-11.220350798606034
-44	-10	-11.993827165477096
-42	-10	-11.198232037439931
-40	-10	-12.41270721841842
-38	-10	-11.453053461851036
-36	-10	-11.901134257979125
-34	-10	-12.565193905410519
-32	-10	-12.000168693688607
-30	-10	-12.829161915033962
-28	-10	-14.364992941907806
-26	-10	-13.433510342095852
-24	-10	-13.787831905465753
-22	-10	-14.592437531118106
-20	-10	-15.726682443656173
-18	-10	-16
-16	-10	-16
-14	-10	-16
-12	-10	-16
-10	-10	-16
-8	-10	-16
-6	-10	-16
-4	-10	-16
-2	-10	-16
0	-10	-16
2	-10	-16
4	-10	-16
6	-10	-16
8	-10	-16
10	-10	-16
12	-10	-16
14	-10	-16
16	-10	-16
18	-10	-16
20	-10	-16
22	-10	-16
24	-10	-16
26	-10	-16
28	-10	-16
30	-10	-15.726682443656173
32	-10	-14.592437531118106
34	-10	-13.787831905465753
36	-10	-13.433510342095852
38	-10	-14.364992941907806
40	-10	-12.829161915033962
42	-10	-12.000168693688607
44	-10	-12.565193905410519
46	-10	-11.901134257979125
48	-10	-11.453053461851036
50	-10	-12.41270721841842
52	-10	-11.198232037439931
54	-10	-11.993827165477096
56	-10	-11.220350798606034
58	-10	-11.161578664282077
60	-10	-12.562008549079168
62	-10	-10.912464046138162
64	-10	-11.017539566633726
66	-10	-12.920675450421683
68	-10	-11.258891805252988
70	-10	-10.757386373019147
72	-10	-10.72153522386962
74	-10	-10.986050575331845
76	-10	-11.480499659967192
78	-10	-12.574083668153483
80	-10	-13.873864759759279
82	-10	-12.390976585234613
84	-10	-12.39351129195998
86	-10	-12.709412168748072
88	-10	-13.331438010195026
90	-10	-11.834846934805816
92	-10	-11.07452723581427
94	-10	-10.70340857941785
96	-10	-10.543804258763188
98	-10	-10.690016062916808
100	-10	-11.413314705521431
102	-10	-11.917468506515407
104	-10	-10.48519658401455
106	-10	-11.318399323180646
108	-10	-9.89079844303401
110	-10	-7.438036076847794
112	-10	-10.776295070380208
114	-10	-11.197923948161202
116	-10	-10.571422561439674
118	-10	-11.103269089524513
120	-10	-11.298329627989819

-120	-12	NaN
-118	-12	NaN
-116	-12	NaN
-114	-12	NaN
-112	-12	NaN
-110	-12	NaN
-108	-12	-10.686821064432046
-106	-12	-12.62130207256367
-104	-12	-10.79047441052839
-102	-12	-11.002794966533394
-100	-12	-9.132596743035565
-98	-12	-7.868300660291049
-96	-12	-10.716467984558275
-94	-12	-11.804738266867826
-92	-12	-10.932999358544334
-90	-12	-10.354321660445338
-88	-12	-11.272856531974114
-86	-12	-11.381250266799933
-84	-12	-11.094226176791915
-82	-12	-11.167893947466686
-80	-12	-10.477049592248774
-78	-12	-10.661064181602125
-76	-12	-10.489040965091572
-74	-12	-10.62656028718927
-72	-12	-10.581897258884457
-70	-12	-10.606204868110533
-68	-12	-10.61505124006977
-66	-12	-10.629218562813485
-64	-12	-10.829583643815113
-62	-12	-11.190127979898252
-60	-12	-13.456576781670785
-58	-12	-11.486292843804035
-56	-12	-10.795846643156713
-54	-12	-10.923872092286773
-52	-12	-12.219160643205745
-50	-12	-11.223760324011932
-48	-12	-10.983681801197102
-46	-12	-13.204448178087121
-44	-12	-11.097924506248498
-42	-12	-11.818228468689043
-40	-12	-11.379017022281776
-38	-12	-12.014089587415773
-36	-12	-11.456795844593191
-34	-12	-14.431051012887922
-32	-12	-12.004322790431061
-30	-12	-12.325147165287806
-28	-12	-14.505821280791412
-26	-12	-13.506271284089104
-24	-12	-13.567274165174052
-22	-12	-14.220679448183775
-20	-12	-15.2395030057561
-18	-12	-16
-16	-12	-16
-14	-12	-16
-12	-12	-16
-10	-12	-16
-8	-12	-16
-6	-12	-16
-4	-12	-16
-2	-12	-16
0	-12	-16
2	-12	-16
4	-12	-16
6	-12	-16
8	-12	-16
10	-12	-16
12	-12	-16
14	-12	-16
16	-12	-16
18	-12	-16
20	-12	-16
22	-12	-16
24	-12	-16
26	-12	-16
28	-12	-16
30	-12	-16
32	-12	-15.2395030057561
34	-12	-14.220679448183775
36	-12	-13.567274165174052
38	-12	-13.506271284089104
40	-12	-14.505821280791412
42	-12	-12.325147165287806
44	-12	-12.004322790431061
46	-12	-14.431051012887922
48	-12	-11.456795844593191
50	-12	-12.014089587415773
52	-12	-11.379017022281776
54	-12	-11.818228468689043
56	-12	-11.097924506248498
58	-12	-13.204448178087121
60	-12	-10.983681801197102
62	-12	-11.223760324011932
64	-12	-12.219160643205745
66	-12	-10.923872092286773
68	-12	-10.795846643156713
70	-12	-11.486292843804035
72	-12	-13.456576781670785
74	-12	-11.190127979898252
76	-12	-10.829583643815113
78	-12	-10.629218562813485
80	-12	-10.61505124006977
82	-12	-10.606204868110533
84	-12	-10.581897258884457
86	-12	-10.62656028718927
88	-12	-10.489040965091572
90	-12	-10.661064181602125
92	-12	-10.477049592248774
94	-12	-11.167893947466686
96	-12	-11.094226176791915
98	-12	-11.381250266799933
100	-12	-11.272856531974114
102	-12	-10.354321660445338
104	-12	-10.932999358544334
106	-12	-11.804738266867826
108	-12	-10.716467984558275
110	-12	-7.868300660291049
112	-12	-9.132596743035565
114	-12	-11.002794966533394
116	-12	-10.79047441052839
118	-12	-12.62130207256367
120	-12	-10.686821064432046

-120	-14	NaN
-118	-14	NaN
-116	-14	NaN
-114	-14	NaN
-112	-14	NaN
-110	-14	NaN
-108	-14	NaN
-106	-14	-11.02536610435536
-104	-14	-10.805997973573872
-102	-14	-14.751266782673929
-100	-14	-10.455590115577051
-98	-14	-7.718238862698778
-96	-14	-9.143542077931574
-94	-14	-10.084050224306337
-92	-14	-11.002411645530884
-90	-14	-10.022370338448022
-88	-14	-10.111926590990569
-86	-14	-12.18492720588363
-84	-14	-10.237691445774733
-82	-14	-10.849725541117165
-80	-14	-11.448086500708019
-78	-14	-11.46427787829433
-76	-14	-11.682644536875674
-74	-14	-13.453854028237688
-72	-14	-11.152853393248526
-70	-14	-13.529338153840984
-68	-14	-11.575102897371258
-66	-14	-12.495016963066583
-64	-14	-12.36015985061006
-62	-14	-11.041351151324571
-60	-14	-10.821863078097836
-58	-14	-10.70740901108948
-56	-14	-11.046927109994508
-54	-14	-14.238792013945691
-52	-14	-11.216061467491707
-50	-14	-10.822169472983797
-48	-14	-12.037591348534319
-46	-14	-11.387101043715337
-44	-14	-11.06269190010529
-42	-14	-12.407976132349242
-40	-14	-11.197987824443336
-38	-14	-13.540467636913121
-36	-14	-11.364766631352142
-34	-14	-12.095885271449678
-32	-14	-12.351753809875907
-30	-14	-12.069631880930286
-28	-14	-13.170804296835628
-26	-14	-13.82960223132736
-24	-14	-13.41310634677436
-22	-14	-13.888395028309331
-20	-14	-14.77580423614633
-18	-14	-15.971371568144894
-16	-14	-16
-14	-14	-16
-12	-14	-16
-10	-14	-16
-8	-14	-16
-6	-14	-16
-4	-14	-16
-2	-14	-16
0	-14	-16
2	-14	-16
4	-14	-16
6	-14	-16
8	-14	-16
10	-14	-16
12	-14	-16
14	-14	-16
16	-14	-16
18	-14	-16
20	-14	-16
22	-14	-16
24	-14	-16
26	-14	-16
28	-14	-16
30	-14	-16
32	-14	-15.971371568144894
34	-14	-14.77580423614633
36	-14	-13.888395028309331
38	-14	-13.41310634677436
40	-14	-13.82960223132736
42	-14	-13.170804296835628
44	-14	-12.069631880930286
46	-14	-12.351753809875907
48	-14	-12.095885271449678
50	-14	-11.364766631352142
52	-14	-13.540467636913121
54	-14	-11.197987824443336
56	-14	-12.407976132349242
58	-14	-11.06269190010529
60	-14	-11.387101043715337
62	-14	-12.037591348534319
64	-14	-10.822169472983797
66	-14	-11.216061467491707
68	-14	-14.238792013945691
70	-14	-11.046927109994508
72	-14	-10.70740901108948
74	-14	-10.821863078097836
76	-14	-11.041351151324571
78	-14	-12.36015985061006
80	-14	-12.495016963066583
82	-14	-11.575102897371258
84	-14	-13.529338153840984
86	-14	-11.152853393248526
88	-14	-13.453854028237688
90	-14	-11.682644536875674
92	-14	-11.46427787829433
94	-14	-11.448086500708019
96	-14	-10.849725541117165
98	-14	-10.237691445774733
100	-14	-12.18492720588363
102	-14	-10.111926590990569
104	-14	-10.022370338448022
106	-14	-11.002411645530884
108	-14	-10.084050224306337
110	-14	-9.143542077931574
112	-14	-7.718238862698778
114	-14	-10.455590115577051
116	-14	-14.751266782673929
118	-14	-10.805997973573872
120	-14	-11.02536610435536

-120	-16	NaN
-118	-16	NaN
-116	-16	NaN
-114	-16	NaN
-112	-16	NaN
-110	-16	NaN
-108	-16	NaN
-106	-16	NaN
-104	-16	-12.31643306375075
-102	-16	-10.868578045958861
-100	-16	-10.596395333077982
-98	-16	-11.64496611169582
-96	-16	-7.2811398442453195
-94	-16	-9.188809031815476
-92	-16	-9.139890108951512
-90	-16	-9.989616998507547
-88	-16	-9.87628118181636
-86	-16	-10.655947147303262
-84	-16	-10.778763410762247
-82	-16	-10.894999099238456
-80	-16	-9.90586419976413
-78	-16	-13.208030549653268
-76	-16	-10.048483327007686
-74	-16	-11.030628562387387
-72	-16	-10.495452670802377
-70	-16	-10.56745966715105
-68	-16	-10.884216329875974
-66	-16	-10.357618383334339
-64	-16	-11.011624704184225
-62	-16	-10.409270315007694
-60	-16	-11.545335450488611
-58	-16	-11.325391138989922
-56	-16	-11.386886530127185
-54	-16	-11.099237265415503
-52	-16	-10.730286526178524
-50	-16	-11.78859347670618
-48	-16	-11.53347552031515
-46	-16	-10.953270067449424
-44	-16	-12.014220657942717
-42	-16	-11.146562111560389
-40	-16	-11.619437067776442
-38	-16	-11.662972902170809
-36	-16	-11.61730080036653
-34	-16	-11.476543384800049
-32	-16	-14.437426856118192
-30	-16	-12.048146232860772
-28	-16	-12.62471982504443
-26	-16	-14.739230225301423
-24	-16	-13.290311858251956
-22	-16	-13.554059914211345
-20	-16	-14.279509320102326
-18	-16	-15.278123349234832
-16	-16	-16
-14	-16	-16
-12	-16	-16
-10	-16	-16
-8	-16	-16
-6	-16	-16
-4	-16	-16
-2	-16	-16
0	-16	-16
2	-16	-16
4	-16	-16
6	-16	-16
8	-16	-16
10	-16	-16
12	-16	-16
14	-16	-16
16	-16	-16
18	-16	-16
20	-16	-16
22	-16	-16
24	-16	-16
26	-16	-16
28	-16	-16
30	-16	-16
32	-16	-16
34	-16	-15.278123349234832
36	-16	-14.279509320102326
38	-16	-13.554059914211345
40	-16	-13.290311858251956
42	-16	-14.739230225301423
44	-16	-12.62471982504443
46	-16	-12.048146232860772
48	-16	-14.437426856118192
50	-16	-11.476543384800049
52	-16	-11.61730080036653
54	-16	-11.662972902170809
56	-16	-11.619437067776442
58	-16	-11.146562111560389
60	-16	-12.014220657942717
62	-16	-10.953270067449424
64	-16	-11.53347552031515
66	-16	-11.78859347670618
68	-16	-10.730286526178524
70	-16	-11.099237265415503
72	-16	-11.386886530127185
74	-16	-11.325391138989922
76	-16	-11.545335450488611
78	-16	-10.409270315007694
80	-16	-11.011624704184225
82	-16	-10.357618383334339
84	-16	-10.884216329875974
86	-16	-10.56745966715105
88	-16	-10.495452670802377
90	-16	-11.030628562387387
92	-16	-10.048483327007686
94	-16	-13.208030549653268
96	-16	-9.90586419976413
98	-16	-10.894999099238456
100	-16	-10.778763410762247
102	-16	-10.655947147303262
104	-16	-9.87628118181636
106	-16	-9.989616998507547
108	-16	-9.139890108951512
110	-16	-9.188809031815476
112	-16	-7.2811398442453195
114	-16	-11.64496611169582
116	-16	-10.596395333077982
118	-16	-10.868578045958861
120	-16	-12.31643306375075

-120	-18	NaN
-118	-18	NaN
-116	-18	NaN
-114	-18	NaN
-112	-18	NaN
-110	-18	NaN
-108	-18	NaN
-106	-18	NaN
-104	-18	NaN
-102	-18	-10.749789045847393
-100	-18	-13.624799123907025
-98	-18	-10.038379385849487
-96	-18	-8.783454105741725
-94	-18	-8.628197648006962
-92	-18	-8.494376689407035
-90	-18	-10.118860434503663
-88	-18	-10.825758567344138
-86	-18	-9.883732058381444
-84	-18	-9.3007548806055
-82	-18	-10.741328575637851
-80	-18	-10.053678750741895
-78	-18	-11.506394504806373
-76	-18	-11.118190246000477
-74	-18	-10.804530165363296
-72	-18	-10.177100834993148
-70	-18	-11.158796155026094
-68	-18	-10.355155080176756
-66	-18	-12.354124748313783
-64	-18	-11.399274042030349
-62	-18	-12.845112247705083
-60	-18	-11.151933583338518
-58	-18	-11.39151657332155
-56	-18	-10.386158268366659
-54	-18	-11.512027563041398
-52	-18	-11.165251284663068
-50	-18	-10.960926517404266
-48	-18	-11.172825104704904
-46	-18	-11.14321219092317
-44	-18	-11.420622850239681
-42	-18	-11.090419167950332
-40	-18	-14.78596306867315
-38	-18	-11.209431061375675
-36	-18	-12.923336789416737
-34	-18	-11.266304942964881
-32	-18	-12.309562488455454
-30	-18	-12.337470549611957
-28	-18	-12.370138739135575
-26	-18	-15.133181108748897
-24	-18	-13.153351372006414
-22	-18	-13.182847393879022
-20	-18	-13.719161695938672
-18	-18	-14.481629091223628
-16	-18	-15.278123349234832
-14	-18	-15.971371568144894
-12	-18	-16
-10	-18	-16
-8	-18	-16
-6	-18	-16
-4	-18	-16
-2	-18	-16
0	-18	-16
2	-18	-16
4	-18	-16
6	-18	-16
8	-18	-16
10	-18	-16
12	-18	-16
14	-18	-16
16	-18	-16
18	-18	-16
20	-18	-16
22	-18	-16
24	-18	-16
26	-18	-16
28	-18	-16
30	-18	-16
32	-18	-15.971371568144894
34	-18	-15.278123349234832
36	-18	-14.481629091223628
38	-18	-13.719161695938672
40	-18	-13.182847393879022
42	-18	-13.153351372006414
44	-18	-15.133181108748897
46	-18	-12.370138739135575
48	-18	-12.337470549611957
50	-18	-12.309562488455454
52	-18	-11.266304942964881
54	-18	-12.923336789416737
56	-18	-11.209431061375675
58	-18	-14.78596306867315
60	-18	-11.090419167950332
62	-18	-11.420622850239681
64	-18	-11.14321219092317
66	-18	-11.172825104704904
68	-18	-10.960926517404266
70	-18	-11.165251284663068
72	-18	-11.512027563041398
74	-18	-10.386158268366659
76	-18	-11.39151657332155
78	-18	-11.151933583338518
80	-18	-12.845112247705083
82	-18	-11.399274042030349
84	-18	-12.354124748313783
86	-18	-10.355155080176756
88	-18	-11.158796155026094
90	-18	-10.177100834993148
92	-18	-10.804530165363296
94	-18	-11.118190246000477
96	-18	-11.506394504806373
98	-18	-10.053678750741895
100	-18	-10.741328575637851
102	-18	-9.3007548806055
104	-18	-9.883732058381444
106	-18	-10.825758567344138
108	-18	-10.118860434503663
110	-18	-8.494376689407035
112	-18	-8.628197648006962
114	-18	-8.783454105741725
116	-18	-10.038379385849487
118	-18	-13.624799123907025
120	-18	-10.749789045847393

-120	-20	NaN
-118	-20	NaN
-116	-20	NaN
-114	-20	NaN
-112	-20	NaN
-110	-20	NaN
-108	-20	NaN
-106	-20	NaN
-104	-20	NaN
-102	-20	NaN
-100	-20	-10.85076958504827
-98	-20	-10.631718510934997
-96	-20	-11.693741247672177
-94	-20	-7.301901554206768
-92	-20	-8.130024769420038
-90	-20	-10.211142026342415
-88	-20	-9.050213875074322
-86	-20	-9.409046448174868
-84	-20	-9.449970664284482
-82	-20	-11.996744800565647
-80	-20	-9.912102753668004
-78	-20	-10.365600373841149
-76	-20	-9.427847802193703
-74	-20	-11.252274202606992
-72	-20	-10.030716580561432
-70	-20	-10.687186392882218
-68	-20	-11.918435055876262
-66	-20	-9.97992901363024
-64	-20	-12.407001220803465
-62	-20	-9.908515787615364
-60	-20	-12.505162219072236
-58	-20	-10.299005789259187
-56	-20	-12.18090255105398
-54	-20	-13.598742056649607
-52	-20	-11.483103504650643
-50	-20	-10.472625355912376
-48	-20	-12.440263175547823
-46	-20	-12.435413100470768
-44	-20	-10.558990836640183
-42	-20	-12.810624811481455
-40	-20	-12.118316919368343
-38	-20	-11.047634997164963
-36	-20	-11.695662115312041
-34	-20	-11.542864347605674
-32	-20	-11.705018068191094
-30	-20	-13.050026088055139
-28	-20	-12.208205075632572
-26	-20	-13.59068639828051
-24	-20	-13.095321641293777
-22	-20	-12.837252871944218
-20	-20	-13.17471687653184
-18	-20	-13.719161695938672
-16	-20	-14.279509320102326
-14	-20	-14.77580423614633
-12	-20	-15.2395030057561
-10	-20	-15.726682443656173
-8	-20	-16
-6	-20	-16
-4	-20	-16
-2	-20	-16
0	-20	-16
2	-20	-16
4	-20	-16
6	-20	-16
8	-20	-16
10	-20	-16
12	-20	-16
14	-20	-16
16	-20	-16
18	-20	-16
20	-20	-16
22	-20	-16
24	-20	-16
26	-20	-16
28	-20	-16
30	-20	-15.726682443656173
32	-20	-15.2395030057561
34	-20	-14.77580423614633
36	-20	-14.279509320102326
38	-20	-13.719161695938672
40	-20	-13.17471687653184
42	-20	-12.837252871944218
44	-20	-13.095321641293777
46	-20	-13.59068639828051
48	-20	-12.208205075632572
50	-20	-13.050026088055139
52	-20	-11.705018068191094
54	-20	-11.542864347605674
56	-20	-11.695662115312041
58	-20	-11.047634997164963
60	-20	-12.118316919368343
62	-20	-12.810624811481455
64	-20	-10.558990836640183
66	-20	-12.435413100470768
68	-20	-12.440263175547823
70	-20	-10.472625355912376
72	-20	-11.483103504650643
74	-20	-13.598742056649607
76	-20	-12.18090255105398
78	-20	-10.299005789259187
80	-20	-12.505162219072236
82	-20	-9.908515787615364
84	-20	-12.407001220803465
86	-20	-9.97992901363024
88	-20	-11.918435055876262
90	-20	-10.687186392882218
92	-20	-10.030716580561432
94	-20	-11.252274202606992
96	-20	-9.427847802193703
98	-20	-10.365600373841149
100	-20	-9.912102753668004
102	-20	-11.996744800565647
104	-20	-9.449970664284482
106	-20	-9.409046448174868
108	-20	-9.050213875074322
110	-20	-10.211142026342415
112	-20	-8.130024769420038
114	-20	-7.301901554206768
116	-20	-11.693741247672177
118	-20	-10.631718510934997
120	-20	-10.85076958504827

-120	-22	NaN
-118	-22	NaN
-116	-22	NaN
-114	-22	NaN
-112	-22	NaN
-110	-22	NaN
-108	-22	NaN
-106	-22	NaN
-104	-22	NaN
-102	-22	NaN
-100	-22	NaN
-98	-22	-13.78692722413115
-96	-22	-10.028403313736984
-94	-22	-9.7037298715561
-92	-22	-7.3532237104613
-90	-22	-10.426154155792629
-88	-22	-8.672070628893199
-86	-22	-9.205037770939391
-84	-22	-11.73379399502189
-82	-22	-10.279732391523698
-80	-22	-9.164890336841626
-78	-22	-10.083536606844431
-76	-22	-10.471321164604804
-74	-22	-11.346646663858536
-72	-22	-9.928324177761093
-70	-22	-10.329532368079036
-68	-22	-9.751447623104456
-66	-22	-11.371297920714609
-64	-22	-10.59376610073384
-62	-22	-11.04821654124686
-60	-22	-11.227178310993674
-58	-22	-10.850250552813014
-56	-22	-10.14858109216211
-54	-22	-13.605599042108361
-52	-22	-10.179591738146874
-50	-22	-13.194993017844336
-48	-22	-13.228212171212107
-46	-22	-11.057621214921461
-44	-22	-10.76411556730058
-42	-22	-11.314264836903869
-40	-22	-11.826809200950983
-38	-22	-11.201280231064088
-36	-22	-10.810296319102234
-34	-22	-14.84722156688259
-32	-22	-11.811046625961106
-30	-22	-13.524312055101866
-28	-22	-11.883920352039398
-26	-22	-12.477821839696924
-24	-22	-13.864313867314427
-22	-22	-12.74734089478748
-20	-22	-12.837252871944218
-18	-22	-13.182847393879022
-16	-22	-13.554059914211345
-14	-22	-13.888395028309331
-12	-22	-14.220679448183775
-10	-22	-14.592437531118106
-8	-22	-15.022860738102855
-6	-22	-15.519534248816072
-4	-22	-16
-2	-22	-16
0	-22	-16
2	-22	-16
4	-22	-16
6	-22	-16
8	-22	-16
10	-22	-16
12	-22	-16
14	-22	-16
16	-22	-16
18	-22	-16
20	-22	-16
22	-22	-16
24	-22	-16
26	-22	-16
28	-22	-15.519534248816072
30	-22	-15.022860738102855
32	-22	-14.592437531118106
34	-22	-14.220679448183775
36	-22	-13.888395028309331
38	-22	-13.554059914211345
40	-22	-13.182847393879022
42	-22	-12.837252871944218
44	-22	-12.74734089478748
46	-22	-13.864313867314427
48	-22	-12.477821839696924
50	-22	-11.883920352039398
52	-22	-13.524312055101866
54	-22	-11.811046625961106
56	-22	-14.84722156688259
58	-22	-10.810296319102234
60	-22	-11.201280231064088
62	-22	-11.826809200950983
64	-22	-11.314264836903869
66	-22	-10.76411556730058
68	-22	-11.057621214921461
70	-22	-13.228212171212107
72	-22	-13.194993017844336
74	-22	-10.179591738146874
76	-22	-13.605599042108361
78	-22	-10.14858109216211
80	-22	-10.850250552813014
82	-22	-11.227178310993674
84	-22	-11.04821654124686
86	-22	-10.59376610073384
88	-22	-11.371297920714609
90	-22	-9.751447623104456
92	-22	-10.329532368079036
94	-22	-9.928324177761093
96	-22	-11.346646663858536
98	-22	-10.471321164604804
100	-22	-10.083536606844431
102	-22	-9.164890336841626
104	-22	-10.279732391523698
106	-22	-11.73379399502189
108	-22	-9.205037770939391
110	-22	-8.672070628893199
112	-22	-10.426154155792629
114	-22	-7.3532237104613
116	-22	-9.7037298715561
118	-22	-10.028403313736984
120	-22	-13.78692722413115

-120	-24	NaN
-118	-24	NaN
-116	-24	NaN
-114	-24	NaN
-112	-24	NaN
-110	-24	NaN
-108	-24	NaN
-106	-24	NaN
-104	-24	NaN
-102	-24	NaN
-100	-24	NaN
-98	-24	NaN
-96	-24	-10.771304587368633
-94	-24	-14.339851226718162
-92	-24	-7.97430555185793
-90	-24	-10.603936085264605
-88	-24	-8.685405368395353
-86	-24	-9.378833284539063
-84	-24	-9.466920606325136
-82	-24	-9.54786407671289
-80	-24	-9.85519479608422
-78	-24	-10.781091958517496
-76	-24	-9.664828125116074
-74	-24	-10.53964658851533
-72	-24	-9.558214207232202
-70	-24	-15.574193535515356
-68	-24	-11.07700854080317
-66	-24	-10.055016430645203
-64	-24	-10.993988913156967
-62	-24	-9.805157148686163
-60	-24	-12.417846337207326
-58	-24	-10.184603755356033
-56	-24	-10.669101486812249
-54	-24	-12.09914588583513
-52	-24	-10.62435944958491
-50	-24	-10.382905209558187
-48	-24	-14.040545539700245
-46	-24	-10.303024617548457
-44	-24	-11.589709460130782
-42	-24	-11.39802248888812
-40	-24	-11.279114068707248
-38	-24	-14.288801817747274
-36	-24	-10.717818674739368
-34	-24	-11.425842993437515
-32	-24	-12.580230453924495
-30	-24	-13.177685611590435
-28	-24	-11.48046949703093
-26	-24	-11.60741956099613
-24	-24	-12.692313767397566
-22	-24	-13.864313867314427
-20	-24	-13.095321641293777
-18	-24	-13.153351372006414
-16	-24	-13.290311858251956
-14	-24	-13.41310634677436
-12	-24	-13.567274165174052
-10	-24	-13.787831905465753
-8	-24	-14.082991835386654
-6	-24	-14.452462076471038
-4	-24	-14.89701044702565
-2	-24	-15.420650831792168
0	-24	-16
2	-24	-16
4	-24	-16
6	-24	-16
8	-24	-16
10	-24	-16
12	-24	-16
14	-24	-16
16	-24	-16
18	-24	-16
20	-24	-16
22	-24	-16
24	-24	-16
26	-24	-15.420650831792168
28	-24	-14.89701044702565
30	-24	-14.452462076471038
32	-24	-14.082991835386654
34	-24	-13.787831905465753
36	-24	-13.567274165174052
38	-24	-13.41310634677436
40	-24	-13.290311858251956
42	-24	-13.153351372006414
44	-24	-13.095321641293777
46	-24	-13.864313867314427
48	-24	-12.692313767397566
50	-24	-11.60741956099613
52	-24	-11.48046949703093
54	-24	-13.177685611590435
56	-24	-12.580230453924495
58	-24	-11.425842993437515
60	-24	-10.717818674739368
62	-24	-14.288801817747274
64	-24	-11.279114068707248
66	-24	-11.39802248888812
68	-24	-11.589709460130782
70	-24	-10.303024617548457
72	-24	-14.040545539700245
74	-24	-10.382905209558187
76	-24	-10.62435944958491
78	-24	-12.09914588583513
80	-24	-10.669101486812249
82	-24	-10.184603755356033
84	-24	-12.417846337207326
86	-24	-9.805157148686163
88	-24	-10.993988913156967
90	-24	-10.055016430645203
92	-24	-11.07700854080317
94	-24	-15.574193535515356
96	-24	-9.558214207232202
98	-24	-10.53964658851533
100	-24	-9.664828125116074
102	-24	-10.781091958517496
104	-24	-9.85519479608422
106	-24	-9.54786407671289
108	-24	-9.466920606325136
110	-24	-9.378833284539063
112	-24	-8.685405368395353
114	-24	-10.603936085264605
116	-24	-7.97430555185793
118	-24	-14.339851226718162
120	-24	-10.771304587368633

-120	-26	NaN
-118	-26	NaN
-116	-26	NaN
-114	-26	NaN
-112	-26	NaN
-110	-26	NaN
-108	-26	NaN
-106	-26	NaN
-104	-26	NaN
-102	-26	NaN
-100	-26	NaN
-98	-26	NaN
-96	-26	NaN
-94	-26	-10.117233267048125
-92	-26	-9.137403204787004
-90	-26	-7.308058852753458
-88	-26	-8.751820448201357
-86	-26	-10.843749074033491
-84	-26	-9.508566065984708
-82	-26	-9.627200581692275
-80	-26	-10.447897356284678
-78	-26	-11.473027256098725
-76	-26	-9.843993532723818
-74	-26	-10.818376631379971
-72	-26	-11.510649369666913
-70	-26	-12.112889006903965
-68	-26	-9.937690451657325
-66	-26	-12.404772776598499
-64	-26	-10.262987989981523
-62	-26	-10.766962402525506
-60	-26	-12.80664213055921
-58	-26	-10.317247042391822
-56	-26	-10.806153191488457
-54	-26	-11.346443943902639
-52	-26	-10.47067791136451
-50	-26	-10.7978056383143
-48	-26	-11.489545316342015
-46	-26	-11.0693492101945
-44	-26	-10.38683023573909
-42	-26	-13.329812493794952
-40	-26	-11.01247271672712
-38	-26	-10.639730663382633
-36	-26	-12.064112370466223
-34	-26	-11.474658882857504
-32	-26	-12.291929549338281
-30	-26	-12.872906278908067
-28	-26	-11.510385266678455
-26	-26	-11.18114334271355
-24	-26	-11.60741956099613
-22	-26	-12.477821839696924
-20	-26	-13.59068639828051
-18	-26	-15.133181108748897
-16	-26	-14.739230225301423
-14	-26	-13.82960223132736
-12	-26	-13.506271284089104
-10	-26	-13.433510342095852
-8	-26	-13.515967259885155
-6	-26	-13.71250659868617
-4	-26	-14.004845642546373
-2	-26	-14.386189624049926
0	-26	-14.856459980324226
2	-26	-15.420650836950198
4	-26	-16
6	-26	-16
8	-26	-16
10	-26	-16
12	-26	-16
14	-26	-16
16	-26	-16
18	-26	-16
20	-26	-16
22	-26	-16
24	-26	-15.420650836950198
26	-26	-14.856459980324226
28	-26	-14.386189624049926
30	-26	-14.004845642546373
32	-26	-13.71250659868617
34	-26	-13.515967259885155
36	-26	-13.433510342095852
38	-26	-13.506271284089104
40	-26	-13.82960223132736
42	-26	-14.739230225301423
44	-26	-15.133181108748897
46	-26	-13.59068639828051
48	-26	-12.477821839696924
50	-26	-11.60741956099613
52	-26	-11.18114334271355
54	-26	-11.510385266678455
56	-26	-12.872906278908067
58	-26	-12.291929549338281
60	-26	-11.474658882857504
62	-26	-12.064112370466223
64	-26	-10.639730663382633
66	-26	-11.01247271672712
68	-26	-13.329812493794952
70	-26	-10.38683023573909
72	-26	-11.0693492101945
74	-26	-11.489545316342015
76	-26	-10.7978056383143
78	-26	-10.47067791136451
80	-26	-11.346443943902639
82	-26	-10.806153191488457
84	-26	-10.317247042391822
86	-26	-12.80664213055921
88	-26	-10.766962402525506
90	-26	-10.262987989981523
92	-26	-12.404772776598499
94	-26	-9.937690451657325
96	-26	-12.112889006903965
98	-26	-11.510649369666913
100	-26	-10.818376631379971
102	-26	-9.843993532723818
104	-26	-11.473027256098725
106	-26	-10.447897356284678
108	-26	-9.627200581692275
110	-26	-9.508566065984708
112	-26	-10.843749074033491
114	-26	-8.751820448201357
116	-26	-7.308058852753458
118	-26	-9.137403204787004
120	-26	-10.117233267048125

-120	-28	NaN
-118	-28	NaN
-116	-28	NaN
-114	-28	NaN
-112	-28	NaN
-110	-28	NaN
-108	-28	NaN
-106	-28	NaN
-104	-28	NaN
-102	-28	NaN
-100	-28	NaN
-98	-28	NaN
-96	-28	NaN
-94	-28	NaN
-92	-28	-12.642960938934408
-90	-28	-9.551707949000082
-88	-28	-7.560979232211387
-86	-28	-9.276172159691638
-84	-28	-10.6910639548919
-82	-28	-14.83486846323675
-80	-28	-10.09422677458857
-78	-28	-11.304225378942116
-76	-28	-10.34801261132521
-74	-28	-11.117266826323366
-72	-28	-10.321520235607753
-70	-28	-10.677475980095608
-68	-28	-11.06758701273108
-66	-28	-10.922973400469711
-64	-28	-11.653687901756838
-62	-28	-10.98368081718332
-60	-28	-11.504519799171735
-58	-28	-10.73979560547769
-56	-28	-10.755975207915785
-54	-28	-10.789073873196177
-52	-28	-10.438375808652166
-50	-28	-12.75864099737887
-48	-28	-11.61958327753629
-46	-28	-10.657094681820768
-44	-28	-10.994838296596335
-42	-28	-11.987094133271222
-40	-28	-12.64283437058043
-38	-28	-10.496380885198688
-36	-28	-11.36486537016601
-34	-28	-12.566852412538193
-32	-28	-11.419175166455972
-30	-28	-11.053694598125087
-28	-28	-13.484181345040232
-26	-28	-11.510385266678455
-24	-28	-11.48046949703093
-22	-28	-11.883920352039398
-20	-28	-12.208205075632572
-18	-28	-12.370138739135575
-16	-28	-12.62471982504443
-14	-28	-13.170804296835628
-12	-28	-14.505821280791412
-10	-28	-14.364992941907806
-8	-28	-13.62129070627918
-6	-28	-13.445886088315309
-4	-28	-13.491199149658774
-2	-28	-13.678496380339954
0	-28	-13.980012561039475
2	-28	-14.386189626182098
4	-28	-14.897010355561877
6	-28	-15.5194735177878
8	-28	-16
10	-28	-16
12	-28	-16
14	-28	-16
16	-28	-16
18	-28	-16
20	-28	-16
22	-28	-15.5194735177878
24	-28	-14.897010355561877
26	-28	-14.386189626182098
28	-28	-13.980012561039475
30	-28	-13.678496380339954
32	-28	-13.491199149658774
34	-28	-13.445886088315309
36	-28	-13.62129070627918
38	-28	-14.364992941907806
40	-28	-14.505821280791412
42	-28	-13.170804296835628
44	-28	-12.62471982504443
46	-28	-12.370138739135575
48	-28	-12.208205075632572
50	-28	-11.883920352039398
52	-28	-11.48046949703093
54	-28	-11.510385266678455
56	-28	-13.484181345040232
58	-28	-11.053694598125087
60	-28	-11.419175166455972
62	-28	-12.566852412538193
64	-28	-11.36486537016601
66	-28	-10.496380885198688
68	-28	-12.64283437058043
70	-28	-11.987094133271222
72	-28	-10.994838296596335
74	-28	-10.657094681820768
76	-28	-11.61958327753629
78	-28	-12.75864099737887
80	-28	-10.438375808652166
82	-28	-10.789073873196177
84	-28	-10.755975207915785
86	-28	-10.73979560547769
88	-28	-11.504519799171735
90	-28	-10.98368081718332
92	-28	-11.653687901756838
94	-28	-10.922973400469711
96	-28	-11.06758701273108
98	-28	-10.677475980095608
100	-28	-10.321520235607753
102	-28	-11.117266826323366
104	-28	-10.34801261132521
106	-28	-11.304225378942116
108	-28	-10.09422677458857
110	-28	-14.83486846323675
112	-28	-10.6910639548919
114	-28	-9.276172159691638
116	-28	-7.560979232211387
118	-28	-9.551707949000082
120	-28	-12.642960938934408

-120	-30	NaN
-118	-30	NaN
-116	-30	NaN
-114	-30	NaN
-112	-30	NaN
-110	-30	NaN
-108	-30	NaN
-106	-30	NaN
-104	-30	NaN
-102	-30	NaN
-100	-30	NaN
-98	-30	NaN
-96	-30	NaN
-94	-30	NaN
-92	-30	NaN
-90	-30	-9.454251226211813
-88	-30	-8.155517760269921
-86	-30	-8.041793625707054
-84	-30	-10.886953170379241
-82	-30	-9.195459680085849
-80	-30	-10.871425013090224
-78	-30	-10.214866135116264
-76	-30	-9.722611845971619
-74	-30	-10.47014185509194
-72	-30	-9.957541473100916
-70	-30	-11.160613001156793
-68	-30	-10.973120452054674
-66	-30	-9.903932435347016
-64	-30	-13.04232102241082
-62	-30	-10.16149189268274
-60	-30	-10.435178120700241
-58	-30	-11.97603581388894
-56	-30	-10.244596897121646
-54	-30	-13.142554050001026
-52	-30	-13.495401724311703
-50	-30	-12.73247878209751
-48	-30	-10.455760322148281
-46	-30	-11.0732547613798
-44	-30	-11.492424307558343
-42	-30	-13.133588762097
-40	-30	-10.531240583864959
-38	-30	-12.689174122533954
-36	-30	-11.836782494621708
-34	-30	-11.375347050701683
-32	-30	-12.910545891401116
-30	-30	-10.747789492306595
-28	-30	-11.053694598125087
-26	-30	-12.872906278908067
-24	-30	-13.177685611590435
-22	-30	-13.524312055101866
-20	-30	-13.050026088055139
-18	-30	-12.337470549611957
-16	-30	-12.048146232860772
-14	-30	-12.069631880930286
-12	-30	-12.325147165287806
-10	-30	-12.829161915033962
-8	-30	-13.820610086654725
-6	-30	-14.992595488912743
-4	-30	-13.713691430014284
-2	-30	-13.458375186001769
0	-30	-13.484432313566993
2	-30	-13.678496381543512
4	-30	-14.004845597950325
6	-30	-14.452438716262215
8	-30	-14.97178942715124
10	-30	-15.539185129807912
12	-30	-16
14	-30	-16
16	-30	-16
18	-30	-16
20	-30	-15.539185129807912
22	-30	-14.97178942715124
24	-30	-14.452438716262215
26	-30	-14.004845597950325
28	-30	-13.678496381543512
30	-30	-13.484432313566993
32	-30	-13.458375186001769
34	-30	-13.713691430014284
36	-30	-14.992595488912743
38	-30	-13.820610086654725
40	-30	-12.829161915033962
42	-30	-12.325147165287806
44	-30	-12.069631880930286
46	-30	-12.048146232860772
48	-30	-12.337470549611957
50	-30	-13.050026088055139
52	-30	-13.524312055101866
54	-30	-13.177685611590435
56	-30	-12.872906278908067
58	-30	-11.053694598125087
60	-30	-10.747789492306595
62	-30	-12.910545891401116
64	-30	-11.375347050701683
66	-30	-11.836782494621708
68	-30	-12.689174122533954
70	-30	-10.531240583864959
72	-30	-13.133588762097
74	-30	-11.492424307558343
76	-30	-11.0732547613798
78	-30	-10.455760322148281
80	-30	-12.73247878209751
82	-30	-13.495401724311703
84	-30	-13.142554050001026
86	-30	-10.244596897121646
88	-30	-11.97603581388894
90	-30	-10.435178120700241
92	-30	-10.16149189268274
94	-30	-13.04232102241082
96	-30	-9.903932435347016
98	-30	-10.973120452054674
100	-30	-11.160613001156793
102	-30	-9.957541473100916
104	-30	-10.47014185509194
106	-30	-9.722611845971619
108	-30	-10.214866135116264
110	-30	-10.871425013090224
112	-30	-9.195459680085849
114	-30	-10.886953170379241
116	-30	-8.041793625707054
118	-30	-8.155517760269921
120	-30	-9.454251226211813

-120	-32	NaN
-118	-32	NaN
-116	-32	NaN
-114	-32	NaN
-112	-32	NaN
-110	-32	NaN
-108	-32	NaN
-106	-32	NaN
-104	-32	NaN
-102	-32	NaN
-100	-32	NaN
-98	-32	NaN
-96	-32	NaN
-94	-32	NaN
-92	-32	NaN
-90	-32	NaN
-88	-32	-10.576091693244358
-86	-32	-7.8253799354343005
-84	-32	-11.377277515352933
-82	-32	-8.52771624946372
-80	-32	-9.350676967501265
-78	-32	-9.132031241042341
-76	-32	-11.475121872542813
-74	-32	-9.705741160541335
-72	-32	-9.296894920425313
-70	-32	-10.21059879659365
-68	-32	-10.071989203726936
-66	-32	-9.61098015260527
-64	-32	-12.612125012788912
-62	-32	-10.494533013947331
-60	-32	-9.85632222348569
-58	-32	-10.514716378683001
-56	-32	-11.149212221649176
-54	-32	-10.147271288877802
-52	-32	-11.319477207952055
-50	-32	-9.884271909680978
-48	-32	-11.53168295133644
-46	-32	-14.989184135336082
-44	-32	-11.46221062160199
-42	-32	-10.153924796406217
-40	-32	-12.647259369653803
-38	-32	-13.514430717238401
-36	-32	-11.608658586044205
-34	-32	-10.825194661990901
-32	-32	-10.690391627347434
-30	-32	-12.910545891401116
-28	-32	-11.419175166455972
-26	-32	-12.291929549338281
-24	-32	-12.580230453924495
-22	-32	-11.811046625961106
-20	-32	-11.705018068191094
-18	-32	-12.309562488455454
-16	-32	-14.437426856118192
-14	-32	-12.351753809875907
-12	-32	-12.004322790431061
-10	-32	-12.000168693688607
-8	-32	-12.2183852661631
-6	-32	-12.673496654067783
-4	-32	-13.553975901579554
-2	-32	-15.63571048102428
0	-32	-13.750250389106471
2	-32	-13.458375187091958
4	-32	-13.491199117663747
6	-32	-13.712494064203359
8	-32	-14.061572763710267
10	-32	-14.524759998724294
12	-32	-15.176459686468569
14	-32	-15.97127618602901
16	-32	-16
18	-32	-15.97127618602901
20	-32	-15.176459686468569
22	-32	-14.524759998724294
24	-32	-14.061572763710267
26	-32	-13.712494064203359
28	-32	-13.491199117663747
30	-32	-13.458375187091958
32	-32	-13.750250389106471
34	-32	-15.63571048102428
36	-32	-13.553975901579554
38	-32	-12.673496654067783
40	-32	-12.2183852661631
42	-32	-12.000168693688607
44	-32	-12.004322790431061
46	-32	-12.351753809875907
48	-32	-14.437426856118192
50	-32	-12.309562488455454
52	-32	-11.705018068191094
54	-32	-11.811046625961106
56	-32	-12.580230453924495
58	-32	-12.291929549338281
60	-32	-11.419175166455972
62	-32	-12.910545891401116
64	-32	-10.690391627347434
66	-32	-10.825194661990901
68	-32	-11.608658586044205
70	-32	-13.514430717238401
72	-32	-12.647259369653803
74	-32	-10.153924796406217
76	-32	-11.46221062160199
78	-32	-14.989184135336082
80	-32	-11.53168295133644
82	-32	-9.884271909680978
84	-32	-11.319477207952055
86	-32	-10.147271288877802
88	-32	-11.149212221649176
90	-32	-10.514716378683001
92	-32	-9.85632222348569
94	-32	-10.494533013947331
96	-32	-12.612125012788912
98	-32	-9.61098015260527
100	-32	-10.071989203726936
102	-32	-10.21059879659365
104	-32	-9.296894920425313
106	-32	-9.705741160541335
108	-32	-11.475121872542813
110	-32	-9.132031241042341
112	-32	-9.350676967501265
114	-32	-8.52771624946372
116	-32	-11.377277515352933
118	-32	-7.8253799354343005
120	-32	-10.576091693244358

-120	-34	NaN
-118	-34	NaN
-116	-34	NaN
-114	-34	NaN
-112	-34	NaN
-110	-34	NaN
-108	-34	NaN
-106	-34	NaN
-104	-34	NaN
-102	-34	NaN
-100	-34	NaN
-98	-34	NaN
-96	-34	NaN
-94	-34	NaN
-92	-34	NaN
-90	-34	NaN
-88	-34	NaN
-86	-34	-10.056886076645037
-84	-34	-7.3789235592735825
-82	-34	-8.196368139913407
-80	-34	-9.017891231610385
-78	-34	-8.855346116481597
-76	-34	-9.274930509906783
-74	-34	-9.320993206393965
-72	-34	-10.964001741749467
-70	-34	-9.642137425242757
-68	-34	-9.289839954177713
-66	-34	-10.865747449763244
-64	-34	-10.574675890243165
-62	-34	-9.31498689679006
-60	-34	-13.675130822857758
-58	-34	-12.214746152746278
-56	-34	-9.491167530619007
-54	-34	-10.82470601011582
-52	-34	-10.257203753712757
-50	-34	-10.44046504493631
-48	-34	-10.199439612712013
-46	-34	-10.672987592087715
-44	-34	-10.104270385353793
-42	-34	-10.79398846727589
-40	-34	-10.921205532237497
-38	-34	-11.412664249097098
-36	-34	-10.209417974602284
-34	-34	-11.409342742915312
-32	-34	-10.825194661990901
-30	-34	-11.375347050701683
-28	-34	-12.566852412538193
-26	-34	-11.474658882857504
-24	-34	-11.425842993437515
-22	-34	-14.84722156688259
-20	-34	-11.542864347605674
-18	-34	-11.266304942964881
-16	-34	-11.476543384800049
-14	-34	-12.095885271449678
-12	-34	-14.431051012887922
-10	-34	-12.565193905410519
-8	-34	-12.058398087192375
-6	-34	-11.985308760494414
-4	-34	-12.167539846227372
-2	-34	-12.604843175007883
0	-34	-13.477249995270041
2	-34	-15.635710491721737
4	-34	-13.713691381734899
6	-34	-13.445875231015853
8	-34	-13.503013547183212
10	-34	-13.75518536089178
12	-34	-14.196137065537457
14	-34	-14.775771972379426
16	-34	-15.278123245519735
18	-34	-15.278123245519735
20	-34	-14.775771972379426
22	-34	-14.196137065537457
24	-34	-13.75518536089178
26	-34	-13.503013547183212
28	-34	-13.445875231015853
30	-34	-13.713691381734899
32	-34	-15.635710491721737
34	-34	-13.477249995270041
36	-34	-12.604843175007883
38	-34	-12.167539846227372
40	-34	-11.985308760494414
42	-34	-12.058398087192375
44	-34	-12.565193905410519
46	-34	-14.431051012887922
48	-34	-12.095885271449678
50	-34	-11.476543384800049
52	-34	-11.266304942964881
54	-34	-11.542864347605674
56	-34	-14.84722156688259
58	-34	-11.425842993437515
60	-34	-11.474658882857504
62	-34	-12.566852412538193
64	-34	-11.375347050701683
66	-34	-10.825194661990901
68	-34	-11.409342742915312
70	-34	-10.209417974602284
72	-34	-11.412664249097098
74	-34	-10.921205532237497
76	-34	-10.79398846727589
78	-34	-10.104270385353793
80	-34	-10.672987592087715
82	-34	-10.199439612712013
84	-34	-10.44046504493631
86	-34	-10.257203753712757
88	-34	-10.82470601011582
90	-34	-9.491167530619007
92	-34	-12.214746152746278
94	-34	-13.675130822857758
96	-34	-9.31498689679006
98	-34	-10.574675890243165
100	-34	-10.865747449763244
102	-34	-9.289839954177713
104	-34	-9.642137425242757
106	-34	-10.964001741749467
108	-34	-9.320993206393965
110	-34	-9.274930509906783
112	-34	-8.855346116481597
114	-34	-9.017891231610385
116	-34	-8.196368139913407
118	-34	-7.3789235592735825
120	-34	-10.056886076645037

-120	-36	NaN
-118	-36	NaN
-116	-36	NaN
-114	-36	NaN
-112	-36	NaN
-110	-36	NaN
-108	-36	NaN
-106	-36	NaN
-104	-36	NaN
-102	-36	NaN
-100	-36	NaN
-98	-36	NaN
-96	-36	NaN
-94	-36	NaN
-92	-36	NaN
-90	-36	NaN
-88	-36	NaN
-86	-36	NaN
-84	-36	-11.492046887244314
-82	-36	-7.408861868055619
-80	-36	-8.852276986448542
-78	-36	-9.182449660776395
-76	-36	-9.12363006535943
-74	-36	-9.472353690389022
-72	-36	-9.50128694753106
-70	-36	-10.093040426580876
-68	-36	-10.317988825689275
-66	-36	-9.747898314767552
-64	-36	-9.996768796288945
-62	-36	-11.580521045817221
-60	-36	-10.577526444672824
-58	-36	-9.912592886784958
-56	-36	-10.79719288569424
-54	-36	-11.615162841911305
-52	-36	-10.54251692521178
-50	-36	-9.90458755662666
-48	-36	-12.512495707052073
-46	-36	-11.088745882720646
-44	-36	-10.013507090263706
-42	-36	-10.433338491459931
-40	-36	-11.790250766192246
-38	-36	-10.713306318512403
-36	-36	-10.74082269375998
-34	-36	-10.209417974602284
-32	-36	-11.608658586044205
-30	-36	-11.836782494621708
-28	-36	-11.36486537016601
-26	-36	-12.064112370466223
-24	-36	-10.717818674739368
-22	-36	-10.810296319102234
-20	-36	-11.695662115312041
-18	-36	-12.923336789416737
-16	-36	-11.61730080036653
-14	-36	-11.364766631352142
-12	-36	-11.456795844593191
-10	-36	-11.901134257979125
-8	-36	-13.23864644786176
-6	-36	-12.816686457540396
-4	-36	-12.107885528133798
-2	-36	-11.982715794332684
0	-36	-12.152238197161871
2	-36	-12.604843174442694
4	-36	-13.553975951643963
6	-36	-14.992537518070671
8	-36	-13.60596923329191
10	-36	-13.40904361754673
12	-36	-13.553643122522576
14	-36	-13.88838009011404
16	-36	-14.279509275036494
18	-36	-14.481629113310307
20	-36	-14.279509275036494
22	-36	-13.88838009011404
24	-36	-13.553643122522576
26	-36	-13.40904361754673
28	-36	-13.60596923329191
30	-36	-14.992537518070671
32	-36	-13.553975951643963
34	-36	-12.604843174442694
36	-36	-12.152238197161871
38	-36	-11.982715794332684
40	-36	-12.107885528133798
42	-36	-12.816686457540396
44	-36	-13.23864644786176
46	-36	-11.901134257979125
48	-36	-11.456795844593191
50	-36	-11.364766631352142
52	-36	-11.61730080036653
54	-36	-12.923336789416737
56	-36	-11.695662115312041
58	-36	-10.810296319102234
60	-36	-10.717818674739368
62	-36	-12.064112370466223
64	-36	-11.36486537016601
66	-36	-11.836782494621708
68	-36	-11.608658586044205
70	-36	-10.209417974602284
72	-36	-10.74082269375998
74	-36	-10.713306318512403
76	-36	-11.790250766192246
78	-36	-10.433338491459931
80	-36	-10.013507090263706
82	-36	-11.088745882720646
84	-36	-12.512495707052073
86	-36	-9.90458755662666
88	-36	-10.54251692521178
90	-36	-11.615162841911305
92	-36	-10.79719288569424
94	-36	-9.912592886784958
96	-36	-10.577526444672824
98	-36	-11.580521045817221
100	-36	-9.996768796288945
102	-36	-9.747898314767552
104	-36	-10.317988825689275
106	-36	-10.093040426580876
108	-36	-9.50128694753106
110	-36	-9.472353690389022
112	-36	-9.12363006535943
114	-36	-9.182449660776395
116	-36	-8.852276986448542
118	-36	-7.408861868055619
120	-36	-11.492046887244314

-120	-38	NaN
-118	-38	NaN
-116	-38	NaN
-114	-38	NaN
-112	-38	NaN
-110	-38	NaN
-108	-38	NaN
-106	-38	NaN
-104	-38	NaN
-102	-38	NaN
-100	-38	NaN
-98	-38	NaN
-96	-38	NaN
-94	-38	NaN
-92	-38	NaN
-90	-38	NaN
-88	-38	NaN
-86	-38	NaN
-84	-38	NaN
-82	-38	-8.300951701373053
-80	-38	-8.118612774029181
-78	-38	-12.860471147184827
-76	-38	-9.632093059203877
-74	-38	-12.230831525373137
-72	-38	-9.722606160300469
-70	-38	-12.578401031408223
-68	-38	-10.044965954968859
-66	-38	-11.088849894604927
-64	-38	-10.89017294664848
-62	-38	-10.070056472095045
-60	-38	-10.7707000157847
-58	-38	-10.702471538233196
-56	-38	-10.31725033274102
-54	-38	-10.945539920793262
-52	-38	-10.38887157747112
-50	-38	-10.53522053499503
-48	-38	-11.257231296964083
-46	-38	-10.6874884009058
-44	-38	-11.42338557749297
-42	-38	-11.081080442913477
-40	-38	-11.372833562601176
-38	-38	-10.457209218057656
-36	-38	-10.713306318512403
-34	-38	-11.412664249097098
-32	-38	-13.514430717238401
-30	-38	-12.689174122533954
-28	-38	-10.496380885198688
-26	-38	-10.639730663382633
-24	-38	-14.288801817747274
-22	-38	-11.201280231064088
-20	-38	-11.047634997164963
-18	-38	-11.209431061375675
-16	-38	-11.662972902170809
-14	-38	-13.540467636913121
-12	-38	-12.014089587415773
-10	-38	-11.453053461851036
-8	-38	-11.420765610892143
-6	-38	-11.778056342848274
-4	-38	-12.876110446074883
-2	-38	-12.982397736423804
0	-38	-12.127025641401504
2	-38	-11.98271579400673
4	-38	-12.167539861557577
6	-38	-12.673503172673671
8	-38	-13.840978871372144
10	-38	-14.300016191039814
12	-38	-13.492603188046528
14	-38	-13.413095844480802
16	-38	-13.554059887905197
18	-38	-13.71916170837613
20	-38	-13.71916170837613
22	-38	-13.554059887905197
24	-38	-13.413095844480802
26	-38	-13.492603188046528
28	-38	-14.300016191039814
30	-38	-13.840978871372144
32	-38	-12.673503172673671
34	-38	-12.167539861557577
36	-38	-11.98271579400673
38	-38	-12.127025641401504
40	-38	-12.982397736423804
42	-38	-12.876110446074883
44	-38	-11.778056342848274
46	-38	-11.420765610892143
48	-38	-11.453053461851036
50	-38	-12.014089587415773
52	-38	-13.540467636913121
54	-38	-11.662972902170809
56	-38	-11.209431061375675
58	-38	-11.047634997164963
60	-38	-11.201280231064088
62	-38	-14.288801817747274
64	-38	-10.639730663382633
66	-38	-10.496380885198688
68	-38	-12.689174122533954
70	-38	-13.514430717238401
72	-38	-11.412664249097098
74	-38	-10.713306318512403
76	-38	-10.457209218057656
78	-38	-11.372833562601176
80	-38	-11.081080442913477
82	-38	-11.42338557749297
84	-38	-10.6874884009058
86	-38	-11.257231296964083
88	-38	-10.53522053499503
90	-38	-10.38887157747112
92	-38	-10.945539920793262
94	-38	-10.31725033274102
96	-38	-10.702471538233196
98	-38	-10.7707000157847
100	-38	-10.070056472095045
102	-38	-10.89017294664848
104	-38	-11.088849894604927
106	-38	-10.044965954968859
108	-38	-12.578401031408223
110	-38	-9.722606160300469
112	-38	-12.230831525373137
114	-38	-9.632093059203877
116	-38	-12.860471147184827
118	-38	-8.118612774029181
120	-38	-8.300951701373053

-120	-40	NaN
-118	-40	NaN
-116	-40	NaN
-114	-40	NaN
-112	-40	NaN
-110	-40	NaN
-108	-40	NaN
-106	-40	NaN
-104	-40	NaN
-102	-40	NaN
-100	-40	NaN
-98	-40	NaN
-96	-40	NaN
-94	-40	NaN
-92	-40	NaN
-90	-40	NaN
-88	-40	NaN
-86	-40	NaN
-84	-40	NaN
-82	-40	NaN
-80	-40	-7.727191519286814
-78	-40	-8.888800354984085
-76	-40	-10.535148935948655
-74	-40	-9.212384326256362
-72	-40	-9.924839926252433
-70	-40	-10.138913447233383
-68	-40	-12.160778526842876
-66	-40	-9.479987790675972
-64	-40	-12.98424902618402
-62	-40	-9.889551436711333
-60	-40	-10.688466938723387
-58	-40	-12.533099495689703
-56	-40	-9.810703930710943
-54	-40	-11.791076433468724
-52	-40	-13.21416841818725
-50	-40	-10.285007816735302
-48	-40	-10.696782961987683
-46	-40	-11.107387710965963
-44	-40	-12.579991548752242
-42	-40	-10.150593012547015
-40	-40	-11.4682618053189
-38	-40	-11.372833562601176
-36	-40	-11.790250766192246
-34	-40	-10.921205532237497
-32	-40	-12.647259369653803
-30	-40	-10.531240583864959
-28	-40	-12.64283437058043
-26	-40	-11.01247271672712
-24	-40	-11.279114068707248
-22	-40	-11.826809200950983
-20	-40	-12.118316919368343
-18	-40	-14.78596306867315
-16	-40	-11.619437067776442
-14	-40	-11.197987824443336
-12	-40	-11.379017022281776
-10	-40	-12.41270721841842
-8	-40	-12.354848438535866
-6	-40	-11.51404356222001
-4	-40	-11.406192594778107
-2	-40	-11.725314724517226
0	-40	-12.779597125157025
2	-40	-12.98239773549386
4	-40	-12.107885545947882
6	-40	-11.985312524985185
8	-40	-12.22275742576713
10	-40	-12.84477573469661
12	-40	-14.546650274950379
14	-40	-13.829584120783109
16	-40	-13.290311833577023
18	-40	-13.182847402370788
20	-40	-13.17471688523917
22	-40	-13.182847402370788
24	-40	-13.290311833577023
26	-40	-13.829584120783109
28	-40	-14.546650274950379
30	-40	-12.84477573469661
32	-40	-12.22275742576713
34	-40	-11.985312524985185
36	-40	-12.107885545947882
38	-40	-12.98239773549386
40	-40	-12.779597125157025
42	-40	-11.725314724517226
44	-40	-11.406192594778107
46	-40	-11.51404356222001
48	-40	-12.354848438535866
50	-40	-12.41270721841842
52	-40	-11.379017022281776
54	-40	-11.197987824443336
56	-40	-11.619437067776442
58	-40	-14.78596306867315
60	-40	-12.118316919368343
62	-40	-11.826809200950983
64	-40	-11.279114068707248
66	-40	-11.01247271672712
68	-40	-12.64283437058043
70	-40	-10.531240583864959
72	-40	-12.647259369653803
74	-40	-10.921205532237497
76	-40	-11.790250766192246
78	-40	-11.372833562601176
80	-40	-11.4682618053189
82	-40	-10.150593012547015
84	-40	-12.579991548752242
86	-40	-11.107387710965963
88	-40	-10.696782961987683
90	-40	-10.285007816735302
92	-40	-13.21416841818725
94	-40	-11.791076433468724
96	-40	-9.810703930710943
98	-40	-12.533099495689703
100	-40	-10.688466938723387
102	-40	-9.889551436711333
104	-40	-12.98424902618402
106	-40	-9.479987790675972
108	-40	-12.160778526842876
110	-40	-10.138913447233383
112	-40	-9.924839926252433
114	-40	-9.212384326256362
116	-40	-10.535148935948655
118	-40	-8.888800354984085
120	-40	-7.727191519286814

-120	-42	NaN
-118	-42	NaN
-116	-42	NaN
-114	-42	NaN
-112	-42	NaN
-110	-42	NaN
-108	-42	NaN
-106	-42	NaN
-104	-42	NaN
-102	-42	NaN
-100	-42	NaN
-98	-42	NaN
-96	-42	NaN
-94	-42	NaN
-92	-42	NaN
-90	-42	NaN
-88	-42	NaN
-86	-42	NaN
-84	-42	NaN
-82	-42	NaN
-80	-42	NaN
-78	-42	-7.667475376894595
-76	-42	-10.125231077092145
-74	-42	-8.573679145952347
-72	-42	-8.815964140212312
-70	-42	-9.824708191837683
-68	-42	-9.111454539675702
-66	-42	-10.179770372130173
-64	-42	-10.223999729423806
-62	-42	-9.153188544052151
-60	-42	-10.145529284960476
-58	-42	-9.885031524986799
-56	-42	-9.717318175438805
-54	-42	-9.951248360605002
-52	-42	-10.108482601545937
-50	-42	-9.862350578184156
-48	-42	-9.956689544681351
-46	-42	-10.665706580318618
-44	-42	-9.83998819995333
-42	-42	-10.914779611380956
-40	-42	-10.150593012547015
-38	-42	-11.081080442913477
-36	-42	-10.433338491459931
-34	-42	-10.79398846727589
-32	-42	-10.153924796406217
-30	-42	-13.133588762097
-28	-42	-11.987094133271222
-26	-42	-13.329812493794952
-24	-42	-11.39802248888812
-22	-42	-11.314264836903869
-20	-42	-12.810624811481455
-18	-42	-11.090419167950332
-16	-42	-11.146562111560389
-14	-42	-12.407976132349242
-12	-42	-11.818228468689043
-10	-42	-11.198232037439931
-8	-42	-11.283912288851482
-6	-42	-12.099273719719738
-4	-42	-12.636605263394793
-2	-42	-11.551604296317452
0	-42	-11.40305652778825
2	-42	-11.725314724786477
4	-42	-12.876110398374761
6	-42	-12.816696446975074
8	-42	-12.062414748139364
10	-42	-12.00747247475021
12	-42	-12.330013132216758
14	-42	-13.170815010245173
16	-42	-14.7392300955749
18	-42	-13.153351381524404
20	-42	-12.837252879194365
22	-42	-12.837252879194365
24	-42	-13.153351381524404
26	-42	-14.7392300955749
28	-42	-13.170815010245173
30	-42	-12.330013132216758
32	-42	-12.00747247475021
34	-42	-12.062414748139364
36	-42	-12.816696446975074
38	-42	-12.876110398374761
40	-42	-11.725314724786477
42	-42	-11.40305652778825
44	-42	-11.551604296317452
46	-42	-12.636605263394793
48	-42	-12.099273719719738
50	-42	-11.283912288851482
52	-42	-11.198232037439931
54	-42	-11.818228468689043
56	-42	-12.407976132349242
58	-42	-11.146562111560389
60	-42	-11.090419167950332
62	-42	-12.810624811481455
64	-42	-11.314264836903869
66	-42	-11.39802248888812
68	-42	-13.329812493794952
70	-42	-11.987094133271222
72	-42	-13.133588762097
74	-42	-10.153924796406217
76	-42	-10.79398846727589
78	-42	-10.433338491459931
80	-42	-11.081080442913477
82	-42	-10.150593012547015
84	-42	-10.914779611380956
86	-42	-9.83998819995333
88	-42	-10.665706580318618
90	-42	-9.956689544681351
92	-42	-9.862350578184156
94	-42	-10.108482601545937
96	-42	-9.951248360605002
98	-42	-9.717318175438805
100	-42	-9.885031524986799
102	-42	-10.145529284960476
104	-42	-9.153188544052151
106	-42	-10.223999729423806
108	-42	-10.179770372130173
110	-42	-9.111454539675702
112	-42	-9.824708191837683
114	-42	-8.815964140212312
116	-42	-8.573679145952347
118	-42	-10.125231077092145
120	-42	-7.667475376894595

-120	-44	NaN
-118	-44	NaN
-116	-44	NaN
-114	-44	NaN
-112	-44	NaN
-110	-44	NaN
-108	-44	NaN
-106	-44	NaN
-104	-44	NaN
-102	-44	NaN
-100	-44	NaN
-98	-44	NaN
-96	-44	NaN
-94	-44	NaN
-92	-44	NaN
-90	-44	NaN
-88	-44	NaN
-86	-44	NaN
-84	-44	NaN
-82	-44	NaN
-80	-44	NaN
-78	-44	NaN
-76	-44	-7.413685463305875
-74	-44	-8.304847428568188
-72	-44	-8.610513611656371
-70	-44	-10.353703363291212
-68	-44	-8.770113481760214
-66	-44	-10.367094961084941
-64	-44	-9.396045134620474
-62	-44	-11.37393242722663
-60	-44	-9.90599927512124
-58	-44	-9.59284815588829
-56	-44	-9.887391899683076
-54	-44	-10.373068939033347
-52	-44	-9.967342157225913
-50	-44	-9.82733965377935
-48	-44	-10.460119604740377
-46	-44	-10.433855042778237
-44	-44	-10.575134701729587
-42	-44	-9.83998819995333
-40	-44	-12.579991548752242
-38	-44	-11.42338557749297
-36	-44	-10.013507090263706
-34	-44	-10.104270385353793
-32	-44	-11.46221062160199
-30	-44	-11.492424307558343
-28	-44	-10.994838296596335
-26	-44	-10.38683023573909
-24	-44	-11.589709460130782
-22	-44	-10.76411556730058
-20	-44	-10.558990836640183
-18	-44	-11.420622850239681
-16	-44	-12.014220657942717
-14	-44	-11.06269190010529
-12	-44	-11.097924506248498
-10	-44	-11.993827165477096
-8	-44	-12.119316360937093
-6	-44	-11.243286040419568
-4	-44	-11.246387056330132
-2	-44	-11.977680244993492
0	-44	-12.754173106241833
2	-44	-11.551604296537418
4	-44	-11.406192581059384
6	-44	-11.778052234953183
8	-44	-13.224619580886861
10	-44	-12.579123528568793
12	-44	-12.008127613717978
14	-44	-12.069635974700113
16	-44	-12.624719844560905
18	-44	-15.133181029932228
20	-44	-13.095321652132368
22	-44	-12.747340902504716
24	-44	-13.095321652132368
26	-44	-15.133181029932228
28	-44	-12.624719844560905
30	-44	-12.069635974700113
32	-44	-12.008127613717978
34	-44	-12.579123528568793
36	-44	-13.224619580886861
38	-44	-11.778052234953183
40	-44	-11.406192581059384
42	-44	-11.551604296537418
44	-44	-12.754173106241833
46	-44	-11.977680244993492
48	-44	-11.246387056330132
50	-44	-11.243286040419568
52	-44	-12.119316360937093
54	-44	-11.993827165477096
56	-44	-11.097924506248498
58	-44	-11.06269190010529
60	-44	-12.014220657942717
62	-44	-11.420622850239681
64	-44	-10.558990836640183
66	-44	-10.76411556730058
68	-44	-11.589709460130782
70	-44	-10.38683023573909
72	-44	-10.994838296596335
74	-44	-11.492424307558343
76	-44	-11.46221062160199
78	-44	-10.104270385353793
80	-44	-10.013507090263706
82	-44	-11.42338557749297
84	-44	-12.579991548752242
86	-44	-9.83998819995333
88	-44	-10.575134701729587
90	-44	-10.433855042778237
92	-44	-10.460119604740377
94	-44	-9.82733965377935
96	-44	-9.967342157225913
98	-44	-10.373068939033347
100	-44	-9.887391899683076
102	-44	-9.59284815588829
104	-44	-9.90599927512124
106	-44	-11.37393242722663
108	-44	-9.396045134620474
110	-44	-10.367094961084941
112	-44	-8.770113481760214
114	-44	-10.353703363291212
116	-44	-8.610513611656371
118	-44	-8.304847428568188
120	-44	-7.413685463305875

-120	-46	NaN
-118	-46	NaN
-116	-46	NaN
-114	-46	NaN
-112	-46	NaN
-110	-46	NaN
-108	-46	NaN
-106	-46	NaN
-104	-46	NaN
-102	-46	NaN
-100	-46	NaN
-98	-46	NaN
-96	-46	NaN
-94	-46	NaN
-92	-46	NaN
-90	-46	NaN
-88	-46	NaN
-86	-46	NaN
-84	-46	NaN
-82	-46	NaN
-80	-46	NaN
-78	-46	NaN
-76	-46	NaN
-74	-46	-7.404976560996569
-72	-46	-8.556478114931464
-70	-46	-10.123559946068932
-68	-46	-9.613833002468713
-66	-46	-9.989271032217987
-64	-46	-9.970505068420067
-62	-46	-9.60716798771965
-60	-46	-11.327528947103113
-58	-46	-14.349625624467636
-56	-46	-10.498860786654861
-54	-46	-11.24662551205175
-52	-46	-11.907243418305686
-50	-46	-11.236275502343535
-48	-46	-11.162141001679567
-46	-46	-11.713064032552786
-44	-46	-10.433855042778237
-42	-46	-10.665706580318618
-40	-46	-11.107387710965963
-38	-46	-10.6874884009058
-36	-46	-11.088745882720646
-34	-46	-10.672987592087715
-32	-46	-14.989184135336082
-30	-46	-11.0732547613798
-28	-46	-10.657094681820768
-26	-46	-11.0693492101945
-24	-46	-10.303024617548457
-22	-46	-11.057621214921461
-20	-46	-12.435413100470768
-18	-46	-11.14321219092317
-16	-46	-10.953270067449424
-14	-46	-11.387101043715337
-12	-46	-13.204448178087121
-10	-46	-11.220350798606034
-8	-46	-11.064897909360738
-6	-46	-11.752422361653426
-4	-46	-12.392471262462498
-2	-46	-11.272836522199595
0	-46	-11.235981225068345
2	-46	-11.977680244690482
4	-46	-12.63660520423987
6	-46	-11.5140398761985
8	-46	-11.418275847782589
10	-46	-11.89344042499199
12	-46	-14.385557599590392
14	-46	-12.351760082117428
16	-46	-12.048146246644796
18	-46	-12.370138733496265
20	-46	-13.59068637791262
22	-46	-13.864313894498835
24	-46	-13.864313894498835
26	-46	-13.59068637791262
28	-46	-12.370138733496265
30	-46	-12.048146246644796
32	-46	-12.351760082117428
34	-46	-14.385557599590392
36	-46	-11.89344042499199
38	-46	-11.418275847782589
40	-46	-11.5140398761985
42	-46	-12.63660520423987
44	-46	-11.977680244690482
46	-46	-11.235981225068345
48	-46	-11.272836522199595
50	-46	-12.392471262462498
52	-46	-11.752422361653426
54	-46	-11.064897909360738
56	-46	-11.220350798606034
58	-46	-13.204448178087121
60	-46	-11.387101043715337
62	-46	-10.953270067449424
64	-46	-11.14321219092317
66	-46	-12.435413100470768
68	-46	-11.057621214921461
70	-46	-10.303024617548457
72	-46	-11.0693492101945
74	-46	-10.657094681820768
76	-46	-11.0732547613798
78	-46	-14.989184135336082
80	-46	-10.672987592087715
82	-46	-11.088745882720646
84	-46	-10.6874884009058
86	-46	-11.107387710965963
88	-46	-10.665706580318618
90	-46	-10.433855042778237
92	-46	-11.713064032552786
94	-46	-11.162141001679567
96	-46	-11.236275502343535
98	-46	-11.907243418305686
100	-46	-11.24662551205175
102	-46	-10.498860786654861
104	-46	-14.349625624467636
106	-46	-11.327528947103113
108	-46	-9.60716798771965
110	-46	-9.970505068420067
112	-46	-9.989271032217987
114	-46	-9.613833002468713
116	-46	-10.123559946068932
118	-46	-8.556478114931464
120	-46	-7.404976560996569

-120	-48	NaN
-118	-48	NaN
-116	-48	NaN
-114	-48	NaN
-112	-48	NaN
-110	-48	NaN
-108	-48	NaN
-106	-48	NaN
-104	-48	NaN
-102	-48	NaN
-100	-48	NaN
-98	-48	NaN
-96	-48	NaN
-94	-48	NaN
-92	-48	NaN
-90	-48	NaN
-88	-48	NaN
-86	-48	NaN
-84	-48	NaN
-82	-48	NaN
-80	-48	NaN
-78	-48	NaN
-76	-48	NaN
-74	-48	NaN
-72	-48	-7.698235322078336
-70	-48	-8.737013113040758
-68	-48	-9.394385426266986
-66	-48	-11.345563738319235
-64	-48	-9.646515479959973
-62	-48	-11.795110877080596
-60	-48	-9.828989046277272
-58	-48	-11.073654107376765
-56	-48	-9.311511587414225
-54	-48	-10.69019876857903
-52	-48	-10.805084280607556
-50	-48	-9.743192726711754
-48	-48	-9.802046490146
-46	-48	-11.162141001679567
-44	-48	-10.460119604740377
-42	-48	-9.956689544681351
-40	-48	-10.696782961987683
-38	-48	-11.257231296964083
-36	-48	-12.512495707052073
-34	-48	-10.199439612712013
-32	-48	-11.53168295133644
-30	-48	-10.455760322148281
-28	-48	-11.61958327753629
-26	-48	-11.489545316342015
-24	-48	-14.040545539700245
-22	-48	-13.228212171212107
-20	-48	-12.440263175547823
-18	-48	-11.172825104704904
-16	-48	-11.53347552031515
-14	-48	-12.037591348534319
-12	-48	-10.983681801197102
-10	-48	-11.161578664282077
-8	-48	-13.80498728650304
-6	-48	-11.324056186974968
-4	-48	-11.049711796501263
-2	-48	-11.654881228643264
0	-48	-12.505323584729377
2	-48	-11.272836522084573
4	-48	-11.246387075029135
6	-48	-12.099281497406691
8	-48	-12.34794870734725
10	-48	-11.447694206946922
12	-48	-11.454214857551827
14	-48	-12.095879629137652
16	-48	-14.437427046538296
18	-48	-12.337470543470504
20	-48	-12.2082050698224
22	-48	-12.477821831928985
24	-48	-12.69231375770689
26	-48	-12.477821831928985
28	-48	-12.2082050698224
30	-48	-12.337470543470504
32	-48	-14.437427046538296
34	-48	-12.095879629137652
36	-48	-11.454214857551827
38	-48	-11.447694206946922
40	-48	-12.34794870734725
42	-48	-12.099281497406691
44	-48	-11.246387075029135
46	-48	-11.272836522084573
48	-48	-12.505323584729377
50	-48	-11.654881228643264
52	-48	-11.049711796501263
54	-48	-11.324056186974968
56	-48	-13.80498728650304
58	-48	-11.161578664282077
60	-48	-10.983681801197102
62	-48	-12.037591348534319
64	-48	-11.53347552031515
66	-48	-11.172825104704904
68	-48	-12.440263175547823
70	-48	-13.228212171212107
72	-48	-14.040545539700245
74	-48	-11.489545316342015
76	-48	-11.61958327753629
78	-48	-10.455760322148281
80	-48	-11.53168295133644
82	-48	-10.199439612712013
84	-48	-12.512495707052073
86	-48	-11.257231296964083
88	-48	-10.696782961987683
90	-48	-9.956689544681351
92	-48	-10.460119604740377
94	-48	-11.162141001679567
96	-48	-9.802046490146
98	-48	-9.743192726711754
100	-48	-10.805084280607556
102	-48	-10.69019876857903
104	-48	-9.311511587414225
106	-48	-11.073654107376765
108	-48	-9.828989046277272
110	-48	-11.795110877080596
112	-48	-9.646515479959973
114	-48	-11.345563738319235
116	-48	-9.394385426266986
118	-48	-8.737013113040758
120	-48	-7.698235322078336

-120	-50	NaN
-118	-50	NaN
-116	-50	NaN
-114	-50	NaN
-112	-50	NaN
-110	-50	NaN
-108	-50	NaN
-106	-50	NaN
-104	-50	NaN
-102	-50	NaN
-100	-50	NaN
-98	-50	NaN
-96	-50	NaN
-94	-50	NaN
-92	-50	NaN
-90	-50	NaN
-88	-50	NaN
-86	-50	NaN
-84	-50	NaN
-82	-50	NaN
-80	-50	NaN
-78	-50	NaN
-76	-50	NaN
-74	-50	NaN
-72	-50	NaN
-70	-50	-7.726238646983085
-68	-50	-8.496548348102133
-66	-50	-10.519152498434314
-64	-50	-8.853040001563667
-62	-50	-8.950794447848475
-60	-50	-10.316136978052347
-58	-50	-9.56696187242581
-56	-50	-9.727563363971068
-54	-50	-9.643490044714113
-52	-50	-9.592775474113875
-50	-50	-10.045728847769714
-48	-50	-9.743192726711754
-46	-50	-11.236275502343535
-44	-50	-9.82733965377935
-42	-50	-9.862350578184156
-40	-50	-10.285007816735302
-38	-50	-10.53522053499503
-36	-50	-9.90458755662666
-34	-50	-10.44046504493631
-32	-50	-9.884271909680978
-30	-50	-12.73247878209751
-28	-50	-12.75864099737887
-26	-50	-10.7978056383143
-24	-50	-10.382905209558187
-22	-50	-13.194993017844336
-20	-50	-10.472625355912376
-18	-50	-10.960926517404266
-16	-50	-11.78859347670618
-14	-50	-10.822169472983797
-12	-50	-11.223760324011932
-10	-50	-12.562008549079168
-8	-50	-11.026178524992263
-6	-50	-11.084510366159831
-4	-50	-12.87268662728927
-2	-50	-11.385584891517464
0	-50	-11.046613393510773
2	-50	-11.654881228721084
4	-50	-12.39247133772765
6	-50	-11.243289947614503
8	-50	-11.286515985980897
10	-50	-12.428168658765347
12	-50	-12.009177406228629
14	-50	-11.36476345782121
16	-50	-11.476543372223777
18	-50	-12.309562495126954
20	-50	-13.050026072826757
22	-50	-11.883920347170967
24	-50	-11.607419557258048
26	-50	-11.607419557258048
28	-50	-11.883920347170967
30	-50	-13.050026072826757
32	-50	-12.309562495126954
34	-50	-11.476543372223777
36	-50	-11.36476345782121
38	-50	-12.009177406228629
40	-50	-12.428168658765347
42	-50	-11.286515985980897
44	-50	-11.243289947614503
46	-50	-12.39247133772765
48	-50	-11.654881228721084
50	-50	-11.046613393510773
52	-50	-11.385584891517464
54	-50	-12.87268662728927
56	-50	-11.084510366159831
58	-50	-11.026178524992263
60	-50	-12.562008549079168
62	-50	-11.223760324011932
64	-50	-10.822169472983797
66	-50	-11.78859347670618
68	-50	-10.960926517404266
70	-50	-10.472625355912376
72	-50	-13.194993017844336
74	-50	-10.382905209558187
76	-50	-10.7978056383143
78	-50	-12.75864099737887
80	-50	-12.73247878209751
82	-50	-9.884271909680978
84	-50	-10.44046504493631
86	-50	-9.90458755662666
88	-50	-10.53522053499503
90	-50	-10.285007816735302
92	-50	-9.862350578184156
94	-50	-9.82733965377935
96	-50	-11.236275502343535
98	-50	-9.743192726711754
100	-50	-10.045728847769714
102	-50	-9.592775474113875
104	-50	-9.643490044714113
106	-50	-9.727563363971068
108	-50	-9.56696187242581
110	-50	-10.316136978052347
112	-50	-8.950794447848475
114	-50	-8.853040001563667
116	-50	-10.519152498434314
118	-50	-8.496548348102133
120	-50	-7.726238646983085

-120	-52	NaN
-118	-52	NaN
-116	-52	NaN
-114	-52	NaN
-112	-52	NaN
-110	-52	NaN
-108	-52	NaN
-106	-52	NaN
-104	-52	NaN
-102	-52	NaN
-100	-52	NaN
-98	-52	NaN
-96	-52	NaN
-94	-52	NaN
-92	-52	NaN
-90	-52	NaN
-88	-52	NaN
-86	-52	NaN
-84	-52	NaN
-82	-52	NaN
-80	-52	NaN
-78	-52	NaN
-76	-52	NaN
-74	-52	NaN
-72	-52	NaN
-70	-52	NaN
-68	-52	-7.927748608775229
-66	-52	-9.601461977740593
-64	-52	-9.140766778430244
-62	-52	-8.882282681567318
-60	-52	-11.378201831838554
-58	-52	-9.196857977301136
-56	-52	-9.740063451306446
-54	-52	-10.766860941059013
-52	-52	-11.085183758184641
-50	-52	-9.592775474113875
-48	-52	-10.805084280607556
-46	-52	-11.907243418305686
-44	-52	-9.967342157225913
-42	-52	-10.108482601545937
-40	-52	-13.21416841818725
-38	-52	-10.38887157747112
-36	-52	-10.54251692521178
-34	-52	-10.257203753712757
-32	-52	-11.319477207952055
-30	-52	-13.495401724311703
-28	-52	-10.438375808652166
-26	-52	-10.47067791136451
-24	-52	-10.62435944958491
-22	-52	-10.179591738146874
-20	-52	-11.483103504650643
-18	-52	-11.165251284663068
-16	-52	-10.730286526178524
-14	-52	-11.216061467491707
-12	-52	-12.219160643205745
-10	-52	-10.912464046138162
-8	-52	-11.115992806790775
-6	-52	-13.544871801550514
-4	-52	-11.075393869267456
-2	-52	-11.054270683765756
0	-52	-12.690106856871807
2	-52	-11.385584891461521
4	-52	-11.049711771142192
6	-52	-11.752414625697696
8	-52	-12.125937910802149
10	-52	-11.203246891288801
12	-52	-11.381880872290646
14	-52	-13.54050049051713
16	-52	-11.617300781774823
18	-52	-11.266304945571754
20	-52	-11.705018072647075
22	-52	-13.524312026781425
24	-52	-11.480469493299221
26	-52	-11.181143339931547
28	-52	-11.480469493299221
30	-52	-13.524312026781425
32	-52	-11.705018072647075
34	-52	-11.266304945571754
36	-52	-11.617300781774823
38	-52	-13.54050049051713
40	-52	-11.381880872290646
42	-52	-11.203246891288801
44	-52	-12.125937910802149
46	-52	-11.752414625697696
48	-52	-11.049711771142192
50	-52	-11.385584891461521
52	-52	-12.690106856871807
54	-52	-11.054270683765756
56	-52	-11.075393869267456
58	-52	-13.544871801550514
60	-52	-11.115992806790775
62	-52	-10.912464046138162
64	-52	-12.219160643205745
66	-52	-11.216061467491707
68	-52	-10.730286526178524
70	-52	-11.165251284663068
72	-52	-11.483103504650643
74	-52	-10.179591738146874
76	-52	-10.62435944958491
78	-52	-10.47067791136451
80	-52	-10.438375808652166
82	-52	-13.495401724311703
84	-52	-11.319477207952055
86	-52	-10.257203753712757
88	-52	-10.54251692521178
90	-52	-10.38887157747112
92	-52	-13.21416841818725
94	-52	-10.108482601545937
96	-52	-9.967342157225913
98	-52	-11.907243418305686
100	-52	-10.805084280607556
102	-52	-9.592775474113875
104	-52	-11.085183758184641
106	-52	-10.766860941059013
108	-52	-9.740063451306446
110	-52	-9.196857977301136
112	-52	-11.378201831838554
114	-52	-8.882282681567318
116	-52	-9.140766778430244
118	-52	-9.601461977740593
120	-52	-7.927748608775229

-120	-54	NaN
-118	-54	NaN
-116	-54	NaN
-114	-54	NaN
-112	-54	NaN
-110	-54	NaN
-108	-54	NaN
-106	-54	NaN
-104	-54	NaN
-102	-54	NaN
-100	-54	NaN
-98	-54	NaN
-96	-54	NaN
-94	-54	NaN
-92	-54	NaN
-90	-54	NaN
-88	-54	NaN
-86	-54	NaN
-84	-54	NaN
-82	-54	NaN
-80	-54	NaN
-78	-54	NaN
-76	-54	NaN
-74	-54	NaN
-72	-54	NaN
-70	-54	NaN
-68	-54	NaN
-66	-54	-8.521563852085999
-64	-54	-10.685673658436471
-62	-54	-10.29913508903725
-60	-54	-10.059298145786947
-58	-54	-11.34795571781888
-56	-54	-10.241919329707407
-54	-54	-10.110225212924204
-52	-54	-10.766860941059013
-50	-54	-9.643490044714113
-48	-54	-10.69019876857903
-46	-54	-11.24662551205175
-44	-54	-10.373068939033347
-42	-54	-9.951248360605002
-40	-54	-11.791076433468724
-38	-54	-10.945539920793262
-36	-54	-11.615162841911305
-34	-54	-10.82470601011582
-32	-54	-10.147271288877802
-30	-54	-13.142554050001026
-28	-54	-10.789073873196177
-26	-54	-11.346443943902639
-24	-54	-12.09914588583513
-22	-54	-13.605599042108361
-20	-54	-13.598742056649607
-18	-54	-11.512027563041398
-16	-54	-11.099237265415503
-14	-54	-14.238792013945691
-12	-54	-10.923872092286773
-10	-54	-11.017539566633726
-8	-54	-13.338649568897155
-6	-54	-10.967049295050455
-4	-54	-11.053480457341097
-2	-54	-15.447198210192852
0	-54	-11.094199911868804
2	-54	-11.054270683939212
4	-54	-12.872686831669386
6	-54	-11.324050148315353
8	-54	-11.06235873463785
10	-54	-11.981674076281017
12	-54	-11.823124276265789
14	-54	-11.197991557182446
16	-54	-11.662972927327338
18	-54	-12.923336804467674
20	-54	-11.5428643518398
22	-54	-11.811046631688457
24	-54	-13.177685588643394
26	-54	-11.510385262301561
28	-54	-11.510385262301561
30	-54	-13.177685588643394
32	-54	-11.811046631688457
34	-54	-11.5428643518398
36	-54	-12.923336804467674
38	-54	-11.662972927327338
40	-54	-11.197991557182446
42	-54	-11.823124276265789
44	-54	-11.981674076281017
46	-54	-11.06235873463785
48	-54	-11.324050148315353
50	-54	-12.872686831669386
52	-54	-11.054270683939212
54	-54	-11.094199911868804
56	-54	-15.447198210192852
58	-54	-11.053480457341097
60	-54	-10.967049295050455
62	-54	-13.338649568897155
64	-54	-11.017539566633726
66	-54	-10.923872092286773
68	-54	-14.238792013945691
70	-54	-11.099237265415503
72	-54	-11.512027563041398
74	-54	-13.598742056649607
76	-54	-13.605599042108361
78	-54	-12.09914588583513
80	-54	-11.346443943902639
82	-54	-10.789073873196177
84	-54	-13.142554050001026
86	-54	-10.147271288877802
88	-54	-10.82470601011582
90	-54	-11.615162841911305
92	-54	-10.945539920793262
94	-54	-11.791076433468724
96	-54	-9.951248360605002
98	-54	-10.373068939033347
100	-54	-11.24662551205175
102	-54	-10.69019876857903
104	-54	-9.643490044714113
106	-54	-10.766860941059013
108	-54	-10.110225212924204
110	-54	-10.241919329707407
112	-54	-11.34795571781888
114	-54	-10.059298145786947
116	-54	-10.29913508903725
118	-54	-10.685673658436471
120	-54	-8.521563852085999

-120	-56	NaN
-118	-56	NaN
-116	-56	NaN
-114	-56	NaN
-112	-56	NaN
-110	-56	NaN
-108	-56	NaN
-106	-56	NaN
-104	-56	NaN
-102	-56	NaN
-100	-56	NaN
-98	-56	NaN
-96	-56	NaN
-94	-56	NaN
-92	-56	NaN
-90	-56	NaN
-88	-56	NaN
-86	-56	NaN
-84	-56	NaN
-82	-56	NaN
-80	-56	NaN
-78	-56	NaN
-76	-56	NaN
-74	-56	NaN
-72	-56	NaN
-70	-56	NaN
-68	-56	NaN
-66	-56	NaN
-64	-56	-8.423836971286198
-62	-56	-9.40207271857435
-60	-56	-9.918886688513993
-58	-56	-8.827014425439025
-56	-56	-9.202858591513124
-54	-56	-10.241919329707407
-52	-56	-9.740063451306446
-50	-56	-9.727563363971068
-48	-56	-9.311511587414225
-46	-56	-10.498860786654861
-44	-56	-9.887391899683076
-42	-56	-9.717318175438805
-40	-56	-9.810703930710943
-38	-56	-10.31725033274102
-36	-56	-10.79719288569424
-34	-56	-9.491167530619007
-32	-56	-11.149212221649176
-30	-56	-10.244596897121646
-28	-56	-10.755975207915785
-26	-56	-10.806153191488457
-24	-56	-10.669101486812249
-22	-56	-10.14858109216211
-20	-56	-12.18090255105398
-18	-56	-10.386158268366659
-16	-56	-11.386886530127185
-14	-56	-11.046927109994508
-12	-56	-10.795846643156713
-10	-56	-12.920675450421683
-8	-56	-10.984897279100046
-6	-56	-10.94463822405801
-4	-56	-15.781968402116165
-2	-56	-10.999911108354441
0	-56	-11.035348071538888
2	-56	-15.44719824128095
4	-56	-11.075393913800223
6	-56	-11.084516100501101
8	-56	-13.849720262536284
10	-56	-11.214117804843351
12	-56	-11.0953001835647
14	-56	-12.407961236582825
16	-56	-11.61943709912
18	-56	-11.209431058413598
20	-56	-11.695662109824067
22	-56	-14.84722143372874
24	-56	-12.580230468070797
26	-56	-12.87290629814334
28	-56	-13.484181380657818
30	-56	-12.87290629814334
32	-56	-12.580230468070797
34	-56	-14.84722143372874
36	-56	-11.695662109824067
38	-56	-11.209431058413598
40	-56	-11.61943709912
42	-56	-12.407961236582825
44	-56	-11.0953001835647
46	-56	-11.214117804843351
48	-56	-13.849720262536284
50	-56	-11.084516100501101
52	-56	-11.075393913800223
54	-56	-15.44719824128095
56	-56	-11.035348071538888
58	-56	-10.999911108354441
60	-56	-15.781968402116165
62	-56	-10.94463822405801
64	-56	-10.984897279100046
66	-56	-12.920675450421683
68	-56	-10.795846643156713
70	-56	-11.046927109994508
72	-56	-11.386886530127185
74	-56	-10.386158268366659
76	-56	-12.18090255105398
78	-56	-10.14858109216211
80	-56	-10.669101486812249
82	-56	-10.806153191488457
84	-56	-10.755975207915785
86	-56	-10.244596897121646
88	-56	-11.149212221649176
90	-56	-9.491167530619007
92	-56	-10.79719288569424
94	-56	-10.31725033274102
96	-56	-9.810703930710943
98	-56	-9.717318175438805
100	-56	-9.887391899683076
102	-56	-10.498860786654861
104	-56	-9.311511587414225
106	-56	-9.727563363971068
108	-56	-9.740063451306446
110	-56	-10.241919329707407
112	-56	-9.202858591513124
114	-56	-8.827014425439025
116	-56	-9.918886688513993
118	-56	-9.40207271857435
120	-56	-8.423836971286198

-120	-58	NaN
-118	-58	NaN
-116	-58	NaN
-114	-58	NaN
-112	-58	NaN
-110	-58	NaN
-108	-58	NaN
-106	-58	NaN
-104	-58	NaN
-102	-58	NaN
-100	-58	NaN
-98	-58	NaN
-96	-58	NaN
-94	-58	NaN
-92	-58	NaN
-90	-58	NaN
-88	-58	NaN
-86	-58	NaN
-84	-58	NaN
-82	-58	NaN
-80	-58	NaN
-78	-58	NaN
-76	-58	NaN
-74	-58	NaN
-72	-58	NaN
-70	-58	NaN
-68	-58	NaN
-66	-58	NaN
-64	-58	NaN
-62	-58	-8.578807888189008
-60	-58	-10.885376454693949
-58	-58	-8.804578098690541
-56	-58	-8.827014425439025
-54	-58	-11.34795571781888
-52	-58	-9.196857977301136
-50	-58	-9.56696187242581
-48	-58	-11.073654107376765
-46	-58	-14.349625624467636
-44	-58	-9.59284815588829
-42	-58	-9.885031524986799
-40	-58	-12.533099495689703
-38	-58	-10.702471538233196
-36	-58	-9.912592886784958
-34	-58	-12.214746152746278
-32	-58	-10.514716378683001
-30	-58	-11.97603581388894
-28	-58	-10.73979560547769
-26	-58	-10.317247042391822
-24	-58	-10.184603755356033
-22	-58	-10.850250552813014
-20	-58	-10.299005789259187
-18	-58	-11.39151657332155
-16	-58	-11.325391138989922
-14	-58	-10.70740901108948
-12	-58	-11.486292843804035
-10	-58	-11.258891805252988
-8	-58	-10.785272699069544
-6	-58	-12.256699751792937
-4	-58	-11.052253604959157
-2	-58	-10.916538609978572
0	-58	-14.139556328604723
2	-58	-10.999911107676013
4	-58	-11.053480399465421
6	-58	-13.544953444543431
8	-58	-11.029216916197749
10	-58	-11.16816574348832
12	-58	-13.180735527328073
14	-58	-11.062687251837838
16	-58	-11.146562085961078
18	-58	-14.785962954044743
20	-58	-11.04763499398448
22	-58	-10.810296316489692
24	-58	-11.425842988464552
26	-58	-12.291929561379705
28	-58	-11.053694601647345
30	-58	-11.053694601647345
32	-58	-12.291929561379705
34	-58	-11.425842988464552
36	-58	-10.810296316489692
38	-58	-11.04763499398448
40	-58	-14.785962954044743
42	-58	-11.146562085961078
44	-58	-11.062687251837838
46	-58	-13.180735527328073
48	-58	-11.16816574348832
50	-58	-11.029216916197749
52	-58	-13.544953444543431
54	-58	-11.053480399465421
56	-58	-10.999911107676013
58	-58	-14.139556328604723
60	-58	-10.916538609978572
62	-58	-11.052253604959157
64	-58	-12.256699751792937
66	-58	-10.785272699069544
68	-58	-11.258891805252988
70	-58	-11.486292843804035
72	-58	-10.70740901108948
74	-58	-11.325391138989922
76	-58	-11.39151657332155
78	-58	-10.299005789259187
80	-58	-10.850250552813014
82	-58	-10.184603755356033
84	-58	-10.317247042391822
86	-58	-10.73979560547769
88	-58	-11.97603581388894
90	-58	-10.514716378683001
92	-58	-12.214746152746278
94	-58	-9.912592886784958
96	-58	-10.702471538233196
98	-58	-12.533099495689703
100	-58	-9.885031524986799
102	-58	-9.59284815588829
104	-58	-14.349625624467636
106	-58	-11.073654107376765
108	-58	-9.56696187242581
110	-58	-9.196857977301136
112	-58	-11.34795571781888
114	-58	-8.827014425439025
116	-58	-8.804578098690541
118	-58	-10.885376454693949
120	-58	-8.578807888189008

-120	-60	NaN
-118	-60	NaN
-116	-60	NaN
-114	-60	NaN
-112	-60	NaN
-110	-60	NaN
-108	-60	NaN
-106	-60	NaN
-104	-60	NaN
-102	-60	NaN
-100	-60	NaN
-98	-60	NaN
-96	-60	NaN
-94	-60	NaN
-92	-60	NaN
-90	-60	NaN
-88	-60	NaN
-86	-60	NaN
-84	-60	NaN
-82	-60	NaN
-80	-60	NaN
-78	-60	NaN
-76	-60	NaN
-74	-60	NaN
-72	-60	NaN
-70	-60	NaN
-68	-60	NaN
-66	-60	NaN
-64	-60	NaN
-62	-60	NaN
-60	-60	-9.24755237167389
-58	-60	-10.885376454693949
-56	-60	-9.918886688513993
-54	-60	-10.059298145786947
-52	-60	-11.378201831838554
-50	-60	-10.316136978052347
-48	-60	-9.828989046277272
-46	-60	-11.327528947103113
-44	-60	-9.90599927512124
-42	-60	-10.145529284960476
-40	-60	-10.688466938723387
-38	-60	-10.7707000157847
-36	-60	-10.577526444672824
-34	-60	-13.675130822857758
-32	-60	-9.85632222348569
-30	-60	-10.435178120700241
-28	-60	-11.504519799171735
-26	-60	-12.80664213055921
-24	-60	-12.417846337207326
-22	-60	-11.227178310993674
-20	-60	-12.505162219072236
-18	-60	-11.151933583338518
-16	-60	-11.545335450488611
-14	-60	-10.821863078097836
-12	-60	-13.456576781670785
-10	-60	-10.757386373019147
-8	-60	-11.222634055864784
-6	-60	-11.442043717720818
-4	-60	-10.772951558760736
-2	-60	-12.039313826649533
0	-60	-11.07737138423287
2	-60	-10.916538611058765
4	-60	-15.781977198755348
6	-60	-10.96704169472032
8	-60	-11.11227477216024
10	-60	-12.59227520898829
12	-60	-10.986593590864377
14	-60	-11.387108802065244
16	-60	-12.014220577451942
18	-60	-11.09041917099766
20	-60	-12.118316929609962
22	-60	-11.201280226787492
24	-60	-10.717818672019217
26	-60	-11.474658876933738
28	-60	-11.419175172131173
30	-60	-10.747789495218727
32	-60	-11.419175172131173
34	-60	-11.474658876933738
36	-60	-10.717818672019217
38	-60	-11.201280226787492
40	-60	-12.118316929609962
42	-60	-11.09041917099766
44	-60	-12.014220577451942
46	-60	-11.387108802065244
48	-60	-10.986593590864377
50	-60	-12.59227520898829
52	-60	-11.11227477216024
54	-60	-10.96704169472032
56	-60	-15.781977198755348
58	-60	-10.916538611058765
60	-60	-11.07737138423287
62	-60	-12.039313826649533
64	-60	-10.772951558760736
66	-60	-11.442043717720818
68	-60	-11.222634055864784
70	-60	-10.757386373019147
72	-60	-13.456576781670785
74	-60	-10.821863078097836
76	-60	-11.545335450488611
78	-60	-11.151933583338518
80	-60	-12.505162219072236
82	-60	-11.227178310993674
84	-60	-12.417846337207326
86	-60	-12.80664213055921
88	-60	-11.504519799171735
90	-60	-10.435178120700241
92	-60	-9.85632222348569
94	-60	-13.675130822857758
96	-60	-10.577526444672824
98	-60	-10.7707000157847
100	-60	-10.688466938723387
102	-60	-10.145529284960476
104	-60	-9.90599927512124
106	-60	-11.327528947103113
108	-60	-9.828989046277272
110	-60	-10.316136978052347
112	-60	-11.378201831838554
114	-60	-10.059298145786947
116	-60	-9.918886688513993
118	-60	-10.885376454693949
120	-60	-9.24755237167389

-120	-62	NaN
-118	-62	NaN
-116	-62	NaN
-114	-62	NaN
-112	-62	NaN
-110	-62	NaN
-108	-62	NaN
-106	-62	NaN
-104	-62	NaN
-102	-62	NaN
-100	-62	NaN
-98	-62	NaN
-96	-62	NaN
-94	-62	NaN
-92	-62	NaN
-90	-62	NaN
-88	-62	NaN
-86	-62	NaN
-84	-62	NaN
-82	-62	NaN
-80	-62	NaN
-78	-62	NaN
-76	-62	NaN
-74	-62	NaN
-72	-62	NaN
-70	-62	NaN
-68	-62	NaN
-66	-62	NaN
-64	-62	NaN
-62	-62	NaN
-60	-62	NaN
-58	-62	-8.578807888189008
-56	-62	-9.40207271857435
-54	-62	-10.29913508903725
-52	-62	-8.882282681567318
-50	-62	-8.950794447848475
-48	-62	-11.795110877080596
-46	-62	-9.60716798771965
-44	-62	-11.37393242722663
-42	-62	-9.153188544052151
-40	-62	-9.889551436711333
-38	-62	-10.070056472095045
-36	-62	-11.580521045817221
-34	-62	-9.31498689679006
-32	-62	-10.494533013947331
-30	-62	-10.16149189268274
-28	-62	-10.98368081718332
-26	-62	-10.766962402525506
-24	-62	-9.805157148686163
-22	-62	-11.04821654124686
-20	-62	-9.908515787615364
-18	-62	-12.845112247705083
-16	-62	-10.409270315007694
-14	-62	-11.041351151324571
-12	-62	-11.190127979898252
-10	-62	-10.72153522386962
-8	-62	-13.790750918815682
-6	-62	-10.794830333510795
-4	-62	-11.125688515488031
-2	-62	-11.549119380215577
0	-62	-10.770606502288524
2	-62	-12.039313821102944
4	-62	-11.052253710608538
6	-62	-10.944647416325155
8	-62	-13.300572488109031
10	-62	-10.906038473144788
12	-62	-11.2196200945301
14	-62	-12.037609428022764
16	-62	-10.953270104535578
18	-62	-11.420622845767516
20	-62	-12.810624833992307
22	-62	-11.826809209770918
24	-62	-14.288801924717063
26	-62	-12.064112358618567
28	-62	-12.566852392638973
30	-62	-12.91054591968161
32	-62	-12.91054591968161
34	-62	-12.566852392638973
36	-62	-12.064112358618567
38	-62	-14.288801924717063
40	-62	-11.826809209770918
42	-62	-12.810624833992307
44	-62	-11.420622845767516
46	-62	-10.953270104535578
48	-62	-12.037609428022764
50	-62	-11.2196200945301
52	-62	-10.906038473144788
54	-62	-13.300572488109031
56	-62	-10.944647416325155
58	-62	-11.052253710608538
60	-62	-12.039313821102944
62	-62	-10.770606502288524
64	-62	-11.549119380215577
66	-62	-11.125688515488031
68	-62	-10.794830333510795
70	-62	-13.790750918815682
72	-62	-10.72153522386962
74	-62	-11.190127979898252
76	-62	-11.041351151324571
78	-62	-10.409270315007694
80	-62	-12.845112247705083
82	-62	-9.908515787615364
84	-62	-11.04821654124686
86	-62	-9.805157148686163
88	-62	-10.766962402525506
90	-62	-10.98368081718332
92	-62	-10.16149189268274
94	-62	-10.494533013947331
96	-62	-9.31498689679006
98	-62	-11.580521045817221
100	-62	-10.070056472095045
102	-62	-9.889551436711333
104	-62	-9.153188544052151
106	-62	-11.37393242722663
108	-62	-9.60716798771965
110	-62	-11.795110877080596
112	-62	-8.950794447848475
114	-62	-8.882282681567318
116	-62	-10.29913508903725
118	-62	-9.40207271857435
120	-62	-8.578807888189008

-120	-64	NaN
-118	-64	NaN
-116	-64	NaN
-114	-64	NaN
-112	-64	NaN
-110	-64	NaN
-108	-64	NaN
-106	-64	NaN
-104	-64	NaN
-102	-64	NaN
-100	-64	NaN
-98	-64	NaN
-96	-64	NaN
-94	-64	NaN
-92	-64	NaN
-90	-64	NaN
-88	-64	NaN
-86	-64	NaN
-84	-64	NaN
-82	-64	NaN
-80	-64	NaN
-78	-64	NaN
-76	-64	NaN
-74	-64	NaN
-72	-64	NaN
-70	-64	NaN
-68	-64	NaN
-66	-64	NaN
-64	-64	NaN
-62	-64	NaN
-60	-64	NaN
-58	-64	NaN
-56	-64	-8.423836971286198
-54	-64	-10.685673658436471
-52	-64	-9.140766778430244
-50	-64	-8.853040001563667
-48	-64	-9.646515479959973
-46	-64	-9.970505068420067
-44	-64	-9.396045134620474
-42	-64	-10.223999729423806
-40	-64	-12.98424902618402
-38	-64	-10.89017294664848
-36	-64	-9.996768796288945
-34	-64	-10.574675890243165
-32	-64	-12.612125012788912
-30	-64	-13.04232102241082
-28	-64	-11.653687901756838
-26	-64	-10.262987989981523
-24	-64	-10.993988913156967
-22	-64	-10.59376610073384
-20	-64	-12.407001220803465
-18	-64	-11.399274042030349
-16	-64	-11.011624704184225
-14	-64	-12.36015985061006
-12	-64	-10.829583643815113
-10	-64	-10.986050575331845
-8	-64	-11.464155608597185
-6	-64	-10.70499767413374
-4	-64	-12.763500474979232
-2	-64	-10.820902296970242
0	-64	-11.096815661467378
2	-64	-11.549119374624608
4	-64	-10.77295144858075
6	-64	-12.256657120324787
8	-64	-10.989092759869035
10	-64	-11.025677023445713
12	-64	-12.206570419757382
14	-64	-10.822162899292309
16	-64	-11.533475431332981
18	-64	-11.143212187422392
20	-64	-10.558990834043527
22	-64	-11.314264831093789
24	-64	-11.279114074521331
26	-64	-10.639730666533547
28	-64	-11.36486537679508
30	-64	-11.375347043928727
32	-64	-10.690391623920675
34	-64	-11.375347043928727
36	-64	-11.36486537679508
38	-64	-10.639730666533547
40	-64	-11.279114074521331
42	-64	-11.314264831093789
44	-64	-10.558990834043527
46	-64	-11.143212187422392
48	-64	-11.533475431332981
50	-64	-10.822162899292309
52	-64	-12.206570419757382
54	-64	-11.025677023445713
56	-64	-10.989092759869035
58	-64	-12.256657120324787
60	-64	-10.77295144858075
62	-64	-11.549119374624608
64	-64	-11.096815661467378
66	-64	-10.820902296970242
68	-64	-12.763500474979232
70	-64	-10.70499767413374
72	-64	-11.464155608597185
74	-64	-10.986050575331845
76	-64	-10.829583643815113
78	-64	-12.36015985061006
80	-64	-11.011624704184225
82	-64	-11.399274042030349
84	-64	-12.407001220803465
86	-64	-10.59376610073384
88	-64	-10.993988913156967
90	-64	-10.262987989981523
92	-64	-11.653687901756838
94	-64	-13.04232102241082
96	-64	-12.612125012788912
98	-64	-10.574675890243165
100	-64	-9.996768796288945
102	-64	-10.89017294664848
104	-64	-12.98424902618402
106	-64	-10.223999729423806
108	-64	-9.396045134620474
110	-64	-9.970505068420067
112	-64	-9.646515479959973
114	-64	-8.853040001563667
116	-64	-9.140766778430244
118	-64	-10.685673658436471
120	-64	-8.423836971286198

-120	-66	NaN
-118	-66	NaN
-116	-66	NaN
-114	-66	NaN
-112	-66	NaN
-110	-66	NaN
-108	-66	NaN
-106	-66	NaN
-104	-66	NaN
-102	-66	NaN
-100	-66	NaN
-98	-66	NaN
-96	-66	NaN
-94	-66	NaN
-92	-66	NaN
-90	-66	NaN
-88	-66	NaN
-86	-66	NaN
-84	-66	NaN
-82	-66	NaN
-80	-66	NaN
-78	-66	NaN
-76	-66	NaN
-74	-66	NaN
-72	-66	NaN
-70	-66	NaN
-68	-66	NaN
-66	-66	NaN
-64	-66	NaN
-62	-66	NaN
-60	-66	NaN
-58	-66	NaN
-56	-66	NaN
-54	-66	-8.521563852085999
-52	-66	-9.601461977740593
-50	-66	-10.519152498434314
-48	-66	-11.345563738319235
-46	-66	-9.989271032217987
-44	-66	-10.367094961084941
-42	-66	-10.179770372130173
-40	-66	-9.479987790675972
-38	-66	-11.088849894604927
-36	-66	-9.747898314767552
-34	-66	-10.865747449763244
-32	-66	-9.61098015260527
-30	-66	-9.903932435347016
-28	-66	-10.922973400469711
-26	-66	-12.404772776598499
-24	-66	-10.055016430645203
-22	-66	-11.371297920714609
-20	-66	-9.97992901363024
-18	-66	-12.354124748313783
-16	-66	-10.357618383334339
-14	-66	-12.495016963066583
-12	-66	-10.629218562813485
-10	-66	-11.480499659967192
-8	-66	-10.895186497634521
-6	-66	-10.893375728061168
-4	-66	-11.63823774597718
-2	-66	-10.698788420431303
0	-66	-12.572131550397128
2	-66	-10.820902301400709
4	-66	-11.125688734928195
6	-66	-11.44201989532553
8	-66	-10.781362137267548
10	-66	-12.860614648829266
12	-66	-10.927818706910742
14	-66	-11.216073523685507
16	-66	-11.788593320927887
18	-66	-11.17282510831216
20	-66	-12.435413081945086
22	-66	-10.764115563625293
24	-66	-11.398022481692442
26	-66	-11.012472721764988
28	-66	-10.496380888269819
30	-66	-11.836782506518453
32	-66	-10.825194657635127
34	-66	-10.825194657635127
36	-66	-11.836782506518453
38	-66	-10.496380888269819
40	-66	-11.012472721764988
42	-66	-11.398022481692442
44	-66	-10.764115563625293
46	-66	-12.435413081945086
48	-66	-11.17282510831216
50	-66	-11.788593320927887
52	-66	-11.216073523685507
54	-66	-10.927818706910742
56	-66	-12.860614648829266
58	-66	-10.781362137267548
60	-66	-11.44201989532553
62	-66	-11.125688734928195
64	-66	-10.820902301400709
66	-66	-12.572131550397128
68	-66	-10.698788420431303
70	-66	-11.63823774597718
72	-66	-10.893375728061168
74	-66	-10.895186497634521
76	-66	-11.480499659967192
78	-66	-10.629218562813485
80	-66	-12.495016963066583
82	-66	-10.357618383334339
84	-66	-12.354124748313783
86	-66	-9.97992901363024
88	-66	-11.371297920714609
90	-66	-10.055016430645203
92	-66	-12.404772776598499
94	-66	-10.922973400469711
96	-66	-9.903932435347016
98	-66	-9.61098015260527
100	-66	-10.865747449763244
102	-66	-9.747898314767552
104	-66	-11.088849894604927
106	-66	-9.479987790675972
108	-66	-10.179770372130173
110	-66	-10.367094961084941
112	-66	-9.989271032217987
114	-66	-11.345563738319235
116	-66	-10.519152498434314
118	-66	-9.601461977740593
120	-66	-8.521563852085999

-120	-68	NaN
-118	-68	NaN
-116	-68	NaN
-114	-68	NaN
-112	-68	NaN
-110	-68	NaN
-108	-68	NaN
-106	-68	NaN
-104	-68	NaN
-102	-68	NaN
-100	-68	NaN
-98	-68	NaN
-96	-68	NaN
-94	-68	NaN
-92	-68	NaN
-90	-68	NaN
-88	-68	NaN
-86	-68	NaN
-84	-68	NaN
-82	-68	NaN
-80	-68	NaN
-78	-68	NaN
-76	-68	NaN
-74	-68	NaN
-72	-68	NaN
-70	-68	NaN
-68	-68	NaN
-66	-68	NaN
-64	-68	NaN
-62	-68	NaN
-60	-68	NaN
-58	-68	NaN
-56	-68	NaN
-54	-68	NaN
-52	-68	-7.927748608775229
-50	-68	-8.496548348102133
-48	-68	-9.394385426266986
-46	-68	-9.613833002468713
-44	-68	-8.770113481760214
-42	-68	-9.111454539675702
-40	-68	-12.160778526842876
-38	-68	-10.044965954968859
-36	-68	-10.317988825689275
-34	-68	-9.289839954177713
-32	-68	-10.071989203726936
-30	-68	-10.973120452054674
-28	-68	-11.06758701273108
-26	-68	-9.937690451657325
-24	-68	-11.07700854080317
-22	-68	-9.751447623104456
-20	-68	-11.918435055876262
-18	-68	-10.355155080176756
-16	-68	-10.884216329875974
-14	-68	-11.575102897371258
-12	-68	-10.61505124006977
-10	-68	-12.574083668153483
-8	-68	-10.688665753786061
-6	-68	-11.309954930677694
-4	-68	-10.965211252757799
-2	-68	-10.857471001493357
0	-68	-11.705434923993902
2	-68	-10.698788413954183
4	-68	-12.763498868778433
6	-68	-10.794846253865687
8	-68	-11.229640085836008
10	-68	-11.245512843526843
12	-68	-10.791894594872096
14	-68	-14.23910142761732
16	-68	-10.730286600323137
18	-68	-10.960926514640722
20	-68	-12.440263195815211
22	-68	-11.057621220311807
24	-68	-11.589709469681276
26	-68	-13.329812437658504
28	-68	-12.64283434166957
30	-68	-12.689174153314756
32	-68	-11.608658596593159
34	-68	-11.409342751585612
36	-68	-11.608658596593159
38	-68	-12.689174153314756
40	-68	-12.64283434166957
42	-68	-13.329812437658504
44	-68	-11.589709469681276
46	-68	-11.057621220311807
48	-68	-12.440263195815211
50	-68	-10.960926514640722
52	-68	-10.730286600323137
54	-68	-14.23910142761732
56	-68	-10.791894594872096
58	-68	-11.245512843526843
60	-68	-11.229640085836008
62	-68	-10.794846253865687
64	-68	-12.763498868778433
66	-68	-10.698788413954183
68	-68	-11.705434923993902
70	-68	-10.857471001493357
72	-68	-10.965211252757799
74	-68	-11.309954930677694
76	-68	-10.688665753786061
78	-68	-12.574083668153483
80	-68	-10.61505124006977
82	-68	-11.575102897371258
84	-68	-10.884216329875974
86	-68	-10.355155080176756
88	-68	-11.918435055876262
90	-68	-9.751447623104456
92	-68	-11.07700854080317
94	-68	-9.937690451657325
96	-68	-11.06758701273108
98	-68	-10.973120452054674
100	-68	-10.071989203726936
102	-68	-9.289839954177713
104	-68	-10.317988825689275
106	-68	-10.044965954968859
108	-68	-12.160778526842876
110	-68	-9.111454539675702
112	-68	-8.770113481760214
114	-68	-9.613833002468713
116	-68	-9.394385426266986
118	-68	-8.496548348102133
120	-68	-7.927748608775229

-120	-70	NaN
-118	-70	NaN
-116	-70	NaN
-114	-70	NaN
-112	-70	NaN
-110	-70	NaN
-108	-70	NaN
-106	-70	NaN
-104	-70	NaN
-102	-70	NaN
-100	-70	NaN
-98	-70	NaN
-96	-70	NaN
-94	-70	NaN
-92	-70	NaN
-90	-70	NaN
-88	-70	NaN
-86	-70	NaN
-84	-70	NaN
-82	-70	NaN
-80	-70	NaN
-78	-70	NaN
-76	-70	NaN
-74	-70	NaN
-72	-70	NaN
-70	-70	NaN
-68	-70	NaN
-66	-70	NaN
-64	-70	NaN
-62	-70	NaN
-60	-70	NaN
-58	-70	NaN
-56	-70	NaN
-54	-70	NaN
-52	-70	NaN
-50	-70	-7.726238646983085
-48	-70	-8.737013113040758
-46	-70	-10.123559946068932
-44	-70	-10.353703363291212
-42	-70	-9.824708191837683
-40	-70	-10.138913447233383
-38	-70	-12.578401031408223
-36	-70	-10.093040426580876
-34	-70	-9.642137425242757
-32	-70	-10.21059879659365
-30	-70	-11.160613001156793
-28	-70	-10.677475980095608
-26	-70	-12.112889006903965
-24	-70	-15.574193535515356
-22	-70	-10.329532368079036
-20	-70	-10.687186392882218
-18	-70	-11.158796155026094
-16	-70	-10.56745966715105
-14	-70	-13.529338153840984
-12	-70	-10.606204868110533
-10	-70	-13.873864759759279
-8	-70	-10.613229954583767
-6	-70	-12.033596584907988
-4	-70	-10.719782145315452
-2	-70	-11.232679270362416
0	-70	-10.99067875449824
2	-70	-10.857471014201455
4	-70	-11.638236990436218
6	-70	-10.704978860870531
8	-70	-13.69040727058028
10	-70	-10.766849722841465
12	-70	-11.495422152550427
14	-70	-11.046911065640872
16	-70	-11.099237116532938
18	-70	-11.165251281784277
20	-70	-10.47262535284008
22	-70	-13.228212119683619
24	-70	-10.30302462043109
26	-70	-10.386830238978684
28	-70	-11.987094116807606
30	-70	-10.53124057995359
32	-70	-13.514430639040299
34	-70	-10.209417977489379
36	-70	-10.209417977489379
38	-70	-13.514430639040299
40	-70	-10.53124057995359
42	-70	-11.987094116807606
44	-70	-10.386830238978684
46	-70	-10.30302462043109
48	-70	-13.228212119683619
50	-70	-10.47262535284008
52	-70	-11.165251281784277
54	-70	-11.099237116532938
56	-70	-11.046911065640872
58	-70	-11.495422152550427
60	-70	-10.766849722841465
62	-70	-13.69040727058028
64	-70	-10.704978860870531
66	-70	-11.638236990436218
68	-70	-10.857471014201455
70	-70	-10.99067875449824
72	-70	-11.232679270362416
74	-70	-10.719782145315452
76	-70	-12.033596584907988
78	-70	-10.613229954583767
80	-70	-13.873864759759279
82	-70	-10.606204868110533
84	-70	-13.529338153840984
86	-70	-10.56745966715105
88	-70	-11.158796155026094
90	-70	-10.687186392882218
92	-70	-10.329532368079036
94	-70	-15.574193535515356
96	-70	-12.112889006903965
98	-70	-10.677475980095608
100	-70	-11.160613001156793
102	-70	-10.21059879659365
104	-70	-9.642137425242757
106	-70	-10.093040426580876
108	-70	-12.578401031408223
110	-70	-10.138913447233383
112	-70	-9.824708191837683
114	-70	-10.353703363291212
116	-70	-10.123559946068932
118	-70	-8.737013113040758
120	-70	-7.726238646983085

-120	-72	NaN
-118	-72	NaN
-116	-72	NaN
-114	-72	NaN
-112	-72	NaN
-110	-72	NaN
-108	-72	NaN
-106	-72	NaN
-104	-72	NaN
-102	-72	NaN
-100	-72	NaN
-98	-72	NaN
-96	-72	NaN
-94	-72	NaN
-92	-72	NaN
-90	-72	NaN
-88	-72	NaN
-86	-72	NaN
-84	-72	NaN
-82	-72	NaN
-80	-72	NaN
-78	-72	NaN
-76	-72	NaN
-74	-72	NaN
-72	-72	NaN
-70	-72	NaN
-68	-72	NaN
-66	-72	NaN
-64	-72	NaN
-62	-72	NaN
-60	-72	NaN
-58	-72	NaN
-56	-72	NaN
-54	-72	NaN
-52	-72	NaN
-50	-72	NaN
-48	-72	-7.698235322078336
-46	-72	-8.556478114931464
-44	-72	-8.610513611656371
-42	-72	-8.815964140212312
-40	-72	-9.924839926252433
-38	-72	-9.722606160300469
-36	-72	-9.50128694753106
-34	-72	-10.964001741749467
-32	-72	-9.296894920425313
-30	-72	-9.957541473100916
-28	-72	-10.321520235607753
-26	-72	-11.510649369666913
-24	-72	-9.558214207232202
-22	-72	-9.928324177761093
-20	-72	-10.030716580561432
-18	-72	-10.177100834993148
-16	-72	-10.495452670802377
-14	-72	-11.152853393248526
-12	-72	-10.581897258884457
-10	-72	-12.390976585234613
-8	-72	-10.597406655593366
-6	-72	-13.683284920960986
-4	-72	-10.62668843369794
-2	-72	-11.859826315138104
0	-72	-10.731820497671448
2	-72	-11.232679238789954
4	-72	-10.965211822930508
6	-72	-10.8934055064748
8	-72	-11.452182520747886
10	-72	-10.711015383201083
12	-72	-13.535151326776257
14	-72	-10.707423596820586
16	-72	-11.38688680956365
18	-72	-11.51202756562321
20	-72	-11.483103513757678
22	-72	-13.194992963603495
24	-72	-14.040545671672877
26	-72	-11.069349217195313
28	-72	-10.994838303274177
30	-72	-13.133588819964936
32	-72	-12.64725933355516
34	-72	-11.412664259690109
36	-72	-10.74082269918585
38	-72	-11.412664259690109
40	-72	-12.64725933355516
42	-72	-13.133588819964936
44	-72	-10.994838303274177
46	-72	-11.069349217195313
48	-72	-14.040545671672877
50	-72	-13.194992963603495
52	-72	-11.483103513757678
54	-72	-11.51202756562321
56	-72	-11.38688680956365
58	-72	-10.707423596820586
60	-72	-13.535151326776257
62	-72	-10.711015383201083
64	-72	-11.452182520747886
66	-72	-10.8934055064748
68	-72	-10.965211822930508
70	-72	-11.232679238789954
72	-72	-10.731820497671448
74	-72	-11.859826315138104
76	-72	-10.62668843369794
78	-72	-13.683284920960986
80	-72	-10.597406655593366
82	-72	-12.390976585234613
84	-72	-10.581897258884457
86	-72	-11.152853393248526
88	-72	-10.495452670802377
90	-72	-10.177100834993148
92	-72	-10.030716580561432
94	-72	-9.928324177761093
96	-72	-9.558214207232202
98	-72	-11.510649369666913
100	-72	-10.321520235607753
102	-72	-9.957541473100916
104	-72	-9.296894920425313
106	-72	-10.964001741749467
108	-72	-9.50128694753106
110	-72	-9.722606160300469
112	-72	-9.924839926252433
114	-72	-8.815964140212312
116	-72	-8.610513611656371
118	-72	-8.556478114931464
120	-72	-7.698235322078336

-120	-74	NaN
-118	-74	NaN
-116	-74	NaN
-114	-74	NaN
-112	-74	NaN
-110	-74	NaN
-108	-74	NaN
-106	-74	NaN
-104	-74	NaN
-102	-74	NaN
-100	-74	NaN
-98	-74	NaN
-96	-74	NaN
-94	-74	NaN
-92	-74	NaN
-90	-74	NaN
-88	-74	NaN
-86	-74	NaN
-84	-74	NaN
-82	-74	NaN
-80	-74	NaN
-78	-74	NaN
-76	-74	NaN
-74	-74	NaN
-72	-74	NaN
-70	-74	NaN
-68	-74	NaN
-66	-74	NaN
-64	-74	NaN
-62	-74	NaN
-60	-74	NaN
-58	-74	NaN
-56	-74	NaN
-54	-74	NaN
-52	-74	NaN
-50	-74	NaN
-48	-74	NaN
-46	-74	-7.404976560996569
-44	-74	-8.304847428568188
-42	-74	-8.573679145952347
-40	-74	-9.212384326256362
-38	-74	-12.230831525373137
-36	-74	-9.472353690389022
-34	-74	-9.320993206393965
-32	-74	-9.705741160541335
-30	-74	-10.47014185509194
-28	-74	-11.117266826323366
-26	-74	-10.818376631379971
-24	-74	-10.53964658851533
-22	-74	-11.346646663858536
-20	-74	-11.252274202606992
-18	-74	-10.804530165363296
-16	-74	-11.030628562387387
-14	-74	-13.453854028237688
-12	-74	-10.62656028718927
-10	-74	-12.39351129195998
-8	-74	-10.585166378738295
-6	-74	-13.285308081074218
-4	-74	-10.597274510963846
-2	-74	-12.995052440083636
0	-74	-10.632030196070486
2	-74	-11.859826418641964
4	-74	-10.719781470117086
6	-74	-11.309894786736539
8	-74	-10.903262352702578
10	-74	-11.002355997196394
12	-74	-11.181011675225493
14	-74	-10.821841934962237
16	-74	-11.325391514663172
18	-74	-10.386158268438004
20	-74	-13.59874197568316
22	-74	-10.179591741033754
24	-74	-10.382905213260912
26	-74	-11.489545304731642
28	-74	-10.657094676622112
30	-74	-11.492424319816408
32	-74	-10.153924799674074
34	-74	-10.921205539352481
36	-74	-10.71330631270203
38	-74	-10.71330631270203
40	-74	-10.921205539352481
42	-74	-10.153924799674074
44	-74	-11.492424319816408
46	-74	-10.657094676622112
48	-74	-11.489545304731642
50	-74	-10.382905213260912
52	-74	-10.179591741033754
54	-74	-13.59874197568316
56	-74	-10.386158268438004
58	-74	-11.325391514663172
60	-74	-10.821841934962237
62	-74	-11.181011675225493
64	-74	-11.002355997196394
66	-74	-10.903262352702578
68	-74	-11.309894786736539
70	-74	-10.719781470117086
72	-74	-11.859826418641964
74	-74	-10.632030196070486
76	-74	-12.995052440083636
78	-74	-10.597274510963846
80	-74	-13.285308081074218
82	-74	-10.585166378738295
84	-74	-12.39351129195998
86	-74	-10.62656028718927
88	-74	-13.453854028237688
90	-74	-11.030628562387387
92	-74	-10.804530165363296
94	-74	-11.252274202606992
96	-74	-11.346646663858536
98	-74	-10.53964658851533
100	-74	-10.818376631379971
102	-74	-11.117266826323366
104	-74	-10.47014185509194
106	-74	-9.705741160541335
108	-74	-9.320993206393965
110	-74	-9.472353690389022
112	-74	-12.230831525373137
114	-74	-9.212384326256362
116	-74	-8.573679145952347
118	-74	-8.304847428568188
120	-74	-7.404976560996569

-120	-76	NaN
-118	-76	NaN
-116	-76	NaN
-114	-76	NaN
-112	-76	NaN
-110	-76	NaN
-108	-76	NaN
-106	-76	NaN
-104	-76	NaN
-102	-76	NaN
-100	-76	NaN
-98	-76	NaN
-96	-76	NaN
-94	-76	NaN
-92	-76	NaN
-90	-76	NaN
-88	-76	NaN
-86	-76	NaN
-84	-76	NaN
-82	-76	NaN
-80	-76	NaN
-78	-76	NaN
-76	-76	NaN
-74	-76	NaN
-72	-76	NaN
-70	-76	NaN
-68	-76	NaN
-66	-76	NaN
-64	-76	NaN
-62	-76	NaN
-60	-76	NaN
-58	-76	NaN
-56	-76	NaN
-54	-76	NaN
-52	-76	NaN
-50	-76	NaN
-48	-76	NaN
-46	-76	NaN
-44	-76	-7.413685463305875
-42	-76	-10.125231077092145
-40	-76	-10.535148935948655
-38	-76	-9.632093059203877
-36	-76	-9.12363006535943
-34	-76	-9.274930509906783
-32	-76	-11.475121872542813
-30	-76	-9.722611845971619
-28	-76	-10.34801261132521
-26	-76	-9.843993532723818
-24	-76	-9.664828125116074
-22	-76	-10.471321164604804
-20	-76	-9.427847802193703
-18	-76	-11.118190246000477
-16	-76	-10.048483327007686
-14	-76	-11.682644536875674
-12	-76	-10.489040965091572
-10	-76	-12.709412168748072
-8	-76	-10.57595893785245
-6	-76	-12.992944189961953
-4	-76	-10.584077894829155
-2	-76	-14.364123392125038
0	-76	-10.598586678393689
2	-76	-12.995051858280787
4	-76	-10.626689389307726
6	-76	-12.033764661247407
8	-76	-10.68090012725098
10	-76	-11.44955630316546
12	-76	-10.837144758993979
14	-76	-11.04138567585539
16	-76	-11.545334769514382
18	-76	-11.391516568617732
20	-76	-12.180902530252904
22	-76	-13.605599138253037
24	-76	-10.624359454701679
26	-76	-10.797805644633735
28	-76	-11.61958326271761
30	-76	-11.0732547525892
32	-76	-11.462210634811333
34	-76	-10.79398847413459
36	-76	-11.790250747476327
38	-76	-10.457209213110323
40	-76	-11.790250747476327
42	-76	-10.79398847413459
44	-76	-11.462210634811333
46	-76	-11.0732547525892
48	-76	-11.61958326271761
50	-76	-10.797805644633735
52	-76	-10.624359454701679
54	-76	-13.605599138253037
56	-76	-12.180902530252904
58	-76	-11.391516568617732
60	-76	-11.545334769514382
62	-76	-11.04138567585539
64	-76	-10.837144758993979
66	-76	-11.44955630316546
68	-76	-10.68090012725098
70	-76	-12.033764661247407
72	-76	-10.626689389307726
74	-76	-12.995051858280787
76	-76	-10.598586678393689
78	-76	-14.364123392125038
80	-76	-10.584077894829155
82	-76	-12.992944189961953
84	-76	-10.57595893785245
86	-76	-12.709412168748072
88	-76	-10.489040965091572
90	-76	-11.682644536875674
92	-76	-10.048483327007686
94	-76	-11.118190246000477
96	-76	-9.427847802193703
98	-76	-10.471321164604804
100	-76	-9.664828125116074
102	-76	-9.843993532723818
104	-76	-10.34801261132521
106	-76	-9.722611845971619
108	-76	-11.475121872542813
110	-76	-9.274930509906783
112	-76	-9.12363006535943
114	-76	-9.632093059203877
116	-76	-10.535148935948655
118	-76	-10.125231077092145
120	-76	-7.413685463305875

-120	-78	NaN
-118	-78	NaN
-116	-78	NaN
-114	-78	NaN
-112	-78	NaN
-110	-78	NaN
-108	-78	NaN
-106	-78	NaN
-104	-78	NaN
-102	-78	NaN
-100	-78	NaN
-98	-78	NaN
-96	-78	NaN
-94	-78	NaN
-92	-78	NaN
-90	-78	NaN
-88	-78	NaN
-86	-78	NaN
-84	-78	NaN
-82	-78	NaN
-80	-78	NaN
-78	-78	NaN
-76	-78	NaN
-74	-78	NaN
-72	-78	NaN
-70	-78	NaN
-68	-78	NaN
-66	-78	NaN
-64	-78	NaN
-62	-78	NaN
-60	-78	NaN
-58	-78	NaN
-56	-78	NaN
-54	-78	NaN
-52	-78	NaN
-50	-78	NaN
-48	-78	NaN
-46	-78	NaN
-44	-78	NaN
-42	-78	-7.667475376894595
-40	-78	-8.888800354984085
-38	-78	-12.860471147184827
-36	-78	-9.182449660776395
-34	-78	-8.855346116481597
-32	-78	-9.132031241042341
-30	-78	-10.214866135116264
-28	-78	-11.304225378942116
-26	-78	-11.473027256098725
-24	-78	-10.781091958517496
-22	-78	-10.083536606844431
-20	-78	-10.365600373841149
-18	-78	-11.506394504806373
-16	-78	-13.208030549653268
-14	-78	-11.46427787829433
-12	-78	-10.661064181602125
-10	-78	-13.331438010195026
-8	-78	-10.5541129890371
-6	-78	-14.130323116610862
-4	-78	-10.572493276673457
-2	-78	-13.609278359921612
0	-78	-10.58422264802146
2	-78	-14.364119103547232
4	-78	-10.597273026397696
6	-78	-13.682076451486363
8	-78	-10.621980520779053
10	-78	-12.69327998025558
12	-78	-10.621899492241031
14	-78	-12.359987967306393
16	-78	-10.4092706394131
18	-78	-11.151933593431316
20	-78	-10.299005792558315
22	-78	-10.148581095434958
24	-78	-12.099145861612394
26	-78	-10.470677906421775
28	-78	-12.75864104766715
30	-78	-10.455760327306223
32	-78	-14.98918364557669
34	-78	-10.10427038159668
36	-78	-10.433338486188294
38	-78	-11.372833576154134
40	-78	-11.372833576154134
42	-78	-10.433338486188294
44	-78	-10.10427038159668
46	-78	-14.98918364557669
48	-78	-10.455760327306223
50	-78	-12.75864104766715
52	-78	-10.470677906421775
54	-78	-12.099145861612394
56	-78	-10.148581095434958
58	-78	-10.299005792558315
60	-78	-11.151933593431316
62	-78	-10.4092706394131
64	-78	-12.359987967306393
66	-78	-10.621899492241031
68	-78	-12.69327998025558
70	-78	-10.621980520779053
72	-78	-13.682076451486363
74	-78	-10.597273026397696
76	-78	-14.364119103547232
78	-78	-10.58422264802146
80	-78	-13.609278359921612
82	-78	-10.572493276673457
84	-78	-14.130323116610862
86	-78	-10.5541129890371
88	-78	-13.331438010195026
90	-78	-10.661064181602125
92	-78	-11.46427787829433
94	-78	-13.208030549653268
96	-78	-11.506394504806373
98	-78	-10.365600373841149
100	-78	-10.083536606844431
102	-78	-10.781091958517496
104	-78	-11.473027256098725
106	-78	-11.304225378942116
108	-78	-10.214866135116264
110	-78	-9.132031241042341
112	-78	-8.855346116481597
114	-78	-9.182449660776395
116	-78	-12.860471147184827
118	-78	-8.888800354984085
120	-78	-7.667475376894595

-120	-80	NaN
-118	-80	NaN
-116	-80	NaN
-114	-80	NaN
-112	-80	NaN
-110	-80	NaN
-108	-80	NaN
-106	-80	NaN
-104	-80	NaN
-102	-80	NaN
-100	-80	NaN
-98	-80	NaN
-96	-80	NaN
-94	-80	NaN
-92	-80	NaN
-90	-80	NaN
-88	-80	NaN
-86	-80	NaN
-84	-80	NaN
-82	-80	NaN
-80	-80	NaN
-78	-80	NaN
-76	-80	NaN
-74	-80	NaN
-72	-80	NaN
-70	-80	NaN
-68	-80	NaN
-66	-80	NaN
-64	-80	NaN
-62	-80	NaN
-60	-80	NaN
-58	-80	NaN
-56	-80	NaN
-54	-80	NaN
-52	-80	NaN
-50	-80	NaN
-48	-80	NaN
-46	-80	NaN
-44	-80	NaN
-42	-80	NaN
-40	-80	-7.727191519286814
-38	-80	-8.118612774029181
-36	-80	-8.852276986448542
-34	-80	-9.017891231610385
-32	-80	-9.350676967501265
-30	-80	-10.871425013090224
-28	-80	-10.09422677458857
-26	-80	-10.447897356284678
-24	-80	-9.85519479608422
-22	-80	-9.164890336841626
-20	-80	-9.912102753668004
-18	-80	-10.053678750741895
-16	-80	-9.90586419976413
-14	-80	-11.448086500708019
-12	-80	-10.477049592248774
-10	-80	-11.834846934805816
-8	-80	-10.57534672380925
-6	-80	-12.636007476137982
-4	-80	-10.561911538296977
-2	-80	-15.011959104083079
0	-80	-10.572634950934441
2	-80	-13.609282309197043
4	-80	-10.584080319539087
6	-80	-13.28416054149884
8	-80	-10.586993366668311
10	-80	-14.566425684256943
12	-80	-10.623817826943668
14	-80	-12.495283584361541
16	-80	-11.011623805276773
18	-80	-12.84511212971681
20	-80	-12.505162188960226
22	-80	-10.850250559914773
24	-80	-10.66910149307883
26	-80	-11.346443931054807
28	-80	-10.43837580329566
30	-80	-12.73247872752889
32	-80	-11.531682968115597
34	-80	-10.672987584861184
36	-80	-10.013507086483667
38	-80	-11.08108043184497
40	-80	-11.46826182165762
42	-80	-11.08108043184497
44	-80	-10.013507086483667
46	-80	-10.672987584861184
48	-80	-11.531682968115597
50	-80	-12.73247872752889
52	-80	-10.43837580329566
54	-80	-11.346443931054807
56	-80	-10.66910149307883
58	-80	-10.850250559914773
60	-80	-12.505162188960226
62	-80	-12.84511212971681
64	-80	-11.011623805276773
66	-80	-12.495283584361541
68	-80	-10.623817826943668
70	-80	-14.566425684256943
72	-80	-10.586993366668311
74	-80	-13.28416054149884
76	-80	-10.584080319539087
78	-80	-13.609282309197043
80	-80	-10.572634950934441
82	-80	-15.011959104083079
84	-80	-10.561911538296977
86	-80	-12.636007476137982
88	-80	-10.57534672380925
90	-80	-11.834846934805816
92	-80	-10.477049592248774
94	-80	-11.448086500708019
96	-80	-9.90586419976413
98	-80	-10.053678750741895
100	-80	-9.912102753668004
102	-80	-9.164890336841626
104	-80	-9.85519479608422
106	-80	-10.447897356284678
108	-80	-10.09422677458857
110	-80	-10.871425013090224
112	-80	-9.350676967501265
114	-80	-9.017891231610385
116	-80	-8.852276986448542
118	-80	-8.118612774029181
120	-80	-7.727191519286814

-120	-82	NaN
-118	-82	NaN
-116	-82	NaN
-114	-82	NaN
-112	-82	NaN
-110	-82	NaN
-108	-82	NaN
-106	-82	NaN
-104	-82	NaN
-102	-82	NaN
-100	-82	NaN
-98	-82	NaN
-96	-82	NaN
-94	-82	NaN
-92	-82	NaN
-90	-82	NaN
-88	-82	NaN
-86	-82	NaN
-84	-82	NaN
-82	-82	NaN
-80	-82	NaN
-78	-82	NaN
-76	-82	NaN
-74	-82	NaN
-72	-82	NaN
-70	-82	NaN
-68	-82	NaN
-66	-82	NaN
-64	-82	NaN
-62	-82	NaN
-60	-82	NaN
-58	-82	NaN
-56	-82	NaN
-54	-82	NaN
-52	-82	NaN
-50	-82	NaN
-48	-82	NaN
-46	-82	NaN
-44	-82	NaN
-42	-82	NaN
-40	-82	NaN
-38	-82	-8.300951701373053
-36	-82	-7.408861868055619
-34	-82	-8.196368139913407
-32	-82	-8.52771624946372
-30	-82	-9.195459680085849
-28	-82	-14.83486846323675
-26	-82	-9.627200581692275
-24	-82	-9.54786407671289
-22	-82	-10.279732391523698
-20	-82	-11.996744800565647
-18	-82	-10.741328575637851
-16	-82	-10.894999099238456
-14	-82	-10.849725541117165
-12	-82	-11.167893947466686
-10	-82	-11.07452723581427
-8	-82	-10.657882954034488
-6	-82	-11.60595032696221
-4	-82	-10.587498989134795
-2	-82	-12.39046457525401
0	-82	-10.56468009632271
2	-82	-15.01199222412268
4	-82	-10.572489151620386
6	-82	-12.994188471516923
8	-82	-10.598056088620854
10	-82	-12.260496636124218
12	-82	-10.595700039589133
14	-82	-11.575249769202976
16	-82	-10.35761911067506
18	-82	-11.399273986687989
20	-82	-9.908515789698656
22	-82	-11.227178322062326
24	-82	-10.184603751191627
26	-82	-10.806153183399182
28	-82	-10.789073881427338
30	-82	-13.495401597514341
32	-82	-9.884271906175492
34	-82	-10.199439607821322
36	-82	-11.088745894779045
38	-82	-11.423385594489867
40	-82	-10.150593007766643
42	-82	-10.150593007766643
44	-82	-11.423385594489867
46	-82	-11.088745894779045
48	-82	-10.199439607821322
50	-82	-9.884271906175492
52	-82	-13.495401597514341
54	-82	-10.789073881427338
56	-82	-10.806153183399182
58	-82	-10.184603751191627
60	-82	-11.227178322062326
62	-82	-9.908515789698656
64	-82	-11.399273986687989
66	-82	-10.35761911067506
68	-82	-11.575249769202976
70	-82	-10.595700039589133
72	-82	-12.260496636124218
74	-82	-10.598056088620854
76	-82	-12.994188471516923
78	-82	-10.572489151620386
80	-82	-15.01199222412268
82	-82	-10.56468009632271
84	-82	-12.39046457525401
86	-82	-10.587498989134795
88	-82	-11.60595032696221
90	-82	-10.657882954034488
92	-82	-11.07452723581427
94	-82	-11.167893947466686
96	-82	-10.849725541117165
98	-82	-10.894999099238456
100	-82	-10.741328575637851
102	-82	-11.996744800565647
104	-82	-10.279732391523698
106	-82	-9.54786407671289
108	-82	-9.627200581692275
110	-82	-14.83486846323675
112	-82	-9.195459680085849
114	-82	-8.52771624946372
116	-82	-8.196368139913407
118	-82	-7.408861868055619
120	-82	-8.300951701373053

-120	-84	NaN
-118	-84	NaN
-116	-84	NaN
-114	-84	NaN
-112	-84	NaN
-110	-84	NaN
-108	-84	NaN
-106	-84	NaN
-104	-84	NaN
-102	-84	NaN
-100	-84	NaN
-98	-84	NaN
-96	-84	NaN
-94	-84	NaN
-92	-84	NaN
-90	-84	NaN
-88	-84	NaN
-86	-84	NaN
-84	-84	NaN
-82	-84	NaN
-80	-84	NaN
-78	-84	NaN
-76	-84	NaN
-74	-84	NaN
-72	-84	NaN
-70	-84	NaN
-68	-84	NaN
-66	-84	NaN
-64	-84	NaN
-62	-84	NaN
-60	-84	NaN
-58	-84	NaN
-56	-84	NaN
-54	-84	NaN
-52	-84	NaN
-50	-84	NaN
-48	-84	NaN
-46	-84	NaN
-44	-84	NaN
-42	-84	NaN
-40	-84	NaN
-38	-84	NaN
-36	-84	-11.492046887244314
-34	-84	-7.3789235592735825
-32	-84	-11.377277515352933
-30	-84	-10.886953170379241
-28	-84	-10.6910639548919
-26	-84	-9.508566065984708
-24	-84	-9.466920606325136
-22	-84	-11.73379399502189
-20	-84	-9.449970664284482
-18	-84	-9.3007548806055
-16	-84	-10.778763410762247
-14	-84	-10.237691445774733
-12	-84	-11.094226176791915
-10	-84	-10.70340857941785
-8	-84	-10.96077108744941
-6	-84	-11.006444732450419
-4	-84	-10.692124233184105
-2	-84	-11.517738345584629
0	-84	-10.592832384666222
2	-84	-12.390459301501078
4	-84	-10.561918892476983
6	-84	-14.124541841043118
8	-84	-10.56010275092585
10	-84	-12.585137070037803
12	-84	-10.594744626800205
14	-84	-13.52787373573104
16	-84	-10.884214356933848
18	-84	-12.354124467918714
20	-84	-12.407001239468427
22	-84	-11.048216551023367
24	-84	-12.417846295405043
26	-84	-10.317247037039802
28	-84	-10.755975199314028
30	-84	-13.142554146360906
32	-84	-11.319477192006739
34	-84	-10.440465038187392
36	-84	-12.512495652668955
38	-84	-10.687488409763978
40	-84	-12.579991607895192
42	-84	-10.914779600171332
44	-84	-12.579991607895192
46	-84	-10.687488409763978
48	-84	-12.512495652668955
50	-84	-10.440465038187392
52	-84	-11.319477192006739
54	-84	-13.142554146360906
56	-84	-10.755975199314028
58	-84	-10.317247037039802
60	-84	-12.417846295405043
62	-84	-11.048216551023367
64	-84	-12.407001239468427
66	-84	-12.354124467918714
68	-84	-10.884214356933848
70	-84	-13.52787373573104
72	-84	-10.594744626800205
74	-84	-12.585137070037803
76	-84	-10.56010275092585
78	-84	-14.124541841043118
80	-84	-10.561918892476983
82	-84	-12.390459301501078
84	-84	-10.592832384666222
86	-84	-11.517738345584629
88	-84	-10.692124233184105
90	-84	-11.006444732450419
92	-84	-10.96077108744941
94	-84	-10.70340857941785
96	-84	-11.094226176791915
98	-84	-10.237691445774733
100	-84	-10.778763410762247
102	-84	-9.3007548806055
104	-84	-9.449970664284482
106	-84	-11.73379399502189
108	-84	-9.466920606325136
110	-84	-9.508566065984708
112	-84	-10.6910639548919
114	-84	-10.886953170379241
116	-84	-11.377277515352933
118	-84	-7.3789235592735825
120	-84	-11.492046887244314

-120	-86	NaN
-118	-86	NaN
-116	-86	NaN
-114	-86	NaN
-112	-86	NaN
-110	-86	NaN
-108	-86	NaN
-106	-86	NaN
-104	-86	NaN
-102	-86	NaN
-100	-86	NaN
-98	-86	NaN
-96	-86	NaN
-94	-86	NaN
-92	-86	NaN
-90	-86	NaN
-88	-86	NaN
-86	-86	NaN
-84	-86	NaN
-82	-86	NaN
-80	-86	NaN
-78	-86	NaN
-76	-86	NaN
-74	-86	NaN
-72	-86	NaN
-70	-86	NaN
-68	-86	NaN
-66	-86	NaN
-64	-86	NaN
-62	-86	NaN
-60	-86	NaN
-58	-86	NaN
-56	-86	NaN
-54	-86	NaN
-52	-86	NaN
-50	-86	NaN
-48	-86	NaN
-46	-86	NaN
-44	-86	NaN
-42	-86	NaN
-40	-86	NaN
-38	-86	NaN
-36	-86	NaN
-34	-86	-10.056886076645037
-32	-86	-7.8253799354343005
-30	-86	-8.041793625707054
-28	-86	-9.276172159691638
-26	-86	-10.843749074033491
-24	-86	-9.378833284539063
-22	-86	-9.205037770939391
-20	-86	-9.409046448174868
-18	-86	-9.883732058381444
-16	-86	-10.655947147303262
-14	-86	-12.18492720588363
-12	-86	-11.381250266799933
-10	-86	-10.543804258763188
-8	-86	-11.780614997158374
-6	-86	-10.676377396568315
-4	-86	-11.009464020208503
-2	-86	-10.974296609369498
0	-86	-10.703536295265291
2	-86	-11.517743522332054
4	-86	-10.587484638819838
6	-86	-12.63399410702854
8	-86	-10.574401349978261
10	-86	-12.44405613154368
12	-86	-10.609887934114136
14	-86	-11.153050880883223
16	-86	-10.567462048277958
18	-86	-10.35515500551752
20	-86	-9.979929013717573
22	-86	-10.593766094356326
24	-86	-9.805157145402301
26	-86	-12.806642200019704
28	-86	-10.739795614604596
30	-86	-10.24459689138577
32	-86	-10.147271283540308
34	-86	-10.257203759793924
36	-86	-9.904587560969858
38	-86	-11.257231279966566
40	-86	-11.107387696219533
42	-86	-9.839988204121434
44	-86	-9.839988204121434
46	-86	-11.107387696219533
48	-86	-11.257231279966566
50	-86	-9.904587560969858
52	-86	-10.257203759793924
54	-86	-10.147271283540308
56	-86	-10.24459689138577
58	-86	-10.739795614604596
60	-86	-12.806642200019704
62	-86	-9.805157145402301
64	-86	-10.593766094356326
66	-86	-9.979929013717573
68	-86	-10.35515500551752
70	-86	-10.567462048277958
72	-86	-11.153050880883223
74	-86	-10.609887934114136
76	-86	-12.44405613154368
78	-86	-10.574401349978261
80	-86	-12.63399410702854
82	-86	-10.587484638819838
84	-86	-11.517743522332054
86	-86	-10.703536295265291
88	-86	-10.974296609369498
90	-86	-11.009464020208503
92	-86	-10.676377396568315
94	-86	-11.780614997158374
96	-86	-10.543804258763188
98	-86	-11.381250266799933
100	-86	-12.18492720588363
102	-86	-10.655947147303262
104	-86	-9.883732058381444
106	-86	-9.409046448174868
108	-86	-9.205037770939391
110	-86	-9.378833284539063
112	-86	-10.843749074033491
114	-86	-9.276172159691638
116	-86	-8.041793625707054
118	-86	-7.8253799354343005
120	-86	-10.056886076645037

-120	-88	NaN
-118	-88	NaN
-116	-88	NaN
-114	-88	NaN
-112	-88	NaN
-110	-88	NaN
-108	-88	NaN
-106	-88	NaN
-104	-88	NaN
-102	-88	NaN
-100	-88	NaN
-98	-88	NaN
-96	-88	NaN
-94	-88	NaN
-92	-88	NaN
-90	-88	NaN
-88	-88	NaN
-86	-88	NaN
-84	-88	NaN
-82	-88	NaN
-80	-88	NaN
-78	-88	NaN
-76	-88	NaN
-74	-88	NaN
-72	-88	NaN
-70	-88	NaN
-68	-88	NaN
-66	-88	NaN
-64	-88	NaN
-62	-88	NaN
-60	-88	NaN
-58	-88	NaN
-56	-88	NaN
-54	-88	NaN
-52	-88	NaN
-50	-88	NaN
-48	-88	NaN
-46	-88	NaN
-44	-88	NaN
-42	-88	NaN
-40	-88	NaN
-38	-88	NaN
-36	-88	NaN
-34	-88	NaN
-32	-88	-10.576091693244358
-30	-88	-8.155517760269921
-28	-88	-7.560979232211387
-26	-88	-8.751820448201357
-24	-88	-8.685405368395353
-22	-88	-8.672070628893199
-20	-88	-9.050213875074322
-18	-88	-10.825758567344138
-16	-88	-9.87628118181636
-14	-88	-10.111926590990569
-12	-88	-11.272856531974114
-10	-88	-10.690016062916808
-8	-88	-11.9200163481423
-6	-88	-10.535665561205013
-4	-88	-11.945023304494631
-2	-88	-10.661304480910918
0	-88	-11.027697436600551
2	-88	-10.974288958294027
4	-88	-10.692156561633446
6	-88	-11.607113594521122
8	-88	-10.54873917466168
10	-88	-12.780680705855815
12	-88	-10.508038936390673
14	-88	-13.456806105027317
16	-88	-10.49544885439427
18	-88	-11.158795818323995
20	-88	-11.91843508253662
22	-88	-11.371297907462056
24	-88	-10.993988901706
26	-88	-10.766962392818446
28	-88	-11.504519778057128
30	-88	-11.976035848817636
32	-88	-11.149212237336899
34	-88	-10.824706021704396
36	-88	-10.54251693410344
38	-88	-10.535220543939225
40	-88	-10.696782972598287
42	-88	-10.66570659066149
44	-88	-10.575134711194174
46	-88	-10.66570659066149
48	-88	-10.696782972598287
50	-88	-10.535220543939225
52	-88	-10.54251693410344
54	-88	-10.824706021704396
56	-88	-11.149212237336899
58	-88	-11.976035848817636
60	-88	-11.504519778057128
62	-88	-10.766962392818446
64	-88	-10.993988901706
66	-88	-11.371297907462056
68	-88	-11.91843508253662
70	-88	-11.158795818323995
72	-88	-10.49544885439427
74	-88	-13.456806105027317
76	-88	-10.508038936390673
78	-88	-12.780680705855815
80	-88	-10.54873917466168
82	-88	-11.607113594521122
84	-88	-10.692156561633446
86	-88	-10.974288958294027
88	-88	-11.027697436600551
90	-88	-10.661304480910918
92	-88	-11.945023304494631
94	-88	-10.535665561205013
96	-88	-11.9200163481423
98	-88	-10.690016062916808
100	-88	-11.272856531974114
102	-88	-10.111926590990569
104	-88	-9.87628118181636
106	-88	-10.825758567344138
108	-88	-9.050213875074322
110	-88	-8.672070628893199
112	-88	-8.685405368395353
114	-88	-8.751820448201357
116	-88	-7.560979232211387
118	-88	-8.155517760269921
120	-88	-10.576091693244358

-120	-90	NaN
-118	-90	NaN
-116	-90	NaN
-114	-90	NaN
-112	-90	NaN
-110	-90	NaN
-108	-90	NaN
-106	-90	NaN
-104	-90	NaN
-102	-90	NaN
-100	-90	NaN
-98	-90	NaN
-96	-90	NaN
-94	-90	NaN
-92	-90	NaN
-90	-90	NaN
-88	-90	NaN
-86	-90	NaN
-84	-90	NaN
-82	-90	NaN
-80	-90	NaN
-78	-90	NaN
-76	-90	NaN
-74	-90	NaN
-72	-90	NaN
-70	-90	NaN
-68	-90	NaN
-66	-90	NaN
-64	-90	NaN
-62	-90	NaN
-60	-90	NaN
-58	-90	NaN
-56	-90	NaN
-54	-90	NaN
-52	-90	NaN
-50	-90	NaN
-48	-90	NaN
-46	-90	NaN
-44	-90	NaN
-42	-90	NaN
-40	-90	NaN
-38	-90	NaN
-36	-90	NaN
-34	-90	NaN
-32	-90	NaN
-30	-90	-9.454251226211813
-28	-90	-9.551707949000082
-26	-90	-7.308058852753458
-24	-90	-10.603936085264605
-22	-90	-10.426154155792629
-20	-90	-10.211142026342415
-18	-90	-10.118860434503663
-16	-90	-9.989616998507547
-14	-90	-10.022370338448022
-12	-90	-10.354321660445338
-10	-90	-11.413314705521431
-8	-90	-10.809272365489926
-6	-90	-10.723733735741998
-4	-90	-11.813292361225503
-2	-90	-10.540809812872542
0	-90	-12.004553712765144
2	-90	-10.661319978306283
4	-90	-11.00936674663606
6	-90	-11.00535952865217
8	-90	-10.698261960533232
10	-90	-12.081808370652544
12	-90	-10.632109461673657
14	-90	-11.68342164810445
16	-90	-11.030640311268915
18	-90	-10.177100569818164
20	-90	-10.687186365251518
22	-90	-9.751447621067605
24	-90	-10.05501642589891
26	-90	-10.262987996332887
28	-90	-10.983680830765135
30	-90	-10.43517811261088
32	-90	-10.514716387669882
34	-90	-9.491167533918874
36	-90	-11.615162870009009
38	-90	-10.388871569111036
40	-90	-10.285007824349748
42	-90	-9.956689550202773
44	-90	-10.433855033849841
46	-90	-10.433855033849841
48	-90	-9.956689550202773
50	-90	-10.285007824349748
52	-90	-10.388871569111036
54	-90	-11.615162870009009
56	-90	-9.491167533918874
58	-90	-10.514716387669882
60	-90	-10.43517811261088
62	-90	-10.983680830765135
64	-90	-10.262987996332887
66	-90	-10.05501642589891
68	-90	-9.751447621067605
70	-90	-10.687186365251518
72	-90	-10.177100569818164
74	-90	-11.030640311268915
76	-90	-11.68342164810445
78	-90	-10.632109461673657
80	-90	-12.081808370652544
82	-90	-10.698261960533232
84	-90	-11.00535952865217
86	-90	-11.00936674663606
88	-90	-10.661319978306283
90	-90	-12.004553712765144
92	-90	-10.540809812872542
94	-90	-11.813292361225503
96	-90	-10.723733735741998
98	-90	-10.809272365489926
100	-90	-11.413314705521431
102	-90	-10.354321660445338
104	-90	-10.022370338448022
106	-90	-9.989616998507547
108	-90	-10.118860434503663
110	-90	-10.211142026342415
112	-90	-10.426154155792629
114	-90	-10.603936085264605
116	-90	-7.308058852753458
118	-90	-9.551707949000082
120	-90	-9.454251226211813

-120	-92	NaN
-118	-92	NaN
-116	-92	NaN
-114	-92	NaN
-112	-92	NaN
-110	-92	NaN
-108	-92	NaN
-106	-92	NaN
-104	-92	NaN
-102	-92	NaN
-100	-92	NaN
-98	-92	NaN
-96	-92	NaN
-94	-92	NaN
-92	-92	NaN
-90	-92	NaN
-88	-92	NaN
-86	-92	NaN
-84	-92	NaN
-82	-92	NaN
-80	-92	NaN
-78	-92	NaN
-76	-92	NaN
-74	-92	NaN
-72	-92	NaN
-70	-92	NaN
-68	-92	NaN
-66	-92	NaN
-64	-92	NaN
-62	-92	NaN
-60	-92	NaN
-58	-92	NaN
-56	-92	NaN
-54	-92	NaN
-52	-92	NaN
-50	-92	NaN
-48	-92	NaN
-46	-92	NaN
-44	-92	NaN
-42	-92	NaN
-40	-92	NaN
-38	-92	NaN
-36	-92	NaN
-34	-92	NaN
-32	-92	NaN
-30	-92	NaN
-28	-92	-12.642960938934408
-26	-92	-9.137403204787004
-24	-92	-7.97430555185793
-22	-92	-7.3532237104613
-20	-92	-8.130024769420038
-18	-92	-8.494376689407035
-16	-92	-9.139890108951512
-14	-92	-11.002411645530884
-12	-92	-10.932999358544334
-10	-92	-11.917468506515407
-8	-92	-10.618740866611901
-6	-92	-11.381795446747805
-4	-92	-10.827315688621715
-2	-92	-10.7349262728659
0	-92	-11.780195296356743
2	-92	-10.540769533810058
4	-92	-11.945614862822787
6	-92	-10.677792213130319
8	-92	-10.888542153839069
10	-92	-10.943227272099376
12	-92	-10.510635205578623
14	-92	-11.465287239279247
16	-92	-10.048474975631136
18	-92	-10.804529088476825
20	-92	-10.030716614698223
22	-92	-10.329532361791015
24	-92	-11.077008562970889
26	-92	-12.404772856743453
28	-92	-11.653687866239746
30	-92	-10.161491900350724
32	-92	-9.856322229018003
34	-92	-12.214746094753467
36	-92	-10.797192871664585
38	-92	-10.94553993709759
40	-92	-13.214168260090437
42	-92	-9.862350572630795
44	-92	-10.460119594623015
46	-92	-11.713064067996054
48	-92	-10.460119594623015
50	-92	-9.862350572630795
52	-92	-13.214168260090437
54	-92	-10.94553993709759
56	-92	-10.797192871664585
58	-92	-12.214746094753467
60	-92	-9.856322229018003
62	-92	-10.161491900350724
64	-92	-11.653687866239746
66	-92	-12.404772856743453
68	-92	-11.077008562970889
70	-92	-10.329532361791015
72	-92	-10.030716614698223
74	-92	-10.804529088476825
76	-92	-10.048474975631136
78	-92	-11.465287239279247
80	-92	-10.510635205578623
82	-92	-10.943227272099376
84	-92	-10.888542153839069
86	-92	-10.677792213130319
88	-92	-11.945614862822787
90	-92	-10.540769533810058
92	-92	-11.780195296356743
94	-92	-10.7349262728659
96	-92	-10.827315688621715
98	-92	-11.381795446747805
100	-92	-10.618740866611901
102	-92	-11.917468506515407
104	-92	-10.932999358544334
106	-92	-11.002411645530884
108	-92	-9.139890108951512
110	-92	-8.494376689407035
112	-92	-8.130024769420038
114	-92	-7.3532237104613
116	-92	-7.97430555185793
118	-92	-9.137403204787004
120	-92	-12.642960938934408

-120	-94	NaN
-118	-94	NaN
-116	-94	NaN
-114	-94	NaN
-112	-94	NaN
-110	-94	NaN
-108	-94	NaN
-106	-94	NaN
-104	-94	NaN
-102	-94	NaN
-100	-94	NaN
-98	-94	NaN
-96	-94	NaN
-94	-94	NaN
-92	-94	NaN
-90	-94	NaN
-88	-94	NaN
-86	-94	NaN
-84	-94	NaN
-82	-94	NaN
-80	-94	NaN
-78	-94	NaN
-76	-94	NaN
-74	-94	NaN
-72	-94	NaN
-70	-94	NaN
-68	-94	NaN
-66	-94	NaN
-64	-94	NaN
-62	-94	NaN
-60	-94	NaN
-58	-94	NaN
-56	-94	NaN
-54	-94	NaN
-52	-94	NaN
-50	-94	NaN
-48	-94	NaN
-46	-94	NaN
-44	-94	NaN
-42	-94	NaN
-40	-94	NaN
-38	-94	NaN
-36	-94	NaN
-34	-94	NaN
-32	-94	NaN
-30	-94	NaN
-28	-94	NaN
-26	-94	-10.117233267048125
-24	-94	-14.339851226718162
-22	-94	-9.7037298715561
-20	-94	-7.301901554206768
-18	-94	-8.628197648006962
-16	-94	-9.188809031815476
-14	-94	-10.084050224306337
-12	-94	-11.804738266867826
-10	-94	-10.48519658401455
-8	-94	-10.804010598422
-6	-94	-11.283855359843354
-4	-94	-10.608158793937875
-2	-94	-11.554614227300586
0	-94	-10.818590339501824
2	-94	-10.735038684038031
4	-94	-11.814579776844552
6	-94	-10.533274621168234
8	-94	-12.065684365548211
10	-94	-10.851702716658489
12	-94	-11.079761414516689
14	-94	-11.446404436254195
16	-94	-13.208412157724906
18	-94	-11.118188142386803
20	-94	-11.252273491882994
22	-94	-9.928323987571424
24	-94	-15.574154052549936
26	-94	-9.937690552451517
28	-94	-10.92297359679225
30	-94	-13.042322240057869
32	-94	-10.494533086892018
34	-94	-13.675132206252366
36	-94	-9.912592860667091
38	-94	-10.317250299872038
40	-94	-11.791076308848478
42	-94	-10.108482580719903
44	-94	-9.82733963913857
46	-94	-11.16214094800612
48	-94	-11.16214094800612
50	-94	-9.82733963913857
52	-94	-10.108482580719903
54	-94	-11.791076308848478
56	-94	-10.317250299872038
58	-94	-9.912592860667091
60	-94	-13.675132206252366
62	-94	-10.494533086892018
64	-94	-13.042322240057869
66	-94	-10.92297359679225
68	-94	-9.937690552451517
70	-94	-15.574154052549936
72	-94	-9.928323987571424
74	-94	-11.252273491882994
76	-94	-11.118188142386803
78	-94	-13.208412157724906
80	-94	-11.446404436254195
82	-94	-11.079761414516689
84	-94	-10.851702716658489
86	-94	-12.065684365548211
88	-94	-10.533274621168234
90	-94	-11.814579776844552
92	-94	-10.735038684038031
94	-94	-10.818590339501824
96	-94	-11.554614227300586
98	-94	-10.608158793937875
100	-94	-11.283855359843354
102	-94	-10.804010598422
104	-94	-10.48519658401455
106	-94	-11.804738266867826
108	-94	-10.084050224306337
110	-94	-9.188809031815476
112	-94	-8.628197648006962
114	-94	-7.301901554206768
116	-94	-9.7037298715561
118	-94	-14.339851226718162
120	-94	-10.117233267048125

-120	-96	NaN
-118	-96	NaN
-116	-96	NaN
-114	-96	NaN
-112	-96	NaN
-110	-96	NaN
-108	-96	NaN
-106	-96	NaN
-104	-96	NaN
-102	-96	NaN
-100	-96	NaN
-98	-96	NaN
-96	-96	NaN
-94	-96	NaN
-92	-96	NaN
-90	-96	NaN
-88	-96	NaN
-86	-96	NaN
-84	-96	NaN
-82	-96	NaN
-80	-96	NaN
-78	-96	NaN
-76	-96	NaN
-74	-96	NaN
-72	-96	NaN
-70	-96	NaN
-68	-96	NaN
-66	-96	NaN
-64	-96	NaN
-62	-96	NaN
-60	-96	NaN
-58	-96	NaN
-56	-96	NaN
-54	-96	NaN
-52	-96	NaN
-50	-96	NaN
-48	-96	NaN
-46	-96	NaN
-44	-96	NaN
-42	-96	NaN
-40	-96	NaN
-38	-96	NaN
-36	-96	NaN
-34	-96	NaN
-32	-96	NaN
-30	-96	NaN
-28	-96	NaN
-26	-96	NaN
-24	-96	-10.771304587368633
-22	-96	-10.028403313736984
-20	-96	-11.693741247672177
-18	-96	-8.783454105741725
-16	-96	-7.2811398442453195
-14	-96	-9.143542077931574
-12	-96	-10.716467984558275
-10	-96	-11.318399323180646
-8	-96	-14.239723215726922
-6	-96	-10.805219502943599
-4	-96	-10.687687448905576
-2	-96	-11.274999697634904
0	-96	-10.542279691484378
2	-96	-11.55740593652292
4	-96	-10.827068164792474
6	-96	-10.729341582052061
8	-96	-12.496406974523536
10	-96	-10.382400303233462
12	-96	-11.22730638302102
14	-96	-10.85126489567112
16	-96	-9.905870780488135
18	-96	-11.506517874557208
20	-96	-9.427835542025193
22	-96	-11.346583928606657
24	-96	-9.55822214723974
26	-96	-12.112967530169996
28	-96	-11.06756544722872
30	-96	-9.90393778407267
32	-96	-12.612060228016038
34	-96	-9.314984927960666
36	-96	-10.577520619475804
38	-96	-10.702477178774002
40	-96	-9.810701908805765
42	-96	-9.951246272788536
44	-96	-9.967344115781447
46	-96	-11.236282135064064
48	-96	-9.802044935564577
50	-96	-11.236282135064064
52	-96	-9.967344115781447
54	-96	-9.951246272788536
56	-96	-9.810701908805765
58	-96	-10.702477178774002
60	-96	-10.577520619475804
62	-96	-9.314984927960666
64	-96	-12.612060228016038
66	-96	-9.90393778407267
68	-96	-11.06756544722872
70	-96	-12.112967530169996
72	-96	-9.55822214723974
74	-96	-11.346583928606657
76	-96	-9.427835542025193
78	-96	-11.506517874557208
80	-96	-9.905870780488135
82	-96	-10.85126489567112
84	-96	-11.22730638302102
86	-96	-10.382400303233462
88	-96	-12.496406974523536
90	-96	-10.729341582052061
92	-96	-10.827068164792474
94	-96	-11.55740593652292
96	-96	-10.542279691484378
98	-96	-11.274999697634904
100	-96	-10.687687448905576
102	-96	-10.805219502943599
104	-96	-14.239723215726922
106	-96	-11.318399323180646
108	-96	-10.716467984558275
110	-96	-9.143542077931574
112	-96	-7.2811398442453195
114	-96	-8.783454105741725
116	-96	-11.693741247672177
118	-96	-10.028403313736984
120	-96	-10.771304587368633

-120	-98	NaN
-118	-98	NaN
-116	-98	NaN
-114	-98	NaN
-112	-98	NaN
-110	-98	NaN
-108	-98	NaN
-106	-98	NaN
-104	-98	NaN
-102	-98	NaN
-100	-98	NaN
-98	-98	NaN
-96	-98	NaN
-94	-98	NaN
-92	-98	NaN
-90	-98	NaN
-88	-98	NaN
-86	-98	NaN
-84	-98	NaN
-82	-98	NaN
-80	-98	NaN
-78	-98	NaN
-76	-98	NaN
-74	-98	NaN
-72	-98	NaN
-70	-98	NaN
-68	-98	NaN
-66	-98	NaN
-64	-98	NaN
-62	-98	NaN
-60	-98	NaN
-58	-98	NaN
-56	-98	NaN
-54	-98	NaN
-52	-98	NaN
-50	-98	NaN
-48	-98	NaN
-46	-98	NaN
-44	-98	NaN
-42	-98	NaN
-40	-98	NaN
-38	-98	NaN
-36	-98	NaN
-34	-98	NaN
-32	-98	NaN
-30	-98	NaN
-28	-98	NaN
-26	-98	NaN
-24	-98	NaN
-22	-98	-13.78692722413115
-20	-98	-10.631718510934997
-18	-98	-10.038379385849487
-16	-98	-11.64496611169582
-14	-98	-7.718238862698778
-12	-98	-7.868300660291049
-10	-98	-9.89079844303401
-8	-98	-11.049799747940417
-6	-98	-10.60120829153987
-4	-98	-13.842657977448033
-2	-98	-11.121964522340532
0	-98	-10.681915562300714
2	-98	-11.501442091026815
4	-98	-10.540256298693283
6	-98	-11.468406929310158
8	-98	-10.631890461003092
10	-98	-11.035341722925777
12	-98	-11.617076559055898
14	-98	-10.247516071527128
16	-98	-10.912768612238414
18	-98	-10.047460216752143
20	-98	-10.358575646054522
22	-98	-10.47791453081205
24	-98	-10.545646272280887
26	-98	-11.524344314142166
28	-98	-10.68264362071636
30	-98	-10.96702671357597
32	-98	-9.609583394854516
34	-98	-10.57137098593368
36	-98	-11.588831345462093
38	-98	-10.767298012161552
40	-98	-12.55187824903583
42	-98	-9.718375337413644
44	-98	-10.375027357982054
46	-98	-11.916118037404004
48	-98	-9.744194611308515
50	-98	-9.744194611308515
52	-98	-11.916118037404004
54	-98	-10.375027357982054
56	-98	-9.718375337413644
58	-98	-12.55187824903583
60	-98	-10.767298012161552
62	-98	-11.588831345462093
64	-98	-10.57137098593368
66	-98	-9.609583394854516
68	-98	-10.96702671357597
70	-98	-10.68264362071636
72	-98	-11.524344314142166
74	-98	-10.545646272280887
76	-98	-10.47791453081205
78	-98	-10.358575646054522
80	-98	-10.047460216752143
82	-98	-10.912768612238414
84	-98	-10.247516071527128
86	-98	-11.617076559055898
88	-98	-11.035341722925777
90	-98	-10.631890461003092
92	-98	-11.468406929310158
94	-98	-10.540256298693283
96	-98	-11.501442091026815
98	-98	-10.681915562300714
100	-98	-11.121964522340532
102	-98	-13.842657977448033
104	-98	-10.60120829153987
106	-98	-11.049799747940417
108	-98	-9.89079844303401
110	-98	-7.868300660291049
112	-98	-7.718238862698778
114	-98	-11.64496611169582
116	-98	-10.038379385849487
118	-98	-10.631718510934997
120	-98	-13.78692722413115

-120	-100	NaN
-118	-100	NaN
-116	-100	NaN
-114	-100	NaN
-112	-100	NaN
-110	-100	NaN
-108	-100	NaN
-106	-100	NaN
-104	-100	NaN
-102	-100	NaN
-100	-100	NaN
-98	-100	NaN
-96	-100	NaN
-94	-100	NaN
-92	-100	NaN
-90	-100	NaN
-88	-100	NaN
-86	-100	NaN
-84	-100	NaN
-82	-100	NaN
-80	-100	NaN
-78	-100	NaN
-76	-100	NaN
-74	-100	NaN
-72	-100	NaN
-70	-100	NaN
-68	-100	NaN
-66	-100	NaN
-64	-100	NaN
-62	-100	NaN
-60	-100	NaN
-58	-100	NaN
-56	-100	NaN
-54	-100	NaN
-52	-100	NaN
-50	-100	NaN
-48	-100	NaN
-46	-100	NaN
-44	-100	NaN
-42	-100	NaN
-40	-100	NaN
-38	-100	NaN
-36	-100	NaN
-34	-100	NaN
-32	-100	NaN
-30	-100	NaN
-28	-100	NaN
-26	-100	NaN
-24	-100	NaN
-22	-100	NaN
-20	-100	-10.85076958504827
-18	-100	-13.624799123907025
-16	-100	-10.596395333077982
-14	-100	-10.455590115577051
-12	-100	-9.132596743035565
-10	-100	-7.438036076847794
-8	-100	-8.794983814941142
-6	-100	-11.684124971623769
-4	-100	-10.694547930525612
-2	-100	-10.392573036475873
0	-100	-11.438996883484622
2	-100	-11.237595275710452
4	-100	-10.853138781537734
6	-100	-11.452811111890975
8	-100	-10.943295235335588
10	-100	-10.71773442430565
12	-100	-11.020156420280092
14	-100	-12.04113604505263
16	-100	-10.814174048766692
18	-100	-10.714334095558474
20	-100	-9.902340315984631
22	-100	-10.093284868941845
24	-100	-9.670233606222721
26	-100	-10.80385933422278
28	-100	-10.313838852771587
30	-100	-11.14507986016897
32	-100	-10.06732135285609
34	-100	-10.85649515829221
36	-100	-10.000318463100832
38	-100	-10.073570179984063
40	-100	-10.694547627632854
42	-100	-9.887594417218214
44	-100	-9.889845052871479
46	-100	-11.255896673230037
48	-100	-10.810918285386506
50	-100	-10.048436610161037
52	-100	-10.810918285386506
54	-100	-11.255896673230037
56	-100	-9.889845052871479
58	-100	-9.887594417218214
60	-100	-10.694547627632854
62	-100	-10.073570179984063
64	-100	-10.000318463100832
66	-100	-10.85649515829221
68	-100	-10.06732135285609
70	-100	-11.14507986016897
72	-100	-10.313838852771587
74	-100	-10.80385933422278
76	-100	-9.670233606222721
78	-100	-10.093284868941845
80	-100	-9.902340315984631
82	-100	-10.714334095558474
84	-100	-10.814174048766692
86	-100	-12.04113604505263
88	-100	-11.020156420280092
90	-100	-10.71773442430565
92	-100	-10.943295235335588
94	-100	-11.452811111890975
96	-100	-10.853138781537734
98	-100	-11.237595275710452
100	-100	-11.438996883484622
102	-100	-10.392573036475873
104	-100	-10.694547930525612
106	-100	-11.684124971623769
108	-100	-8.794983814941142
110	-100	-7.438036076847794
112	-100	-9.132596743035565
114	-100	-10.455590115577051
116	-100	-10.596395333077982
118	-100	-13.624799123907025
120	-100	-10.85076958504827

-120	-102	NaN
-118	-102	NaN
-116	-102	NaN
-114	-102	NaN
-112	-102	NaN
-110	-102	NaN
-108	-102	NaN
-106	-102	NaN
-104	-102	NaN
-102	-102	NaN
-100	-102	NaN
-98	-102	NaN
-96	-102	NaN
-94	-102	NaN
-92	-102	NaN
-90	-102	NaN
-88	-102	NaN
-86	-102	NaN
-84	-102	NaN
-82	-102	NaN
-80	-102	NaN
-78	-102	NaN
-76	-102	NaN
-74	-102	NaN
-72	-102	NaN
-70	-102	NaN
-68	-102	NaN
-66	-102	NaN
-64	-102	NaN
-62	-102	NaN
-60	-102	NaN
-58	-102	NaN
-56	-102	NaN
-54	-102	NaN
-52	-102	NaN
-50	-102	NaN
-48	-102	NaN
-46	-102	NaN
-44	-102	NaN
-42	-102	NaN
-40	-102	NaN
-38	-102	NaN
-36	-102	NaN
-34	-102	NaN
-32	-102	NaN
-30	-102	NaN
-28	-102	NaN
-26	-102	NaN
-24	-102	NaN
-22	-102	NaN
-20	-102	NaN
-18	-102	-10.749789045847393
-16	-102	-10.868578045958861
-14	-102	-14.751266782673929
-12	-102	-11.002794966533394
-10	-102	-10.776295070380208
-8	-102	-8.046172516985076
-6	-102	-7.574333236346913
-4	-102	-9.359067726115377
-2	-102	-13.616002550437088
0	-102	-11.111733655169589
2	-102	-9.890823899648938
4	-102	-10.953741956450385
6	-102	-10.994313233116237
8	-102	-10.165939156059768
10	-102	-10.395490574865564
12	-102	-10.6548363889492
14	-102	-10.116119103066628
16	-102	-10.672064752982713
18	-102	-9.297211511215284
20	-102	-12.041081941193815
22	-102	-9.16701086269774
24	-102	-10.772180155475711
26	-102	-9.841015566091258
28	-102	-11.126485671742648
30	-102	-9.955035788563693
32	-102	-10.207751646076343
34	-102	-9.290854248343212
36	-102	-9.749347486520866
38	-102	-10.886032038262652
40	-102	-9.890964300262436
42	-102	-10.147239523966784
44	-102	-9.591915648878887
46	-102	-10.496644482407213
48	-102	-10.692818379641803
50	-102	-9.59191430650747
52	-102	-9.59191430650747
54	-102	-10.692818379641803
56	-102	-10.496644482407213
58	-102	-9.591915648878887
60	-102	-10.147239523966784
62	-102	-9.890964300262436
64	-102	-10.886032038262652
66	-102	-9.749347486520866
68	-102	-9.290854248343212
70	-102	-10.207751646076343
72	-102	-9.955035788563693
74	-102	-11.126485671742648
76	-102	-9.841015566091258
78	-102	-10.772180155475711
80	-102	-9.16701086269774
82	-102	-12.041081941193815
84	-102	-9.297211511215284
86	-102	-10.672064752982713
88	-102	-10.116119103066628
90	-102	-10.6548363889492
92	-102	-10.395490574865564
94	-102	-10.165939156059768
96	-102	-10.994313233116237
98	-102	-10.953741956450385
100	-102	-9.890823899648938
102	-102	-11.111733655169589
104	-102	-13.616002550437088
106	-102	-9.359067726115377
108	-102	-7.574333236346913
110	-102	-8.046172516985076
112	-102	-10.776295070380208
114	-102	-11.002794966533394
116	-102	-14.751266782673929
118	-102	-10.868578045958861
120	-102	-10.749789045847393

-120	-104	NaN
-118	-104	NaN
-116	-104	NaN
-114	-104	NaN
-112	-104	NaN
-110	-104	NaN
-108	-104	NaN
-106	-104	NaN
-104	-104	NaN
-102	-104	NaN
-100	-104	NaN
-98	-104	NaN
-96	-104	NaN
-94	-104	NaN
-92	-104	NaN
-90	-104	NaN
-88	-104	NaN
-86	-104	NaN
-84	-104	NaN
-82	-104	NaN
-80	-104	NaN
-78	-104	NaN
-76	-104	NaN
-74	-104	NaN
-72	-104	NaN
-70	-104	NaN
-68	-104	NaN
-66	-104	NaN
-64	-104	NaN
-62	-104	NaN
-60	-104	NaN
-58	-104	NaN
-56	-104	NaN
-54	-104	NaN
-52	-104	NaN
-50	-104	NaN
-48	-104	NaN
-46	-104	NaN
-44	-104	NaN
-42	-104	NaN
-40	-104	NaN
-38	-104	NaN
-36	-104	NaN
-34	-104	NaN
-32	-104	NaN
-30	-104	NaN
-28	-104	NaN
-26	-104	NaN
-24	-104	NaN
-22	-104	NaN
-20	-104	NaN
-18	-104	NaN
-16	-104	-12.31643306375075
-14	-104	-10.805997973573872
-12	-104	-10.79047441052839
-10	-104	-11.197923948161202
-8	-104	-10.742098299220903
-6	-104	-9.395789060756064
-4	-104	-7.630930124881308
-2	-104	-7.720240507112278
0	-104	-9.531235646733817
2	-104	-10.804363921689152
4	-104	-10.225683189989407
6	-104	-9.421206078281601
8	-104	-9.799554635080439
10	-104	-10.37943008106085
12	-104	-10.196657649387085
14	-104	-9.99690512335053
16	-104	-9.879443045261358
18	-104	-9.884414132969415
20	-104	-9.449853765502585
22	-104	-10.279656721210985
24	-104	-9.85520666962687
26	-104	-11.473026654281712
28	-104	-10.348006414781787
30	-104	-10.470133376059398
32	-104	-9.296897438672413
34	-104	-9.642140595403813
36	-104	-10.317983418452737
38	-104	-11.088859970082805
40	-104	-12.98419098385681
42	-104	-9.1531874421791
44	-104	-9.905997193596505
46	-104	-14.349464740722768
48	-104	-9.311510615885817
50	-104	-9.643488749207428
52	-104	-11.08518915412706
54	-104	-9.643488749207428
56	-104	-9.311510615885817
58	-104	-14.349464740722768
60	-104	-9.905997193596505
62	-104	-9.1531874421791
64	-104	-12.98419098385681
66	-104	-11.088859970082805
68	-104	-10.317983418452737
70	-104	-9.642140595403813
72	-104	-9.296897438672413
74	-104	-10.470133376059398
76	-104	-10.348006414781787
78	-104	-11.473026654281712
80	-104	-9.85520666962687
82	-104	-10.279656721210985
84	-104	-9.449853765502585
86	-104	-9.884414132969415
88	-104	-9.879443045261358
90	-104	-9.99690512335053
92	-104	-10.196657649387085
94	-104	-10.37943008106085
96	-104	-9.799554635080439
98	-104	-9.421206078281601
100	-104	-10.225683189989407
102	-104	-10.804363921689152
104	-104	-9.531235646733817
106	-104	-7.720240507112278
108	-104	-7.630930124881308
110	-104	-9.395789060756064
112	-104	-10.742098299220903
114	-104	-11.197923948161202
116	-104	-10.79047441052839
118	-104	-10.805997973573872
120	-104	-12.31643306375075

-120	-106	NaN
-118	-106	NaN
-116	-106	NaN
-114	-106	NaN
-112	-106	NaN
-110	-106	NaN
-108	-106	NaN
-106	-106	NaN
-104	-106	NaN
-102	-106	NaN
-100	-106	NaN
-98	-106	NaN
-96	-106	NaN
-94	-106	NaN
-92	-106	NaN
-90	-106	NaN
-88	-106	NaN
-86	-106	NaN
-84	-106	NaN
-82	-106	NaN
-80	-106	NaN
-78	-106	NaN
-76	-106	NaN
-74	-106	NaN
-72	-106	NaN
-70	-106	NaN
-68	-106	NaN
-66	-106	NaN
-64	-106	NaN
-62	-106	NaN
-60	-106	NaN
-58	-106	NaN
-56	-106	NaN
-54	-106	NaN
-52	-106	NaN
-50	-106	NaN
-48	-106	NaN
-46	-106	NaN
-44	-106	NaN
-42	-106	NaN
-40	-106	NaN
-38	-106	NaN
-36	-106	NaN
-34	-106	NaN
-32	-106	NaN
-30	-106	NaN
-28	-106	NaN
-26	-106	NaN
-24	-106	NaN
-22	-106	NaN
-20	-106	NaN
-18	-106	NaN
-16	-106	NaN
-14	-106	-11.02536610435536
-12	-106	-12.62130207256367
-10	-106	-10.571422561439674
-8	-106	-10.29473749782606
-6	-106	-10.80961034134315
-4	-106	-11.051200581258055
-2	-106	-9.420481878983603
0	-106	-7.5354456788229305
2	-106	-7.708517465368853
4	-106	-8.857506228954366
6	-106	-8.557274726107993
8	-106	-8.13881567591094759181243
10	-106	-8.4555386401126469458786
12	-106	-9.66239987484198
14	-106	-10.721730931675047
16	-106	-10.015037532130332
18	-106	-10.84403027626864
20	-106	-9.40732682416843
22	-106	-11.725804192746143
24	-106	-9.548322215731286
26	-106	-10.44851893353865
28	-106	-11.30336512814234
30	-106	-9.72250216922461
32	-106	-9.705671354943457
34	-106	-10.964166816354803
36	-106	-10.093088402454272
38	-106	-10.044998686940023
40	-106	-9.480001505913025
42	-106	-10.22402165645219
44	-106	-11.373878085514733
46	-106	-11.327571186273119
48	-106	-11.073626269121975
50	-106	-9.72755689850416
52	-106	-10.766843704310276
54	-106	-10.766843704310276
56	-106	-9.72755689850416
58	-106	-11.073626269121975
60	-106	-11.327571186273119
62	-106	-11.373878085514733
64	-106	-10.22402165645219
66	-106	-9.480001505913025
68	-106	-10.044998686940023
70	-106	-10.093088402454272
72	-106	-10.964166816354803
74	-106	-9.705671354943457
76	-106	-9.72250216922461
78	-106	-11.30336512814234
80	-106	-10.44851893353865
82	-106	-9.548322215731286
84	-106	-11.725804192746143
86	-106	-9.40732682416843
88	-106	-10.84403027626864
90	-106	-10.015037532130332
92	-106	-10.721730931675047
94	-106	-9.66239987484198
96	-106	-8.4555386401126469458786
98	-106	-8.13881567591094759181243
100	-106	-8.557274726107993
102	-106	-8.857506228954366
104	-106	-7.708517465368853
106	-106	-7.5354456788229305
108	-106	-9.420481878983603
110	-106	-11.051200581258055
112	-106	-10.80961034134315
114	-106	-10.29473749782606
116	-106	-10.571422561439674
118	-106	-12.62130207256367
120	-106	-11.02536610435536

-120	-108	NaN
-118	-108	NaN
-116	-108	NaN
-114	-108	NaN
-112	-108	NaN
-110	-108	NaN
-108	-108	NaN
-106	-108	NaN
-104	-108	NaN
-102	-108	NaN
-100	-108	NaN
-98	-108	NaN
-96	-108	NaN
-94	-108	NaN
-92	-108	NaN
-90	-108	NaN
-88	-108	NaN
-86	-108	NaN
-84	-108	NaN
-82	-108	NaN
-80	-108	NaN
-78	-108	NaN
-76	-108	NaN
-74	-108	NaN
-72	-108	NaN
-70	-108	NaN
-68	-108	NaN
-66	-108	NaN
-64	-108	NaN
-62	-108	NaN
-60	-108	NaN
-58	-108	NaN
-56	-108	NaN
-54	-108	NaN
-52	-108	NaN
-50	-108	NaN
-48	-108	NaN
-46	-108	NaN
-44	-108	NaN
-42	-108	NaN
-40	-108	NaN
-38	-108	NaN
-36	-108	NaN
-34	-108	NaN
-32	-108	NaN
-30	-108	NaN
-28	-108	NaN
-26	-108	NaN
-24	-108	NaN
-22	-108	NaN
-20	-108	NaN
-18	-108	NaN
-16	-108	NaN
-14	-108	NaN
-12	-108	-10.686821064432046
-10	-108	-11.103269089524513
-8	-108	-11.808052823937603
-6	-108	-11.232104146716654
-4	-108	-11.662138693844694
-2	-108	-11.127275237869382
0	-108	-11.652683713868965
2	-108	-9.689109795006203
4	-108	-7.521459929505605
6	-108	-7.104572795025838
8	-108	-6.38271752456677955949234
10	-108	-6.51005927067425119708523
12	-108	-8.01623811615701181397618
14	-108	-9.231433053895245
16	-108	-9.339964830004973
18	-108	-9.917876294374079
20	-108	-9.009552550871287
22	-108	-9.234712415439358
24	-108	-9.491948701822588
26	-108	-9.607424261820238
28	-108	-10.071556335530868
30	-108	-10.195745492935716
32	-108	-11.424065210573085
34	-108	-9.325807721608443
36	-108	-9.505955347252083
38	-108	-12.665793439002913
40	-108	-12.115198856251794
42	-108	-10.174227124112248
44	-108	-9.393806951793952
46	-108	-9.60467544098328
48	-108	-9.826121019833373
50	-108	-9.564879866922352
52	-108	-9.737674561415663
54	-108	-10.106808721114158
56	-108	-9.737674561415663
58	-108	-9.564879866922352
60	-108	-9.826121019833373
62	-108	-9.60467544098328
64	-108	-9.393806951793952
66	-108	-10.174227124112248
68	-108	-12.115198856251794
70	-108	-12.665793439002913
72	-108	-9.505955347252083
74	-108	-9.325807721608443
76	-108	-11.424065210573085
78	-108	-10.195745492935716
80	-108	-10.071556335530868
82	-108	-9.607424261820238
84	-108	-9.491948701822588
86	-108	-9.234712415439358
88	-108	-9.009552550871287
90	-108	-9.917876294374079
92	-108	-9.339964830004973
94	-108	-9.231433053895245
96	-108	-8.01623811615701181397618
98	-108	-6.51005927067425119708523
100	-108	-6.38271752456677955949234
102	-108	-7.104572795025838
104	-108	-7.521459929505605
106	-108	-9.689109795006203
108	-108	-11.652683713868965
110	-108	-11.127275237869382
112	-108	-11.662138693844694
114	-108	-11.232104146716654
116	-108	-11.808052823937603
118	-108	-11.103269089524513
120	-108	-10.686821064432046

-120	-110	NaN
-118	-110	NaN
-116	-110	NaN
-114	-110	NaN
-112	-110	NaN
-110	-110	NaN
-108	-110	NaN
-106	-110	NaN
-104	-110	NaN
-102	-110	NaN
-100	-110	NaN
-98	-110	NaN
-96	-110	NaN
-94	-110	NaN
-92	-110	NaN
-90	-110	NaN
-88	-110	NaN
-86	-110	NaN
-84	-110	NaN
-82	-110	NaN
-80	-110	NaN
-78	-110	NaN
-76	-110	NaN
-74	-110	NaN
-72	-110	NaN
-70	-110	NaN
-68	-110	NaN
-66	-110	NaN
-64	-110	NaN
-62	-110	NaN
-60	-110	NaN
-58	-110	NaN
-56	-110	NaN
-54	-110	NaN
-52	-110	NaN
-50	-110	NaN
-48	-110	NaN
-46	-110	NaN
-44	-110	NaN
-42	-110	NaN
-40	-110	NaN
-38	-110	NaN
-36	-110	NaN
-34	-110	NaN
-32	-110	NaN
-30	-110	NaN
-28	-110	NaN
-26	-110	NaN
-24	-110	NaN
-22	-110	NaN
-20	-110	NaN
-18	-110	NaN
-16	-110	NaN
-14	-110	NaN
-12	-110	NaN
-10	-110	-11.298329627989819
-8	-110	-10.742034597290946
-6	-110	-10.323608455873764
-4	-110	-10.796416306973805
-2	-110	-10.641470757395078
0	-110	-14.024489086952855
2	-110	-10.26915277173235
4	-110	-9.50109563728237
6	-110	-9.049048901732371
8	-110	-6.28752234386141074258413
10	-110	-3.1162757041687579101903
12	-110	-6.25453300235967774720581
14	-110	-9.27558628446242
16	-110	-10.051372701869168
18	-110	-8.379737261672688
20	-110	-10.635904468155578
22	-110	-8.716038414367437
24	-110	-9.325257421212289
26	-110	-9.467302875490162
28	-110	-13.20225047191534
30	-110	-10.789523507547617
32	-110	-9.143473076842136
34	-110	-9.285230549841003
36	-110	-9.462407544943327
38	-110	-9.712141374288978
40	-110	-10.12564261150898
42	-110	-9.107372801488204
44	-110	-10.354631702083505
46	-110	-9.978060414450752
48	-110	-11.753434820000166
50	-110	-10.325220476452593
52	-110	-9.199678765473863
54	-110	-10.249772688064985
56	-110	-10.249772688064985
58	-110	-9.199678765473863
60	-110	-10.325220476452593
62	-110	-11.753434820000166
64	-110	-9.978060414450752
66	-110	-10.354631702083505
68	-110	-9.107372801488204
70	-110	-10.12564261150898
72	-110	-9.712141374288978
74	-110	-9.462407544943327
76	-110	-9.285230549841003
78	-110	-9.143473076842136
80	-110	-10.789523507547617
82	-110	-13.20225047191534
84	-110	-9.467302875490162
86	-110	-9.325257421212289
88	-110	-8.716038414367437
90	-110	-10.635904468155578
92	-110	-8.379737261672688
94	-110	-10.051372701869168
96	-110	-9.27558628446242
98	-110	-6.25453300235967774720581
100	-110	-3.1162757041687579101903
102	-110	-6.28752234386141074258413
104	-110	-9.049048901732371
106	-110	-9.50109563728237
108	-110	-10.26915277173235
110	-110	-14.024489086952855
112	-110	-10.641470757395078
114	-110	-10.796416306973805
116	-110	-10.323608455873764
118	-110	-10.742034597290946
120	-110	-11.298329627989819

-120	-112	NaN
-118	-112	NaN
-116	-112	NaN
-114	-112	NaN
-112	-112	NaN
-110	-112	NaN
-108	-112	NaN
-106	-112	NaN
-104	-112	NaN
-102	-112	NaN
-100	-112	NaN
-98	-112	NaN
-96	-112	NaN
-94	-112	NaN
-92	-112	NaN
-90	-112	NaN
-88	-112	NaN
-86	-112	NaN
-84	-112	NaN
-82	-112	NaN
-80	-112	NaN
-78	-112	NaN
-76	-112	NaN
-74	-112	NaN
-72	-112	NaN
-70	-112	NaN
-68	-112	NaN
-66	-112	NaN
-64	-112	NaN
-62	-112	NaN
-60	-112	NaN
-58	-112	NaN
-56	-112	NaN
-54	-112	NaN
-52	-112	NaN
-50	-112	NaN
-48	-112	NaN
-46	-112	NaN
-44	-112	NaN
-42	-112	NaN
-40	-112	NaN
-38	-112	NaN
-36	-112	NaN
-34	-112	NaN
-32	-112	NaN
-30	-112	NaN
-28	-112	NaN
-26	-112	NaN
-24	-112	NaN
-22	-112	NaN
-20	-112	NaN
-18	-112	NaN
-16	-112	NaN
-14	-112	NaN
-12	-112	NaN
-10	-112	NaN
-8	-112	-12.001131222579664
-6	-112	-10.523779776371764
-4	-112	-9.929174303210786
-2	-112	-9.753706039679898
0	-112	-10.246838766684922
2	-112	-10.576117629812266
4	-112	-10.591249352126697
6	-112	-10.2347401986972
8	-112	-8.01795690806823122423759
10	-112	-6.49026917348028570521033
12	-112	-6.4087285497007770463394
14	-112	-7.192071770506699
16	-112	-7.202699251571107
18	-112	-8.525005787316866
20	-112	-8.160963082865427
22	-112	-10.274044808425385
24	-112	-8.668165435013035
26	-112	-10.946821704007226
28	-112	-10.750679311192933
30	-112	-9.20483740274628
32	-112	-9.358845068212345
34	-112	-8.851538919667217
36	-112	-9.119695116596883
38	-112	-12.304887950143035
40	-112	-9.918965956033933
42	-112	-9.829228258936247
44	-112	-8.771471974110362
46	-112	-9.993334514051634
48	-112	-9.649114664865206
50	-112	-8.951988628697354
52	-112	-11.391034856548542
54	-112	-11.359967827020672
56	-112	-9.204240750572856
58	-112	-11.359967827020672
60	-112	-11.391034856548542
62	-112	-8.951988628697354
64	-112	-9.649114664865206
66	-112	-9.993334514051634
68	-112	-8.771471974110362
70	-112	-9.829228258936247
72	-112	-9.918965956033933
74	-112	-12.304887950143035
76	-112	-9.119695116596883
78	-112	-8.851538919667217
80	-112	-9.358845068212345
82	-112	-9.20483740274628
84	-112	-10.750679311192933
86	-112	-10.946821704007226
88	-112	-8.668165435013035
90	-112	-10.274044808425385
92	-112	-8.160963082865427
94	-112	-8.525005787316866
96	-112	-7.202699251571107
98	-112	-7.192071770506699
100	-112	-6.4087285497007770463394
102	-112	-6.49026917348028570521033
104	-112	-8.01795690806823122423759
106	-112	-10.2347401986972
108	-112	-10.591249352126697
110	-112	-10.576117629812266
112	-112	-10.246838766684922
114	-112	-9.753706039679898
116	-112	-9.929174303210786
118	-112	-10.523779776371764
120	-112	-12.001131222579664

-120	-114	NaN
-118	-114	NaN
-116	-114	NaN
-114	-114	NaN
-112	-114	NaN
-110	-114	NaN
-108	-114	NaN
-106	-114	NaN
-104	-114	NaN
-102	-114	NaN
-100	-114	NaN
-98	-114	NaN
-96	-114	NaN
-94	-114	NaN
-92	-114	NaN
-90	-114	NaN
-88	-114	NaN
-86	-114	NaN
-84	-114	NaN
-82	-114	NaN
-80	-114	NaN
-78	-114	NaN
-76	-114	NaN
-74	-114	NaN
-72	-114	NaN
-70	-114	NaN
-68	-114	NaN
-66	-114	NaN
-64	-114	NaN
-62	-114	NaN
-60	-114	NaN
-58	-114	NaN
-56	-114	NaN
-54	-114	NaN
-52	-114	NaN
-50	-114	NaN
-48	-114	NaN
-46	-114	NaN
-44	-114	NaN
-42	-114	NaN
-40	-114	NaN
-38	-114	NaN
-36	-114	NaN
-34	-114	NaN
-32	-114	NaN
-30	-114	NaN
-28	-114	NaN
-26	-114	NaN
-24	-114	NaN
-22	-114	NaN
-20	-114	NaN
-18	-114	NaN
-16	-114	NaN
-14	-114	NaN
-12	-114	NaN
-10	-114	NaN
-8	-114	NaN
-6	-114	-11.79184374996541
-4	-114	-11.08432837540163
-2	-114	-10.066737473648104
0	-114	-9.723064611827269
2	-114	-9.798988056051906
4	-114	-10.639383301361846
6	-114	-11.538672912443515
8	-114	-9.316356134754336
10	-114	-8.5851035322122542874899
12	-114	-8.1414271992107501317586
14	-114	-8.380194528922978
16	-114	-9.642218608616306
18	-114	-8.748828771844599
20	-114	-7.300195010146971
22	-114	-7.352661731401825
24	-114	-10.598264591929766
26	-114	-8.752227411815491
28	-114	-9.276521530016545
30	-114	-10.887918345764726
32	-114	-8.527662623246083
34	-114	-9.017836968598523
36	-114	-9.18249107130936
38	-114	-9.632136679555877
40	-114	-9.21240423467909
42	-114	-8.815973727647133
44	-114	-10.353670469136201
46	-114	-9.613821077968069
48	-114	-11.345510863251878
50	-114	-8.853036441480743
52	-114	-8.882279567470611
54	-114	-10.059289129383014
56	-114	-8.827011946048726
58	-114	-8.827011946048726
60	-114	-10.059289129383014
62	-114	-8.882279567470611
64	-114	-8.853036441480743
66	-114	-11.345510863251878
68	-114	-9.613821077968069
70	-114	-10.353670469136201
72	-114	-8.815973727647133
74	-114	-9.21240423467909
76	-114	-9.632136679555877
78	-114	-9.18249107130936
80	-114	-9.017836968598523
82	-114	-8.527662623246083
84	-114	-10.887918345764726
86	-114	-9.276521530016545
88	-114	-8.752227411815491
90	-114	-10.598264591929766
92	-114	-7.352661731401825
94	-114	-7.300195010146971
96	-114	-8.748828771844599
98	-114	-9.642218608616306
100	-114	-8.380194528922978
102	-114	-8.1414271992107501317586
104	-114	-8.5851035322122542874899
106	-114	-9.316356134754336
108	-114	-11.538672912443515
110	-114	-10.639383301361846
112	-114	-9.798988056051906
114	-114	-9.723064611827269
116	-114	-10.066737473648104
118	-114	-11.08432837540163
120	-114	-11.79184374996541

-120	-116	NaN
-118	-116	NaN
-116	-116	NaN
-114	-116	NaN
-112	-116	NaN
-110	-116	NaN
-108	-116	NaN
-106	-116	NaN
-104	-116	NaN
-102	-116	NaN
-100	-116	NaN
-98	-116	NaN
-96	-116	NaN
-94	-116	NaN
-92	-116	NaN
-90	-116	NaN
-88	-116	NaN
-86	-116	NaN
-84	-116	NaN
-82	-116	NaN
-80	-116	NaN
-78	-116	NaN
-76	-116	NaN
-74	-116	NaN
-72	-116	NaN
-70	-116	NaN
-68	-116	NaN
-66	-116	NaN
-64	-116	NaN
-62	-116	NaN
-60	-116	NaN
-58	-116	NaN
-56	-116	NaN
-54	-116	NaN
-52	-116	NaN
-50	-116	NaN
-48	-116	NaN
-46	-116	NaN
-44	-116	NaN
-42	-116	NaN
-40	-116	NaN
-38	-116	NaN
-36	-116	NaN
-34	-116	NaN
-32	-116	NaN
-30	-116	NaN
-28	-116	NaN
-26	-116	NaN
-24	-116	NaN
-22	-116	NaN
-20	-116	NaN
-18	-116	NaN
-16	-116	NaN
-14	-116	NaN
-12	-116	NaN
-10	-116	NaN
-8	-116	NaN
-6	-116	NaN
-4	-116	-16
-2	-116	-13.08654472983688
0	-116	-10.851019732440156
2	-116	-10.06736731124813
4	-116	-9.894162862896382
6	-116	-10.384939747943926
8	-116	-10.57349716630048
10	-116	-10.307747701975646
12	-116	-9.474863463342476
14	-116	-9.780243544575072
16	-116	-10.288298948900325
18	-116	-9.670169527998357
20	-116	-11.842225688336388
22	-116	-9.706459525761991
24	-116	-7.974196296227923
26	-116	-7.308042206009044
28	-116	-7.560971578644772
30	-116	-8.041788567185678
32	-116	-11.377213145041084
34	-116	-8.196369453984374
36	-116	-8.852278314883888
38	-116	-12.860430655058144
40	-116	-10.535146643140052
42	-116	-8.573678951896879
44	-116	-8.61051348645529
46	-116	-10.123559582005017
48	-116	-9.394385310570007
50	-116	-10.51915225615843
52	-116	-9.140766821693461
54	-116	-10.299135192820506
56	-116	-9.918886747071399
58	-116	-8.804578116627766
60	-116	-9.918886747071399
62	-116	-10.299135192820506
64	-116	-9.140766821693461
66	-116	-10.51915225615843
68	-116	-9.394385310570007
70	-116	-10.123559582005017
72	-116	-8.61051348645529
74	-116	-8.573678951896879
76	-116	-10.535146643140052
78	-116	-12.860430655058144
80	-116	-8.852278314883888
82	-116	-8.196369453984374
84	-116	-11.377213145041084
86	-116	-8.041788567185678
88	-116	-7.560971578644772
90	-116	-7.308042206009044
92	-116	-7.974196296227923
94	-116	-9.706459525761991
96	-116	-11.842225688336388
98	-116	-9.670169527998357
100	-116	-10.288298948900325
102	-116	-9.780243544575072
104	-116	-9.474863463342476
106	-116	-10.307747701975646
108	-116	-10.57349716630048
110	-116	-10.384939747943926
112	-116	-9.894162862896382
114	-116	-10.06736731124813
116	-116	-10.851019732440156
118	-116	-13.08654472983688
120	-116	-16

-120	-118	NaN
-118	-118	NaN
-116	-118	NaN
-114	-118	NaN
-112	-118	NaN
-110	-118	NaN
-108	-118	NaN
-106	-118	NaN
-104	-118	NaN
-102	-118	NaN
-100	-118	NaN
-98	-118	NaN
-96	-118	NaN
-94	-118	NaN
-92	-118	NaN
-90	-118	NaN
-88	-118	NaN
-86	-118	NaN
-84	-118	NaN
-82	-118	NaN
-80	-118	NaN
-78	-118	NaN
-76	-118	NaN
-74	-118	NaN
-72	-118	NaN
-70	-118	NaN
-68	-118	NaN
-66	-118	NaN
-64	-118	NaN
-62	-118	NaN
-60	-118	NaN
-58	-118	NaN
-56	-118	NaN
-54	-118	NaN
-52	-118	NaN
-50	-118	NaN
-48	-118	NaN
-46	-118	NaN
-44	-118	NaN
-42	-118	NaN
-40	-118	NaN
-38	-118	NaN
-36	-118	NaN
-34	-118	NaN
-32	-118	NaN
-30	-118	NaN
-28	-118	NaN
-26	-118	NaN
-24	-118	NaN
-22	-118	NaN
-20	-118	NaN
-18	-118	NaN
-16	-118	NaN
-14	-118	NaN
-12	-118	NaN
-10	-118	NaN
-8	-118	NaN
-6	-118	NaN
-4	-118	NaN
-2	-118	-11.322695238255008
0	-118	-15.123182779475364
2	-118	-13.085364901653739
4	-118	-11.084648542631964
6	-118	-10.559567391923927
8	-118	-11.118323760755406
10	-118	-10.152945486940979
12	-118	-10.691538729544234
14	-118	-11.115580475092477
16	-118	-10.164955083742848
18	-118	-10.555583064852657
20	-118	-11.095966879236624
22	-118	-10.020277236859867
24	-118	-14.278256374479458
26	-118	-9.13746298203936
28	-118	-9.551686939099937
30	-118	-8.155516267886568
32	-118	-7.825379576078082
34	-118	-7.378923472738626
36	-118	-7.408861831471321
38	-118	-8.118612741679602
40	-118	-8.888800323882542
42	-118	-10.125231123074132
44	-118	-8.304847431207868
46	-118	-8.55647811516319
48	-118	-8.737013111290729
50	-118	-8.49654834584039
52	-118	-9.601461969386598
54	-118	-10.685673631143265
56	-118	-9.402072710619233
58	-118	-10.885376490527497
60	-118	-10.885376490527497
62	-118	-9.402072710619233
64	-118	-10.685673631143265
66	-118	-9.601461969386598
68	-118	-8.49654834584039
70	-118	-8.737013111290729
72	-118	-8.55647811516319
74	-118	-8.304847431207868
76	-118	-10.125231123074132
78	-118	-8.888800323882542
80	-118	-8.118612741679602
82	-118	-7.408861831471321
84	-118	-7.378923472738626
86	-118	-7.825379576078082
88	-118	-8.155516267886568
90	-118	-9.551686939099937
92	-118	-9.13746298203936
94	-118	-14.278256374479458
96	-118	-10.020277236859867
98	-118	-11.095966879236624
100	-118	-10.555583064852657
102	-118	-10.164955083742848
104	-118	-11.115580475092477
106	-118	-10.691538729544234
108	-118	-10.152945486940979
110	-118	-11.118323760755406
112	-118	-10.559567391923927
114	-118	-11.084648542631964
116	-118	-13.085364901653739
118	-118	-15.123182779475364
120	-118	-11.322695238255008

-120	-120	NaN
-118	-120	NaN
-116	-120	NaN
-114	-120	NaN
-112	-120	NaN
-110	-120	NaN
-108	-120	NaN
-106	-120	NaN
-104	-120	NaN
-102	-120	NaN
-100	-120	NaN
-98	-120	NaN
-96	-120	NaN
-94	-120	NaN
-92	-120	NaN
-90	-120	NaN
-88	-120	NaN
-86	-120	NaN
-84	-120	NaN
-82	-120	NaN
-80	-120	NaN
-78	-120	NaN
-76	-120	NaN
-74	-120	NaN
-72	-120	NaN
-70	-120	NaN
-68	-120	NaN
-66	-120	NaN
-64	-120	NaN
-62	-120	NaN
-60	-120	NaN
-58	-120	NaN
-56	-120	NaN
-54	-120	NaN
-52	-120	NaN
-50	-120	NaN
-48	-120	NaN
-46	-120	NaN
-44	-120	NaN
-42	-120	NaN
-40	-120	NaN
-38	-120	NaN
-36	-120	NaN
-34	-120	NaN
-32	-120	NaN
-30	-120	NaN
-28	-120	NaN
-26	-120	NaN
-24	-120	NaN
-22	-120	NaN
-20	-120	NaN
-18	-120	NaN
-16	-120	NaN
-14	-120	NaN
-12	-120	NaN
-10	-120	NaN
-8	-120	NaN
-6	-120	NaN
-4	-120	NaN
-2	-120	NaN
0	-120	-10.626764983526058
2	-120	-11.322607209600342
4	-120	-16
6	-120	-11.808250144003072
8	-120	-11.506839760500691
10	-120	-10.658612377834167
12	-120	-11.13627359086269
14	-120	-10.957407518528651
16	-120	-12.087581034644952
18	-120	-11.290964496593114
20	-120	-10.34690724410076
22	-120	-12.042326811214199
24	-120	-10.77805060774853
26	-120	-10.116957032485878
28	-120	-12.643423355517115
30	-120	-9.454254781880316
32	-120	-10.576089135148466
34	-120	-10.056885660187442
36	-120	-11.492046370346698
38	-120	-8.300951695583896
40	-120	-7.7271915190114315
42	-120	-7.667475377701549
44	-120	-7.413685464276575
46	-120	-7.404976562115104
48	-120	-7.6982353236834244
50	-120	-7.726238648693506
52	-120	-7.92774861091103
54	-120	-8.52156385600283
56	-120	-8.423836974865917
58	-120	-8.5788078923865
60	-120	-9.24755237987758
62	-120	-8.5788078923865
64	-120	-8.423836974865917
66	-120	-8.52156385600283
68	-120	-7.92774861091103
70	-120	-7.726238648693506
72	-120	-7.6982353236834244
74	-120	-7.404976562115104
76	-120	-7.413685464276575
78	-120	-7.667475377701549
80	-120	-7.7271915190114315
82	-120	-8.300951695583896
84	-120	-11.492046370346698
86	-120	-10.056885660187442
88	-120	-10.576089135148466
90	-120	-9.454254781880316
92	-120	-12.643423355517115
94	-120	-10.116957032485878
96	-120	-10.77805060774853
98	-120	-12.042326811214199
100	-120	-10.34690724410076
102	-120	-11.290964496593114
104	-120	-12.087581034644952
106	-120	-10.957407518528651
108	-120	-11.13627359086269
110	-120	-10.658612377834167
112	-120	-11.506839760500691
114	-120	-11.808250144003072
116	-120	-16
118	-120	-11.322607209600342
120	-120	-10.626764983526058


==> figure_data/figure_4_col_10_50.dat <==
-120	120	-10.997771553912028
-118	120	-10.896003644889971
-116	120	-10.99242302234026
-114	120	-11.415029655398627
-112	120	-12.752682316987052
-110	120	-11.820821383637247
-108	120	-11.186847643379492
-106	120	-11.644841620141277
-104	120	-12.099713240071704
-102	120	-11.401407430406266
-100	120	-13.222582080504939
-98	120	-11.9128652420343
-96	120	-12.835760145673051
-94	120	-13.563322912181397
-92	120	-13.527561876053253
-90	120	-14.54080444007535
-88	120	-16
-86	120	-16
-84	120	-16
-82	120	-16
-80	120	-16
-78	120	-16
-76	120	-16
-74	120	-16
-72	120	-16
-70	120	-16
-68	120	-16
-66	120	-16
-64	120	-16
-62	120	-16
-60	120	-16
-58	120	-16
-56	120	-16
-54	120	-16
-52	120	-16
-50	120	-16
-48	120	-16
-46	120	-16
-44	120	-16
-42	120	-16
-40	120	-16
-38	120	-16
-36	120	-16
-34	120	-16
-32	120	-16
-30	120	-14.54080444007535
-28	120	-13.527561876053253
-26	120	-13.563322912181397
-24	120	-12.835760145673051
-22	120	-11.9128652420343
-20	120	-13.222582080504939
-18	120	-11.401407430406266
-16	120	-12.099713240071704
-14	120	-11.644841620141277
-12	120	-11.186847643379492
-10	120	-11.820821383637247
-8	120	-12.752682316987052
-6	120	-11.415029655398627
-4	120	-10.99242302234026
-2	120	-10.896003644889971
0	120	-10.997771553912028
2	120	NaN
4	120	NaN
6	120	NaN
8	120	NaN
10	120	NaN
12	120	NaN
14	120	NaN
16	120	NaN
18	120	NaN
20	120	NaN
22	120	NaN
24	120	NaN
26	120	NaN
28	120	NaN
30	120	NaN
32	120	NaN
34	120	NaN
36	120	NaN
38	120	NaN
40	120	NaN
42	120	NaN
44	120	NaN
46	120	NaN
48	120	NaN
50	120	NaN
52	120	NaN
54	120	NaN
56	120	NaN
58	120	NaN
60	120	NaN
62	120	NaN
64	120	NaN
66	120	NaN
68	120	NaN
70	120	NaN
72	120	NaN
74	120	NaN
76	120	NaN
78	120	NaN
80	120	NaN
82	120	NaN
84	120	NaN
86	120	NaN
88	120	NaN
90	120	NaN
92	120	NaN
94	120	NaN
96	120	NaN
98	120	NaN
100	120	NaN
102	120	NaN
104	120	NaN
106	120	NaN
108	120	NaN
110	120	NaN
112	120	NaN
114	120	NaN
116	120	NaN
118	120	NaN
120	120	NaN

-120	118	-10.896003645416686
-118	118	-10.841778218142599
-116	118	-10.848462605075941
-114	118	-11.128302638795194
-112	118	-12.053163623554429
-110	118	-12.475361926410722
-108	118	-11.287575201856276
-106	118	-11.162882278693267
-104	118	-12.39603145945412
-102	118	-11.506286886808718
-100	118	-11.484111899739553
-98	118	-12.172706689349518
-96	118	-11.938779676881623
-94	118	-12.398902158550882
-92	118	-13.940519336280579
-90	118	-13.359805055053922
-88	118	-14.221430413542764
-86	118	-15.71541055867156
-84	118	-16
-82	118	-16
-80	118	-16
-78	118	-16
-76	118	-16
-74	118	-16
-72	118	-16
-70	118	-16
-68	118	-16
-66	118	-16
-64	118	-16
-62	118	-16
-60	118	-16
-58	118	-16
-56	118	-16
-54	118	-16
-52	118	-16
-50	118	-16
-48	118	-16
-46	118	-16
-44	118	-16
-42	118	-16
-40	118	-16
-38	118	-16
-36	118	-16
-34	118	-16
-32	118	-15.71541055867156
-30	118	-14.221430413542764
-28	118	-13.359805055053922
-26	118	-13.940519336280579
-24	118	-12.398902158550882
-22	118	-11.938779676881623
-20	118	-12.172706689349518
-18	118	-11.484111899739553
-16	118	-11.506286886808718
-14	118	-12.39603145945412
-12	118	-11.162882278693267
-10	118	-11.287575201856276
-8	118	-12.475361926410722
-6	118	-12.053163623554429
-4	118	-11.128302638795194
-2	118	-10.848462605075941
0	118	-10.841778218142599
2	118	-10.896003645416686
4	118	NaN
6	118	NaN
8	118	NaN
10	118	NaN
12	118	NaN
14	118	NaN
16	118	NaN
18	118	NaN
20	118	NaN
22	118	NaN
24	118	NaN
26	118	NaN
28	118	NaN
30	118	NaN
32	118	NaN
34	118	NaN
36	118	NaN
38	118	NaN
40	118	NaN
42	118	NaN
44	118	NaN
46	118	NaN
48	118	NaN
50	118	NaN
52	118	NaN
54	118	NaN
56	118	NaN
58	118	NaN
60	118	NaN
62	118	NaN
64	118	NaN
66	118	NaN
68	118	NaN
70	118	NaN
72	118	NaN
74	118	NaN
76	118	NaN
78	118	NaN
80	118	NaN
82	118	NaN
84	118	NaN
86	118	NaN
88	118	NaN
90	118	NaN
92	118	NaN
94	118	NaN
96	118	NaN
98	118	NaN
100	118	NaN
102	118	NaN
104	118	NaN
106	118	NaN
108	118	NaN
110	118	NaN
112	118	NaN
114	118	NaN
116	118	NaN
118	118	NaN
120	118	NaN

-120	116	-10.992423030555525
-118	116	-10.848462605519442
-116	116	-10.845839180563344
-114	116	-10.973718891412359
-112	116	-11.563261773063513
-110	116	-13.471460279985804
-108	116	-11.45004525391455
-106	116	-11.061973390958034
-104	116	-11.364387065743463
-102	116	-13.085016925012328
-100	116	-11.205601574904524
-98	116	-11.791275722082718
-96	116	-11.649905198436025
-94	116	-12.122011930326124
-92	116	-12.07458484589782
-90	116	-15.683317393910157
-88	116	-13.237384279796993
-86	116	-13.918534432330688
-84	116	-15.296578051060784
-82	116	-16
-80	116	-16
-78	116	-16
-76	116	-16
-74	116	-16
-72	116	-16
-70	116	-16
-68	116	-16
-66	116	-16
-64	116	-16
-62	116	-16
-60	116	-16
-58	116	-16
-56	116	-16
-54	116	-16
-52	116	-16
-50	116	-16
-48	116	-16
-46	116	-16
-44	116	-16
-42	116	-16
-40	116	-16
-38	116	-16
-36	116	-16
-34	116	-16
-32	116	-15.296578051060784
-30	116	-13.918534432330688
-28	116	-13.237384279796993
-26	116	-15.683317393910157
-24	116	-12.07458484589782
-22	116	-12.122011930326124
-20	116	-11.649905198436025
-18	116	-11.791275722082718
-16	116	-11.205601574904524
-14	116	-13.085016925012328
-12	116	-11.364387065743463
-10	116	-11.061973390958034
-8	116	-11.45004525391455
-6	116	-13.471460279985804
-4	116	-11.563261773063513
-2	116	-10.973718891412359
0	116	-10.845839180563344
2	116	-10.848462605519442
4	116	-10.992423030555525
6	116	NaN
8	116	NaN
10	116	NaN
12	116	NaN
14	116	NaN
16	116	NaN
18	116	NaN
20	116	NaN
22	116	NaN
24	116	NaN
26	116	NaN
28	116	NaN
30	116	NaN
32	116	NaN
34	116	NaN
36	116	NaN
38	116	NaN
40	116	NaN
42	116	NaN
44	116	NaN
46	116	NaN
48	116	NaN
50	116	NaN
52	116	NaN
54	116	NaN
56	116	NaN
58	116	NaN
60	116	NaN
62	116	NaN
64	116	NaN
66	116	NaN
68	116	NaN
70	116	NaN
72	116	NaN
74	116	NaN
76	116	NaN
78	116	NaN
80	116	NaN
82	116	NaN
84	116	NaN
86	116	NaN
88	116	NaN
90	116	NaN
92	116	NaN
94	116	NaN
96	116	NaN
98	116	NaN
100	116	NaN
102	116	NaN
104	116	NaN
106	116	NaN
108	116	NaN
110	116	NaN
112	116	NaN
114	116	NaN
116	116	NaN
118	116	NaN
120	116	NaN

-120	114	-11.415026341069272
-118	114	-11.128302651056387
-116	114	-10.973718891839692
-114	114	-11.037810315315504
-112	114	-11.356485851228694
-110	114	-13.138844599772911
-108	114	-11.583844925800074
-106	114	-11.048940920806876
-104	114	-11.068391389575456
-102	114	-12.029359395223663
-100	114	-11.631675593917759
-98	114	-11.100758569882869
-96	114	-12.740462244807077
-94	114	-11.342180629986322
-92	114	-12.657609249849784
-90	114	-11.843027760940664
-88	114	-13.834684877516667
-86	114	-13.182154342442878
-84	114	-13.637086606703924
-82	114	-14.886616334313624
-80	114	-16
-78	114	-16
-76	114	-16
-74	114	-16
-72	114	-16
-70	114	-16
-68	114	-16
-66	114	-16
-64	114	-16
-62	114	-16
-60	114	-16
-58	114	-16
-56	114	-16
-54	114	-16
-52	114	-16
-50	114	-16
-48	114	-16
-46	114	-16
-44	114	-16
-42	114	-16
-40	114	-16
-38	114	-16
-36	114	-16
-34	114	-16
-32	114	-14.886616334313624
-30	114	-13.637086606703924
-28	114	-13.182154342442878
-26	114	-13.834684877516667
-24	114	-11.843027760940664
-22	114	-12.657609249849784
-20	114	-11.342180629986322
-18	114	-12.740462244807077
-16	114	-11.100758569882869
-14	114	-11.631675593917759
-12	114	-12.029359395223663
-10	114	-11.068391389575456
-8	114	-11.048940920806876
-6	114	-11.583844925800074
-4	114	-13.138844599772911
-2	114	-11.356485851228694
0	114	-11.037810315315504
2	114	-10.973718891839692
4	114	-11.128302651056387
6	114	-11.415026341069272
8	114	NaN
10	114	NaN
12	114	NaN
14	114	NaN
16	114	NaN
18	114	NaN
20	114	NaN
22	114	NaN
24	114	NaN
26	114	NaN
28	114	NaN
30	114	NaN
32	114	NaN
34	114	NaN
36	114	NaN
38	114	NaN
40	114	NaN
42	114	NaN
44	114	NaN
46	114	NaN
48	114	NaN
50	114	NaN
52	114	NaN
54	114	NaN
56	114	NaN
58	114	NaN
60	114	NaN
62	114	NaN
64	114	NaN
66	114	NaN
68	114	NaN
70	114	NaN
72	114	NaN
74	114	NaN
76	114	NaN
78	114	NaN
80	114	NaN
82	114	NaN
84	114	NaN
86	114	NaN
88	114	NaN
90	114	NaN
92	114	NaN
94	114	NaN
96	114	NaN
98	114	NaN
100	114	NaN
102	114	NaN
104	114	NaN
106	114	NaN
108	114	NaN
110	114	NaN
112	114	NaN
114	114	NaN
116	114	NaN
118	114	NaN
120	114	NaN

-120	112	-12.76281604596648
-118	112	-12.053156234183833
-116	112	-11.563261797685561
-114	112	-11.356485851725141
-112	112	-11.541263613009525
-110	112	-12.431001100153543
-108	112	-11.96222649526429
-106	112	-11.048627241544859
-104	112	-10.936357272580056
-102	112	-11.376436288798123
-100	112	-13.108565067303969
-98	112	-11.124436409211558
-96	112	-11.204871064748316
-94	112	-12.631273275179819
-92	112	-11.192217094785228
-90	112	-14.896563822585422
-88	112	-11.706294016755335
-86	112	-12.869226293701713
-84	112	-13.238304369723204
-82	112	-13.384045378798456
-80	112	-14.48847255777089
-78	112	-16
-76	112	-16
-74	112	-16
-72	112	-16
-70	112	-16
-68	112	-16
-66	112	-16
-64	112	-16
-62	112	-16
-60	112	-16
-58	112	-16
-56	112	-16
-54	112	-16
-52	112	-16
-50	112	-16
-48	112	-16
-46	112	-16
-44	112	-16
-42	112	-16
-40	112	-16
-38	112	-16
-36	112	-16
-34	112	-16
-32	112	-14.48847255777089
-30	112	-13.384045378798456
-28	112	-13.238304369723204
-26	112	-12.869226293701713
-24	112	-11.706294016755335
-22	112	-14.896563822585422
-20	112	-11.192217094785228
-18	112	-12.631273275179819
-16	112	-11.204871064748316
-14	112	-11.124436409211558
-12	112	-13.108565067303969
-10	112	-11.376436288798123
-8	112	-10.936357272580056
-6	112	-11.048627241544859
-4	112	-11.96222649526429
-2	112	-12.431001100153543
0	112	-11.541263613009525
2	112	-11.356485851725141
4	112	-11.563261797685561
6	112	-12.053156234183833
8	112	-12.76281604596648
10	112	NaN
12	112	NaN
14	112	NaN
16	112	NaN
18	112	NaN
20	112	NaN
22	112	NaN
24	112	NaN
26	112	NaN
28	112	NaN
30	112	NaN
32	112	NaN
34	112	NaN
36	112	NaN
38	112	NaN
40	112	NaN
42	112	NaN
44	112	NaN
46	112	NaN
48	112	NaN
50	112	NaN
52	112	NaN
54	112	NaN
56	112	NaN
58	112	NaN
60	112	NaN
62	112	NaN
64	112	NaN
66	112	NaN
68	112	NaN
70	112	NaN
72	112	NaN
74	112	NaN
76	112	NaN
78	112	NaN
80	112	NaN
82	112	NaN
84	112	NaN
86	112	NaN
88	112	NaN
90	112	NaN
92	112	NaN
94	112	NaN
96	112	NaN
98	112	NaN
100	112	NaN
102	112	NaN
104	112	NaN
106	112	NaN
108	112	NaN
110	112	NaN
112	112	NaN
114	112	NaN
116	112	NaN
118	112	NaN
120	112	NaN

-120	110	-11.829185181829478
-118	110	-12.46697544609316
-116	110	-13.471496426991347
-114	110	-13.138844754587483
-112	110	-12.431001101138728
-110	110	-13.258658744922624
-108	110	-12.408078848618386
-106	110	-11.230463685619842
-104	110	-10.871328545419646
-102	110	-11.10745227848787
-100	110	-12.562008549052424
-98	110	-11.442006500207388
-96	110	-10.934881841285133
-94	110	-11.665108647847742
-92	110	-11.506052297865915
-90	110	-11.208890020239854
-88	110	-12.212029339194425
-86	110	-11.687410004421091
-84	110	-12.288163552975837
-82	110	-13.525302551520674
-80	110	-13.169707151161562
-78	110	-14.10598714949891
-76	110	-15.68457822140854
-74	110	-16
-72	110	-16
-70	110	-16
-68	110	-16
-66	110	-16
-64	110	-16
-62	110	-16
-60	110	-16
-58	110	-16
-56	110	-16
-54	110	-16
-52	110	-16
-50	110	-16
-48	110	-16
-46	110	-16
-44	110	-16
-42	110	-16
-40	110	-16
-38	110	-16
-36	110	-16
-34	110	-15.68457822140854
-32	110	-14.10598714949891
-30	110	-13.169707151161562
-28	110	-13.525302551520674
-26	110	-12.288163552975837
-24	110	-11.687410004421091
-22	110	-12.212029339194425
-20	110	-11.208890020239854
-18	110	-11.506052297865915
-16	110	-11.665108647847742
-14	110	-10.934881841285133
-12	110	-11.442006500207388
-10	110	-12.562008549052424
-8	110	-11.10745227848787
-6	110	-10.871328545419646
-4	110	-11.230463685619842
-2	110	-12.408078848618386
0	110	-13.258658744922624
2	110	-12.431001101138728
4	110	-13.138844754587483
6	110	-13.471496426991347
8	110	-12.46697544609316
10	110	-11.829185181829478
12	110	NaN
14	110	NaN
16	110	NaN
18	110	NaN
20	110	NaN
22	110	NaN
24	110	NaN
26	110	NaN
28	110	NaN
30	110	NaN
32	110	NaN
34	110	NaN
36	110	NaN
38	110	NaN
40	110	NaN
42	110	NaN
44	110	NaN
46	110	NaN
48	110	NaN
50	110	NaN
52	110	NaN
54	110	NaN
56	110	NaN
58	110	NaN
60	110	NaN
62	110	NaN
64	110	NaN
66	110	NaN
68	110	NaN
70	110	NaN
72	110	NaN
74	110	NaN
76	110	NaN
78	110	NaN
80	110	NaN
82	110	NaN
84	110	NaN
86	110	NaN
88	110	NaN
90	110	NaN
92	110	NaN
94	110	NaN
96	110	NaN
98	110	NaN
100	110	NaN
102	110	NaN
104	110	NaN
106	110	NaN
108	110	NaN
110	110	NaN
112	110	NaN
114	110	NaN
116	110	NaN
118	110	NaN
120	110	NaN

-120	108	-11.184528628489986
-118	108	-11.29298493313358
-116	108	-11.446709612283959
-114	108	-11.58385144774145
-112	108	-11.96222643297432
-110	108	-12.408078848243235
-108	108	-12.0964798383363
-106	108	-11.51548840552675
-104	108	-11.031030742983264
-102	108	-10.991541669923919
-100	108	-11.828597830628834
-98	108	-11.90906653263926
-96	108	-10.943801302237313
-94	108	-11.017080439296015
-92	108	-14.80319688173016
-90	108	-11.050250675404243
-88	108	-11.475836814221253
-86	108	-11.498778565889866
-84	108	-11.852484509645244
-82	108	-11.883402243838583
-80	108	-14.774203761737217
-78	108	-13.010566488687621
-76	108	-13.744300626290391
-74	108	-15.188792687757616
-72	108	-16
-70	108	-16
-68	108	-16
-66	108	-16
-64	108	-16
-62	108	-16
-60	108	-16
-58	108	-16
-56	108	-16
-54	108	-16
-52	108	-16
-50	108	-16
-48	108	-16
-46	108	-16
-44	108	-16
-42	108	-16
-40	108	-16
-38	108	-16
-36	108	-16
-34	108	-15.188792687757616
-32	108	-13.744300626290391
-30	108	-13.010566488687621
-28	108	-14.774203761737217
-26	108	-11.883402243838583
-24	108	-11.852484509645244
-22	108	-11.498778565889866
-20	108	-11.475836814221253
-18	108	-11.050250675404243
-16	108	-14.80319688173016
-14	108	-11.017080439296015
-12	108	-10.943801302237313
-10	108	-11.90906653263926
-8	108	-11.828597830628834
-6	108	-10.991541669923919
-4	108	-11.031030742983264
-2	108	-11.51548840552675
0	108	-12.0964798383363
2	108	-12.408078848243235
4	108	-11.96222643297432
6	108	-11.58385144774145
8	108	-11.446709612283959
10	108	-11.29298493313358
12	108	-11.184528628489986
14	108	NaN
16	108	NaN
18	108	NaN
20	108	NaN
22	108	NaN
24	108	NaN
26	108	NaN
28	108	NaN
30	108	NaN
32	108	NaN
34	108	NaN
36	108	NaN
38	108	NaN
40	108	NaN
42	108	NaN
44	108	NaN
46	108	NaN
48	108	NaN
50	108	NaN
52	108	NaN
54	108	NaN
56	108	NaN
58	108	NaN
60	108	NaN
62	108	NaN
64	108	NaN
66	108	NaN
68	108	NaN
70	108	NaN
72	108	NaN
74	108	NaN
76	108	NaN
78	108	NaN
80	108	NaN
82	108	NaN
84	108	NaN
86	108	NaN
88	108	NaN
90	108	NaN
92	108	NaN
94	108	NaN
96	108	NaN
98	108	NaN
100	108	NaN
102	108	NaN
104	108	NaN
106	108	NaN
108	108	NaN
110	108	NaN
112	108	NaN
114	108	NaN
116	108	NaN
118	108	NaN
120	108	NaN

-120	106	-11.64484743389115
-118	106	-11.160378208320038
-116	106	-11.066755646170545
-114	106	-11.046460136593854
-112	106	-11.048631820981532
-110	106	-11.230463646311927
-108	106	-11.515488405694684
-106	106	-11.564552038914849
-104	106	-11.411737646685207
-102	106	-11.228043308796574
-100	106	-11.612871539613984
-98	106	-12.471133046476888
-96	106	-11.0236883623084
-94	106	-10.818120792439688
-92	106	-11.542462265187861
-90	106	-11.5650603996215
-88	106	-10.887974988151923
-86	106	-12.44190517521602
-84	106	-11.12263188976304
-82	106	-12.448869011635052
-80	106	-11.608612791669545
-78	106	-13.594903758472386
-76	106	-12.93643452118425
-74	106	-13.410547042802326
-72	106	-14.704615064368387
-70	106	-16
-68	106	-16
-66	106	-16
-64	106	-16
-62	106	-16
-60	106	-16
-58	106	-16
-56	106	-16
-54	106	-16
-52	106	-16
-50	106	-16
-48	106	-16
-46	106	-16
-44	106	-16
-42	106	-16
-40	106	-16
-38	106	-16
-36	106	-16
-34	106	-14.704615064368387
-32	106	-13.410547042802326
-30	106	-12.93643452118425
-28	106	-13.594903758472386
-26	106	-11.608612791669545
-24	106	-12.448869011635052
-22	106	-11.12263188976304
-20	106	-12.44190517521602
-18	106	-10.887974988151923
-16	106	-11.5650603996215
-14	106	-11.542462265187861
-12	106	-10.818120792439688
-10	106	-11.0236883623084
-8	106	-12.471133046476888
-6	106	-11.612871539613984
-4	106	-11.228043308796574
-2	106	-11.411737646685207
0	106	-11.564552038914849
2	106	-11.515488405694684
4	106	-11.230463646311927
6	106	-11.048631820981532
8	106	-11.046460136593854
10	106	-11.066755646170545
12	106	-11.160378208320038
14	106	-11.64484743389115
16	106	NaN
18	106	NaN
20	106	NaN
22	106	NaN
24	106	NaN
26	106	NaN
28	106	NaN
30	106	NaN
32	106	NaN
34	106	NaN
36	106	NaN
38	106	NaN
40	106	NaN
42	106	NaN
44	106	NaN
46	106	NaN
48	106	NaN
50	106	NaN
52	106	NaN
54	106	NaN
56	106	NaN
58	106	NaN
60	106	NaN
62	106	NaN
64	106	NaN
66	106	NaN
68	106	NaN
70	106	NaN
72	106	NaN
74	106	NaN
76	106	NaN
78	106	NaN
80	106	NaN
82	106	NaN
84	106	NaN
86	106	NaN
88	106	NaN
90	106	NaN
92	106	NaN
94	106	NaN
96	106	NaN
98	106	NaN
100	106	NaN
102	106	NaN
104	106	NaN
106	106	NaN
108	106	NaN
110	106	NaN
112	106	NaN
114	106	NaN
116	106	NaN
118	106	NaN
120	106	NaN

-120	104	-12.099713285052875
-118	104	-12.39604614383708
-116	104	-11.360987794829628
-114	104	-11.073746912839201
-112	104	-10.933886292835485
-110	104	-10.871333176556908
-108	104	-11.0310307004485
-106	104	-11.411737647238514
-104	104	-11.785602849468317
-102	104	-12.071424538280652
-100	104	-12.343256913274677
-98	104	-12.814401769034507
-96	104	-11.10444091671699
-94	104	-10.746638182281275
-92	104	-11.05926227868673
-90	104	-13.443935338880395
-88	104	-10.91555232356453
-86	104	-11.01049575347364
-84	104	-12.189141735359227
-82	104	-10.964955210626423
-80	104	-13.48288391217163
-78	104	-11.464422754510098
-76	104	-12.519298340347321
-74	104	-13.01320695532578
-72	104	-13.115137587249134
-70	104	-14.236474152713196
-68	104	-15.996699607974955
-66	104	-16
-64	104	-16
-62	104	-16
-60	104	-16
-58	104	-16
-56	104	-16
-54	104	-16
-52	104	-16
-50	104	-16
-48	104	-16
-46	104	-16
-44	104	-16
-42	104	-16
-40	104	-16
-38	104	-16
-36	104	-15.996699607974955
-34	104	-14.236474152713196
-32	104	-13.115137587249134
-30	104	-13.01320695532578
-28	104	-12.519298340347321
-26	104	-11.464422754510098
-24	104	-13.48288391217163
-22	104	-10.964955210626423
-20	104	-12.189141735359227
-18	104	-11.01049575347364
-16	104	-10.91555232356453
-14	104	-13.443935338880395
-12	104	-11.05926227868673
-10	104	-10.746638182281275
-8	104	-11.10444091671699
-6	104	-12.814401769034507
-4	104	-12.343256913274677
-2	104	-12.071424538280652
0	104	-11.785602849468317
2	104	-11.411737647238514
4	104	-11.0310307004485
6	104	-10.871333176556908
8	104	-10.933886292835485
10	104	-11.073746912839201
12	104	-11.360987794829628
14	104	-12.39604614383708
16	104	-12.099713285052875
18	104	NaN
20	104	NaN
22	104	NaN
24	104	NaN
26	104	NaN
28	104	NaN
30	104	NaN
32	104	NaN
34	104	NaN
36	104	NaN
38	104	NaN
40	104	NaN
42	104	NaN
44	104	NaN
46	104	NaN
48	104	NaN
50	104	NaN
52	104	NaN
54	104	NaN
56	104	NaN
58	104	NaN
60	104	NaN
62	104	NaN
64	104	NaN
66	104	NaN
68	104	NaN
70	104	NaN
72	104	NaN
74	104	NaN
76	104	NaN
78	104	NaN
80	104	NaN
82	104	NaN
84	104	NaN
86	104	NaN
88	104	NaN
90	104	NaN
92	104	NaN
94	104	NaN
96	104	NaN
98	104	NaN
100	104	NaN
102	104	NaN
104	104	NaN
106	104	NaN
108	104	NaN
110	104	NaN
112	104	NaN
114	104	NaN
116	104	NaN
118	104	NaN
120	104	NaN

-120	102	-11.401407437047855
-118	102	-11.506286921222927
-116	102	-13.084981849820508
-114	102	-12.022005918362362
-112	102	-11.384588252802839
-110	102	-11.104170891071517
-108	102	-10.991548023316895
-106	102	-11.228043239791235
-104	102	-12.071424540465308
-102	102	-13.853882203157479
-100	102	-12.092548127323747
-98	102	-11.691039837391992
-96	102	-11.13887953212397
-94	102	-10.73444885192708
-92	102	-10.865179373001919
-90	102	-12.270647504606885
-88	102	-11.175266996072992
-86	102	-10.721646913632267
-84	102	-11.678866149221037
-82	102	-11.124405635256892
-80	102	-11.0463277926517
-78	102	-11.686609382865589
-76	102	-11.492481245724761
-74	102	-11.904678586461962
-72	102	-13.460919436561081
-70	102	-12.874412778276964
-68	102	-13.790355956921275
-66	102	-15.403266926647136
-64	102	-16
-62	102	-16
-60	102	-16
-58	102	-16
-56	102	-16
-54	102	-16
-52	102	-16
-50	102	-16
-48	102	-16
-46	102	-16
-44	102	-16
-42	102	-16
-40	102	-16
-38	102	-16
-36	102	-15.403266926647136
-34	102	-13.790355956921275
-32	102	-12.874412778276964
-30	102	-13.460919436561081
-28	102	-11.904678586461962
-26	102	-11.492481245724761
-24	102	-11.686609382865589
-22	102	-11.0463277926517
-20	102	-11.124405635256892
-18	102	-11.678866149221037
-16	102	-10.721646913632267
-14	102	-11.175266996072992
-12	102	-12.270647504606885
-10	102	-10.865179373001919
-8	102	-10.73444885192708
-6	102	-11.13887953212397
-4	102	-11.691039837391992
-2	102	-12.092548127323747
0	102	-13.853882203157479
2	102	-12.071424540465308
4	102	-11.228043239791235
6	102	-10.991548023316895
8	102	-11.104170891071517
10	102	-11.384588252802839
12	102	-12.022005918362362
14	102	-13.084981849820508
16	102	-11.506286921222927
18	102	-11.401407437047855
20	102	NaN
22	102	NaN
24	102	NaN
26	102	NaN
28	102	NaN
30	102	NaN
32	102	NaN
34	102	NaN
36	102	NaN
38	102	NaN
40	102	NaN
42	102	NaN
44	102	NaN
46	102	NaN
48	102	NaN
50	102	NaN
52	102	NaN
54	102	NaN
56	102	NaN
58	102	NaN
60	102	NaN
62	102	NaN
64	102	NaN
66	102	NaN
68	102	NaN
70	102	NaN
72	102	NaN
74	102	NaN
76	102	NaN
78	102	NaN
80	102	NaN
82	102	NaN
84	102	NaN
86	102	NaN
88	102	NaN
90	102	NaN
92	102	NaN
94	102	NaN
96	102	NaN
98	102	NaN
100	102	NaN
102	102	NaN
104	102	NaN
106	102	NaN
108	102	NaN
110	102	NaN
112	102	NaN
114	102	NaN
116	102	NaN
118	102	NaN
120	102	NaN

-120	100	-13.222582127513638
-118	100	-11.48411190629034
-116	100	-11.205601609732907
-114	100	-11.631665691370431
-112	100	-13.133178726522235
-110	100	-12.592275208960723
-108	100	-11.82102235600098
-106	100	-11.612886042589615
-104	100	-12.343256630043275
-102	100	-12.09254812341055
-100	100	-11.13705567981997
-98	100	-10.838428452509945
-96	100	-10.81409947548269
-94	100	-10.768549097995127
-92	100	-10.823916098362139
-90	100	-11.715962527916446
-88	100	-11.496073579549163
-86	100	-10.677896499829373
-84	100	-10.92252739141339
-82	100	-12.339046979522955
-80	100	-10.737321498055103
-78	100	-11.573356596457755
-76	100	-11.060850904185497
-74	100	-11.84308861707425
-72	100	-11.501255047738102
-70	100	-14.893149301602154
-68	100	-12.717039019565648
-66	100	-13.374648000481066
-64	100	-14.821666022439413
-62	100	-16
-60	100	-15.921834759857854
-58	100	-16
-56	100	-16
-54	100	-16
-52	100	-16
-50	100	-16
-48	100	-16
-46	100	-16
-44	100	-16
-42	100	-16
-40	100	-15.921834759857854
-38	100	-16
-36	100	-14.821666022439413
-34	100	-13.374648000481066
-32	100	-12.717039019565648
-30	100	-14.893149301602154
-28	100	-11.501255047738102
-26	100	-11.84308861707425
-24	100	-11.060850904185497
-22	100	-11.573356596457755
-20	100	-10.737321498055103
-18	100	-12.339046979522955
-16	100	-10.92252739141339
-14	100	-10.677896499829373
-12	100	-11.496073579549163
-10	100	-11.715962527916446
-8	100	-10.823916098362139
-6	100	-10.768549097995127
-4	100	-10.81409947548269
-2	100	-10.838428452509945
0	100	-11.13705567981997
2	100	-12.09254812341055
4	100	-12.343256630043275
6	100	-11.612886042589615
8	100	-11.82102235600098
10	100	-12.592275208960723
12	100	-13.133178726522235
14	100	-11.631665691370431
16	100	-11.205601609732907
18	100	-11.48411190629034
20	100	-13.222582127513638
22	100	NaN
24	100	NaN
26	100	NaN
28	100	NaN
30	100	NaN
32	100	NaN
34	100	NaN
36	100	NaN
38	100	NaN
40	100	NaN
42	100	NaN
44	100	NaN
46	100	NaN
48	100	NaN
50	100	NaN
52	100	NaN
54	100	NaN
56	100	NaN
58	100	NaN
60	100	NaN
62	100	NaN
64	100	NaN
66	100	NaN
68	100	NaN
70	100	NaN
72	100	NaN
74	100	NaN
76	100	NaN
78	100	NaN
80	100	NaN
82	100	NaN
84	100	NaN
86	100	NaN
88	100	NaN
90	100	NaN
92	100	NaN
94	100	NaN
96	100	NaN
98	100	NaN
100	100	NaN
102	100	NaN
104	100	NaN
106	100	NaN
108	100	NaN
110	100	NaN
112	100	NaN
114	100	NaN
116	100	NaN
118	100	NaN
120	100	NaN

-120	98	-11.912865228474272
-118	98	-12.172706704744636
-116	98	-11.79127573000892
-114	98	-11.100758612528441
-112	98	-11.124429154814946
-110	98	-11.44718597247375
-108	98	-11.891720052053333
-106	98	-12.48761400740094
-104	98	-12.814342111237972
-102	98	-11.691040038211614
-100	98	-10.838428450664201
-98	98	-10.461707494901793
-96	98	-10.393631163563574
-94	98	-10.602578259074855
-92	98	-10.946181632412442
-90	98	-11.71961928713996
-88	98	-11.697108701189379
-86	98	-10.689053386486167
-84	98	-10.668316466466742
-82	98	-12.121973963573929
-80	98	-10.919374052732069
-78	98	-10.720468547507691
-76	98	-13.063534643139738
-74	98	-10.780529399506063
-72	98	-14.129703177183561
-70	98	-11.269635798787563
-68	98	-12.605115870240889
-66	98	-12.703574343577861
-64	98	-13.001651356754813
-62	98	-14.154180283090765
-60	98	-15.301533780266215
-58	98	-16
-56	98	-16
-54	98	-16
-52	98	-16
-50	98	-16
-48	98	-16
-46	98	-16
-44	98	-16
-42	98	-16
-40	98	-16
-38	98	-15.301533780266215
-36	98	-14.154180283090765
-34	98	-13.001651356754813
-32	98	-12.703574343577861
-30	98	-12.605115870240889
-28	98	-11.269635798787563
-26	98	-14.129703177183561
-24	98	-10.780529399506063
-22	98	-13.063534643139738
-20	98	-10.720468547507691
-18	98	-10.919374052732069
-16	98	-12.121973963573929
-14	98	-10.668316466466742
-12	98	-10.689053386486167
-10	98	-11.697108701189379
-8	98	-11.71961928713996
-6	98	-10.946181632412442
-4	98	-10.602578259074855
-2	98	-10.393631163563574
0	98	-10.461707494901793
2	98	-10.838428450664201
4	98	-11.691040038211614
6	98	-12.814342111237972
8	98	-12.48761400740094
10	98	-11.891720052053333
12	98	-11.44718597247375
14	98	-11.124429154814946
16	98	-11.100758612528441
18	98	-11.79127573000892
20	98	-12.172706704744636
22	98	-11.912865228474272
24	98	NaN
26	98	NaN
28	98	NaN
30	98	NaN
32	98	NaN
34	98	NaN
36	98	NaN
38	98	NaN
40	98	NaN
42	98	NaN
44	98	NaN
46	98	NaN
48	98	NaN
50	98	NaN
52	98	NaN
54	98	NaN
56	98	NaN
58	98	NaN
60	98	NaN
62	98	NaN
64	98	NaN
66	98	NaN
68	98	NaN
70	98	NaN
72	98	NaN
74	98	NaN
76	98	NaN
78	98	NaN
80	98	NaN
82	98	NaN
84	98	NaN
86	98	NaN
88	98	NaN
90	98	NaN
92	98	NaN
94	98	NaN
96	98	NaN
98	98	NaN
100	98	NaN
102	98	NaN
104	98	NaN
106	98	NaN
108	98	NaN
110	98	NaN
112	98	NaN
114	98	NaN
116	98	NaN
118	98	NaN
120	98	NaN

-120	96	-12.835760109554318
-118	96	-11.93877966385382
-116	96	-11.649905206962691
-114	96	-12.740462262401048
-112	96	-11.204871129101853
-110	96	-10.93487448063593
-108	96	-10.947356539525876
-106	96	-11.015538740996094
-104	96	-11.109189837325154
-102	96	-11.138865582806943
-100	96	-10.814099590701044
-98	96	-10.393631161651138
-96	96	-10.214004088184215
-94	96	-10.340466962940004
-92	96	-10.923754452739496
-90	96	-12.633262551588865
-88	96	-11.516749290354714
-86	96	-10.67502274567951
-84	96	-10.559969297698471
-82	96	-11.33583963066567
-80	96	-11.31512741511711
-78	96	-10.542286101373165
-76	96	-11.24117245492355
-74	96	-11.047763345317971
-72	96	-10.800345031359802
-70	96	-11.635927988136341
-68	96	-11.244351072969902
-66	96	-11.783584229778238
-64	96	-13.019276192838364
-62	96	-12.665661688705592
-60	96	-13.59284105894464
-58	96	-15.163764984530232
-56	96	-16
-54	96	-16
-52	96	-16
-50	96	-16
-48	96	-16
-46	96	-16
-44	96	-16
-42	96	-16
-40	96	-16
-38	96	-15.163764984530232
-36	96	-13.59284105894464
-34	96	-12.665661688705592
-32	96	-13.019276192838364
-30	96	-11.783584229778238
-28	96	-11.244351072969902
-26	96	-11.635927988136341
-24	96	-10.800345031359802
-22	96	-11.047763345317971
-20	96	-11.24117245492355
-18	96	-10.542286101373165
-16	96	-11.31512741511711
-14	96	-11.33583963066567
-12	96	-10.559969297698471
-10	96	-10.67502274567951
-8	96	-11.516749290354714
-6	96	-12.633262551588865
-4	96	-10.923754452739496
-2	96	-10.340466962940004
0	96	-10.214004088184215
2	96	-10.393631161651138
4	96	-10.814099590701044
6	96	-11.138865582806943
8	96	-11.109189837325154
10	96	-11.015538740996094
12	96	-10.947356539525876
14	96	-10.93487448063593
16	96	-11.204871129101853
18	96	-12.740462262401048
20	96	-11.649905206962691
22	96	-11.93877966385382
24	96	-12.835760109554318
26	96	NaN
28	96	NaN
30	96	NaN
32	96	NaN
34	96	NaN
36	96	NaN
38	96	NaN
40	96	NaN
42	96	NaN
44	96	NaN
46	96	NaN
48	96	NaN
50	96	NaN
52	96	NaN
54	96	NaN
56	96	NaN
58	96	NaN
60	96	NaN
62	96	NaN
64	96	NaN
66	96	NaN
68	96	NaN
70	96	NaN
72	96	NaN
74	96	NaN
76	96	NaN
78	96	NaN
80	96	NaN
82	96	NaN
84	96	NaN
86	96	NaN
88	96	NaN
90	96	NaN
92	96	NaN
94	96	NaN
96	96	NaN
98	96	NaN
100	96	NaN
102	96	NaN
104	96	NaN
106	96	NaN
108	96	NaN
110	96	NaN
112	96	NaN
114	96	NaN
116	96	NaN
118	96	NaN
120	96	NaN

-120	94	-13.563322990763046
-118	94	-12.398902136714048
-116	94	-12.12201191569269
-114	94	-11.342180635829397
-112	94	-12.63127326252114
-110	94	-11.665108787060136
-108	94	-11.017070552761242
-106	94	-10.821685226257669
-104	94	-10.739591339479977
-102	94	-10.738198683988266
-100	94	-10.76853694199777
-98	94	-10.602578389561286
-96	94	-10.340466960018354
-94	94	-10.31713098704915
-92	94	-10.763568015643001
-90	94	-16
-88	94	-10.98060803412427
-86	94	-10.571839540982028
-84	94	-10.512120683629192
-82	94	-11.102370820336613
-80	94	-11.737416039006831
-78	94	-10.532411386536063
-76	94	-10.68396429641139
-74	94	-12.37946002032286
-72	94	-10.545020641779441
-70	94	-11.347710110693919
-68	94	-10.85502690723069
-66	94	-11.600329601132556
-64	94	-11.288700828714024
-62	94	-16
-60	94	-12.435026435816901
-58	94	-13.176601482358985
-56	94	-14.787419193906342
-54	94	-16
-52	94	-16
-50	94	-16
-48	94	-16
-46	94	-16
-44	94	-16
-42	94	-16
-40	94	-16
-38	94	-14.787419193906342
-36	94	-13.176601482358985
-34	94	-12.435026435816901
-32	94	-16
-30	94	-11.288700828714024
-28	94	-11.600329601132556
-26	94	-10.85502690723069
-24	94	-11.347710110693919
-22	94	-10.545020641779441
-20	94	-12.37946002032286
-18	94	-10.68396429641139
-16	94	-10.532411386536063
-14	94	-11.737416039006831
-12	94	-11.102370820336613
-10	94	-10.512120683629192
-8	94	-10.571839540982028
-6	94	-10.98060803412427
-4	94	-16
-2	94	-10.763568015643001
0	94	-10.31713098704915
2	94	-10.340466960018354
4	94	-10.602578389561286
6	94	-10.76853694199777
8	94	-10.738198683988266
10	94	-10.739591339479977
12	94	-10.821685226257669
14	94	-11.017070552761242
16	94	-11.665108787060136
18	94	-12.63127326252114
20	94	-11.342180635829397
22	94	-12.12201191569269
24	94	-12.398902136714048
26	94	-13.563322990763046
28	94	NaN
30	94	NaN
32	94	NaN
34	94	NaN
36	94	NaN
38	94	NaN
40	94	NaN
42	94	NaN
44	94	NaN
46	94	NaN
48	94	NaN
50	94	NaN
52	94	NaN
54	94	NaN
56	94	NaN
58	94	NaN
60	94	NaN
62	94	NaN
64	94	NaN
66	94	NaN
68	94	NaN
70	94	NaN
72	94	NaN
74	94	NaN
76	94	NaN
78	94	NaN
80	94	NaN
82	94	NaN
84	94	NaN
86	94	NaN
88	94	NaN
90	94	NaN
92	94	NaN
94	94	NaN
96	94	NaN
98	94	NaN
100	94	NaN
102	94	NaN
104	94	NaN
106	94	NaN
108	94	NaN
110	94	NaN
112	94	NaN
114	94	NaN
116	94	NaN
118	94	NaN
120	94	NaN

-120	92	-13.52756195527079
-118	92	-13.940519443463034
-116	92	-12.074584831138198
-114	92	-12.65760922649565
-112	92	-11.192217099458977
-110	92	-11.506052295052289
-108	92	-14.803201296335924
-106	92	-11.542441383045468
-104	92	-11.064454934157093
-102	92	-10.856086501684848
-100	92	-10.828639590822076
-98	92	-10.946163098351313
-96	92	-10.923754708628044
-94	92	-10.763568008397153
-92	92	-10.995640128998042
-90	92	-16
-88	92	-10.716658055123723
-86	92	-10.33026849488494
-84	92	-10.470966723496224
-82	92	-11.106151441987565
-80	92	-11.879041418407049
-78	92	-10.534090914250442
-76	92	-10.481619209366581
-74	92	-12.092069163041211
-72	92	-10.67159578527237
-70	92	-10.550083530469218
-68	92	-12.250359990948184
-66	92	-10.55454267778049
-64	92	-14.818565529055052
-62	92	-11.033893707226754
-60	92	-12.359209305377345
-58	92	-12.419933276834119
-56	92	-12.772338689025096
-54	92	-14.116105846451246
-52	92	-16
-50	92	-16
-48	92	-16
-46	92	-16
-44	92	-16
-42	92	-16
-40	92	-16
-38	92	-14.116105846451246
-36	92	-12.772338689025096
-34	92	-12.419933276834119
-32	92	-12.359209305377345
-30	92	-11.033893707226754
-28	92	-14.818565529055052
-26	92	-10.55454267778049
-24	92	-12.250359990948184
-22	92	-10.550083530469218
-20	92	-10.67159578527237
-18	92	-12.092069163041211
-16	92	-10.481619209366581
-14	92	-10.534090914250442
-12	92	-11.879041418407049
-10	92	-11.106151441987565
-8	92	-10.470966723496224
-6	92	-10.33026849488494
-4	92	-10.716658055123723
-2	92	-16
0	92	-10.995640128998042
2	92	-10.763568008397153
4	92	-10.923754708628044
6	92	-10.946163098351313
8	92	-10.828639590822076
10	92	-10.856086501684848
12	92	-11.064454934157093
14	92	-11.542441383045468
16	92	-14.803201296335924
18	92	-11.506052295052289
20	92	-11.192217099458977
22	92	-12.65760922649565
24	92	-12.074584831138198
26	92	-13.940519443463034
28	92	-13.52756195527079
30	92	NaN
32	92	NaN
34	92	NaN
36	92	NaN
38	92	NaN
40	92	NaN
42	92	NaN
44	92	NaN
46	92	NaN
48	92	NaN
50	92	NaN
52	92	NaN
54	92	NaN
56	92	NaN
58	92	NaN
60	92	NaN
62	92	NaN
64	92	NaN
66	92	NaN
68	92	NaN
70	92	NaN
72	92	NaN
74	92	NaN
76	92	NaN
78	92	NaN
80	92	NaN
82	92	NaN
84	92	NaN
86	92	NaN
88	92	NaN
90	92	NaN
92	92	NaN
94	92	NaN
96	92	NaN
98	92	NaN
100	92	NaN
102	92	NaN
104	92	NaN
106	92	NaN
108	92	NaN
110	92	NaN
112	92	NaN
114	92	NaN
116	92	NaN
118	92	NaN
120	92	NaN

-120	90	-14.540804666890088
-118	90	-13.359805117680184
-116	90	-15.683317966109689
-114	90	-11.843027750006552
-112	90	-14.896564027043578
-110	90	-11.208890024634508
-108	90	-11.050250674739017
-106	90	-11.565060159041087
-104	90	-13.44411182073115
-102	90	-12.290874444104698
-100	90	-11.691555080817887
-98	90	-11.733093279424962
-96	90	-12.633133086901225
-94	90	-16
-92	90	-16
-90	90	-12.03588907242374
-88	90	-10.760002581306548
-86	90	-10.235642559112007
-84	90	-10.342187855683015
-82	90	-11.272951437006595
-80	90	-11.562224661483143
-78	90	-10.483968708462044
-76	90	-10.393861370065608
-74	90	-11.403582953084147
-72	90	-10.879802992302944
-70	90	-10.340586891029922
-68	90	-11.412543421104482
-66	90	-10.64748572437267
-64	90	-10.673383738029461
-62	90	-11.126671276244162
-60	90	-11.070957021666311
-58	90	-11.433323155864205
-56	90	-12.861514078019283
-54	90	-12.407506923629182
-52	90	-13.477493975283837
-50	90	-15.364146808966346
-48	90	-16
-46	90	-16
-44	90	-16
-42	90	-16
-40	90	-15.364146808966346
-38	90	-13.477493975283837
-36	90	-12.407506923629182
-34	90	-12.861514078019283
-32	90	-11.433323155864205
-30	90	-11.070957021666311
-28	90	-11.126671276244162
-26	90	-10.673383738029461
-24	90	-10.64748572437267
-22	90	-11.412543421104482
-20	90	-10.340586891029922
-18	90	-10.879802992302944
-16	90	-11.403582953084147
-14	90	-10.393861370065608
-12	90	-10.483968708462044
-10	90	-11.562224661483143
-8	90	-11.272951437006595
-6	90	-10.342187855683015
-4	90	-10.235642559112007
-2	90	-10.760002581306548
0	90	-12.03588907242374
2	90	-16
4	90	-16
6	90	-12.633133086901225
8	90	-11.733093279424962
10	90	-11.691555080817887
12	90	-12.290874444104698
14	90	-13.44411182073115
16	90	-11.565060159041087
18	90	-11.050250674739017
20	90	-11.208890024634508
22	90	-14.896564027043578
24	90	-11.843027750006552
26	90	-15.683317966109689
28	90	-13.359805117680184
30	90	-14.540804666890088
32	90	NaN
34	90	NaN
36	90	NaN
38	90	NaN
40	90	NaN
42	90	NaN
44	90	NaN
46	90	NaN
48	90	NaN
50	90	NaN
52	90	NaN
54	90	NaN
56	90	NaN
58	90	NaN
60	90	NaN
62	90	NaN
64	90	NaN
66	90	NaN
68	90	NaN
70	90	NaN
72	90	NaN
74	90	NaN
76	90	NaN
78	90	NaN
80	90	NaN
82	90	NaN
84	90	NaN
86	90	NaN
88	90	NaN
90	90	NaN
92	90	NaN
94	90	NaN
96	90	NaN
98	90	NaN
100	90	NaN
102	90	NaN
104	90	NaN
106	90	NaN
108	90	NaN
110	90	NaN
112	90	NaN
114	90	NaN
116	90	NaN
118	90	NaN
120	90	NaN

-120	88	-16
-118	88	-14.221430567556792
-116	88	-13.237384331548427
-114	88	-13.834684793422364
-112	88	-11.706294007859391
-110	88	-12.212029352195486
-108	88	-11.475836819483831
-106	88	-10.887974988958993
-104	88	-10.91555214686134
-102	88	-11.175290300758155
-100	88	-11.485427853349899
-98	88	-11.725738262294366
-96	88	-11.504057312355169
-94	88	-10.980640545557087
-92	88	-10.716657609602759
-90	88	-10.760002601441599
-88	88	-10.702061237362857
-86	88	-10.44295742495047
-84	88	-10.393477395993443
-82	88	-11.29026941402738
-80	88	-11.138124230871217
-78	88	-10.377347186126498
-76	88	-10.36273554309192
-74	88	-11.294195683319801
-72	88	-10.97355763770859
-70	88	-10.267841106607491
-68	88	-10.763019163873466
-66	88	-11.105610591594848
-64	88	-10.293148427956416
-62	88	-11.9023793471888
-60	88	-10.461768076603025
-58	88	-11.806938971973935
-56	88	-10.932140860029234
-54	88	-13.421855415773125
-52	88	-12.180879709024834
-50	88	-12.889100073576463
-48	88	-14.537381530774178
-46	88	-16
-44	88	-16
-42	88	-16
-40	88	-14.537381530774178
-38	88	-12.889100073576463
-36	88	-12.180879709024834
-34	88	-13.421855415773125
-32	88	-10.932140860029234
-30	88	-11.806938971973935
-28	88	-10.461768076603025
-26	88	-11.9023793471888
-24	88	-10.293148427956416
-22	88	-11.105610591594848
-20	88	-10.763019163873466
-18	88	-10.267841106607491
-16	88	-10.97355763770859
-14	88	-11.294195683319801
-12	88	-10.36273554309192
-10	88	-10.377347186126498
-8	88	-11.138124230871217
-6	88	-11.29026941402738
-4	88	-10.393477395993443
-2	88	-10.44295742495047
0	88	-10.702061237362857
2	88	-10.760002601441599
4	88	-10.716657609602759
6	88	-10.980640545557087
8	88	-11.504057312355169
10	88	-11.725738262294366
12	88	-11.485427853349899
14	88	-11.175290300758155
16	88	-10.91555214686134
18	88	-10.887974988958993
20	88	-11.475836819483831
22	88	-12.212029352195486
24	88	-11.706294007859391
26	88	-13.834684793422364
28	88	-13.237384331548427
30	88	-14.221430567556792
32	88	-16
34	88	NaN
36	88	NaN
38	88	NaN
40	88	NaN
42	88	NaN
44	88	NaN
46	88	NaN
48	88	NaN
50	88	NaN
52	88	NaN
54	88	NaN
56	88	NaN
58	88	NaN
60	88	NaN
62	88	NaN
64	88	NaN
66	88	NaN
68	88	NaN
70	88	NaN
72	88	NaN
74	88	NaN
76	88	NaN
78	88	NaN
80	88	NaN
82	88	NaN
84	88	NaN
86	88	NaN
88	88	NaN
90	88	NaN
92	88	NaN
94	88	NaN
96	88	NaN
98	88	NaN
100	88	NaN
102	88	NaN
104	88	NaN
106	88	NaN
108	88	NaN
110	88	NaN
112	88	NaN
114	88	NaN
116	88	NaN
118	88	NaN
120	88	NaN

-120	86	-16
-118	86	-15.715411268324539
-116	86	-13.91853453853455
-114	86	-13.182154388130275
-112	86	-12.869226263843604
-110	86	-11.68740999628762
-108	86	-11.49877857181472
-106	86	-12.44190518769532
-104	86	-11.01049575674544
-102	86	-10.721646705896895
-100	86	-10.677914821259831
-98	86	-10.683486465508244
-96	86	-10.687016440469057
-94	86	-10.566000524520923
-92	86	-10.330291086900973
-90	86	-10.23564214244985
-88	86	-10.442957450424451
-86	86	-10.771133925102209
-84	86	-11.005941177046134
-82	86	-11.776399523195053
-80	86	-11.100606148245873
-78	86	-10.28461089439222
-76	86	-10.387585340721637
-74	86	-11.556994527520878
-72	86	-10.856235947847656
-70	86	-10.213079912419563
-68	86	-10.561310686977128
-66	86	-11.634757732566552
-64	86	-10.223643756146402
-62	86	-10.674041173824186
-60	86	-10.85852566292257
-58	86	-10.348510500489093
-56	86	-11.544291478021158
-54	86	-10.763618327335283
-52	86	-11.594034453166628
-50	86	-12.241643494655893
-48	86	-12.378801264924434
-46	86	-13.740958425418366
-44	86	-15.947259194001198
-42	86	-15.947259194001198
-40	86	-13.740958425418366
-38	86	-12.378801264924434
-36	86	-12.241643494655893
-34	86	-11.594034453166628
-32	86	-10.763618327335283
-30	86	-11.544291478021158
-28	86	-10.348510500489093
-26	86	-10.85852566292257
-24	86	-10.674041173824186
-22	86	-10.223643756146402
-20	86	-11.634757732566552
-18	86	-10.561310686977128
-16	86	-10.213079912419563
-14	86	-10.856235947847656
-12	86	-11.556994527520878
-10	86	-10.387585340721637
-8	86	-10.28461089439222
-6	86	-11.100606148245873
-4	86	-11.776399523195053
-2	86	-11.005941177046134
0	86	-10.771133925102209
2	86	-10.442957450424451
4	86	-10.23564214244985
6	86	-10.330291086900973
8	86	-10.566000524520923
10	86	-10.687016440469057
12	86	-10.683486465508244
14	86	-10.677914821259831
16	86	-10.721646705896895
18	86	-11.01049575674544
20	86	-12.44190518769532
22	86	-11.49877857181472
24	86	-11.68740999628762
26	86	-12.869226263843604
28	86	-13.182154388130275
30	86	-13.91853453853455
32	86	-15.715411268324539
34	86	-16
36	86	NaN
38	86	NaN
40	86	NaN
42	86	NaN
44	86	NaN
46	86	NaN
48	86	NaN
50	86	NaN
52	86	NaN
54	86	NaN
56	86	NaN
58	86	NaN
60	86	NaN
62	86	NaN
64	86	NaN
66	86	NaN
68	86	NaN
70	86	NaN
72	86	NaN
74	86	NaN
76	86	NaN
78	86	NaN
80	86	NaN
82	86	NaN
84	86	NaN
86	86	NaN
88	86	NaN
90	86	NaN
92	86	NaN
94	86	NaN
96	86	NaN
98	86	NaN
100	86	NaN
102	86	NaN
104	86	NaN
106	86	NaN
108	86	NaN
110	86	NaN
112	86	NaN
114	86	NaN
116	86	NaN
118	86	NaN
120	86	NaN

-120	84	-16
-118	84	-16
-116	84	-15.296578486638607
-114	84	-13.637086681444327
-112	84	-13.23830441475868
-110	84	-12.288163537423317
-108	84	-11.852484500718255
-106	84	-11.122631893535448
-104	84	-12.189141726894029
-102	84	-11.67886616293721
-100	84	-10.922527022702834
-98	84	-10.66834025644404
-96	84	-10.554198983955986
-94	84	-10.52419662594853
-92	84	-10.464679678446482
-90	84	-10.34221883638446
-88	84	-10.393476638386716
-86	84	-11.005941257391905
-84	84	-14.132361430757731
-82	84	-11.740663710606837
-80	84	-11.098588529873073
-78	84	-10.505323474195391
-76	84	-10.541877403149934
-74	84	-12.822029798578793
-72	84	-10.599412887655419
-70	84	-10.156652089492031
-68	84	-10.548055499448258
-66	84	-11.731307372563084
-64	84	-10.190397694227851
-62	84	-10.34461020821492
-60	84	-11.616075381453621
-58	84	-10.142792727056735
-56	84	-11.070072323523856
-54	84	-10.395070349204996
-52	84	-11.154097375196844
-50	84	-10.8428220048869
-48	84	-13.709729200306276
-46	84	-11.998495437659113
-44	84	-12.986936331981903
-42	84	-14.279291195272377
-40	84	-12.986936331981903
-38	84	-11.998495437659113
-36	84	-13.709729200306276
-34	84	-10.8428220048869
-32	84	-11.154097375196844
-30	84	-10.395070349204996
-28	84	-11.070072323523856
-26	84	-10.142792727056735
-24	84	-11.616075381453621
-22	84	-10.34461020821492
-20	84	-10.190397694227851
-18	84	-11.731307372563084
-16	84	-10.548055499448258
-14	84	-10.156652089492031
-12	84	-10.599412887655419
-10	84	-12.822029798578793
-8	84	-10.541877403149934
-6	84	-10.505323474195391
-4	84	-11.098588529873073
-2	84	-11.740663710606837
0	84	-14.132361430757731
2	84	-11.005941257391905
4	84	-10.393476638386716
6	84	-10.34221883638446
8	84	-10.464679678446482
10	84	-10.52419662594853
12	84	-10.554198983955986
14	84	-10.66834025644404
16	84	-10.922527022702834
18	84	-11.67886616293721
20	84	-12.189141726894029
22	84	-11.122631893535448
24	84	-11.852484500718255
26	84	-12.288163537423317
28	84	-13.23830441475868
30	84	-13.637086681444327
32	84	-15.296578486638607
34	84	-16
36	84	-16
38	84	NaN
40	84	NaN
42	84	NaN
44	84	NaN
46	84	NaN
48	84	NaN
50	84	NaN
52	84	NaN
54	84	NaN
56	84	NaN
58	84	NaN
60	84	NaN
62	84	NaN
64	84	NaN
66	84	NaN
68	84	NaN
70	84	NaN
72	84	NaN
74	84	NaN
76	84	NaN
78	84	NaN
80	84	NaN
82	84	NaN
84	84	NaN
86	84	NaN
88	84	NaN
90	84	NaN
92	84	NaN
94	84	NaN
96	84	NaN
98	84	NaN
100	84	NaN
102	84	NaN
104	84	NaN
106	84	NaN
108	84	NaN
110	84	NaN
112	84	NaN
114	84	NaN
116	84	NaN
118	84	NaN
120	84	NaN

-120	82	-16
-118	82	-16
-116	82	-16
-114	82	-14.886616603746484
-112	82	-13.384045432850536
-110	82	-13.525302607376148
-108	82	-11.883402234187285
-106	82	-12.448868996575166
-104	82	-10.964955213601113
-102	82	-11.124405632894774
-100	82	-12.339046929408957
-98	82	-12.121972151866755
-96	82	-11.335901385077866
-94	82	-11.090582134262103
-92	82	-11.132530718172104
-90	82	-11.25615052274161
-88	82	-11.290379923513647
-86	82	-11.776394692622985
-84	82	-11.740663397731723
-82	82	-10.758259664783996
-80	82	-10.79078533062771
-78	82	-11.264919930770386
-76	82	-11.779404275836011
-74	82	-11.745277317442074
-72	82	-10.343694907172155
-70	82	-10.133712839091247
-68	82	-10.726095829916508
-66	82	-11.255638185838315
-64	82	-10.116147969536048
-62	82	-10.267153987196098
-60	82	-12.527243361204947
-58	82	-10.099446855842855
-56	82	-10.364974350013423
-54	82	-10.873705142127239
-52	82	-10.127658535372063
-50	82	-11.834555238538675
-48	82	-10.529188835527377
-46	82	-11.690246166101629
-44	82	-11.865589703874486
-42	82	-12.153154506090434
-40	82	-12.153154506090434
-38	82	-11.865589703874486
-36	82	-11.690246166101629
-34	82	-10.529188835527377
-32	82	-11.834555238538675
-30	82	-10.127658535372063
-28	82	-10.873705142127239
-26	82	-10.364974350013423
-24	82	-10.099446855842855
-22	82	-12.527243361204947
-20	82	-10.267153987196098
-18	82	-10.116147969536048
-16	82	-11.255638185838315
-14	82	-10.726095829916508
-12	82	-10.133712839091247
-10	82	-10.343694907172155
-8	82	-11.745277317442074
-6	82	-11.779404275836011
-4	82	-11.264919930770386
-2	82	-10.79078533062771
0	82	-10.758259664783996
2	82	-11.740663397731723
4	82	-11.776394692622985
6	82	-11.290379923513647
8	82	-11.25615052274161
10	82	-11.132530718172104
12	82	-11.090582134262103
14	82	-11.335901385077866
16	82	-12.121972151866755
18	82	-12.339046929408957
20	82	-11.124405632894774
22	82	-10.964955213601113
24	82	-12.448868996575166
26	82	-11.883402234187285
28	82	-13.525302607376148
30	82	-13.384045432850536
32	82	-14.886616603746484
34	82	-16
36	82	-16
38	82	-16
40	82	NaN
42	82	NaN
44	82	NaN
46	82	NaN
48	82	NaN
50	82	NaN
52	82	NaN
54	82	NaN
56	82	NaN
58	82	NaN
60	82	NaN
62	82	NaN
64	82	NaN
66	82	NaN
68	82	NaN
70	82	NaN
72	82	NaN
74	82	NaN
76	82	NaN
78	82	NaN
80	82	NaN
82	82	NaN
84	82	NaN
86	82	NaN
88	82	NaN
90	82	NaN
92	82	NaN
94	82	NaN
96	82	NaN
98	82	NaN
100	82	NaN
102	82	NaN
104	82	NaN
106	82	NaN
108	82	NaN
110	82	NaN
112	82	NaN
114	82	NaN
116	82	NaN
118	82	NaN
120	82	NaN

-120	80	-16
-118	80	-16
-116	80	-16
-114	80	-16
-112	80	-14.4884727262184
-110	80	-13.169707191746667
-108	80	-14.774203942789532
-106	80	-11.608612784857737
-104	80	-13.482883951452713
-102	80	-11.046327795603172
-100	80	-10.737321497021249
-98	80	-10.919374030763203
-96	80	-11.315128639552587
-94	80	-11.737291015739064
-92	80	-11.910594476683883
-90	80	-11.51364691143984
-88	80	-11.156353611621734
-86	80	-11.100476935644034
-84	80	-11.09859258793723
-82	80	-10.790785094131754
-80	80	-10.903506868014508
-78	80	-14.144214287138446
-76	80	-10.690177089081697
-74	80	-10.361748566164453
-72	80	-10.197533555581575
-70	80	-10.227067568097452
-68	80	-11.33204479815597
-66	80	-10.689217679713193
-64	80	-10.023816313453276
-62	80	-10.309453657034457
-60	80	-11.771759214366424
-58	80	-10.046159575988915
-56	80	-10.177253298625345
-54	80	-11.494125421515891
-52	80	-9.954154918055597
-50	80	-10.83436109248729
-48	80	-10.208218382772332
-46	80	-10.841732818609012
-44	80	-10.677462978500609
-42	80	-12.126625091039115
-40	80	-11.107047670565574
-38	80	-12.126625091039115
-36	80	-10.677462978500609
-34	80	-10.841732818609012
-32	80	-10.208218382772332
-30	80	-10.83436109248729
-28	80	-9.954154918055597
-26	80	-11.494125421515891
-24	80	-10.177253298625345
-22	80	-10.046159575988915
-20	80	-11.771759214366424
-18	80	-10.309453657034457
-16	80	-10.023816313453276
-14	80	-10.689217679713193
-12	80	-11.33204479815597
-10	80	-10.227067568097452
-8	80	-10.197533555581575
-6	80	-10.361748566164453
-4	80	-10.690177089081697
-2	80	-14.144214287138446
0	80	-10.903506868014508
2	80	-10.790785094131754
4	80	-11.09859258793723
6	80	-11.100476935644034
8	80	-11.156353611621734
10	80	-11.51364691143984
12	80	-11.910594476683883
14	80	-11.737291015739064
16	80	-11.315128639552587
18	80	-10.919374030763203
20	80	-10.737321497021249
22	80	-11.046327795603172
24	80	-13.482883951452713
26	80	-11.608612784857737
28	80	-14.774203942789532
30	80	-13.169707191746667
32	80	-14.4884727262184
34	80	-16
36	80	-16
38	80	-16
40	80	-16
42	80	NaN
44	80	NaN
46	80	NaN
48	80	NaN
50	80	NaN
52	80	NaN
54	80	NaN
56	80	NaN
58	80	NaN
60	80	NaN
62	80	NaN
64	80	NaN
66	80	NaN
68	80	NaN
70	80	NaN
72	80	NaN
74	80	NaN
76	80	NaN
78	80	NaN
80	80	NaN
82	80	NaN
84	80	NaN
86	80	NaN
88	80	NaN
90	80	NaN
92	80	NaN
94	80	NaN
96	80	NaN
98	80	NaN
100	80	NaN
102	80	NaN
104	80	NaN
106	80	NaN
108	80	NaN
110	80	NaN
112	80	NaN
114	80	NaN
116	80	NaN
118	80	NaN
120	80	NaN

-120	78	-16
-118	78	-16
-116	78	-16
-114	78	-16
-112	78	-16
-110	78	-14.105987256345088
-108	78	-13.010566520851162
-106	78	-13.594903706778158
-104	78	-11.46442274903953
-102	78	-11.686609388892018
-100	78	-11.573356600932248
-98	78	-10.720468547455573
-96	78	-10.542286074152946
-94	78	-10.53241225630931
-92	78	-10.53403903950442
-90	78	-10.49340433262996
-88	78	-10.358825422641852
-86	78	-10.294180786287201
-84	78	-10.50522011274251
-82	78	-11.264928177537008
-80	78	-14.14422821732742
-78	78	-10.780172161423888
-76	78	-9.919528242466981
-74	78	-9.660325390074453
-72	78	-9.934977478890376
-70	78	-10.68084873357209
-68	78	-12.293009646762117
-66	78	-10.250408717937363
-64	78	-9.984085640931843
-62	78	-10.622529094674755
-60	78	-10.977059538806417
-58	78	-9.928636884359737
-56	78	-10.194509973203317
-54	78	-11.384921340350555
-52	78	-9.881622274790198
-50	78	-10.313682730661814
-48	78	-10.476030367399948
-46	78	-9.930529920309622
-44	78	-11.337169333396183
-42	78	-10.437427949932292
-40	78	-15.290888449832307
-38	78	-15.290888449832307
-36	78	-10.437427949932292
-34	78	-11.337169333396183
-32	78	-9.930529920309622
-30	78	-10.476030367399948
-28	78	-10.313682730661814
-26	78	-9.881622274790198
-24	78	-11.384921340350555
-22	78	-10.194509973203317
-20	78	-9.928636884359737
-18	78	-10.977059538806417
-16	78	-10.622529094674755
-14	78	-9.984085640931843
-12	78	-10.250408717937363
-10	78	-12.293009646762117
-8	78	-10.68084873357209
-6	78	-9.934977478890376
-4	78	-9.660325390074453
-2	78	-9.919528242466981
0	78	-10.780172161423888
2	78	-14.14422821732742
4	78	-11.264928177537008
6	78	-10.50522011274251
8	78	-10.294180786287201
10	78	-10.358825422641852
12	78	-10.49340433262996
14	78	-10.53403903950442
16	78	-10.53241225630931
18	78	-10.542286074152946
20	78	-10.720468547455573
22	78	-11.573356600932248
24	78	-11.686609388892018
26	78	-11.46442274903953
28	78	-13.594903706778158
30	78	-13.010566520851162
32	78	-14.105987256345088
34	78	-16
36	78	-16
38	78	-16
40	78	-16
42	78	-16
44	78	NaN
46	78	NaN
48	78	NaN
50	78	NaN
52	78	NaN
54	78	NaN
56	78	NaN
58	78	NaN
60	78	NaN
62	78	NaN
64	78	NaN
66	78	NaN
68	78	NaN
70	78	NaN
72	78	NaN
74	78	NaN
76	78	NaN
78	78	NaN
80	78	NaN
82	78	NaN
84	78	NaN
86	78	NaN
88	78	NaN
90	78	NaN
92	78	NaN
94	78	NaN
96	78	NaN
98	78	NaN
100	78	NaN
102	78	NaN
104	78	NaN
106	78	NaN
108	78	NaN
110	78	NaN
112	78	NaN
114	78	NaN
116	78	NaN
118	78	NaN
120	78	NaN

-120	76	-16
-118	76	-16
-116	76	-16
-114	76	-16
-112	76	-16
-110	76	-15.684578753967903
-108	76	-13.74430069540158
-106	76	-12.936434548900207
-104	76	-12.519298323996953
-102	76	-11.492481240515225
-100	76	-11.060850907147428
-98	76	-13.063534626381003
-96	76	-11.241172457959946
-94	76	-10.683964238792733
-92	76	-10.481620532181417
-90	76	-10.393797634577663
-88	76	-10.373087097831759
-86	76	-10.364300231132857
-84	76	-10.557505525206281
-82	76	-11.778851896453414
-80	76	-10.6901687269365
-78	76	-9.919528688503208
-76	76	-9.559032336575227
-74	76	-9.402772265385533
-72	76	-9.66258676808128
-70	76	-11.275881031690943
-68	76	-10.422826492399876
-66	76	-9.978001898400688
-64	76	-10.095965802659148
-62	76	-11.640637731208209
-60	76	-10.29043133295411
-58	76	-9.871665002390287
-56	76	-10.467594459019589
-54	76	-10.6991993969423
-52	76	-9.794227649983874
-50	76	-10.296874725125999
-48	76	-10.49939449180254
-46	76	-9.74165892461073
-44	76	-11.136392410853825
-42	76	-9.688456866609421
-40	76	-11.029051944592755
-38	76	-9.64681612129312
-36	76	-11.029051944592755
-34	76	-9.688456866609421
-32	76	-11.136392410853825
-30	76	-9.74165892461073
-28	76	-10.49939449180254
-26	76	-10.296874725125999
-24	76	-9.794227649983874
-22	76	-10.6991993969423
-20	76	-10.467594459019589
-18	76	-9.871665002390287
-16	76	-10.29043133295411
-14	76	-11.640637731208209
-12	76	-10.095965802659148
-10	76	-9.978001898400688
-8	76	-10.422826492399876
-6	76	-11.275881031690943
-4	76	-9.66258676808128
-2	76	-9.402772265385533
0	76	-9.559032336575227
2	76	-9.919528688503208
4	76	-10.6901687269365
6	76	-11.778851896453414
8	76	-10.557505525206281
10	76	-10.364300231132857
12	76	-10.373087097831759
14	76	-10.393797634577663
16	76	-10.481620532181417
18	76	-10.683964238792733
20	76	-11.241172457959946
22	76	-13.063534626381003
24	76	-11.060850907147428
26	76	-11.492481240515225
28	76	-12.519298323996953
30	76	-12.936434548900207
32	76	-13.74430069540158
34	76	-15.684578753967903
36	76	-16
38	76	-16
40	76	-16
42	76	-16
44	76	-16
46	76	NaN
48	76	NaN
50	76	NaN
52	76	NaN
54	76	NaN
56	76	NaN
58	76	NaN
60	76	NaN
62	76	NaN
64	76	NaN
66	76	NaN
68	76	NaN
70	76	NaN
72	76	NaN
74	76	NaN
76	76	NaN
78	76	NaN
80	76	NaN
82	76	NaN
84	76	NaN
86	76	NaN
88	76	NaN
90	76	NaN
92	76	NaN
94	76	NaN
96	76	NaN
98	76	NaN
100	76	NaN
102	76	NaN
104	76	NaN
106	76	NaN
108	76	NaN
110	76	NaN
112	76	NaN
114	76	NaN
116	76	NaN
118	76	NaN
120	76	NaN

-120	74	-16
-118	74	-16
-116	74	-16
-114	74	-16
-112	74	-16
-110	74	-16
-108	74	-15.188792988830723
-106	74	-13.410547088713326
-104	74	-13.013206983063025
-102	74	-11.904678578274444
-100	74	-11.843088610246074
-98	74	-10.780529401529497
-96	74	-11.04776334377735
-94	74	-12.379459990293551
-92	74	-12.092068716893987
-90	74	-11.403588457766476
-88	74	-11.2939682083281
-86	74	-11.600730615154939
-84	74	-12.528359968810735
-82	74	-11.681071450302936
-80	74	-10.361955941381225
-78	74	-9.660319711439948
-76	74	-9.402772890135402
-74	74	-9.40473448142602
-72	74	-9.683898567113701
-70	74	-11.189719072513709
-68	74	-10.05608467784613
-66	74	-9.78567337566262
-64	74	-10.556500942667208
-62	74	-11.08457678821655
-60	74	-9.966089865452131
-58	74	-9.9457751366587
-56	74	-11.62261461618234
-54	74	-10.117704087227937
-52	74	-9.76315396720956
-50	74	-10.748795872168992
-48	74	-10.14661469368677
-46	74	-9.667908909747972
-44	74	-11.618973682924317
-42	74	-10.112172383920248
-40	74	-10.278671566749347
-38	74	-11.194961340969163
-36	74	-11.194961340969163
-34	74	-10.278671566749347
-32	74	-10.112172383920248
-30	74	-11.618973682924317
-28	74	-9.667908909747972
-26	74	-10.14661469368677
-24	74	-10.748795872168992
-22	74	-9.76315396720956
-20	74	-10.117704087227937
-18	74	-11.62261461618234
-16	74	-9.9457751366587
-14	74	-9.966089865452131
-12	74	-11.08457678821655
-10	74	-10.556500942667208
-8	74	-9.78567337566262
-6	74	-10.05608467784613
-4	74	-11.189719072513709
-2	74	-9.683898567113701
0	74	-9.40473448142602
2	74	-9.402772890135402
4	74	-9.660319711439948
6	74	-10.361955941381225
8	74	-11.681071450302936
10	74	-12.528359968810735
12	74	-11.600730615154939
14	74	-11.2939682083281
16	74	-11.403588457766476
18	74	-12.092068716893987
20	74	-12.379459990293551
22	74	-11.04776334377735
24	74	-10.780529401529497
26	74	-11.843088610246074
28	74	-11.904678578274444
30	74	-13.013206983063025
32	74	-13.410547088713326
34	74	-15.188792988830723
36	74	-16
38	74	-16
40	74	-16
42	74	-16
44	74	-16
46	74	-16
48	74	NaN
50	74	NaN
52	74	NaN
54	74	NaN
56	74	NaN
58	74	NaN
60	74	NaN
62	74	NaN
64	74	NaN
66	74	NaN
68	74	NaN
70	74	NaN
72	74	NaN
74	74	NaN
76	74	NaN
78	74	NaN
80	74	NaN
82	74	NaN
84	74	NaN
86	74	NaN
88	74	NaN
90	74	NaN
92	74	NaN
94	74	NaN
96	74	NaN
98	74	NaN
100	74	NaN
102	74	NaN
104	74	NaN
106	74	NaN
108	74	NaN
110	74	NaN
112	74	NaN
114	74	NaN
116	74	NaN
118	74	NaN
120	74	NaN

-120	72	-16
-118	72	-16
-116	72	-16
-114	72	-16
-112	72	-16
-110	72	-16
-108	72	-16
-106	72	-14.704615236372815
-104	72	-13.115137618909767
-102	72	-13.460919476754759
-100	72	-11.501255042678839
-98	72	-14.129703115467674
-96	72	-10.800345033141603
-94	72	-10.5450206417212
-92	72	-10.67159577136504
-90	72	-10.879803254313739
-88	72	-10.97355147429105
-86	72	-10.856455470303471
-84	72	-10.578548277708178
-82	72	-10.38153671290059
-80	72	-10.179172245349806
-78	72	-9.93519616133185
-76	72	-9.66257522084422
-74	72	-9.683900672750955
-72	72	-10.057211476181978
-70	72	-11.226838280725035
-68	72	-10.61367731065355
-66	72	-10.01466715393699
-64	72	-11.397008530138578
-62	72	-10.1809462412476
-60	72	-9.829999675501039
-58	72	-10.47584549342192
-56	72	-10.832144852762713
-54	72	-9.784472883187439
-52	72	-9.952203148356784
-50	72	-12.277131329194455
-48	72	-9.7715144145387
-46	72	-9.812417783864303
-44	72	-11.213766218766455
-42	72	-9.617769062012881
-40	72	-9.124334701573972
-38	72	-10.429784238187638
-36	72	-8.798954833993397
-34	72	-10.429784238187638
-32	72	-9.124334701573972
-30	72	-9.617769062012881
-28	72	-11.213766218766455
-26	72	-9.812417783864303
-24	72	-9.7715144145387
-22	72	-12.277131329194455
-20	72	-9.952203148356784
-18	72	-9.784472883187439
-16	72	-10.832144852762713
-14	72	-10.47584549342192
-12	72	-9.829999675501039
-10	72	-10.1809462412476
-8	72	-11.397008530138578
-6	72	-10.01466715393699
-4	72	-10.61367731065355
-2	72	-11.226838280725035
0	72	-10.057211476181978
2	72	-9.683900672750955
4	72	-9.66257522084422
6	72	-9.93519616133185
8	72	-10.179172245349806
10	72	-10.38153671290059
12	72	-10.578548277708178
14	72	-10.856455470303471
16	72	-10.97355147429105
18	72	-10.879803254313739
20	72	-10.67159577136504
22	72	-10.5450206417212
24	72	-10.800345033141603
26	72	-14.129703115467674
28	72	-11.501255042678839
30	72	-13.460919476754759
32	72	-13.115137618909767
34	72	-14.704615236372815
36	72	-16
38	72	-16
40	72	-16
42	72	-16
44	72	-16
46	72	-16
48	72	-16
50	72	NaN
52	72	NaN
54	72	NaN
56	72	NaN
58	72	NaN
60	72	NaN
62	72	NaN
64	72	NaN
66	72	NaN
68	72	NaN
70	72	NaN
72	72	NaN
74	72	NaN
76	72	NaN
78	72	NaN
80	72	NaN
82	72	NaN
84	72	NaN
86	72	NaN
88	72	NaN
90	72	NaN
92	72	NaN
94	72	NaN
96	72	NaN
98	72	NaN
100	72	NaN
102	72	NaN
104	72	NaN
106	72	NaN
108	72	NaN
110	72	NaN
112	72	NaN
114	72	NaN
116	72	NaN
118	72	NaN
120	72	NaN

-120	70	-16
-118	70	-16
-116	70	-16
-114	70	-16
-112	70	-16
-110	70	-16
-108	70	-16
-106	70	-16
-104	70	-14.23647425310548
-102	70	-12.874412801574307
-100	70	-14.893149142772069
-98	70	-11.26963579495347
-96	70	-11.635927993036635
-94	70	-11.347710113266071
-92	70	-10.55008353233584
-90	70	-10.3405868665421
-88	70	-10.267841401313463
-86	70	-10.213074721336904
-84	70	-10.156821007181994
-82	70	-10.116477027039192
-80	70	-10.272009281337803
-78	70	-10.641067740828653
-76	70	-11.277303663065657
-74	70	-11.189602582981188
-72	70	-11.22686556405396
-70	70	-11.411747187903963
-68	70	-11.440667249915975
-66	70	-12.273173978691942
-64	70	-11.830174268836084
-62	70	-10.217366613141943
-60	70	-10.1881514533187
-58	70	-12.391658613518668
-56	70	-9.93021429325891
-54	70	-9.761930128233638
-52	70	-10.85770785954424
-50	70	-10.156073185176254
-48	70	-9.628686351910298
-46	70	-10.02582175690558
-44	70	-9.804774460611432
-42	70	-9.03785641263942
-40	70	-11.937486645755426
-38	70	-9.003005127875083
-36	70	-9.621577535295707
-34	70	-9.621577535295707
-32	70	-9.003005127875083
-30	70	-11.937486645755426
-28	70	-9.03785641263942
-26	70	-9.804774460611432
-24	70	-10.02582175690558
-22	70	-9.628686351910298
-20	70	-10.156073185176254
-18	70	-10.85770785954424
-16	70	-9.761930128233638
-14	70	-9.93021429325891
-12	70	-12.391658613518668
-10	70	-10.1881514533187
-8	70	-10.217366613141943
-6	70	-11.830174268836084
-4	70	-12.273173978691942
-2	70	-11.440667249915975
0	70	-11.411747187903963
2	70	-11.22686556405396
4	70	-11.189602582981188
6	70	-11.277303663065657
8	70	-10.641067740828653
10	70	-10.272009281337803
12	70	-10.116477027039192
14	70	-10.156821007181994
16	70	-10.213074721336904
18	70	-10.267841401313463
20	70	-10.3405868665421
22	70	-10.55008353233584
24	70	-11.347710113266071
26	70	-11.635927993036635
28	70	-11.26963579495347
30	70	-14.893149142772069
32	70	-12.874412801574307
34	70	-14.23647425310548
36	70	-16
38	70	-16
40	70	-16
42	70	-16
44	70	-16
46	70	-16
48	70	-16
50	70	-16
52	70	NaN
54	70	NaN
56	70	NaN
58	70	NaN
60	70	NaN
62	70	NaN
64	70	NaN
66	70	NaN
68	70	NaN
70	70	NaN
72	70	NaN
74	70	NaN
76	70	NaN
78	70	NaN
80	70	NaN
82	70	NaN
84	70	NaN
86	70	NaN
88	70	NaN
90	70	NaN
92	70	NaN
94	70	NaN
96	70	NaN
98	70	NaN
100	70	NaN
102	70	NaN
104	70	NaN
106	70	NaN
108	70	NaN
110	70	NaN
112	70	NaN
114	70	NaN
116	70	NaN
118	70	NaN
120	70	NaN

-120	68	-16
-118	68	-16
-116	68	-16
-114	68	-16
-112	68	-16
-110	68	-16
-108	68	-16
-106	68	-16
-104	68	-15.996700318572007
-102	68	-13.790356034661498
-100	68	-12.717039047119268
-98	68	-12.605115843207692
-96	68	-11.244351064849399
-94	68	-10.855026914006656
-92	68	-12.250359959345781
-90	68	-11.412543419186195
-88	68	-10.763019084599764
-86	68	-10.56131153772165
-84	68	-10.548041730433885
-82	68	-10.726578200292357
-80	68	-11.257094190422324
-78	68	-11.904038431495044
-76	68	-10.46762806272079
-74	68	-10.055324611657689
-72	68	-10.613833521819648
-70	68	-11.440766315123723
-68	68	-9.99818103175129
-66	68	-9.71252887144291
-64	68	-10.210456891810965
-62	68	-13.23311072125624
-60	68	-11.206547594316602
-58	68	-10.125022745208303
-56	68	-9.698862376442513
-54	68	-10.281658334275667
-52	68	-10.715628662354925
-50	68	-9.686821908681646
-48	68	-9.865938090413112
-46	68	-10.078518842251402
-44	68	-9.313270107185579
-42	68	-11.211150677951023
-40	68	-9.461767959630572
-38	68	-11.285026813057739
-36	68	-10.623118137002061
-34	68	-10.257851722760737
-32	68	-10.623118137002061
-30	68	-11.285026813057739
-28	68	-9.461767959630572
-26	68	-11.211150677951023
-24	68	-9.313270107185579
-22	68	-10.078518842251402
-20	68	-9.865938090413112
-18	68	-9.686821908681646
-16	68	-10.715628662354925
-14	68	-10.281658334275667
-12	68	-9.698862376442513
-10	68	-10.125022745208303
-8	68	-11.206547594316602
-6	68	-13.23311072125624
-4	68	-10.210456891810965
-2	68	-9.71252887144291
0	68	-9.99818103175129
2	68	-11.440766315123723
4	68	-10.613833521819648
6	68	-10.055324611657689
8	68	-10.46762806272079
10	68	-11.904038431495044
12	68	-11.257094190422324
14	68	-10.726578200292357
16	68	-10.548041730433885
18	68	-10.56131153772165
20	68	-10.763019084599764
22	68	-11.412543419186195
24	68	-12.250359959345781
26	68	-10.855026914006656
28	68	-11.244351064849399
30	68	-12.605115843207692
32	68	-12.717039047119268
34	68	-13.790356034661498
36	68	-15.996700318572007
38	68	-16
40	68	-16
42	68	-16
44	68	-16
46	68	-16
48	68	-16
50	68	-16
52	68	-16
54	68	NaN
56	68	NaN
58	68	NaN
60	68	NaN
62	68	NaN
64	68	NaN
66	68	NaN
68	68	NaN
70	68	NaN
72	68	NaN
74	68	NaN
76	68	NaN
78	68	NaN
80	68	NaN
82	68	NaN
84	68	NaN
86	68	NaN
88	68	NaN
90	68	NaN
92	68	NaN
94	68	NaN
96	68	NaN
98	68	NaN
100	68	NaN
102	68	NaN
104	68	NaN
106	68	NaN
108	68	NaN
110	68	NaN
112	68	NaN
114	68	NaN
116	68	NaN
118	68	NaN
120	68	NaN

-120	66	-16
-118	66	-16
-116	66	-16
-114	66	-16
-112	66	-16
-110	66	-16
-108	66	-16
-106	66	-16
-104	66	-16
-102	66	-15.403271853587295
-100	66	-13.374648849561527
-98	66	-12.703574922969118
-96	66	-11.783583915908181
-94	66	-11.600329239599334
-92	66	-10.554542856414118
-90	66	-10.647485446285343
-88	66	-11.105611197272399
-86	66	-11.634756707786112
-84	66	-11.731303473393094
-82	66	-11.255692347529582
-80	66	-10.688429752640657
-78	66	-10.287977372808292
-76	66	-9.913317068491539
-74	66	-9.820038112027852
-72	66	-10.013246401264869
-70	66	-12.271138300255718
-68	66	-9.712569301657666
-66	66	-9.41835704123288
-64	66	-10.081779102120496
-62	66	-10.032640716629603
-60	66	-9.129660952812037
-58	66	-9.42193203199136
-56	66	-10.272397809385977
-54	66	-11.50530164765183
-52	66	-9.837035244799747
-50	66	-9.968537350251522
-48	66	-10.185286089886606
-46	66	-9.937409990233261
-44	66	-9.691653473291357
-42	66	-11.458789464251506
-40	66	-13.395739406242777
-38	66	-10.558413104644263
-36	66	-11.277424075739845
-34	66	-9.514661367308028
-32	66	-9.514661367308028
-30	66	-11.277424075739845
-28	66	-10.558413104644263
-26	66	-13.395739406242777
-24	66	-11.458789464251506
-22	66	-9.691653473291357
-20	66	-9.937409990233261
-18	66	-10.185286089886606
-16	66	-9.968537350251522
-14	66	-9.837035244799747
-12	66	-11.50530164765183
-10	66	-10.272397809385977
-8	66	-9.42193203199136
-6	66	-9.129660952812037
-4	66	-10.032640716629603
-2	66	-10.081779102120496
0	66	-9.41835704123288
2	66	-9.712569301657666
4	66	-12.271138300255718
6	66	-10.013246401264869
8	66	-9.820038112027852
10	66	-9.913317068491539
12	66	-10.287977372808292
14	66	-10.688429752640657
16	66	-11.255692347529582
18	66	-11.731303473393094
20	66	-11.634756707786112
22	66	-11.105611197272399
24	66	-10.647485446285343
26	66	-10.554542856414118
28	66	-11.600329239599334
30	66	-11.783583915908181
32	66	-12.703574922969118
34	66	-13.374648849561527
36	66	-15.403271853587295
38	66	-16
40	66	-16
42	66	-16
44	66	-16
46	66	-16
48	66	-16
50	66	-16
52	66	-16
54	66	-16
56	66	NaN
58	66	NaN
60	66	NaN
62	66	NaN
64	66	NaN
66	66	NaN
68	66	NaN
70	66	NaN
72	66	NaN
74	66	NaN
76	66	NaN
78	66	NaN
80	66	NaN
82	66	NaN
84	66	NaN
86	66	NaN
88	66	NaN
90	66	NaN
92	66	NaN
94	66	NaN
96	66	NaN
98	66	NaN
100	66	NaN
102	66	NaN
104	66	NaN
106	66	NaN
108	66	NaN
110	66	NaN
112	66	NaN
114	66	NaN
116	66	NaN
118	66	NaN
120	66	NaN

-120	64	-16
-118	64	-16
-116	64	-16
-114	64	-16
-112	64	-16
-110	64	-16
-108	64	-16
-106	64	-16
-104	64	-16
-102	64	-16
-100	64	-14.822041560734885
-98	64	-13.001726310691078
-96	64	-13.019371094185063
-94	64	-11.288679690703677
-92	64	-14.819483176972291
-90	64	-10.67340245094642
-88	64	-10.293131724585777
-86	64	-10.223664377234018
-84	64	-10.190371126919144
-82	64	-10.116179034804539
-80	64	-10.023808510256266
-78	64	-9.983439069894592
-76	64	-10.143033029690692
-74	64	-10.393033443459638
-72	64	-11.69796426733987
-70	64	-11.847220643619695
-68	64	-10.210324879930827
-66	64	-10.081138473627004
-64	64	-11.681695535171011
-62	64	-9.16164903710032
-60	64	-8.676510076626908
-58	64	-8.88387715938569
-56	64	-12.828711229994571
-54	64	-9.51416370156482
-52	64	-9.8669061030393
-50	64	-10.519792994904556
-48	64	-9.710759257787469
-46	64	-9.625653092629145
-44	64	-8.164363188758722
-42	64	-7.234735243522819
-40	64	-6.99849006922992
-38	64	-6.837382636769993
-36	64	-6.7107833372522405
-34	64	-6.724933436930055
-32	64	-6.766070466374866
-30	64	-6.724933436930055
-28	64	-6.7107833372522405
-26	64	-6.837382636769993
-24	64	-6.99849006922992
-22	64	-7.234735243522819
-20	64	-8.164363188758722
-18	64	-9.625653092629145
-16	64	-9.710759257787469
-14	64	-10.519792994904556
-12	64	-9.8669061030393
-10	64	-9.51416370156482
-8	64	-12.828711229994571
-6	64	-8.88387715938569
-4	64	-8.676510076626908
-2	64	-9.16164903710032
0	64	-11.681695535171011
2	64	-10.081138473627004
4	64	-10.210324879930827
6	64	-11.847220643619695
8	64	-11.69796426733987
10	64	-10.393033443459638
12	64	-10.143033029690692
14	64	-9.983439069894592
16	64	-10.023808510256266
18	64	-10.116179034804539
20	64	-10.190371126919144
22	64	-10.223664377234018
24	64	-10.293131724585777
26	64	-10.67340245094642
28	64	-14.819483176972291
30	64	-11.288679690703677
32	64	-13.019371094185063
34	64	-13.001726310691078
36	64	-14.822041560734885
38	64	-16
40	64	-16
42	64	-16
44	64	-16
46	64	-16
48	64	-16
50	64	-16
52	64	-16
54	64	-16
56	64	-16
58	64	NaN
60	64	NaN
62	64	NaN
64	64	NaN
66	64	NaN
68	64	NaN
70	64	NaN
72	64	NaN
74	64	NaN
76	64	NaN
78	64	NaN
80	64	NaN
82	64	NaN
84	64	NaN
86	64	NaN
88	64	NaN
90	64	NaN
92	64	NaN
94	64	NaN
96	64	NaN
98	64	NaN
100	64	NaN
102	64	NaN
104	64	NaN
106	64	NaN
108	64	NaN
110	64	NaN
112	64	NaN
114	64	NaN
116	64	NaN
118	64	NaN
120	64	NaN

-120	62	-16
-118	62	-16
-116	62	-16
-114	62	-16
-112	62	-16
-110	62	-16
-108	62	-16
-106	62	-16
-104	62	-16
-102	62	-16
-100	62	-16
-98	62	-14.258623137470051
-96	62	-12.69128856352281
-94	62	-16
-92	62	-11.027476551229189
-90	62	-11.13484475208138
-88	62	-11.923130207222965
-86	62	-10.667020508752094
-84	62	-10.350625071801554
-82	62	-10.26053661977206
-80	62	-10.31787159506482
-78	62	-10.608672143968269
-76	62	-11.68307010346163
-74	62	-10.940372500979707
-72	62	-10.373427830824076
-70	62	-10.11590954182542
-68	62	-14.018863263895268
-66	62	-9.99317189475854
-64	62	-9.18680286074695
-62	62	-8.72565790195418
-60	62	-8.44028460677908
-58	62	-8.68589980342648
-56	62	-10.540116886516225
-54	62	-9.049476395554617
-52	62	-9.19992138342631
-50	62	-9.555957875249598
-48	62	-7.475106048657666
-46	62	-6.692327768301628
-44	62	-6.637788048986661
-42	62	-7.252499530552645
-40	62	-8.322736738679321
-38	62	-10.11120159705051
-36	62	-8.150003792035179
-34	62	-7.908869404605757
-32	62	-7.919514831969869
-30	62	-7.919514831969869
-28	62	-7.908869404605757
-26	62	-8.150003792035179
-24	62	-10.11120159705051
-22	62	-8.322736738679321
-20	62	-7.252499530552645
-18	62	-6.637788048986661
-16	62	-6.692327768301628
-14	62	-7.475106048657666
-12	62	-9.555957875249598
-10	62	-9.19992138342631
-8	62	-9.049476395554617
-6	62	-10.540116886516225
-4	62	-8.68589980342648
-2	62	-8.44028460677908
0	62	-8.72565790195418
2	62	-9.18680286074695
4	62	-9.99317189475854
6	62	-14.018863263895268
8	62	-10.11590954182542
10	62	-10.373427830824076
12	62	-10.940372500979707
14	62	-11.68307010346163
16	62	-10.608672143968269
18	62	-10.31787159506482
20	62	-10.26053661977206
22	62	-10.350625071801554
24	62	-10.667020508752094
26	62	-11.923130207222965
28	62	-11.13484475208138
30	62	-11.027476551229189
32	62	-16
34	62	-12.69128856352281
36	62	-14.258623137470051
38	62	-16
40	62	-16
42	62	-16
44	62	-16
46	62	-16
48	62	-16
50	62	-16
52	62	-16
54	62	-16
56	62	-16
58	62	-16
60	62	NaN
62	62	NaN
64	62	NaN
66	62	NaN
68	62	NaN
70	62	NaN
72	62	NaN
74	62	NaN
76	62	NaN
78	62	NaN
80	62	NaN
82	62	NaN
84	62	NaN
86	62	NaN
88	62	NaN
90	62	NaN
92	62	NaN
94	62	NaN
96	62	NaN
98	62	NaN
100	62	NaN
102	62	NaN
104	62	NaN
106	62	NaN
108	62	NaN
110	62	NaN
112	62	NaN
114	62	NaN
116	62	NaN
118	62	NaN
120	62	NaN

-120	60	-16
-118	60	-16
-116	60	-16
-114	60	-16
-112	60	-16
-110	60	-16
-108	60	-16
-106	60	-16
-104	60	-16
-102	60	-16
-100	60	-16
-98	60	-16
-96	60	-13.72078077792574
-94	60	-12.478732573443764
-92	60	-12.3149939807575
-90	60	-11.056746516366065
-88	60	-10.470810715283376
-86	60	-10.843035076468103
-84	60	-11.656060012206986
-82	60	-12.417542353328624
-80	60	-11.839534591621447
-78	60	-10.941652583089352
-76	60	-10.312879229085983
-74	60	-9.948702802844242
-72	60	-9.764927819875783
-70	60	-10.536392420154987
-68	60	-11.890141144859108
-66	60	-9.148429534582798
-64	60	-8.655907485563645
-62	60	-8.432979599520905
-60	60	-8.49308389191697
-58	60	-8.525696126509544
-56	60	-9.384843086371205
-54	60	-8.772984568838433
-52	60	-7.1668937312031105
-50	60	-6.728010012038067
-48	60	-7.00120301078191
-46	60	-9.656832059970512
-44	60	-7.743608478259318
-42	60	-8.868602143931861
-40	60	-9.197690132289555
-38	60	-8.579734086037593
-36	60	-8.079321271368565
-34	60	-8.367725263114812
-32	60	-8.604278112062108
-30	60	-8.33339654325229
-28	60	-8.604278112062108
-26	60	-8.367725263114812
-24	60	-8.079321271368565
-22	60	-8.579734086037593
-20	60	-9.197690132289555
-18	60	-8.868602143931861
-16	60	-7.743608478259318
-14	60	-9.656832059970512
-12	60	-7.00120301078191
-10	60	-6.728010012038067
-8	60	-7.1668937312031105
-6	60	-8.772984568838433
-4	60	-9.384843086371205
-2	60	-8.525696126509544
0	60	-8.49308389191697
2	60	-8.432979599520905
4	60	-8.655907485563645
6	60	-9.148429534582798
8	60	-11.890141144859108
10	60	-10.536392420154987
12	60	-9.764927819875783
14	60	-9.948702802844242
16	60	-10.312879229085983
18	60	-10.941652583089352
20	60	-11.839534591621447
22	60	-12.417542353328624
24	60	-11.656060012206986
26	60	-10.843035076468103
28	60	-10.470810715283376
30	60	-11.056746516366065
32	60	-12.3149939807575
34	60	-12.478732573443764
36	60	-13.72078077792574
38	60	-16
40	60	-16
42	60	-16
44	60	-16
46	60	-16
48	60	-16
50	60	-16
52	60	-16
54	60	-16
56	60	-16
58	60	-16
60	60	-16
62	60	NaN
64	60	NaN
66	60	NaN
68	60	NaN
70	60	NaN
72	60	NaN
74	60	NaN
76	60	NaN
78	60	NaN
80	60	NaN
82	60	NaN
84	60	NaN
86	60	NaN
88	60	NaN
90	60	NaN
92	60	NaN
94	60	NaN
96	60	NaN
98	60	NaN
100	60	NaN
102	60	NaN
104	60	NaN
106	60	NaN
108	60	NaN
110	60	NaN
112	60	NaN
114	60	NaN
116	60	NaN
118	60	NaN
120	60	NaN

-120	58	-16
-118	58	-16
-116	58	-16
-114	58	-16
-112	58	-16
-110	58	-16
-108	58	-15.917256425171134
-106	58	-16
-104	58	-16
-102	58	-16
-100	58	-16
-98	58	-16
-96	58	-15.481460364517956
-94	58	-13.219689510895572
-92	58	-12.442688503565119
-90	58	-11.42377079921285
-88	58	-11.790996093977396
-86	58	-10.35286138089136
-84	58	-10.138660820256945
-82	58	-10.104147660927131
-80	58	-10.040859150165273
-78	58	-9.934359247483261
-76	58	-9.86514826563185
-74	58	-9.953995324835835
-72	58	-10.46919518915908
-70	58	-12.405295547468885
-68	58	-9.657517564007582
-66	58	-9.675326080367316
-64	58	-8.859193329483002
-62	58	-8.788917585206436
-60	58	-8.429424508019364
-58	58	-8.584680172635045
-56	58	-9.541470367521624
-54	58	-6.719371454860433
-52	58	-7.091176466590756
-50	58	-8.879357677463542
-48	58	-8.821624349437558
-46	58	-9.288071248522973
-44	58	-8.324613823042293
-42	58	-8.838287579792038
-40	58	-8.428914411804376
-38	58	-10.06336022136745
-36	58	-8.813048695646128
-34	58	-10.26991467188938
-32	58	-8.599773465031644
-30	58	-10.475612600045567
-28	58	-10.475612600045567
-26	58	-8.599773465031644
-24	58	-10.26991467188938
-22	58	-8.813048695646128
-20	58	-10.06336022136745
-18	58	-8.428914411804376
-16	58	-8.838287579792038
-14	58	-8.324613823042293
-12	58	-9.288071248522973
-10	58	-8.821624349437558
-8	58	-8.879357677463542
-6	58	-7.091176466590756
-4	58	-6.719371454860433
-2	58	-9.541470367521624
0	58	-8.584680172635045
2	58	-8.429424508019364
4	58	-8.788917585206436
6	58	-8.859193329483002
8	58	-9.675326080367316
10	58	-9.657517564007582
12	58	-12.405295547468885
14	58	-10.46919518915908
16	58	-9.953995324835835
18	58	-9.86514826563185
20	58	-9.934359247483261
22	58	-10.040859150165273
24	58	-10.104147660927131
26	58	-10.138660820256945
28	58	-10.35286138089136
30	58	-11.790996093977396
32	58	-11.42377079921285
34	58	-12.442688503565119
36	58	-13.219689510895572
38	58	-15.481460364517956
40	58	-16
42	58	-16
44	58	-16
46	58	-16
48	58	-16
50	58	-15.917256425171134
52	58	-16
54	58	-16
56	58	-16
58	58	-16
60	58	-16
62	58	-16
64	58	NaN
66	58	NaN
68	58	NaN
70	58	NaN
72	58	NaN
74	58	NaN
76	58	NaN
78	58	NaN
80	58	NaN
82	58	NaN
84	58	NaN
86	58	NaN
88	58	NaN
90	58	NaN
92	58	NaN
94	58	NaN
96	58	NaN
98	58	NaN
100	58	NaN
102	58	NaN
104	58	NaN
106	58	NaN
108	58	NaN
110	58	NaN
112	58	NaN
114	58	NaN
116	58	NaN
118	58	NaN
120	58	NaN

-120	56	-16
-118	56	-16
-116	56	-16
-114	56	-16
-112	56	-16
-110	56	-16
-108	56	-16
-106	56	-15.794201520767457
-104	56	-16
-102	56	-16
-100	56	-16
-98	56	-16
-96	56	-16
-94	56	-14.787804902820154
-92	56	-12.772399739148563
-90	56	-12.861592308110428
-88	56	-10.93212795324653
-86	56	-11.544316537451502
-84	56	-11.070085395114859
-82	56	-10.364973908406549
-80	56	-10.177237193251424
-78	56	-10.194579094825531
-76	56	-10.467271696964838
-74	56	-11.626500071348442
-72	56	-10.840388137826968
-70	56	-9.906965736871948
-68	56	-10.07988121566041
-66	56	-9.276554699588022
-64	56	-9.836735407073721
-62	56	-9.401242510895006
-60	56	-10.597837582889364
-58	56	-9.3051168346171
-56	56	-6.6682546493861
-54	56	-7.495203005581787
-52	56	-11.516424718162797
-50	56	-10.34133407227914
-48	56	-9.753571449711593
-46	56	-11.095054430955594
-44	56	-9.082202301186534
-42	56	-8.603758208446276
-40	56	-8.707418390804508
-38	56	-8.49814894496642
-36	56	-9.22178283058118
-34	56	-10.85372448225026
-32	56	-8.288001479888191
-30	56	-8.645607393030257
-28	56	-9.734991165883597
-26	56	-8.645607393030257
-24	56	-8.288001479888191
-22	56	-10.85372448225026
-20	56	-9.22178283058118
-18	56	-8.49814894496642
-16	56	-8.707418390804508
-14	56	-8.603758208446276
-12	56	-9.082202301186534
-10	56	-11.095054430955594
-8	56	-9.753571449711593
-6	56	-10.34133407227914
-4	56	-11.516424718162797
-2	56	-7.495203005581787
0	56	-6.6682546493861
2	56	-9.3051168346171
4	56	-10.597837582889364
6	56	-9.401242510895006
8	56	-9.836735407073721
10	56	-9.276554699588022
12	56	-10.07988121566041
14	56	-9.906965736871948
16	56	-10.840388137826968
18	56	-11.626500071348442
20	56	-10.467271696964838
22	56	-10.194579094825531
24	56	-10.177237193251424
26	56	-10.364973908406549
28	56	-11.070085395114859
30	56	-11.544316537451502
32	56	-10.93212795324653
34	56	-12.861592308110428
36	56	-12.772399739148563
38	56	-14.787804902820154
40	56	-16
42	56	-16
44	56	-16
46	56	-16
48	56	-16
50	56	-15.794201520767457
52	56	-16
54	56	-16
56	56	-16
58	56	-16
60	56	-16
62	56	-16
64	56	-16
66	56	NaN
68	56	NaN
70	56	NaN
72	56	NaN
74	56	NaN
76	56	NaN
78	56	NaN
80	56	NaN
82	56	NaN
84	56	NaN
86	56	NaN
88	56	NaN
90	56	NaN
92	56	NaN
94	56	NaN
96	56	NaN
98	56	NaN
100	56	NaN
102	56	NaN
104	56	NaN
106	56	NaN
108	56	NaN
110	56	NaN
112	56	NaN
114	56	NaN
116	56	NaN
118	56	NaN
120	56	NaN

-120	54	-16
-118	54	-16
-116	54	-16
-114	54	-16
-112	54	-16
-110	54	-16
-108	54	-16
-106	54	-16
-104	54	-15.66380469439518
-102	54	-16
-100	54	-16
-98	54	-16
-96	54	-16
-94	54	-16
-92	54	-14.114241528435816
-90	54	-12.407029447889249
-88	54	-13.423767206719301
-86	54	-10.763818387368525
-84	54	-10.394856070349759
-82	54	-10.874264118720758
-80	54	-11.49235900785699
-78	54	-11.387800362732076
-76	54	-10.696352957555424
-74	54	-10.121206167507385
-72	54	-9.778101863565306
-70	54	-9.782121758760994
-68	54	-10.135305854819144
-66	54	-9.62218804598705
-64	54	-8.973058349151035
-62	54	-7.762468579431244
-60	54	-9.99016454902511
-58	54	-6.673876472121564
-56	54	-7.485830955006258
-54	54	-12.193222287919896
-52	54	-10.905020834396526
-50	54	-9.92908584662885
-48	54	-11.186580560135427
-46	54	-9.54340710874751
-44	54	-10.178995395249824
-42	54	-11.88751414295708
-40	54	-10.121556167929253
-38	54	-8.733651696642504
-36	54	-9.162359100725826
-34	54	-8.930590303018677
-32	54	-10.197596478368045
-30	54	-9.88418800629897
-28	54	-8.74173160962485
-26	54	-8.74173160962485
-24	54	-9.88418800629897
-22	54	-10.197596478368045
-20	54	-8.930590303018677
-18	54	-9.162359100725826
-16	54	-8.733651696642504
-14	54	-10.121556167929253
-12	54	-11.88751414295708
-10	54	-10.178995395249824
-8	54	-9.54340710874751
-6	54	-11.186580560135427
-4	54	-9.92908584662885
-2	54	-10.905020834396526
0	54	-12.193222287919896
2	54	-7.485830955006258
4	54	-6.673876472121564
6	54	-9.99016454902511
8	54	-7.762468579431244
10	54	-8.973058349151035
12	54	-9.62218804598705
14	54	-10.135305854819144
16	54	-9.782121758760994
18	54	-9.778101863565306
20	54	-10.121206167507385
22	54	-10.696352957555424
24	54	-11.387800362732076
26	54	-11.49235900785699
28	54	-10.874264118720758
30	54	-10.394856070349759
32	54	-10.763818387368525
34	54	-13.423767206719301
36	54	-12.407029447889249
38	54	-14.114241528435816
40	54	-16
42	54	-16
44	54	-16
46	54	-16
48	54	-16
50	54	-15.66380469439518
52	54	-16
54	54	-16
56	54	-16
58	54	-16
60	54	-16
62	54	-16
64	54	-16
66	54	-16
68	54	NaN
70	54	NaN
72	54	NaN
74	54	NaN
76	54	NaN
78	54	NaN
80	54	NaN
82	54	NaN
84	54	NaN
86	54	NaN
88	54	NaN
90	54	NaN
92	54	NaN
94	54	NaN
96	54	NaN
98	54	NaN
100	54	NaN
102	54	NaN
104	54	NaN
106	54	NaN
108	54	NaN
110	54	NaN
112	54	NaN
114	54	NaN
116	54	NaN
118	54	NaN
120	54	NaN

-120	52	-16
-118	52	-16
-116	52	-16
-114	52	-16
-112	52	-16
-110	52	-16
-108	52	-16
-106	52	-16
-104	52	-15.597569425076582
-102	52	-15.100561122167203
-100	52	-15.383464837809798
-98	52	-15.850006397042268
-96	52	-15.689638645174567
-94	52	-15.506728263136397
-92	52	-14.98479820895309
-90	52	-13.303217446041547
-88	52	-12.118549143212853
-86	52	-11.640005401790352
-84	52	-11.191879379141126
-82	52	-10.11038839527919
-80	52	-9.974101558916251
-78	52	-9.856315928613174
-76	52	-9.829030789235913
-74	52	-9.713371547590357
-72	52	-10.06007303312253
-70	52	-10.475117509862375
-68	52	-10.08609580800631
-66	52	-12.806818531843234
-64	52	-7.930083886769406
-62	52	-6.544441354723973
-60	52	-6.070107036615431
-58	52	-6.7763899610185065
-56	52	-9.6241409427803
-54	52	-14.109887269219298
-52	52	-9.770567183395737
-50	52	-10.811701234786225
-48	52	-9.586753521588077
-46	52	-10.1013947743273
-44	52	-9.997224618507648
-42	52	-9.660210794236825
-40	52	-10.047615303005234
-38	52	-9.965954216091498
-36	52	-9.552807895664586
-34	52	-9.889756513441764
-32	52	-10.080527707899492
-30	52	-10.162559898361321
-28	52	-10.827990164784017
-26	52	-12.030403296627536
-24	52	-10.827990164784017
-22	52	-10.162559898361321
-20	52	-10.080527707899492
-18	52	-9.889756513441764
-16	52	-9.552807895664586
-14	52	-9.965954216091498
-12	52	-10.047615303005234
-10	52	-9.660210794236825
-8	52	-9.997224618507648
-6	52	-10.1013947743273
-4	52	-9.586753521588077
-2	52	-10.811701234786225
0	52	-9.770567183395737
2	52	-14.109887269219298
4	52	-9.6241409427803
6	52	-6.7763899610185065
8	52	-6.070107036615431
10	52	-6.544441354723973
12	52	-7.930083886769406
14	52	-12.806818531843234
16	52	-10.08609580800631
18	52	-10.475117509862375
20	52	-10.06007303312253
22	52	-9.713371547590357
24	52	-9.829030789235913
26	52	-9.856315928613174
28	52	-9.974101558916251
30	52	-10.11038839527919
32	52	-11.191879379141126
34	52	-11.640005401790352
36	52	-12.118549143212853
38	52	-13.303217446041547
40	52	-14.98479820895309
42	52	-15.506728263136397
44	52	-15.689638645174567
46	52	-15.850006397042268
48	52	-15.383464837809798
50	52	-15.100561122167203
52	52	-15.597569425076582
54	52	-16
56	52	-16
58	52	-16
60	52	-16
62	52	-16
64	52	-16
66	52	-16
68	52	-16
70	52	NaN
72	52	NaN
74	52	NaN
76	52	NaN
78	52	NaN
80	52	NaN
82	52	NaN
84	52	NaN
86	52	NaN
88	52	NaN
90	52	NaN
92	52	NaN
94	52	NaN
96	52	NaN
98	52	NaN
100	52	NaN
102	52	NaN
104	52	NaN
106	52	NaN
108	52	NaN
110	52	NaN
112	52	NaN
114	52	NaN
116	52	NaN
118	52	NaN
120	52	NaN

-120	50	-16
-118	50	-16
-116	50	-16
-114	50	-16
-112	50	-16
-110	50	-16
-108	50	-15.917256425171134
-106	50	-15.794201520767457
-104	50	-15.66380469439518
-102	50	-15.100561122167203
-100	50	-14.695277983910277
-98	50	-14.857568024056578
-96	50	-15.079343212988224
-94	50	-14.913295666192198
-92	50	-14.722469271008752
-90	50	-14.18019930436147
-88	50	-12.678955397216063
-86	50	-12.099832118103963
-84	50	-10.891672945915575
-82	50	-11.68063636141581
-80	50	-10.756241951270846
-78	50	-10.382035845457272
-76	50	-10.208563546793737
-74	50	-10.992439848997687
-72	50	-12.81932780135115
-70	50	-9.872751453323374
-68	50	-10.198174099676237
-66	50	-9.152935012980336
-64	50	-8.387919835019762
-62	50	-6.431558353068506
-60	50	-3.13010428490251
-58	50	-6.389922932788171
-56	50	-8.689562193535478
-54	50	-9.136420418277838
-52	50	-10.1226833064365
-50	50	-9.748722539008904
-48	50	-10.058177521915521
-46	50	-9.844613563935923
-44	50	-9.784215708767631
-42	50	-10.843249648085056
-40	50	-9.50541528474581
-38	50	-10.515977248796672
-36	50	-9.100844627535887
-34	50	-9.67744608700955
-32	50	-8.713640529209416
-30	50	-11.559365109770685
-28	50	-9.778851841869155
-26	50	-8.890161178173658
-24	50	-8.890161178173658
-22	50	-9.778851841869155
-20	50	-11.559365109770685
-18	50	-8.713640529209416
-16	50	-9.67744608700955
-14	50	-9.100844627535887
-12	50	-10.515977248796672
-10	50	-9.50541528474581
-8	50	-10.843249648085056
-6	50	-9.784215708767631
-4	50	-9.844613563935923
-2	50	-10.058177521915521
0	50	-9.748722539008904
2	50	-10.1226833064365
4	50	-9.136420418277838
6	50	-8.689562193535478
8	50	-6.389922932788171
10	50	-3.13010428490251
12	50	-6.431558353068506
14	50	-8.387919835019762
16	50	-9.152935012980336
18	50	-10.198174099676237
20	50	-9.872751453323374
22	50	-12.81932780135115
24	50	-10.992439848997687
26	50	-10.208563546793737
28	50	-10.382035845457272
30	50	-10.756241951270846
32	50	-11.68063636141581
34	50	-10.891672945915575
36	50	-12.099832118103963
38	50	-12.678955397216063
40	50	-14.18019930436147
42	50	-14.722469271008752
44	50	-14.913295666192198
46	50	-15.079343212988224
48	50	-14.857568024056578
50	50	-14.695277983910277
52	50	-15.100561122167203
54	50	-15.66380469439518
56	50	-15.794201520767457
58	50	-15.917256425171134
60	50	-16
62	50	-16
64	50	-16
66	50	-16
68	50	-16
70	50	-16
72	50	NaN
74	50	NaN
76	50	NaN
78	50	NaN
80	50	NaN
82	50	NaN
84	50	NaN
86	50	NaN
88	50	NaN
90	50	NaN
92	50	NaN
94	50	NaN
96	50	NaN
98	50	NaN
100	50	NaN
102	50	NaN
104	50	NaN
106	50	NaN
108	50	NaN
110	50	NaN
112	50	NaN
114	50	NaN
116	50	NaN
118	50	NaN
120	50	NaN

-120	48	-16
-118	48	-16
-116	48	-16
-114	48	-16
-112	48	-16
-110	48	-16
-108	48	-16
-106	48	-16
-104	48	-16
-102	48	-16
-100	48	-15.383464837809798
-98	48	-14.857568024056578
-96	48	-15.159374736439228
-94	48	-15.686130797592567
-92	48	-15.516260632365045
-90	48	-15.268688769866165
-88	48	-14.09947553422708
-86	48	-12.303331750206747
-84	48	-13.392940524450605
-82	48	-10.549236248222472
-80	48	-10.189512849506766
-78	48	-10.509877550455505
-76	48	-10.45295282049101
-74	48	-10.196492670974365
-72	48	-9.721324321052688
-70	48	-9.705558980951153
-68	48	-9.706478002758994
-66	48	-9.769293999549962
-64	48	-12.32270660543305
-62	48	-7.041241426376884
-60	48	-6.011644691862093
-58	48	-6.577269812885816
-56	48	-7.912926804167706
-54	48	-9.567298945623303
-52	48	-9.861947384551854
-50	48	-10.021892472505359
-48	48	-9.817215301465415
-46	48	-9.81657469563994
-44	48	-10.60991618877449
-42	48	-9.562875499872703
-40	48	-12.71374957656393
-38	48	-9.620924649828119
-36	48	-11.710446786776762
-34	48	-10.634578638241525
-32	48	-9.90891646265458
-30	48	-12.496934202459142
-28	48	-9.145216981304696
-26	48	-10.146138283411403
-24	48	-9.927142869366303
-22	48	-10.146138283411403
-20	48	-9.145216981304696
-18	48	-12.496934202459142
-16	48	-9.90891646265458
-14	48	-10.634578638241525
-12	48	-11.710446786776762
-10	48	-9.620924649828119
-8	48	-12.71374957656393
-6	48	-9.562875499872703
-4	48	-10.60991618877449
-2	48	-9.81657469563994
0	48	-9.817215301465415
2	48	-10.021892472505359
4	48	-9.861947384551854
6	48	-9.567298945623303
8	48	-7.912926804167706
10	48	-6.577269812885816
12	48	-6.011644691862093
14	48	-7.041241426376884
16	48	-12.32270660543305
18	48	-9.769293999549962
20	48	-9.706478002758994
22	48	-9.705558980951153
24	48	-9.721324321052688
26	48	-10.196492670974365
28	48	-10.45295282049101
30	48	-10.509877550455505
32	48	-10.189512849506766
34	48	-10.549236248222472
36	48	-13.392940524450605
38	48	-12.303331750206747
40	48	-14.09947553422708
42	48	-15.268688769866165
44	48	-15.516260632365045
46	48	-15.686130797592567
48	48	-15.159374736439228
50	48	-14.857568024056578
52	48	-15.383464837809798
54	48	-16
56	48	-16
58	48	-16
60	48	-16
62	48	-16
64	48	-16
66	48	-16
68	48	-16
70	48	-16
72	48	-16
74	48	NaN
76	48	NaN
78	48	NaN
80	48	NaN
82	48	NaN
84	48	NaN
86	48	NaN
88	48	NaN
90	48	NaN
92	48	NaN
94	48	NaN
96	48	NaN
98	48	NaN
100	48	NaN
102	48	NaN
104	48	NaN
106	48	NaN
108	48	NaN
110	48	NaN
112	48	NaN
114	48	NaN
116	48	NaN
118	48	NaN
120	48	NaN

-120	46	-16
-118	46	-16
-116	46	-16
-114	46	-16
-112	46	-16
-110	46	-16
-108	46	-16
-106	46	-16
-104	46	-16
-102	46	-16
-100	46	-16
-98	46	-15.850006397042268
-96	46	-15.079343212988224
-94	46	-15.686130797592567
-92	46	-16
-90	46	-16
-88	46	-16
-86	46	-13.739145779945842
-84	46	-11.998034890933061
-82	46	-11.690752147319072
-80	46	-10.84206819136228
-78	46	-9.930312141032676
-76	46	-9.741965698169015
-74	46	-9.667392340850395
-72	46	-9.81359349973149
-70	46	-10.022636389334743
-68	46	-10.069976676591894
-66	46	-9.96152613477654
-64	46	-9.710993783976344
-62	46	-6.647930683056815
-60	46	-8.236421649799821
-58	46	-7.822736697745516
-56	46	-8.593027298175091
-54	46	-11.072289250812137
-52	46	-10.020334583945344
-50	46	-9.913736281757547
-48	46	-9.770010621804296
-46	46	-10.478497685362957
-44	46	-9.609530074460935
-42	46	-11.527566363321002
-40	46	-9.595426852414203
-38	46	-13.440054988118343
-36	46	-9.577977173661179
-34	46	-11.525821866765694
-32	46	-9.260616602061782
-30	46	-10.391271584679158
-28	46	-9.475599840288572
-26	46	-9.85589170673732
-24	46	-9.898419562557176
-22	46	-9.898419562557176
-20	46	-9.85589170673732
-18	46	-9.475599840288572
-16	46	-10.391271584679158
-14	46	-9.260616602061782
-12	46	-11.525821866765694
-10	46	-9.577977173661179
-8	46	-13.440054988118343
-6	46	-9.595426852414203
-4	46	-11.527566363321002
-2	46	-9.609530074460935
0	46	-10.478497685362957
2	46	-9.770010621804296
4	46	-9.913736281757547
6	46	-10.020334583945344
8	46	-11.072289250812137
10	46	-8.593027298175091
12	46	-7.822736697745516
14	46	-8.236421649799821
16	46	-6.647930683056815
18	46	-9.710993783976344
20	46	-9.96152613477654
22	46	-10.069976676591894
24	46	-10.022636389334743
26	46	-9.81359349973149
28	46	-9.667392340850395
30	46	-9.741965698169015
32	46	-9.930312141032676
34	46	-10.84206819136228
36	46	-11.690752147319072
38	46	-11.998034890933061
40	46	-13.739145779945842
42	46	-16
44	46	-16
46	46	-16
48	46	-15.686130797592567
50	46	-15.079343212988224
52	46	-15.850006397042268
54	46	-16
56	46	-16
58	46	-16
60	46	-16
62	46	-16
64	46	-16
66	46	-16
68	46	-16
70	46	-16
72	46	-16
74	46	-16
76	46	NaN
78	46	NaN
80	46	NaN
82	46	NaN
84	46	NaN
86	46	NaN
88	46	NaN
90	46	NaN
92	46	NaN
94	46	NaN
96	46	NaN
98	46	NaN
100	46	NaN
102	46	NaN
104	46	NaN
106	46	NaN
108	46	NaN
110	46	NaN
112	46	NaN
114	46	NaN
116	46	NaN
118	46	NaN
120	46	NaN

-120	44	-16
-118	44	-16
-116	44	-16
-114	44	-16
-112	44	-16
-110	44	-16
-108	44	-16
-106	44	-16
-104	44	-16
-102	44	-16
-100	44	-16
-98	44	-16
-96	44	-15.689638645174567
-94	44	-14.913295666192198
-92	44	-15.516260632365045
-90	44	-16
-88	44	-16
-86	44	-15.946935097184799
-84	44	-12.986909446326923
-82	44	-11.86557465823065
-80	44	-10.67747124189793
-78	44	-11.337138907073776
-76	44	-11.136341785104992
-74	44	-11.619154712244688
-72	44	-11.213470932313786
-70	44	-9.804572333941731
-68	44	-9.313687057167076
-66	44	-9.69435070105411
-64	44	-8.160321660094064
-62	44	-6.622919493200582
-60	44	-7.8908442863024755
-58	44	-8.115786185979065
-56	44	-9.76367057599403
-54	44	-9.240994564909185
-52	44	-9.662351697134092
-50	44	-9.748919140363608
-48	44	-10.540663627005852
-46	44	-9.609929603631095
-44	44	-11.30910829236896
-42	44	-9.607452443874786
-40	44	-11.995230693351072
-38	44	-9.619804040827729
-36	44	-12.130470152532347
-34	44	-9.67729137282639
-32	44	-11.76510827549005
-30	44	-10.02330699508591
-28	44	-10.683180147749553
-26	44	-9.491249368989099
-24	44	-12.456186017620977
-22	44	-9.506204654326048
-20	44	-12.456186017620977
-18	44	-9.491249368989099
-16	44	-10.683180147749553
-14	44	-10.02330699508591
-12	44	-11.76510827549005
-10	44	-9.67729137282639
-8	44	-12.130470152532347
-6	44	-9.619804040827729
-4	44	-11.995230693351072
-2	44	-9.607452443874786
0	44	-11.30910829236896
2	44	-9.609929603631095
4	44	-10.540663627005852
6	44	-9.748919140363608
8	44	-9.662351697134092
10	44	-9.240994564909185
12	44	-9.76367057599403
14	44	-8.115786185979065
16	44	-7.8908442863024755
18	44	-6.622919493200582
20	44	-8.160321660094064
22	44	-9.69435070105411
24	44	-9.313687057167076
26	44	-9.804572333941731
28	44	-11.213470932313786
30	44	-11.619154712244688
32	44	-11.136341785104992
34	44	-11.337138907073776
36	44	-10.67747124189793
38	44	-11.86557465823065
40	44	-12.986909446326923
42	44	-15.946935097184799
44	44	-16
46	44	-16
48	44	-15.516260632365045
50	44	-14.913295666192198
52	44	-15.689638645174567
54	44	-16
56	44	-16
58	44	-16
60	44	-16
62	44	-16
64	44	-16
66	44	-16
68	44	-16
70	44	-16
72	44	-16
74	44	-16
76	44	-16
78	44	NaN
80	44	NaN
82	44	NaN
84	44	NaN
86	44	NaN
88	44	NaN
90	44	NaN
92	44	NaN
94	44	NaN
96	44	NaN
98	44	NaN
100	44	NaN
102	44	NaN
104	44	NaN
106	44	NaN
108	44	NaN
110	44	NaN
112	44	NaN
114	44	NaN
116	44	NaN
118	44	NaN
120	44	NaN

-120	42	-16
-118	42	-16
-116	42	-16
-114	42	-16
-112	42	-16
-110	42	-16
-108	42	-16
-106	42	-16
-104	42	-16
-102	42	-16
-100	42	-16
-98	42	-16
-96	42	-16
-94	42	-15.506728263136397
-92	42	-14.722469271008752
-90	42	-15.268688769866165
-88	42	-16
-86	42	-15.946935097184799
-84	42	-14.279283197668802
-82	42	-12.153153502068562
-80	42	-12.12662317598493
-78	42	-10.437428728711886
-76	42	-9.688455984916898
-74	42	-10.112175936730413
-72	42	-9.61776261146182
-70	42	-9.037868988296239
-68	42	-11.211626505441485
-66	42	-11.462361935916533
-64	42	-7.234234143868278
-62	42	-7.239631148875982
-60	42	-9.066057532767784
-58	42	-8.983612673584313
-56	42	-8.574744211644193
-54	42	-11.284601431861507
-52	42	-10.129006257909042
-50	42	-11.263604266038366
-48	42	-9.576954580609408
-46	42	-11.527074928190373
-44	42	-9.607488841263917
-42	42	-11.646232618536528
-40	42	-9.639588595741818
-38	42	-11.175745747119855
-36	42	-9.708536966125443
-34	42	-10.615860017672793
-32	42	-9.826905557599696
-30	42	-10.10469956024702
-28	42	-10.026085129051236
-26	42	-9.447274660147675
-24	42	-10.771326802984047
-22	42	-9.862575010317014
-20	42	-9.862575010317014
-18	42	-10.771326802984047
-16	42	-9.447274660147675
-14	42	-10.026085129051236
-12	42	-10.10469956024702
-10	42	-9.826905557599696
-8	42	-10.615860017672793
-6	42	-9.708536966125443
-4	42	-11.175745747119855
-2	42	-9.639588595741818
0	42	-11.646232618536528
2	42	-9.607488841263917
4	42	-11.527074928190373
6	42	-9.576954580609408
8	42	-11.263604266038366
10	42	-10.129006257909042
12	42	-11.284601431861507
14	42	-8.574744211644193
16	42	-8.983612673584313
18	42	-9.066057532767784
20	42	-7.239631148875982
22	42	-7.234234143868278
24	42	-11.462361935916533
26	42	-11.211626505441485
28	42	-9.037868988296239
30	42	-9.61776261146182
32	42	-10.112175936730413
34	42	-9.688455984916898
36	42	-10.437428728711886
38	42	-12.12662317598493
40	42	-12.153153502068562
42	42	-14.279283197668802
44	42	-15.946935097184799
46	42	-16
48	42	-15.268688769866165
50	42	-14.722469271008752
52	42	-15.506728263136397
54	42	-16
56	42	-16
58	42	-16
60	42	-16
62	42	-16
64	42	-16
66	42	-16
68	42	-16
70	42	-16
72	42	-16
74	42	-16
76	42	-16
78	42	-16
80	42	NaN
82	42	NaN
84	42	NaN
86	42	NaN
88	42	NaN
90	42	NaN
92	42	NaN
94	42	NaN
96	42	NaN
98	42	NaN
100	42	NaN
102	42	NaN
104	42	NaN
106	42	NaN
108	42	NaN
110	42	NaN
112	42	NaN
114	42	NaN
116	42	NaN
118	42	NaN
120	42	NaN

-120	40	-16
-118	40	-16
-116	40	-16
-114	40	-16
-112	40	-16
-110	40	-16
-108	40	-16
-106	40	-16
-104	40	-16
-102	40	-16
-100	40	-16
-98	40	-16
-96	40	-16
-94	40	-16
-92	40	-14.98479820895309
-90	40	-14.18019930436147
-88	40	-14.09947553422708
-86	40	-13.739145779945842
-84	40	-12.986909446326923
-82	40	-12.153153502068562
-80	40	-11.10704756030888
-78	40	-15.290898880998707
-76	40	-11.029052320329873
-74	40	-10.278671023598157
-72	40	-9.124335308788499
-70	40	-11.937529464243756
-68	40	-9.4617486859713
-66	40	-13.403138651846271
-64	40	-6.9983333948072275
-62	40	-8.301887065259983
-60	40	-9.075471133666195
-58	40	-8.471820094636914
-56	40	-8.700473135687398
-54	40	-10.150448461059646
-52	40	-10.258378146403158
-50	40	-9.367330721591424
-48	40	-11.884527588169632
-46	40	-9.597236810656316
-44	40	-11.996775122508533
-42	40	-9.639572238979875
-40	40	-10.998351511318498
-38	40	-9.74797117649797
-36	40	-10.353762104177385
-34	40	-10.001908455243791
-32	40	-9.979767674873194
-30	40	-10.704049348960536
-28	40	-9.918090916815512
-26	40	-12.245372329163963
-24	40	-10.56908590047175
-22	40	-12.380816179794104
-20	40	-10.360728070292964
-18	40	-12.380816179794104
-16	40	-10.56908590047175
-14	40	-12.245372329163963
-12	40	-9.918090916815512
-10	40	-10.704049348960536
-8	40	-9.979767674873194
-6	40	-10.001908455243791
-4	40	-10.353762104177385
-2	40	-9.74797117649797
0	40	-10.998351511318498
2	40	-9.639572238979875
4	40	-11.996775122508533
6	40	-9.597236810656316
8	40	-11.884527588169632
10	40	-9.367330721591424
12	40	-10.258378146403158
14	40	-10.150448461059646
16	40	-8.700473135687398
18	40	-8.471820094636914
20	40	-9.075471133666195
22	40	-8.301887065259983
24	40	-6.9983333948072275
26	40	-13.403138651846271
28	40	-9.4617486859713
30	40	-11.937529464243756
32	40	-9.124335308788499
34	40	-10.278671023598157
36	40	-11.029052320329873
38	40	-15.290898880998707
40	40	-11.10704756030888
42	40	-12.153153502068562
44	40	-12.986909446326923
46	40	-13.739145779945842
48	40	-14.09947553422708
50	40	-14.18019930436147
52	40	-14.98479820895309
54	40	-16
56	40	-16
58	40	-16
60	40	-16
62	40	-16
64	40	-16
66	40	-16
68	40	-16
70	40	-16
72	40	-16
74	40	-16
76	40	-16
78	40	-16
80	40	-16
82	40	NaN
84	40	NaN
86	40	NaN
88	40	NaN
90	40	NaN
92	40	NaN
94	40	NaN
96	40	NaN
98	40	NaN
100	40	NaN
102	40	NaN
104	40	NaN
106	40	NaN
108	40	NaN
110	40	NaN
112	40	NaN
114	40	NaN
116	40	NaN
118	40	NaN
120	40	NaN

-120	38	-16
-118	38	-16
-116	38	-16
-114	38	-16
-112	38	-16
-110	38	-16
-108	38	-16
-106	38	-16
-104	38	-16
-102	38	-16
-100	38	-16
-98	38	-16
-96	38	-15.481460364517956
-94	38	-14.787804902820154
-92	38	-14.114241528435816
-90	38	-13.303217446041547
-88	38	-12.678955397216063
-86	38	-12.303331750206747
-84	38	-11.998034890933061
-82	38	-11.86557465823065
-80	38	-12.12662317598493
-78	38	-15.290898880998707
-76	38	-9.64681614758646
-74	38	-11.194961612074064
-72	38	-10.429784707502312
-70	38	-9.003004574821682
-68	38	-11.285061799179957
-66	38	-10.558570538245844
-64	38	-6.837320028055139
-62	38	-10.194546174758385
-60	38	-8.538447213732022
-58	38	-10.191318022954299
-56	38	-8.499923063650678
-54	38	-8.732646061646205
-52	38	-9.970733263687123
-50	38	-10.656797376163412
-48	38	-9.725971198043931
-46	38	-12.339048104726881
-44	38	-9.618846517663037
-42	38	-11.175471764878024
-40	38	-9.747977394211981
-38	38	-10.283499075442295
-36	38	-10.103618155185966
-34	38	-9.889801562289778
-32	38	-11.314769742121165
-30	38	-9.838975236655724
-28	38	-10.793315330369563
-26	38	-10.212788002803926
-24	38	-9.991724086876307
-22	38	-13.386896509041351
-20	38	-9.875654669738843
-18	38	-9.875654669738843
-16	38	-13.386896509041351
-14	38	-9.991724086876307
-12	38	-10.212788002803926
-10	38	-10.793315330369563
-8	38	-9.838975236655724
-6	38	-11.314769742121165
-4	38	-9.889801562289778
-2	38	-10.103618155185966
0	38	-10.283499075442295
2	38	-9.747977394211981
4	38	-11.175471764878024
6	38	-9.618846517663037
8	38	-12.339048104726881
10	38	-9.725971198043931
12	38	-10.656797376163412
14	38	-9.970733263687123
16	38	-8.732646061646205
18	38	-8.499923063650678
20	38	-10.191318022954299
22	38	-8.538447213732022
24	38	-10.194546174758385
26	38	-6.837320028055139
28	38	-10.558570538245844
30	38	-11.285061799179957
32	38	-9.003004574821682
34	38	-10.429784707502312
36	38	-11.194961612074064
38	38	-9.64681614758646
40	38	-15.290898880998707
42	38	-12.12662317598493
44	38	-11.86557465823065
46	38	-11.998034890933061
48	38	-12.303331750206747
50	38	-12.678955397216063
52	38	-13.303217446041547
54	38	-14.114241528435816
56	38	-14.787804902820154
58	38	-15.481460364517956
60	38	-16
62	38	-16
64	38	-16
66	38	-16
68	38	-16
70	38	-16
72	38	-16
74	38	-16
76	38	-16
78	38	-16
80	38	-16
82	38	-16
84	38	NaN
86	38	NaN
88	38	NaN
90	38	NaN
92	38	NaN
94	38	NaN
96	38	NaN
98	38	NaN
100	38	NaN
102	38	NaN
104	38	NaN
106	38	NaN
108	38	NaN
110	38	NaN
112	38	NaN
114	38	NaN
116	38	NaN
118	38	NaN
120	38	NaN

-120	36	-16
-118	36	-16
-116	36	-16
-114	36	-16
-112	36	-16
-110	36	-16
-108	36	-16
-106	36	-16
-104	36	-15.996700318572007
-102	36	-15.403271853587295
-100	36	-14.822041560734885
-98	36	-14.258623137470051
-96	36	-13.72078077792574
-94	36	-13.219689510895572
-92	36	-12.772399739148563
-90	36	-12.407029447889249
-88	36	-12.118549143212853
-86	36	-12.099832118103963
-84	36	-13.392940524450605
-82	36	-11.690752147319072
-80	36	-10.67747124189793
-78	36	-10.437428728711886
-76	36	-11.029052320329873
-74	36	-11.194961612074064
-72	36	-8.798954792926525
-70	36	-9.621577904521555
-68	36	-10.623124994369073
-66	36	-11.277280391551916
-64	36	-6.710753016061175
-62	36	-8.158016399453738
-60	36	-8.06222839396432
-58	36	-8.835124107185823
-56	36	-9.223230657853197
-54	36	-9.162029252183691
-52	36	-9.559008366444726
-50	36	-9.09276104713074
-48	36	-11.458806482037115
-46	36	-9.51325899350358
-44	36	-11.828040077784411
-42	36	-9.70907429651596
-40	36	-10.353812602272871
-38	36	-10.103614951349483
-36	36	-9.867166591888452
-34	36	-11.931018456743198
-32	36	-9.873918831141017
-30	36	-10.416440565428006
-28	36	-10.681966320577628
-26	36	-10.026462902241436
-24	36	-10.76846892717077
-22	36	-11.416739309078384
-20	36	-10.604878599691927
-18	36	-10.552093974312317
-16	36	-10.604878599691927
-14	36	-11.416739309078384
-12	36	-10.76846892717077
-10	36	-10.026462902241436
-8	36	-10.681966320577628
-6	36	-10.416440565428006
-4	36	-9.873918831141017
-2	36	-11.931018456743198
0	36	-9.867166591888452
2	36	-10.103614951349483
4	36	-10.353812602272871
6	36	-9.70907429651596
8	36	-11.828040077784411
10	36	-9.51325899350358
12	36	-11.458806482037115
14	36	-9.09276104713074
16	36	-9.559008366444726
18	36	-9.162029252183691
20	36	-9.223230657853197
22	36	-8.835124107185823
24	36	-8.06222839396432
26	36	-8.158016399453738
28	36	-6.710753016061175
30	36	-11.277280391551916
32	36	-10.623124994369073
34	36	-9.621577904521555
36	36	-8.798954792926525
38	36	-11.194961612074064
40	36	-11.029052320329873
42	36	-10.437428728711886
44	36	-10.67747124189793
46	36	-11.690752147319072
48	36	-13.392940524450605
50	36	-12.099832118103963
52	36	-12.118549143212853
54	36	-12.407029447889249
56	36	-12.772399739148563
58	36	-13.219689510895572
60	36	-13.72078077792574
62	36	-14.258623137470051
64	36	-14.822041560734885
66	36	-15.403271853587295
68	36	-15.996700318572007
70	36	-16
72	36	-16
74	36	-16
76	36	-16
78	36	-16
80	36	-16
82	36	-16
84	36	-16
86	36	NaN
88	36	NaN
90	36	NaN
92	36	NaN
94	36	NaN
96	36	NaN
98	36	NaN
100	36	NaN
102	36	NaN
104	36	NaN
106	36	NaN
108	36	NaN
110	36	NaN
112	36	NaN
114	36	NaN
116	36	NaN
118	36	NaN
120	36	NaN

-120	34	-16
-118	34	-16
-116	34	-16
-114	34	-16
-112	34	-16
-110	34	-15.684578753967903
-108	34	-15.188792988830723
-106	34	-14.704615236372815
-104	34	-14.23647425310548
-102	34	-13.790356034661498
-100	34	-13.374648849561527
-98	34	-13.001726310691078
-96	34	-12.69128856352281
-94	34	-12.478732573443764
-92	34	-12.442688503565119
-90	34	-12.861592308110428
-88	34	-13.423767206719301
-86	34	-11.640005401790352
-84	34	-10.891672945915575
-82	34	-10.549236248222472
-80	34	-10.84206819136228
-78	34	-11.337138907073776
-76	34	-9.688455984916898
-74	34	-10.278671023598157
-72	34	-10.429784707502312
-70	34	-9.621577904521555
-68	34	-10.257848607637662
-66	34	-9.514646448333506
-64	34	-6.724912964336089
-62	34	-7.913843012350918
-60	34	-8.350599265972432
-58	34	-10.33870910920485
-56	34	-10.85025783695055
-54	34	-8.930658424128158
-52	34	-9.897602311231873
-50	34	-9.691235419756199
-48	34	-10.651850138478599
-46	34	-11.739636512653501
-44	34	-9.728174824624663
-42	34	-10.67067171868738
-40	34	-10.001510791177852
-38	34	-9.889787069087127
-36	34	-11.93102628614458
-34	34	-9.890784972964221
-32	34	-10.293419400241968
-30	34	-11.031911884438886
-28	34	-10.049854975198535
-26	34	-10.531057940871642
-24	34	-11.849321537582597
-22	34	-10.66725538212089
-20	34	-11.198072765971173
-18	34	-13.162598416176968
-16	34	-13.162598416176968
-14	34	-11.198072765971173
-12	34	-10.66725538212089
-10	34	-11.849321537582597
-8	34	-10.531057940871642
-6	34	-10.049854975198535
-4	34	-11.031911884438886
-2	34	-10.293419400241968
0	34	-9.890784972964221
2	34	-11.93102628614458
4	34	-9.889787069087127
6	34	-10.001510791177852
8	34	-10.67067171868738
10	34	-9.728174824624663
12	34	-11.739636512653501
14	34	-10.651850138478599
16	34	-9.691235419756199
18	34	-9.897602311231873
20	34	-8.930658424128158
22	34	-10.85025783695055
24	34	-10.33870910920485
26	34	-8.350599265972432
28	34	-7.913843012350918
30	34	-6.724912964336089
32	34	-9.514646448333506
34	34	-10.257848607637662
36	34	-9.621577904521555
38	34	-10.429784707502312
40	34	-10.278671023598157
42	34	-9.688455984916898
44	34	-11.337138907073776
46	34	-10.84206819136228
48	34	-10.549236248222472
50	34	-10.891672945915575
52	34	-11.640005401790352
54	34	-13.423767206719301
56	34	-12.861592308110428
58	34	-12.442688503565119
60	34	-12.478732573443764
62	34	-12.69128856352281
64	34	-13.001726310691078
66	34	-13.374648849561527
68	34	-13.790356034661498
70	34	-14.23647425310548
72	34	-14.704615236372815
74	34	-15.188792988830723
76	34	-15.684578753967903
78	34	-16
80	34	-16
82	34	-16
84	34	-16
86	34	-16
88	34	NaN
90	34	NaN
92	34	NaN
94	34	NaN
96	34	NaN
98	34	NaN
100	34	NaN
102	34	NaN
104	34	NaN
106	34	NaN
108	34	NaN
110	34	NaN
112	34	NaN
114	34	NaN
116	34	NaN
118	34	NaN
120	34	NaN

-120	32	-16
-118	32	-15.715411268324539
-116	32	-15.296578486638607
-114	32	-14.886616603746484
-112	32	-14.4884727262184
-110	32	-14.105987256345088
-108	32	-13.74430069540158
-106	32	-13.410547088713326
-104	32	-13.115137618909767
-102	32	-12.874412801574307
-100	32	-12.717039047119268
-98	32	-12.703574922969118
-96	32	-13.019371094185063
-94	32	-16
-92	32	-12.3149939807575
-90	32	-11.42377079921285
-88	32	-10.93212795324653
-86	32	-10.763818387368525
-84	32	-11.191879379141126
-82	32	-11.68063636141581
-80	32	-10.189512849506766
-78	32	-9.930312141032676
-76	32	-11.136341785104992
-74	32	-10.112175936730413
-72	32	-9.124335308788499
-70	32	-9.003004574821682
-68	32	-10.623124994369073
-66	32	-9.514646448333506
-64	32	-6.766052077626452
-62	32	-7.923973214638837
-60	32	-8.586097296603816
-58	32	-8.589921869432935
-56	32	-8.288148181320473
-54	32	-10.197660426403077
-52	32	-10.088941245977763
-50	32	-8.718194259148127
-48	32	-9.90093287536193
-46	32	-9.260928570253409
-44	32	-11.949403594673567
-42	32	-9.787143337190594
-40	32	-9.959721121531892
-38	32	-11.31563947512185
-36	32	-9.87392586235194
-34	32	-10.293420048570363
-32	32	-11.188908927953312
-30	32	-10.07443113195231
-28	32	-10.38231734922767
-26	32	-14.385606640182383
-24	32	-10.703961572120972
-22	32	-10.7190794909724
-20	32	-11.782644609496028
-18	32	-11.902725972663
-16	32	-11.301768373229436
-14	32	-11.902725972663
-12	32	-11.782644609496028
-10	32	-10.7190794909724
-8	32	-10.703961572120972
-6	32	-14.385606640182383
-4	32	-10.38231734922767
-2	32	-10.07443113195231
0	32	-11.188908927953312
2	32	-10.293420048570363
4	32	-9.87392586235194
6	32	-11.31563947512185
8	32	-9.959721121531892
10	32	-9.787143337190594
12	32	-11.949403594673567
14	32	-9.260928570253409
16	32	-9.90093287536193
18	32	-8.718194259148127
20	32	-10.088941245977763
22	32	-10.197660426403077
24	32	-8.288148181320473
26	32	-8.589921869432935
28	32	-8.586097296603816
30	32	-7.923973214638837
32	32	-6.766052077626452
34	32	-9.514646448333506
36	32	-10.623124994369073
38	32	-9.003004574821682
40	32	-9.124335308788499
42	32	-10.112175936730413
44	32	-11.136341785104992
46	32	-9.930312141032676
48	32	-10.189512849506766
50	32	-11.68063636141581
52	32	-11.191879379141126
54	32	-10.763818387368525
56	32	-10.93212795324653
58	32	-11.42377079921285
60	32	-12.3149939807575
62	32	-16
64	32	-13.019371094185063
66	32	-12.703574922969118
68	32	-12.717039047119268
70	32	-12.874412801574307
72	32	-13.115137618909767
74	32	-13.410547088713326
76	32	-13.74430069540158
78	32	-14.105987256345088
80	32	-14.4884727262184
82	32	-14.886616603746484
84	32	-15.296578486638607
86	32	-15.715411268324539
88	32	-16
90	32	NaN
92	32	NaN
94	32	NaN
96	32	NaN
98	32	NaN
100	32	NaN
102	32	NaN
104	32	NaN
106	32	NaN
108	32	NaN
110	32	NaN
112	32	NaN
114	32	NaN
116	32	NaN
118	32	NaN
120	32	NaN

-120	30	-14.540804666890088
-118	30	-14.221430567556792
-116	30	-13.91853453853455
-114	30	-13.637086681444327
-112	30	-13.384045432850536
-110	30	-13.169707191746667
-108	30	-13.010566520851162
-106	30	-12.936434548900207
-104	30	-13.013206983063025
-102	30	-13.460919476754759
-100	30	-14.893149142772069
-98	30	-12.605115843207692
-96	30	-11.783583915908181
-94	30	-11.288679690703677
-92	30	-11.027476551229189
-90	30	-11.056746516366065
-88	30	-11.790996093977396
-86	30	-11.544316537451502
-84	30	-10.394856070349759
-82	30	-10.11038839527919
-80	30	-10.756241951270846
-78	30	-10.509877550455505
-76	30	-9.741965698169015
-74	30	-11.619154712244688
-72	30	-9.61776261146182
-70	30	-11.937529464243756
-68	30	-11.285061799179957
-66	30	-11.277280391551916
-64	30	-6.724912964336089
-62	30	-7.923973214638837
-60	30	-8.320301039370216
-58	30	-10.419874900054703
-56	30	-8.645747018048802
-54	30	-9.884180192164884
-52	30	-10.170876983603284
-50	30	-11.491841774948892
-48	30	-12.595836434887365
-46	30	-10.391252740910838
-44	30	-10.022902034190956
-42	30	-10.082015497093153
-40	30	-10.778045005918107
-38	30	-9.85212419935896
-36	30	-10.416659782763064
-34	30	-11.031900114414748
-32	30	-10.074430893949641
-30	30	-10.342219108428495
-28	30	-12.73934813462049
-26	30	-10.823661363999229
-24	30	-10.655168829748568
-22	30	-11.24697517979108
-20	30	-14.374077460793837
-18	30	-11.96775050123211
-16	30	-11.713709772241556
-14	30	-11.713709772241556
-12	30	-11.96775050123211
-10	30	-14.374077460793837
-8	30	-11.24697517979108
-6	30	-10.655168829748568
-4	30	-10.823661363999229
-2	30	-12.73934813462049
0	30	-10.342219108428495
2	30	-10.074430893949641
4	30	-11.031900114414748
6	30	-10.416659782763064
8	30	-9.85212419935896
10	30	-10.778045005918107
12	30	-10.082015497093153
14	30	-10.022902034190956
16	30	-10.391252740910838
18	30	-12.595836434887365
20	30	-11.491841774948892
22	30	-10.170876983603284
24	30	-9.884180192164884
26	30	-8.645747018048802
28	30	-10.419874900054703
30	30	-8.320301039370216
32	30	-7.923973214638837
34	30	-6.724912964336089
36	30	-11.277280391551916
38	30	-11.285061799179957
40	30	-11.937529464243756
42	30	-9.61776261146182
44	30	-11.619154712244688
46	30	-9.741965698169015
48	30	-10.509877550455505
50	30	-10.756241951270846
52	30	-10.11038839527919
54	30	-10.394856070349759
56	30	-11.544316537451502
58	30	-11.790996093977396
60	30	-11.056746516366065
62	30	-11.027476551229189
64	30	-11.288679690703677
66	30	-11.783583915908181
68	30	-12.605115843207692
70	30	-14.893149142772069
72	30	-13.460919476754759
74	30	-13.013206983063025
76	30	-12.936434548900207
78	30	-13.010566520851162
80	30	-13.169707191746667
82	30	-13.384045432850536
84	30	-13.637086681444327
86	30	-13.91853453853455
88	30	-14.221430567556792
90	30	-14.540804666890088
92	30	NaN
94	30	NaN
96	30	NaN
98	30	NaN
100	30	NaN
102	30	NaN
104	30	NaN
106	30	NaN
108	30	NaN
110	30	NaN
112	30	NaN
114	30	NaN
116	30	NaN
118	30	NaN
120	30	NaN

-120	28	-13.52756195527079
-118	28	-13.359805117680184
-116	28	-13.237384331548427
-114	28	-13.182154388130275
-112	28	-13.23830441475868
-110	28	-13.525302607376148
-108	28	-14.774203942789532
-106	28	-13.594903706778158
-104	28	-12.519298323996953
-102	28	-11.904678578274444
-100	28	-11.501255042678839
-98	28	-11.26963579495347
-96	28	-11.244351064849399
-94	28	-11.600329239599334
-92	28	-14.819483176972291
-90	28	-11.13484475208138
-88	28	-10.470810715283376
-86	28	-10.35286138089136
-84	28	-11.070085395114859
-82	28	-10.874264118720758
-80	28	-9.974101558916251
-78	28	-10.382035845457272
-76	28	-10.45295282049101
-74	28	-9.667392340850395
-72	28	-11.213470932313786
-70	28	-9.037868988296239
-68	28	-9.4617486859713
-66	28	-10.558570538245844
-64	28	-6.710753016061175
-62	28	-7.913843012350918
-60	28	-8.586097296603816
-58	28	-10.419874900054703
-56	28	-9.734633515260306
-54	28	-8.741730424790418
-52	28	-10.843316345057973
-50	28	-9.768009991226702
-48	28	-9.148219589395032
-46	28	-9.475620206181082
-44	28	-10.683210565300453
-42	28	-10.026324741557113
-40	28	-9.932330168100926
-38	28	-10.853971951240924
-36	28	-10.65903135562298
-34	28	-10.049756834407194
-32	28	-10.382313936743088
-30	28	-12.739346473771965
-28	28	-10.873866679183688
-26	28	-10.642186480349434
-24	28	-11.08387151425099
-22	28	-12.585459486105137
-20	28	-12.379002654796379
-18	28	-12.04149591236667
-16	28	-12.320355732591574
-14	28	-12.569080541573221
-12	28	-12.320355732591574
-10	28	-12.04149591236667
-8	28	-12.379002654796379
-6	28	-12.585459486105137
-4	28	-11.08387151425099
-2	28	-10.642186480349434
0	28	-10.873866679183688
2	28	-12.739346473771965
4	28	-10.382313936743088
6	28	-10.049756834407194
8	28	-10.65903135562298
10	28	-10.853971951240924
12	28	-9.932330168100926
14	28	-10.026324741557113
16	28	-10.683210565300453
18	28	-9.475620206181082
20	28	-9.148219589395032
22	28	-9.768009991226702
24	28	-10.843316345057973
26	28	-8.741730424790418
28	28	-9.734633515260306
30	28	-10.419874900054703
32	28	-8.586097296603816
34	28	-7.913843012350918
36	28	-6.710753016061175
38	28	-10.558570538245844
40	28	-9.4617486859713
42	28	-9.037868988296239
44	28	-11.213470932313786
46	28	-9.667392340850395
48	28	-10.45295282049101
50	28	-10.382035845457272
52	28	-9.974101558916251
54	28	-10.874264118720758
56	28	-11.070085395114859
58	28	-10.35286138089136
60	28	-10.470810715283376
62	28	-11.13484475208138
64	28	-14.819483176972291
66	28	-11.600329239599334
68	28	-11.244351064849399
70	28	-11.26963579495347
72	28	-11.501255042678839
74	28	-11.904678578274444
76	28	-12.519298323996953
78	28	-13.594903706778158
80	28	-14.774203942789532
82	28	-13.525302607376148
84	28	-13.23830441475868
86	28	-13.182154388130275
88	28	-13.237384331548427
90	28	-13.359805117680184
92	28	-13.52756195527079
94	28	NaN
96	28	NaN
98	28	NaN
100	28	NaN
102	28	NaN
104	28	NaN
106	28	NaN
108	28	NaN
110	28	NaN
112	28	NaN
114	28	NaN
116	28	NaN
118	28	NaN
120	28	NaN

-120	26	-13.563322990763046
-118	26	-13.940519443463034
-116	26	-15.683317966109689
-114	26	-13.834684793422364
-112	26	-12.869226263843604
-110	26	-12.288163537423317
-108	26	-11.883402234187285
-106	26	-11.608612784857737
-104	26	-11.46442274903953
-102	26	-11.492481240515225
-100	26	-11.843088610246074
-98	26	-14.129703115467674
-96	26	-11.635927993036635
-94	26	-10.855026914006656
-92	26	-10.554542856414118
-90	26	-10.67340245094642
-88	26	-11.923130207222965
-86	26	-10.843035076468103
-84	26	-10.138660820256945
-82	26	-10.364973908406549
-80	26	-11.49235900785699
-78	26	-9.856315928613174
-76	26	-10.208563546793737
-74	26	-10.196492670974365
-72	26	-9.81359349973149
-70	26	-9.804572333941731
-68	26	-11.211626505441485
-66	26	-13.403138651846271
-64	26	-6.837320028055139
-62	26	-8.158016399453738
-60	26	-8.350599265972432
-58	26	-8.589921869432935
-56	26	-8.645747018048802
-54	26	-8.741730424790418
-52	26	-12.08132236454087
-50	26	-8.8944815334473
-48	26	-10.153862994814418
-46	26	-9.85591843469637
-44	26	-9.49124972444566
-42	26	-9.44727923914845
-40	26	-12.246738227105512
-38	26	-10.198380325537507
-36	26	-10.005503588990152
-34	26	-10.515549075882683
-32	26	-14.390638978888616
-30	26	-10.823664448032869
-28	26	-10.64218658478849
-26	26	-11.037717128666989
-24	26	-12.225683088453168
-22	26	-12.701550714837555
-20	26	-12.06566769450505
-18	26	-12.253744716299584
-16	26	-12.840899024189513
-14	26	-13.61810741572613
-12	26	-13.61810741572613
-10	26	-12.840899024189513
-8	26	-12.253744716299584
-6	26	-12.06566769450505
-4	26	-12.701550714837555
-2	26	-12.225683088453168
0	26	-11.037717128666989
2	26	-10.64218658478849
4	26	-10.823664448032869
6	26	-14.390638978888616
8	26	-10.515549075882683
10	26	-10.005503588990152
12	26	-10.198380325537507
14	26	-12.246738227105512
16	26	-9.44727923914845
18	26	-9.49124972444566
20	26	-9.85591843469637
22	26	-10.153862994814418
24	26	-8.8944815334473
26	26	-12.08132236454087
28	26	-8.741730424790418
30	26	-8.645747018048802
32	26	-8.589921869432935
34	26	-8.350599265972432
36	26	-8.158016399453738
38	26	-6.837320028055139
40	26	-13.403138651846271
42	26	-11.211626505441485
44	26	-9.804572333941731
46	26	-9.81359349973149
48	26	-10.196492670974365
50	26	-10.208563546793737
52	26	-9.856315928613174
54	26	-11.49235900785699
56	26	-10.364973908406549
58	26	-10.138660820256945
60	26	-10.843035076468103
62	26	-11.923130207222965
64	26	-10.67340245094642
66	26	-10.554542856414118
68	26	-10.855026914006656
70	26	-11.635927993036635
72	26	-14.129703115467674
74	26	-11.843088610246074
76	26	-11.492481240515225
78	26	-11.46442274903953
80	26	-11.608612784857737
82	26	-11.883402234187285
84	26	-12.288163537423317
86	26	-12.869226263843604
88	26	-13.834684793422364
90	26	-15.683317966109689
92	26	-13.940519443463034
94	26	-13.563322990763046
96	26	NaN
98	26	NaN
100	26	NaN
102	26	NaN
104	26	NaN
106	26	NaN
108	26	NaN
110	26	NaN
112	26	NaN
114	26	NaN
116	26	NaN
118	26	NaN
120	26	NaN

-120	24	-12.835760109554318
-118	24	-12.398902136714048
-116	24	-12.074584831138198
-114	24	-11.843027750006552
-112	24	-11.706294007859391
-110	24	-11.68740999628762
-108	24	-11.852484500718255
-106	24	-12.448868996575166
-104	24	-13.482883951452713
-102	24	-11.686609388892018
-100	24	-11.060850907147428
-98	24	-10.780529401529497
-96	24	-10.800345033141603
-94	24	-11.347710113266071
-92	24	-12.250359959345781
-90	24	-10.647485446285343
-88	24	-10.293131724585777
-86	24	-10.667020508752094
-84	24	-11.656060012206986
-82	24	-10.104147660927131
-80	24	-10.177237193251424
-78	24	-11.387800362732076
-76	24	-9.829030789235913
-74	24	-10.992439848997687
-72	24	-9.721324321052688
-70	24	-10.022636389334743
-68	24	-9.313687057167076
-66	24	-11.462361935916533
-64	24	-6.9983333948072275
-62	24	-10.194546174758385
-60	24	-8.06222839396432
-58	24	-10.33870910920485
-56	24	-8.288148181320473
-54	24	-9.884180192164884
-52	24	-10.843316345057973
-50	24	-8.8944815334473
-48	24	-9.921099566609454
-46	24	-9.8983939720507
-44	24	-12.456190006435367
-42	24	-10.771327847989767
-40	24	-10.569078487981542
-38	24	-9.991631487714937
-36	24	-10.748844812629445
-34	24	-11.959029353875644
-32	24	-10.718943051515499
-30	24	-10.655251957886437
-28	24	-11.08387393320545
-26	24	-12.225683361247926
-24	24	-12.858113120994986
-22	24	-12.098363046069975
-20	24	-12.184375912845566
-18	24	-12.63551733332992
-16	24	-13.391237777152076
-14	24	-14.467682114233071
-12	24	-15.35711275048657
-10	24	-14.467682114233071
-8	24	-13.391237777152076
-6	24	-12.63551733332992
-4	24	-12.184375912845566
-2	24	-12.098363046069975
0	24	-12.858113120994986
2	24	-12.225683361247926
4	24	-11.08387393320545
6	24	-10.655251957886437
8	24	-10.718943051515499
10	24	-11.959029353875644
12	24	-10.748844812629445
14	24	-9.991631487714937
16	24	-10.569078487981542
18	24	-10.771327847989767
20	24	-12.456190006435367
22	24	-9.8983939720507
24	24	-9.921099566609454
26	24	-8.8944815334473
28	24	-10.843316345057973
30	24	-9.884180192164884
32	24	-8.288148181320473
34	24	-10.33870910920485
36	24	-8.06222839396432
38	24	-10.194546174758385
40	24	-6.9983333948072275
42	24	-11.462361935916533
44	24	-9.313687057167076
46	24	-10.022636389334743
48	24	-9.721324321052688
50	24	-10.992439848997687
52	24	-9.829030789235913
54	24	-11.387800362732076
56	24	-10.177237193251424
58	24	-10.104147660927131
60	24	-11.656060012206986
62	24	-10.667020508752094
64	24	-10.293131724585777
66	24	-10.647485446285343
68	24	-12.250359959345781
70	24	-11.347710113266071
72	24	-10.800345033141603
74	24	-10.780529401529497
76	24	-11.060850907147428
78	24	-11.686609388892018
80	24	-13.482883951452713
82	24	-12.448868996575166
84	24	-11.852484500718255
86	24	-11.68740999628762
88	24	-11.706294007859391
90	24	-11.843027750006552
92	24	-12.074584831138198
94	24	-12.398902136714048
96	24	-12.835760109554318
98	24	NaN
100	24	NaN
102	24	NaN
104	24	NaN
106	24	NaN
108	24	NaN
110	24	NaN
112	24	NaN
114	24	NaN
116	24	NaN
118	24	NaN
120	24	NaN

-120	22	-11.912865228474272
-118	22	-11.93877966385382
-116	22	-12.12201191569269
-114	22	-12.65760922649565
-112	22	-14.896564027043578
-110	22	-12.212029352195486
-108	22	-11.49877857181472
-106	22	-11.122631893535448
-104	22	-10.964955213601113
-102	22	-11.046327795603172
-100	22	-11.573356600932248
-98	22	-13.063534626381003
-96	22	-11.04776334377735
-94	22	-10.5450206417212
-92	22	-10.55008353233584
-90	22	-11.412543419186195
-88	22	-11.105611197272399
-86	22	-10.223664377234018
-84	22	-10.350625071801554
-82	22	-12.417542353328624
-80	22	-10.040859150165273
-78	22	-10.194579094825531
-76	22	-10.696352957555424
-74	22	-9.713371547590357
-72	22	-12.81932780135115
-70	22	-9.705558980951153
-68	22	-10.069976676591894
-66	22	-9.69435070105411
-64	22	-7.234234143868278
-62	22	-8.301887065259983
-60	22	-8.538447213732022
-58	22	-8.835124107185823
-56	22	-10.85025783695055
-54	22	-10.197660426403077
-52	22	-10.170876983603284
-50	22	-9.768009991226702
-48	22	-10.153862994814418
-46	22	-9.8983939720507
-44	22	-9.506204897063697
-42	22	-9.862574977456548
-40	22	-12.380818642697848
-38	22	-13.38696541249734
-36	22	-11.41699716304988
-34	22	-10.681693002083602
-32	22	-10.746585111591967
-30	22	-11.268070596162408
-28	22	-12.585865884110701
-26	22	-12.701543084169165
-24	22	-12.098362911987904
-22	22	-12.166720148796502
-20	22	-12.545285519942189
-18	22	-13.172676253142003
-16	22	-14.055821342227182
-14	22	-15.25242028174628
-12	22	-16
-10	22	-16
-8	22	-15.25242028174628
-6	22	-14.055821342227182
-4	22	-13.172676253142003
-2	22	-12.545285519942189
0	22	-12.166720148796502
2	22	-12.098362911987904
4	22	-12.701543084169165
6	22	-12.585865884110701
8	22	-11.268070596162408
10	22	-10.746585111591967
12	22	-10.681693002083602
14	22	-11.41699716304988
16	22	-13.38696541249734
18	22	-12.380818642697848
20	22	-9.862574977456548
22	22	-9.506204897063697
24	22	-9.8983939720507
26	22	-10.153862994814418
28	22	-9.768009991226702
30	22	-10.170876983603284
32	22	-10.197660426403077
34	22	-10.85025783695055
36	22	-8.835124107185823
38	22	-8.538447213732022
40	22	-8.301887065259983
42	22	-7.234234143868278
44	22	-9.69435070105411
46	22	-10.069976676591894
48	22	-9.705558980951153
50	22	-12.81932780135115
52	22	-9.713371547590357
54	22	-10.696352957555424
56	22	-10.194579094825531
58	22	-10.040859150165273
60	22	-12.417542353328624
62	22	-10.350625071801554
64	22	-10.223664377234018
66	22	-11.105611197272399
68	22	-11.412543419186195
70	22	-10.55008353233584
72	22	-10.5450206417212
74	22	-11.04776334377735
76	22	-13.063534626381003
78	22	-11.573356600932248
80	22	-11.046327795603172
82	22	-10.964955213601113
84	22	-11.122631893535448
86	22	-11.49877857181472
88	22	-12.212029352195486
90	22	-14.896564027043578
92	22	-12.65760922649565
94	22	-12.12201191569269
96	22	-11.93877966385382
98	22	-11.912865228474272
100	22	NaN
102	22	NaN
104	22	NaN
106	22	NaN
108	22	NaN
110	22	NaN
112	22	NaN
114	22	NaN
116	22	NaN
118	22	NaN
120	22	NaN

-120	20	-13.222582127513638
-118	20	-12.172706704744636
-116	20	-11.649905206962691
-114	20	-11.342180635829397
-112	20	-11.192217099458977
-110	20	-11.208890024634508
-108	20	-11.475836819483831
-106	20	-12.44190518769532
-104	20	-12.189141726894029
-102	20	-11.124405632894774
-100	20	-10.737321497021249
-98	20	-10.720468547455573
-96	20	-11.241172457959946
-94	20	-12.379459990293551
-92	20	-10.67159577136504
-90	20	-10.3405868665421
-88	20	-10.763019084599764
-86	20	-11.634756707786112
-84	20	-10.190371126919144
-82	20	-10.26053661977206
-80	20	-11.839534591621447
-78	20	-9.934359247483261
-76	20	-10.467271696964838
-74	20	-10.121206167507385
-72	20	-10.06007303312253
-70	20	-9.872751453323374
-68	20	-9.706478002758994
-66	20	-9.96152613477654
-64	20	-8.160321660094064
-62	20	-7.239631148875982
-60	20	-9.075471133666195
-58	20	-10.191318022954299
-56	20	-9.223230657853197
-54	20	-8.930658424128158
-52	20	-10.088941245977763
-50	20	-11.491841774948892
-48	20	-9.148219589395032
-46	20	-9.85591843469637
-44	20	-12.456190006435367
-42	20	-9.862574977456548
-40	20	-10.360728122003856
-38	20	-9.87565477309236
-36	20	-10.604881084593467
-34	20	-11.198215839198298
-32	20	-11.818962119004473
-30	20	-16
-28	20	-12.32667034507319
-26	20	-12.065492190197764
-24	20	-12.184372978257446
-22	20	-12.545285398168229
-20	20	-13.10581629055742
-18	20	-13.866489843363576
-16	20	-14.857079952335932
-14	20	-16
-12	20	-16
-10	20	-16
-8	20	-16
-6	20	-16
-4	20	-14.857079952335932
-2	20	-13.866489843363576
0	20	-13.10581629055742
2	20	-12.545285398168229
4	20	-12.184372978257446
6	20	-12.065492190197764
8	20	-12.32667034507319
10	20	-16
12	20	-11.818962119004473
14	20	-11.198215839198298
16	20	-10.604881084593467
18	20	-9.87565477309236
20	20	-10.360728122003856
22	20	-9.862574977456548
24	20	-12.456190006435367
26	20	-9.85591843469637
28	20	-9.148219589395032
30	20	-11.491841774948892
32	20	-10.088941245977763
34	20	-8.930658424128158
36	20	-9.223230657853197
38	20	-10.191318022954299
40	20	-9.075471133666195
42	20	-7.239631148875982
44	20	-8.160321660094064
46	20	-9.96152613477654
48	20	-9.706478002758994
50	20	-9.872751453323374
52	20	-10.06007303312253
54	20	-10.121206167507385
56	20	-10.467271696964838
58	20	-9.934359247483261
60	20	-11.839534591621447
62	20	-10.26053661977206
64	20	-10.190371126919144
66	20	-11.634756707786112
68	20	-10.763019084599764
70	20	-10.3405868665421
72	20	-10.67159577136504
74	20	-12.379459990293551
76	20	-11.241172457959946
78	20	-10.720468547455573
80	20	-10.737321497021249
82	20	-11.124405632894774
84	20	-12.189141726894029
86	20	-12.44190518769532
88	20	-11.475836819483831
90	20	-11.208890024634508
92	20	-11.192217099458977
94	20	-11.342180635829397
96	20	-11.649905206962691
98	20	-12.172706704744636
100	20	-13.222582127513638
102	20	NaN
104	20	NaN
106	20	NaN
108	20	NaN
110	20	NaN
112	20	NaN
114	20	NaN
116	20	NaN
118	20	NaN
120	20	NaN

-120	18	-11.401407437047855
-118	18	-11.48411190629034
-116	18	-11.79127573000892
-114	18	-12.740462262401048
-112	18	-12.63127326252114
-110	18	-11.506052295052289
-108	18	-11.050250674739017
-106	18	-10.887974988958993
-104	18	-11.01049575674544
-102	18	-11.67886616293721
-100	18	-12.339046929408957
-98	18	-10.919374030763203
-96	18	-10.542286074152946
-94	18	-10.683964238792733
-92	18	-12.092068716893987
-90	18	-10.879803254313739
-88	18	-10.267841401313463
-86	18	-10.56131153772165
-84	18	-11.731303473393094
-82	18	-10.116179034804539
-80	18	-10.31787159506482
-78	18	-10.941652583089352
-76	18	-9.86514826563185
-74	18	-11.626500071348442
-72	18	-9.778101863565306
-70	18	-10.475117509862375
-68	18	-10.198174099676237
-66	18	-9.769293999549962
-64	18	-9.710993783976344
-62	18	-6.622919493200582
-60	18	-9.066057532767784
-58	18	-8.471820094636914
-56	18	-8.499923063650678
-54	18	-9.162029252183691
-52	18	-9.897602311231873
-50	18	-8.718194259148127
-48	18	-12.595836434887365
-46	18	-9.475620206181082
-44	18	-9.49124972444566
-42	18	-10.771327847989767
-40	18	-12.380818642697848
-38	18	-9.87565477309236
-36	18	-10.552094167776945
-34	18	-13.162578373380605
-32	18	-11.902520598311044
-30	18	-11.932759276290078
-28	18	-11.97372929822432
-26	18	-12.214563083998543
-24	18	-12.635286935771843
-22	18	-13.172670996170142
-20	18	-13.866489527477663
-18	18	-14.735960891709047
-16	18	-15.82081008421902
-14	18	-16
-12	18	-16
-10	18	-16
-8	18	-16
-6	18	-16
-4	18	-16
-2	18	-15.82081008421902
0	18	-14.735960891709047
2	18	-13.866489527477663
4	18	-13.172670996170142
6	18	-12.635286935771843
8	18	-12.214563083998543
10	18	-11.97372929822432
12	18	-11.932759276290078
14	18	-11.902520598311044
16	18	-13.162578373380605
18	18	-10.552094167776945
20	18	-9.87565477309236
22	18	-12.380818642697848
24	18	-10.771327847989767
26	18	-9.49124972444566
28	18	-9.475620206181082
30	18	-12.595836434887365
32	18	-8.718194259148127
34	18	-9.897602311231873
36	18	-9.162029252183691
38	18	-8.499923063650678
40	18	-8.471820094636914
42	18	-9.066057532767784
44	18	-6.622919493200582
46	18	-9.710993783976344
48	18	-9.769293999549962
50	18	-10.198174099676237
52	18	-10.475117509862375
54	18	-9.778101863565306
56	18	-11.626500071348442
58	18	-9.86514826563185
60	18	-10.941652583089352
62	18	-10.31787159506482
64	18	-10.116179034804539
66	18	-11.731303473393094
68	18	-10.56131153772165
70	18	-10.267841401313463
72	18	-10.879803254313739
74	18	-12.092068716893987
76	18	-10.683964238792733
78	18	-10.542286074152946
80	18	-10.919374030763203
82	18	-12.339046929408957
84	18	-11.67886616293721
86	18	-11.01049575674544
88	18	-10.887974988958993
90	18	-11.050250674739017
92	18	-11.506052295052289
94	18	-12.63127326252114
96	18	-12.740462262401048
98	18	-11.79127573000892
100	18	-11.48411190629034
102	18	-11.401407437047855
104	18	NaN
106	18	NaN
108	18	NaN
110	18	NaN
112	18	NaN
114	18	NaN
116	18	NaN
118	18	NaN
120	18	NaN

-120	16	-12.099713285052875
-118	16	-11.506286921222927
-116	16	-11.205601609732907
-114	16	-11.100758612528441
-112	16	-11.204871129101853
-110	16	-11.665108787060136
-108	16	-14.803201296335924
-106	16	-11.565060159041087
-104	16	-10.91555214686134
-102	16	-10.721646705896895
-100	16	-10.922527022702834
-98	16	-12.121972151866755
-96	16	-11.315128639552587
-94	16	-10.53241225630931
-92	16	-10.481620532181417
-90	16	-11.403588457766476
-88	16	-10.97355147429105
-86	16	-10.213074721336904
-84	16	-10.548041730433885
-82	16	-11.255692347529582
-80	16	-10.023808510256266
-78	16	-10.608672143968269
-76	16	-10.312879229085983
-74	16	-9.953995324835835
-72	16	-10.840388137826968
-70	16	-9.782121758760994
-68	16	-10.08609580800631
-66	16	-9.152935012980336
-64	16	-12.32270660543305
-62	16	-6.647930683056815
-60	16	-7.8908442863024755
-58	16	-8.983612673584313
-56	16	-8.700473135687398
-54	16	-8.732646061646205
-52	16	-9.559008366444726
-50	16	-9.691235419756199
-48	16	-9.90093287536193
-46	16	-10.391252740910838
-44	16	-10.683210565300453
-42	16	-9.44727923914845
-40	16	-10.569078487981542
-38	16	-13.38696541249734
-36	16	-10.604881084593467
-34	16	-13.162578373380605
-32	16	-11.30176460883716
-30	16	-11.713584503534486
-28	16	-12.2785288668908
-26	16	-12.716464261502738
-24	16	-13.289894352512318
-22	16	-14.055094896802784
-20	16	-14.857053944431835
-18	16	-15.820795539868943
-16	16	-16
-14	16	-16
-12	16	-16
-10	16	-16
-8	16	-16
-6	16	-16
-4	16	-16
-2	16	-16
0	16	-16
2	16	-15.820795539868943
4	16	-14.857053944431835
6	16	-14.055094896802784
8	16	-13.289894352512318
10	16	-12.716464261502738
12	16	-12.2785288668908
14	16	-11.713584503534486
16	16	-11.30176460883716
18	16	-13.162578373380605
20	16	-10.604881084593467
22	16	-13.38696541249734
24	16	-10.569078487981542
26	16	-9.44727923914845
28	16	-10.683210565300453
30	16	-10.391252740910838
32	16	-9.90093287536193
34	16	-9.691235419756199
36	16	-9.559008366444726
38	16	-8.732646061646205
40	16	-8.700473135687398
42	16	-8.983612673584313
44	16	-7.8908442863024755
46	16	-6.647930683056815
48	16	-12.32270660543305
50	16	-9.152935012980336
52	16	-10.08609580800631
54	16	-9.782121758760994
56	16	-10.840388137826968
58	16	-9.953995324835835
60	16	-10.312879229085983
62	16	-10.608672143968269
64	16	-10.023808510256266
66	16	-11.255692347529582
68	16	-10.548041730433885
70	16	-10.213074721336904
72	16	-10.97355147429105
74	16	-11.403588457766476
76	16	-10.481620532181417
78	16	-10.53241225630931
80	16	-11.315128639552587
82	16	-12.121972151866755
84	16	-10.922527022702834
86	16	-10.721646705896895
88	16	-10.91555214686134
90	16	-11.565060159041087
92	16	-14.803201296335924
94	16	-11.665108787060136
96	16	-11.204871129101853
98	16	-11.100758612528441
100	16	-11.205601609732907
102	16	-11.506286921222927
104	16	-12.099713285052875
106	16	NaN
108	16	NaN
110	16	NaN
112	16	NaN
114	16	NaN
116	16	NaN
118	16	NaN
120	16	NaN

-120	14	-11.64484743389115
-118	14	-12.39604614383708
-116	14	-13.084981849820508
-114	14	-11.631665691370431
-112	14	-11.124429154814946
-110	14	-10.93487448063593
-108	14	-11.017070552761242
-106	14	-11.542441383045468
-104	14	-13.44411182073115
-102	14	-11.175290300758155
-100	14	-10.677914821259831
-98	14	-10.66834025644404
-96	14	-11.335901385077866
-94	14	-11.737291015739064
-92	14	-10.53403903950442
-90	14	-10.393797634577663
-88	14	-11.2939682083281
-86	14	-10.856455470303471
-84	14	-10.156821007181994
-82	14	-10.726578200292357
-80	14	-10.688429752640657
-78	14	-9.983439069894592
-76	14	-11.68307010346163
-74	14	-9.948702802844242
-72	14	-10.46919518915908
-70	14	-9.906965736871948
-68	14	-10.135305854819144
-66	14	-12.806818531843234
-64	14	-8.387919835019762
-62	14	-7.041241426376884
-60	14	-8.236421649799821
-58	14	-8.115786185979065
-56	14	-8.574744211644193
-54	14	-10.150448461059646
-52	14	-9.970733263687123
-50	14	-9.09276104713074
-48	14	-10.651850138478599
-46	14	-9.260928570253409
-44	14	-10.022902034190956
-42	14	-10.026324741557113
-40	14	-12.246738227105512
-38	14	-9.991631487714937
-36	14	-11.41699716304988
-34	14	-11.198215839198298
-32	14	-11.902520598311044
-30	14	-11.713584503534486
-28	14	-12.568649466336815
-26	14	-13.492108457080391
-24	14	-14.008951004784214
-22	14	-14.784304412324971
-20	14	-16
-18	14	-16
-16	14	-16
-14	14	-16
-12	14	-16
-10	14	-16
-8	14	-16
-6	14	-16
-4	14	-16
-2	14	-16
0	14	-16
2	14	-16
4	14	-16
6	14	-16
8	14	-14.784304412324971
10	14	-14.008951004784214
12	14	-13.492108457080391
14	14	-12.568649466336815
16	14	-11.713584503534486
18	14	-11.902520598311044
20	14	-11.198215839198298
22	14	-11.41699716304988
24	14	-9.991631487714937
26	14	-12.246738227105512
28	14	-10.026324741557113
30	14	-10.022902034190956
32	14	-9.260928570253409
34	14	-10.651850138478599
36	14	-9.09276104713074
38	14	-9.970733263687123
40	14	-10.150448461059646
42	14	-8.574744211644193
44	14	-8.115786185979065
46	14	-8.236421649799821
48	14	-7.041241426376884
50	14	-8.387919835019762
52	14	-12.806818531843234
54	14	-10.135305854819144
56	14	-9.906965736871948
58	14	-10.46919518915908
60	14	-9.948702802844242
62	14	-11.68307010346163
64	14	-9.983439069894592
66	14	-10.688429752640657
68	14	-10.726578200292357
70	14	-10.156821007181994
72	14	-10.856455470303471
74	14	-11.2939682083281
76	14	-10.393797634577663
78	14	-10.53403903950442
80	14	-11.737291015739064
82	14	-11.335901385077866
84	14	-10.66834025644404
86	14	-10.677914821259831
88	14	-11.175290300758155
90	14	-13.44411182073115
92	14	-11.542441383045468
94	14	-11.017070552761242
96	14	-10.93487448063593
98	14	-11.124429154814946
100	14	-11.631665691370431
102	14	-13.084981849820508
104	14	-12.39604614383708
106	14	-11.64484743389115
108	14	NaN
110	14	NaN
112	14	NaN
114	14	NaN
116	14	NaN
118	14	NaN
120	14	NaN

-120	12	-11.184528628489986
-118	12	-11.160378208320038
-116	12	-11.360987794829628
-114	12	-12.022005918362362
-112	12	-13.133178726522235
-110	12	-11.44718597247375
-108	12	-10.947356539525876
-106	12	-10.821685226257669
-104	12	-11.064454934157093
-102	12	-12.290874444104698
-100	12	-11.485427853349899
-98	12	-10.683486465508244
-96	12	-10.554198983955986
-94	12	-11.090582134262103
-92	12	-11.910594476683883
-90	12	-10.49340433262996
-88	12	-10.373087097831759
-86	12	-11.600730615154939
-84	12	-10.578548277708178
-82	12	-10.116477027039192
-80	12	-11.257094190422324
-78	12	-10.287977372808292
-76	12	-10.143033029690692
-74	12	-10.940372500979707
-72	12	-9.764927819875783
-70	12	-12.405295547468885
-68	12	-10.07988121566041
-66	12	-9.62218804598705
-64	12	-7.930083886769406
-62	12	-6.431558353068506
-60	12	-6.011644691862093
-58	12	-7.822736697745516
-56	12	-9.76367057599403
-54	12	-11.284601431861507
-52	12	-10.258378146403158
-50	12	-10.656797376163412
-48	12	-11.458806482037115
-46	12	-11.739636512653501
-44	12	-11.949403594673567
-42	12	-10.082015497093153
-40	12	-9.932330168100926
-38	12	-10.198380325537507
-36	12	-10.748844812629445
-34	12	-10.681693002083602
-32	12	-11.818962119004473
-30	12	-11.932759276290078
-28	12	-12.2785288668908
-26	12	-13.492108457080391
-24	12	-14.51446509039969
-22	12	-14.640717199774533
-20	12	-15.190329072868327
-18	12	-16
-16	12	-16
-14	12	-16
-12	12	-16
-10	12	-16
-8	12	-16
-6	12	-16
-4	12	-16
-2	12	-16
0	12	-16
2	12	-16
4	12	-16
6	12	-16
8	12	-15.190329072868327
10	12	-14.640717199774533
12	12	-14.51446509039969
14	12	-13.492108457080391
16	12	-12.2785288668908
18	12	-11.932759276290078
20	12	-11.818962119004473
22	12	-10.681693002083602
24	12	-10.748844812629445
26	12	-10.198380325537507
28	12	-9.932330168100926
30	12	-10.082015497093153
32	12	-11.949403594673567
34	12	-11.739636512653501
36	12	-11.458806482037115
38	12	-10.656797376163412
40	12	-10.258378146403158
42	12	-11.284601431861507
44	12	-9.76367057599403
46	12	-7.822736697745516
48	12	-6.011644691862093
50	12	-6.431558353068506
52	12	-7.930083886769406
54	12	-9.62218804598705
56	12	-10.07988121566041
58	12	-12.405295547468885
60	12	-9.764927819875783
62	12	-10.940372500979707
64	12	-10.143033029690692
66	12	-10.287977372808292
68	12	-11.257094190422324
70	12	-10.116477027039192
72	12	-10.578548277708178
74	12	-11.600730615154939
76	12	-10.373087097831759
78	12	-10.49340433262996
80	12	-11.910594476683883
82	12	-11.090582134262103
84	12	-10.554198983955986
86	12	-10.683486465508244
88	12	-11.485427853349899
90	12	-12.290874444104698
92	12	-11.064454934157093
94	12	-10.821685226257669
96	12	-10.947356539525876
98	12	-11.44718597247375
100	12	-13.133178726522235
102	12	-12.022005918362362
104	12	-11.360987794829628
106	12	-11.160378208320038
108	12	-11.184528628489986
110	12	NaN
112	12	NaN
114	12	NaN
116	12	NaN
118	12	NaN
120	12	NaN

-120	10	-11.829185181829478
-118	10	-11.29298493313358
-116	10	-11.066755646170545
-114	10	-11.073746912839201
-112	10	-11.384588252802839
-110	10	-12.592275208960723
-108	10	-11.891720052053333
-106	10	-11.015538740996094
-104	10	-10.739591339479977
-102	10	-10.856086501684848
-100	10	-11.691555080817887
-98	10	-11.725738262294366
-96	10	-10.687016440469057
-94	10	-10.52419662594853
-92	10	-11.132530718172104
-90	10	-11.51364691143984
-88	10	-10.358825422641852
-86	10	-10.364300231132857
-84	10	-12.528359968810735
-82	10	-10.38153671290059
-80	10	-10.272009281337803
-78	10	-11.904038431495044
-76	10	-9.913317068491539
-74	10	-10.393033443459638
-72	10	-10.373427830824076
-70	10	-10.536392420154987
-68	10	-9.657517564007582
-66	10	-9.276554699588022
-64	10	-8.973058349151035
-62	10	-6.544441354723973
-60	10	-3.13010428490251
-58	10	-6.577269812885816
-56	10	-8.593027298175091
-54	10	-9.240994564909185
-52	10	-10.129006257909042
-50	10	-9.367330721591424
-48	10	-9.725971198043931
-46	10	-9.51325899350358
-44	10	-9.728174824624663
-42	10	-9.787143337190594
-40	10	-10.778045005918107
-38	10	-10.853971951240924
-36	10	-10.005503588990152
-34	10	-11.959029353875644
-32	10	-10.746585111591967
-30	10	-16
-28	10	-11.97372929822432
-26	10	-12.716464261502738
-24	10	-14.008951004784214
-22	10	-14.640717199774533
-20	10	-14.566450458977702
-18	10	-14.946058122541313
-16	10	-15.460051178347317
-14	10	-15.538889763268951
-12	10	-15.601210795829232
-10	10	-15.64827714640976
-8	10	-15.679844027472003
-6	10	-15.69568765754393
-4	10	-15.69568765754393
-2	10	-15.679844027472003
0	10	-15.64827714640976
2	10	-15.601210795829232
4	10	-15.538889763268951
6	10	-15.460051178347317
8	10	-14.946058122541313
10	10	-14.566450458977702
12	10	-14.640717199774533
14	10	-14.008951004784214
16	10	-12.716464261502738
18	10	-11.97372929822432
20	10	-16
22	10	-10.746585111591967
24	10	-11.959029353875644
26	10	-10.005503588990152
28	10	-10.853971951240924
30	10	-10.778045005918107
32	10	-9.787143337190594
34	10	-9.728174824624663
36	10	-9.51325899350358
38	10	-9.725971198043931
40	10	-9.367330721591424
42	10	-10.129006257909042
44	10	-9.240994564909185
46	10	-8.593027298175091
48	10	-6.577269812885816
50	10	-3.13010428490251
52	10	-6.544441354723973
54	10	-8.973058349151035
56	10	-9.276554699588022
58	10	-9.657517564007582
60	10	-10.536392420154987
62	10	-10.373427830824076
64	10	-10.393033443459638
66	10	-9.913317068491539
68	10	-11.904038431495044
70	10	-10.272009281337803
72	10	-10.38153671290059
74	10	-12.528359968810735
76	10	-10.364300231132857
78	10	-10.358825422641852
80	10	-11.51364691143984
82	10	-11.132530718172104
84	10	-10.52419662594853
86	10	-10.687016440469057
88	10	-11.725738262294366
90	10	-11.691555080817887
92	10	-10.856086501684848
94	10	-10.739591339479977
96	10	-11.015538740996094
98	10	-11.891720052053333
100	10	-12.592275208960723
102	10	-11.384588252802839
104	10	-11.073746912839201
106	10	-11.066755646170545
108	10	-11.29298493313358
110	10	-11.829185181829478
112	10	NaN
114	10	NaN
116	10	NaN
118	10	NaN
120	10	NaN

-120	8	-12.76281604596648
-118	8	-12.46697544609316
-116	8	-11.446709612283959
-114	8	-11.046460136593854
-112	8	-10.933886292835485
-110	8	-11.104170891071517
-108	8	-11.82102235600098
-106	8	-12.48761400740094
-104	8	-11.109189837325154
-102	8	-10.738198683988266
-100	8	-10.828639590822076
-98	8	-11.733093279424962
-96	8	-11.504057312355169
-94	8	-10.566000524520923
-92	8	-10.464679678446482
-90	8	-11.25615052274161
-88	8	-11.156353611621734
-86	8	-10.294180786287201
-84	8	-10.557505525206281
-82	8	-11.681071450302936
-80	8	-10.179172245349806
-78	8	-10.641067740828653
-76	8	-10.46762806272079
-74	8	-9.820038112027852
-72	8	-11.69796426733987
-70	8	-10.11590954182542
-68	8	-11.890141144859108
-66	8	-9.675326080367316
-64	8	-9.836735407073721
-62	8	-7.762468579431244
-60	8	-6.070107036615431
-58	8	-6.389922932788171
-56	8	-7.912926804167706
-54	8	-11.072289250812137
-52	8	-9.662351697134092
-50	8	-11.263604266038366
-48	8	-11.884527588169632
-46	8	-12.339048104726881
-44	8	-11.828040077784411
-42	8	-10.67067171868738
-40	8	-9.959721121531892
-38	8	-9.85212419935896
-36	8	-10.65903135562298
-34	8	-10.515549075882683
-32	8	-10.718943051515499
-30	8	-11.268070596162408
-28	8	-12.32667034507319
-26	8	-12.214563083998543
-24	8	-13.289894352512318
-22	8	-14.784304412324971
-20	8	-15.190329072868327
-18	8	-14.946058122541313
-16	8	-15.416780467716888
-14	8	-16
-12	8	-16
-10	8	-16
-8	8	-16
-6	8	-16
-4	8	-16
-2	8	-16
0	8	-16
2	8	-16
4	8	-16
6	8	-16
8	8	-15.416780467716888
10	8	-14.946058122541313
12	8	-15.190329072868327
14	8	-14.784304412324971
16	8	-13.289894352512318
18	8	-12.214563083998543
20	8	-12.32667034507319
22	8	-11.268070596162408
24	8	-10.718943051515499
26	8	-10.515549075882683
28	8	-10.65903135562298
30	8	-9.85212419935896
32	8	-9.959721121531892
34	8	-10.67067171868738
36	8	-11.828040077784411
38	8	-12.339048104726881
40	8	-11.884527588169632
42	8	-11.263604266038366
44	8	-9.662351697134092
46	8	-11.072289250812137
48	8	-7.912926804167706
50	8	-6.389922932788171
52	8	-6.070107036615431
54	8	-7.762468579431244
56	8	-9.836735407073721
58	8	-9.675326080367316
60	8	-11.890141144859108
62	8	-10.11590954182542
64	8	-11.69796426733987
66	8	-9.820038112027852
68	8	-10.46762806272079
70	8	-10.641067740828653
72	8	-10.179172245349806
74	8	-11.681071450302936
76	8	-10.557505525206281
78	8	-10.294180786287201
80	8	-11.156353611621734
82	8	-11.25615052274161
84	8	-10.464679678446482
86	8	-10.566000524520923
88	8	-11.504057312355169
90	8	-11.733093279424962
92	8	-10.828639590822076
94	8	-10.738198683988266
96	8	-11.109189837325154
98	8	-12.48761400740094
100	8	-11.82102235600098
102	8	-11.104170891071517
104	8	-10.933886292835485
106	8	-11.046460136593854
108	8	-11.446709612283959
110	8	-12.46697544609316
112	8	-12.76281604596648
114	8	NaN
116	8	NaN
118	8	NaN
120	8	NaN

-120	6	-11.415026341069272
-118	6	-12.053156234183833
-116	6	-13.471496426991347
-114	6	-11.58385144774145
-112	6	-11.048631820981532
-110	6	-10.871333176556908
-108	6	-10.991548023316895
-106	6	-11.612886042589615
-104	6	-12.814342111237972
-102	6	-11.138865582806943
-100	6	-10.76853694199777
-98	6	-10.946163098351313
-96	6	-12.633133086901225
-94	6	-10.980640545557087
-92	6	-10.330291086900973
-90	6	-10.34221883638446
-88	6	-11.290379923513647
-86	6	-11.100476935644034
-84	6	-10.50522011274251
-82	6	-11.778851896453414
-80	6	-10.361955941381225
-78	6	-9.93519616133185
-76	6	-11.277303663065657
-74	6	-10.055324611657689
-72	6	-10.013246401264869
-70	6	-11.847220643619695
-68	6	-14.018863263895268
-66	6	-9.148429534582798
-64	6	-8.859193329483002
-62	6	-9.401242510895006
-60	6	-9.99016454902511
-58	6	-6.7763899610185065
-56	6	-8.689562193535478
-54	6	-9.567298945623303
-52	6	-10.020334583945344
-50	6	-9.748919140363608
-48	6	-9.576954580609408
-46	6	-9.597236810656316
-44	6	-9.618846517663037
-42	6	-9.70907429651596
-40	6	-10.001510791177852
-38	6	-11.31563947512185
-36	6	-10.416659782763064
-34	6	-10.049756834407194
-32	6	-14.390638978888616
-30	6	-10.655251957886437
-28	6	-12.585865884110701
-26	6	-12.065492190197764
-24	6	-12.635286935771843
-22	6	-14.055094896802784
-20	6	-16
-18	6	-16
-16	6	-15.460051178347317
-14	6	-16
-12	6	-16
-10	6	-16
-8	6	-16
-6	6	-16
-4	6	-16
-2	6	-16
0	6	-16
2	6	-16
4	6	-16
6	6	-16
8	6	-16
10	6	-15.460051178347317
12	6	-16
14	6	-16
16	6	-14.055094896802784
18	6	-12.635286935771843
20	6	-12.065492190197764
22	6	-12.585865884110701
24	6	-10.655251957886437
26	6	-14.390638978888616
28	6	-10.049756834407194
30	6	-10.416659782763064
32	6	-11.31563947512185
34	6	-10.001510791177852
36	6	-9.70907429651596
38	6	-9.618846517663037
40	6	-9.597236810656316
42	6	-9.576954580609408
44	6	-9.748919140363608
46	6	-10.020334583945344
48	6	-9.567298945623303
50	6	-8.689562193535478
52	6	-6.7763899610185065
54	6	-9.99016454902511
56	6	-9.401242510895006
58	6	-8.859193329483002
60	6	-9.148429534582798
62	6	-14.018863263895268
64	6	-11.847220643619695
66	6	-10.013246401264869
68	6	-10.055324611657689
70	6	-11.277303663065657
72	6	-9.93519616133185
74	6	-10.361955941381225
76	6	-11.778851896453414
78	6	-10.50522011274251
80	6	-11.100476935644034
82	6	-11.290379923513647
84	6	-10.34221883638446
86	6	-10.330291086900973
88	6	-10.980640545557087
90	6	-12.633133086901225
92	6	-10.946163098351313
94	6	-10.76853694199777
96	6	-11.138865582806943
98	6	-12.814342111237972
100	6	-11.612886042589615
102	6	-10.991548023316895
104	6	-10.871333176556908
106	6	-11.048631820981532
108	6	-11.58385144774145
110	6	-13.471496426991347
112	6	-12.053156234183833
114	6	-11.415026341069272
116	6	NaN
118	6	NaN
120	6	NaN

-120	4	-10.992423030555525
-118	4	-11.128302651056387
-116	4	-11.563261797685561
-114	4	-13.138844754587483
-112	4	-11.96222643297432
-110	4	-11.230463646311927
-108	4	-11.0310307004485
-106	4	-11.228043239791235
-104	4	-12.343256630043275
-102	4	-11.691040038211614
-100	4	-10.814099590701044
-98	4	-10.602578389561286
-96	4	-10.923754708628044
-94	4	-16
-92	4	-10.716657609602759
-90	4	-10.23564214244985
-88	4	-10.393476638386716
-86	4	-11.776394692622985
-84	4	-11.09859258793723
-82	4	-11.264928177537008
-80	4	-10.6901687269365
-78	4	-9.660319711439948
-76	4	-9.66257522084422
-74	4	-11.189602582981188
-72	4	-10.613833521819648
-70	4	-12.271138300255718
-68	4	-10.210324879930827
-66	4	-9.99317189475854
-64	4	-8.655907485563645
-62	4	-8.788917585206436
-60	4	-10.597837582889364
-58	4	-6.673876472121564
-56	4	-9.6241409427803
-54	4	-9.136420418277838
-52	4	-9.861947384551854
-50	4	-9.913736281757547
-48	4	-10.540663627005852
-46	4	-11.527074928190373
-44	4	-11.996775122508533
-42	4	-11.175471764878024
-40	4	-10.353812602272871
-38	4	-9.889787069087127
-36	4	-9.87392586235194
-34	4	-11.031900114414748
-32	4	-10.382313936743088
-30	4	-10.823664448032869
-28	4	-11.08387393320545
-26	4	-12.701543084169165
-24	4	-12.184372978257446
-22	4	-13.172670996170142
-20	4	-14.857053944431835
-18	4	-16
-16	4	-16
-14	4	-15.538889763268951
-12	4	-16
-10	4	-16
-8	4	-16
-6	4	-16
-4	4	-16
-2	4	-16
0	4	-16
2	4	-16
4	4	-16
6	4	-16
8	4	-16
10	4	-15.538889763268951
12	4	-16
14	4	-16
16	4	-14.857053944431835
18	4	-13.172670996170142
20	4	-12.184372978257446
22	4	-12.701543084169165
24	4	-11.08387393320545
26	4	-10.823664448032869
28	4	-10.382313936743088
30	4	-11.031900114414748
32	4	-9.87392586235194
34	4	-9.889787069087127
36	4	-10.353812602272871
38	4	-11.175471764878024
40	4	-11.996775122508533
42	4	-11.527074928190373
44	4	-10.540663627005852
46	4	-9.913736281757547
48	4	-9.861947384551854
50	4	-9.136420418277838
52	4	-9.6241409427803
54	4	-6.673876472121564
56	4	-10.597837582889364
58	4	-8.788917585206436
60	4	-8.655907485563645
62	4	-9.99317189475854
64	4	-10.210324879930827
66	4	-12.271138300255718
68	4	-10.613833521819648
70	4	-11.189602582981188
72	4	-9.66257522084422
74	4	-9.660319711439948
76	4	-10.6901687269365
78	4	-11.264928177537008
80	4	-11.09859258793723
82	4	-11.776394692622985
84	4	-10.393476638386716
86	4	-10.23564214244985
88	4	-10.716657609602759
90	4	-16
92	4	-10.923754708628044
94	4	-10.602578389561286
96	4	-10.814099590701044
98	4	-11.691040038211614
100	4	-12.343256630043275
102	4	-11.228043239791235
104	4	-11.0310307004485
106	4	-11.230463646311927
108	4	-11.96222643297432
110	4	-13.138844754587483
112	4	-11.563261797685561
114	4	-11.128302651056387
116	4	-10.992423030555525
118	4	NaN
120	4	NaN

-120	2	-10.896003645416686
-118	2	-10.848462605519442
-116	2	-10.973718891839692
-114	2	-11.356485851725141
-112	2	-12.431001101138728
-110	2	-12.408078848243235
-108	2	-11.515488405694684
-106	2	-11.411737647238514
-104	2	-12.071424540465308
-102	2	-12.09254812341055
-100	2	-10.838428450664201
-98	2	-10.393631161651138
-96	2	-10.340466960018354
-94	2	-10.763568008397153
-92	2	-16
-90	2	-10.760002601441599
-88	2	-10.442957450424451
-86	2	-11.005941257391905
-84	2	-11.740663397731723
-82	2	-10.790785094131754
-80	2	-14.14422821732742
-78	2	-9.919528688503208
-76	2	-9.402772890135402
-74	2	-9.683900672750955
-72	2	-11.22686556405396
-70	2	-11.440766315123723
-68	2	-9.712569301657666
-66	2	-10.081138473627004
-64	2	-9.18680286074695
-62	2	-8.432979599520905
-60	2	-8.429424508019364
-58	2	-9.3051168346171
-56	2	-7.485830955006258
-54	2	-14.109887269219298
-52	2	-10.1226833064365
-50	2	-10.021892472505359
-48	2	-9.770010621804296
-46	2	-9.609929603631095
-44	2	-9.607488841263917
-42	2	-9.639572238979875
-40	2	-9.747977394211981
-38	2	-10.103614951349483
-36	2	-11.93102628614458
-34	2	-10.293420048570363
-32	2	-10.074430893949641
-30	2	-12.739346473771965
-28	2	-10.64218658478849
-26	2	-12.225683361247926
-24	2	-12.098362911987904
-22	2	-12.545285398168229
-20	2	-13.866489527477663
-18	2	-15.820795539868943
-16	2	-16
-14	2	-16
-12	2	-15.601210795829232
-10	2	-16
-8	2	-16
-6	2	-16
-4	2	-16
-2	2	-16
0	2	-16
2	2	-16
4	2	-16
6	2	-16
8	2	-16
10	2	-15.601210795829232
12	2	-16
14	2	-16
16	2	-15.820795539868943
18	2	-13.866489527477663
20	2	-12.545285398168229
22	2	-12.098362911987904
24	2	-12.225683361247926
26	2	-10.64218658478849
28	2	-12.739346473771965
30	2	-10.074430893949641
32	2	-10.293420048570363
34	2	-11.93102628614458
36	2	-10.103614951349483
38	2	-9.747977394211981
40	2	-9.639572238979875
42	2	-9.607488841263917
44	2	-9.609929603631095
46	2	-9.770010621804296
48	2	-10.021892472505359
50	2	-10.1226833064365
52	2	-14.109887269219298
54	2	-7.485830955006258
56	2	-9.3051168346171
58	2	-8.429424508019364
60	2	-8.432979599520905
62	2	-9.18680286074695
64	2	-10.081138473627004
66	2	-9.712569301657666
68	2	-11.440766315123723
70	2	-11.22686556405396
72	2	-9.683900672750955
74	2	-9.402772890135402
76	2	-9.919528688503208
78	2	-14.14422821732742
80	2	-10.790785094131754
82	2	-11.740663397731723
84	2	-11.005941257391905
86	2	-10.442957450424451
88	2	-10.760002601441599
90	2	-16
92	2	-10.763568008397153
94	2	-10.340466960018354
96	2	-10.393631161651138
98	2	-10.838428450664201
100	2	-12.09254812341055
102	2	-12.071424540465308
104	2	-11.411737647238514
106	2	-11.515488405694684
108	2	-12.408078848243235
110	2	-12.431001101138728
112	2	-11.356485851725141
114	2	-10.973718891839692
116	2	-10.848462605519442
118	2	-10.896003645416686
120	2	NaN

-120	0	-10.997771553912028
-118	0	-10.841778218142599
-116	0	-10.845839180563344
-114	0	-11.037810315315504
-112	0	-11.541263613009525
-110	0	-13.258658744922624
-108	0	-12.0964798383363
-106	0	-11.564552038914849
-104	0	-11.785602849468317
-102	0	-13.853882203157479
-100	0	-11.13705567981997
-98	0	-10.461707494901793
-96	0	-10.214004088184215
-94	0	-10.31713098704915
-92	0	-10.995640128998042
-90	0	-12.03588907242374
-88	0	-10.702061237362857
-86	0	-10.771133925102209
-84	0	-14.132361430757731
-82	0	-10.758259664783996
-80	0	-10.903506868014508
-78	0	-10.780172161423888
-76	0	-9.559032336575227
-74	0	-9.40473448142602
-72	0	-10.057211476181978
-70	0	-11.411747187903963
-68	0	-9.99818103175129
-66	0	-9.41835704123288
-64	0	-11.681695535171011
-62	0	-8.72565790195418
-60	0	-8.49308389191697
-58	0	-8.584680172635045
-56	0	-6.6682546493861
-54	0	-12.193222287919896
-52	0	-9.770567183395737
-50	0	-9.748722539008904
-48	0	-9.817215301465415
-46	0	-10.478497685362957
-44	0	-11.30910829236896
-42	0	-11.646232618536528
-40	0	-10.998351511318498
-38	0	-10.283499075442295
-36	0	-9.867166591888452
-34	0	-9.890784972964221
-32	0	-11.188908927953312
-30	0	-10.342219108428495
-28	0	-10.873866679183688
-26	0	-11.037717128666989
-24	0	-12.858113120994986
-22	0	-12.166720148796502
-20	0	-13.10581629055742
-18	0	-14.735960891709047
-16	0	-16
-14	0	-16
-12	0	-16
-10	0	-15.64827714640976
-8	0	-16
-6	0	-16
-4	0	-16
-2	0	-16
0	0	NaN
2	0	-16
4	0	-16
6	0	-16
8	0	-16
10	0	-15.64827714640976
12	0	-16
14	0	-16
16	0	-16
18	0	-14.735960891709047
20	0	-13.10581629055742
22	0	-12.166720148796502
24	0	-12.858113120994986
26	0	-11.037717128666989
28	0	-10.873866679183688
30	0	-10.342219108428495
32	0	-11.188908927953312
34	0	-9.890784972964221
36	0	-9.867166591888452
38	0	-10.283499075442295
40	0	-10.998351511318498
42	0	-11.646232618536528
44	0	-11.30910829236896
46	0	-10.478497685362957
48	0	-9.817215301465415
50	0	-9.748722539008904
52	0	-9.770567183395737
54	0	-12.193222287919896
56	0	-6.6682546493861
58	0	-8.584680172635045
60	0	-8.49308389191697
62	0	-8.72565790195418
64	0	-11.681695535171011
66	0	-9.41835704123288
68	0	-9.99818103175129
70	0	-11.411747187903963
72	0	-10.057211476181978
74	0	-9.40473448142602
76	0	-9.559032336575227
78	0	-10.780172161423888
80	0	-10.903506868014508
82	0	-10.758259664783996
84	0	-14.132361430757731
86	0	-10.771133925102209
88	0	-10.702061237362857
90	0	-12.03588907242374
92	0	-10.995640128998042
94	0	-10.31713098704915
96	0	-10.214004088184215
98	0	-10.461707494901793
100	0	-11.13705567981997
102	0	-13.853882203157479
104	0	-11.785602849468317
106	0	-11.564552038914849
108	0	-12.0964798383363
110	0	-13.258658744922624
112	0	-11.541263613009525
114	0	-11.037810315315504
116	0	-10.845839180563344
118	0	-10.841778218142599
120	0	-10.997771553912028

-120	-2	NaN
-118	-2	-10.896003644889971
-116	-2	-10.848462605075941
-114	-2	-10.973718891412359
-112	-2	-11.356485851228694
-110	-2	-12.431001100153543
-108	-2	-12.408078848618386
-106	-2	-11.51548840552675
-104	-2	-11.411737646685207
-102	-2	-12.071424538280652
-100	-2	-12.092548127323747
-98	-2	-10.838428452509945
-96	-2	-10.393631163563574
-94	-2	-10.340466962940004
-92	-2	-10.763568015643001
-90	-2	-16
-88	-2	-10.760002581306548
-86	-2	-10.44295742495047
-84	-2	-11.005941177046134
-82	-2	-11.740663710606837
-80	-2	-10.79078533062771
-78	-2	-14.144214287138446
-76	-2	-9.919528242466981
-74	-2	-9.402772265385533
-72	-2	-9.683898567113701
-70	-2	-11.226838280725035
-68	-2	-11.440667249915975
-66	-2	-9.71252887144291
-64	-2	-10.081779102120496
-62	-2	-9.16164903710032
-60	-2	-8.44028460677908
-58	-2	-8.525696126509544
-56	-2	-9.541470367521624
-54	-2	-7.495203005581787
-52	-2	-10.905020834396526
-50	-2	-10.811701234786225
-48	-2	-10.058177521915521
-46	-2	-9.81657469563994
-44	-2	-9.609530074460935
-42	-2	-9.607452443874786
-40	-2	-9.639588595741818
-38	-2	-9.74797117649797
-36	-2	-10.103618155185966
-34	-2	-11.931018456743198
-32	-2	-10.293419400241968
-30	-2	-10.07443113195231
-28	-2	-12.73934813462049
-26	-2	-10.642186480349434
-24	-2	-12.225683088453168
-22	-2	-12.098363046069975
-20	-2	-12.545285519942189
-18	-2	-13.866489843363576
-16	-2	-15.82081008421902
-14	-2	-16
-12	-2	-16
-10	-2	-16
-8	-2	-15.679844027472003
-6	-2	-16
-4	-2	-16
-2	-2	-16
0	-2	-16
2	-2	-16
4	-2	-16
6	-2	-16
8	-2	-16
10	-2	-15.679844027472003
12	-2	-16
14	-2	-16
16	-2	-16
18	-2	-15.82081008421902
20	-2	-13.866489843363576
22	-2	-12.545285519942189
24	-2	-12.098363046069975
26	-2	-12.225683088453168
28	-2	-10.642186480349434
30	-2	-12.73934813462049
32	-2	-10.07443113195231
34	-2	-10.293419400241968
36	-2	-11.931018456743198
38	-2	-10.103618155185966
40	-2	-9.74797117649797
42	-2	-9.639588595741818
44	-2	-9.607452443874786
46	-2	-9.609530074460935
48	-2	-9.81657469563994
50	-2	-10.058177521915521
52	-2	-10.811701234786225
54	-2	-10.905020834396526
56	-2	-7.495203005581787
58	-2	-9.541470367521624
60	-2	-8.525696126509544
62	-2	-8.44028460677908
64	-2	-9.16164903710032
66	-2	-10.081779102120496
68	-2	-9.71252887144291
70	-2	-11.440667249915975
72	-2	-11.226838280725035
74	-2	-9.683898567113701
76	-2	-9.402772265385533
78	-2	-9.919528242466981
80	-2	-14.144214287138446
82	-2	-10.79078533062771
84	-2	-11.740663710606837
86	-2	-11.005941177046134
88	-2	-10.44295742495047
90	-2	-10.760002581306548
92	-2	-16
94	-2	-10.763568015643001
96	-2	-10.340466962940004
98	-2	-10.393631163563574
100	-2	-10.838428452509945
102	-2	-12.092548127323747
104	-2	-12.071424538280652
106	-2	-11.411737646685207
108	-2	-11.51548840552675
110	-2	-12.408078848618386
112	-2	-12.431001100153543
114	-2	-11.356485851228694
116	-2	-10.973718891412359
118	-2	-10.848462605075941
120	-2	-10.896003644889971

-120	-4	NaN
-118	-4	NaN
-116	-4	-10.99242302234026
-114	-4	-11.128302638795194
-112	-4	-11.563261773063513
-110	-4	-13.138844599772911
-108	-4	-11.96222649526429
-106	-4	-11.230463685619842
-104	-4	-11.031030742983264
-102	-4	-11.228043308796574
-100	-4	-12.343256913274677
-98	-4	-11.691039837391992
-96	-4	-10.81409947548269
-94	-4	-10.602578259074855
-92	-4	-10.923754452739496
-90	-4	-16
-88	-4	-10.716658055123723
-86	-4	-10.235642559112007
-84	-4	-10.393477395993443
-82	-4	-11.776399523195053
-80	-4	-11.098588529873073
-78	-4	-11.264919930770386
-76	-4	-10.690177089081697
-74	-4	-9.660325390074453
-72	-4	-9.66258676808128
-70	-4	-11.189719072513709
-68	-4	-10.61367731065355
-66	-4	-12.273173978691942
-64	-4	-10.210456891810965
-62	-4	-10.032640716629603
-60	-4	-8.676510076626908
-58	-4	-8.68589980342648
-56	-4	-9.384843086371205
-54	-4	-6.719371454860433
-52	-4	-11.516424718162797
-50	-4	-9.92908584662885
-48	-4	-9.586753521588077
-46	-4	-9.844613563935923
-44	-4	-10.60991618877449
-42	-4	-11.527566363321002
-40	-4	-11.995230693351072
-38	-4	-11.175745747119855
-36	-4	-10.353762104177385
-34	-4	-9.889801562289778
-32	-4	-9.873918831141017
-30	-4	-11.031911884438886
-28	-4	-10.38231734922767
-26	-4	-10.823661363999229
-24	-4	-11.08387151425099
-22	-4	-12.701550714837555
-20	-4	-12.184375912845566
-18	-4	-13.172676253142003
-16	-4	-14.857079952335932
-14	-4	-16
-12	-4	-16
-10	-4	-16
-8	-4	-16
-6	-4	-15.69568765754393
-4	-4	-16
-2	-4	-16
0	-4	-16
2	-4	-16
4	-4	-16
6	-4	-16
8	-4	-16
10	-4	-15.69568765754393
12	-4	-16
14	-4	-16
16	-4	-16
18	-4	-16
20	-4	-14.857079952335932
22	-4	-13.172676253142003
24	-4	-12.184375912845566
26	-4	-12.701550714837555
28	-4	-11.08387151425099
30	-4	-10.823661363999229
32	-4	-10.38231734922767
34	-4	-11.031911884438886
36	-4	-9.873918831141017
38	-4	-9.889801562289778
40	-4	-10.353762104177385
42	-4	-11.175745747119855
44	-4	-11.995230693351072
46	-4	-11.527566363321002
48	-4	-10.60991618877449
50	-4	-9.844613563935923
52	-4	-9.586753521588077
54	-4	-9.92908584662885
56	-4	-11.516424718162797
58	-4	-6.719371454860433
60	-4	-9.384843086371205
62	-4	-8.68589980342648
64	-4	-8.676510076626908
66	-4	-10.032640716629603
68	-4	-10.210456891810965
70	-4	-12.273173978691942
72	-4	-10.61367731065355
74	-4	-11.189719072513709
76	-4	-9.66258676808128
78	-4	-9.660325390074453
80	-4	-10.690177089081697
82	-4	-11.264919930770386
84	-4	-11.098588529873073
86	-4	-11.776399523195053
88	-4	-10.393477395993443
90	-4	-10.235642559112007
92	-4	-10.716658055123723
94	-4	-16
96	-4	-10.923754452739496
98	-4	-10.602578259074855
100	-4	-10.81409947548269
102	-4	-11.691039837391992
104	-4	-12.343256913274677
106	-4	-11.228043308796574
108	-4	-11.031030742983264
110	-4	-11.230463685619842
112	-4	-11.96222649526429
114	-4	-13.138844599772911
116	-4	-11.563261773063513
118	-4	-11.128302638795194
120	-4	-10.99242302234026

-120	-6	NaN
-118	-6	NaN
-116	-6	NaN
-114	-6	-11.415029655398627
-112	-6	-12.053163623554429
-110	-6	-13.471460279985804
-108	-6	-11.583844925800074
-106	-6	-11.048627241544859
-104	-6	-10.871328545419646
-102	-6	-10.991541669923919
-100	-6	-11.612871539613984
-98	-6	-12.814401769034507
-96	-6	-11.13887953212397
-94	-6	-10.768549097995127
-92	-6	-10.946181632412442
-90	-6	-12.633262551588865
-88	-6	-10.98060803412427
-86	-6	-10.33026849488494
-84	-6	-10.342187855683015
-82	-6	-11.29026941402738
-80	-6	-11.100606148245873
-78	-6	-10.505323474195391
-76	-6	-11.779404275836011
-74	-6	-10.361748566164453
-72	-6	-9.934977478890376
-70	-6	-11.275881031690943
-68	-6	-10.05608467784613
-66	-6	-10.01466715393699
-64	-6	-11.830174268836084
-62	-6	-13.23311072125624
-60	-6	-9.129660952812037
-58	-6	-8.88387715938569
-56	-6	-10.540116886516225
-54	-6	-8.772984568838433
-52	-6	-7.091176466590756
-50	-6	-10.34133407227914
-48	-6	-11.186580560135427
-46	-6	-10.1013947743273
-44	-6	-9.784215708767631
-42	-6	-9.562875499872703
-40	-6	-9.595426852414203
-38	-6	-9.619804040827729
-36	-6	-9.708536966125443
-34	-6	-10.001908455243791
-32	-6	-11.314769742121165
-30	-6	-10.416440565428006
-28	-6	-10.049854975198535
-26	-6	-14.385606640182383
-24	-6	-10.655168829748568
-22	-6	-12.585459486105137
-20	-6	-12.06566769450505
-18	-6	-12.63551733332992
-16	-6	-14.055821342227182
-14	-6	-16
-12	-6	-16
-10	-6	-16
-8	-6	-16
-6	-6	-16
-4	-6	-15.69568765754393
-2	-6	-16
0	-6	-16
2	-6	-16
4	-6	-16
6	-6	-16
8	-6	-16
10	-6	-15.69568765754393
12	-6	-16
14	-6	-16
16	-6	-16
18	-6	-16
20	-6	-16
22	-6	-14.055821342227182
24	-6	-12.63551733332992
26	-6	-12.06566769450505
28	-6	-12.585459486105137
30	-6	-10.655168829748568
32	-6	-14.385606640182383
34	-6	-10.049854975198535
36	-6	-10.416440565428006
38	-6	-11.314769742121165
40	-6	-10.001908455243791
42	-6	-9.708536966125443
44	-6	-9.619804040827729
46	-6	-9.595426852414203
48	-6	-9.562875499872703
50	-6	-9.784215708767631
52	-6	-10.1013947743273
54	-6	-11.186580560135427
56	-6	-10.34133407227914
58	-6	-7.091176466590756
60	-6	-8.772984568838433
62	-6	-10.540116886516225
64	-6	-8.88387715938569
66	-6	-9.129660952812037
68	-6	-13.23311072125624
70	-6	-11.830174268836084
72	-6	-10.01466715393699
74	-6	-10.05608467784613
76	-6	-11.275881031690943
78	-6	-9.934977478890376
80	-6	-10.361748566164453
82	-6	-11.779404275836011
84	-6	-10.505323474195391
86	-6	-11.100606148245873
88	-6	-11.29026941402738
90	-6	-10.342187855683015
92	-6	-10.33026849488494
94	-6	-10.98060803412427
96	-6	-12.633262551588865
98	-6	-10.946181632412442
100	-6	-10.768549097995127
102	-6	-11.13887953212397
104	-6	-12.814401769034507
106	-6	-11.612871539613984
108	-6	-10.991541669923919
110	-6	-10.871328545419646
112	-6	-11.048627241544859
114	-6	-11.583844925800074
116	-6	-13.471460279985804
118	-6	-12.053163623554429
120	-6	-11.415029655398627

-120	-8	NaN
-118	-8	NaN
-116	-8	NaN
-114	-8	NaN
-112	-8	-12.752682316987052
-110	-8	-12.475361926410722
-108	-8	-11.45004525391455
-106	-8	-11.048940920806876
-104	-8	-10.936357272580056
-102	-8	-11.10745227848787
-100	-8	-11.828597830628834
-98	-8	-12.471133046476888
-96	-8	-11.10444091671699
-94	-8	-10.73444885192708
-92	-8	-10.823916098362139
-90	-8	-11.71961928713996
-88	-8	-11.516749290354714
-86	-8	-10.571839540982028
-84	-8	-10.470966723496224
-82	-8	-11.272951437006595
-80	-8	-11.138124230871217
-78	-8	-10.28461089439222
-76	-8	-10.541877403149934
-74	-8	-11.745277317442074
-72	-8	-10.197533555581575
-70	-8	-10.68084873357209
-68	-8	-10.422826492399876
-66	-8	-9.78567337566262
-64	-8	-11.397008530138578
-62	-8	-10.217366613141943
-60	-8	-11.206547594316602
-58	-8	-9.42193203199136
-56	-8	-12.828711229994571
-54	-8	-9.049476395554617
-52	-8	-7.1668937312031105
-50	-8	-8.879357677463542
-48	-8	-9.753571449711593
-46	-8	-9.54340710874751
-44	-8	-9.997224618507648
-42	-8	-10.843249648085056
-40	-8	-12.71374957656393
-38	-8	-13.440054988118343
-36	-8	-12.130470152532347
-34	-8	-10.615860017672793
-32	-8	-9.979767674873194
-30	-8	-9.838975236655724
-28	-8	-10.681966320577628
-26	-8	-10.531057940871642
-24	-8	-10.703961572120972
-22	-8	-11.24697517979108
-20	-8	-12.379002654796379
-18	-8	-12.253744716299584
-16	-8	-13.391237777152076
-14	-8	-15.25242028174628
-12	-8	-16
-10	-8	-16
-8	-8	-16
-6	-8	-16
-4	-8	-16
-2	-8	-15.679844027472003
0	-8	-16
2	-8	-16
4	-8	-16
6	-8	-16
8	-8	-16
10	-8	-15.679844027472003
12	-8	-16
14	-8	-16
16	-8	-16
18	-8	-16
20	-8	-16
22	-8	-15.25242028174628
24	-8	-13.391237777152076
26	-8	-12.253744716299584
28	-8	-12.379002654796379
30	-8	-11.24697517979108
32	-8	-10.703961572120972
34	-8	-10.531057940871642
36	-8	-10.681966320577628
38	-8	-9.838975236655724
40	-8	-9.979767674873194
42	-8	-10.615860017672793
44	-8	-12.130470152532347
46	-8	-13.440054988118343
48	-8	-12.71374957656393
50	-8	-10.843249648085056
52	-8	-9.997224618507648
54	-8	-9.54340710874751
56	-8	-9.753571449711593
58	-8	-8.879357677463542
60	-8	-7.1668937312031105
62	-8	-9.049476395554617
64	-8	-12.828711229994571
66	-8	-9.42193203199136
68	-8	-11.206547594316602
70	-8	-10.217366613141943
72	-8	-11.397008530138578
74	-8	-9.78567337566262
76	-8	-10.422826492399876
78	-8	-10.68084873357209
80	-8	-10.197533555581575
82	-8	-11.745277317442074
84	-8	-10.541877403149934
86	-8	-10.28461089439222
88	-8	-11.138124230871217
90	-8	-11.272951437006595
92	-8	-10.470966723496224
94	-8	-10.571839540982028
96	-8	-11.516749290354714
98	-8	-11.71961928713996
100	-8	-10.823916098362139
102	-8	-10.73444885192708
104	-8	-11.10444091671699
106	-8	-12.471133046476888
108	-8	-11.828597830628834
110	-8	-11.10745227848787
112	-8	-10.936357272580056
114	-8	-11.048940920806876
116	-8	-11.45004525391455
118	-8	-12.475361926410722
120	-8	-12.752682316987052

-120	-10	NaN
-118	-10	NaN
-116	-10	NaN
-114	-10	NaN
-112	-10	NaN
-110	-10	-11.820821383637247
-108	-10	-11.287575201856276
-106	-10	-11.061973390958034
-104	-10	-11.068391389575456
-102	-10	-11.376436288798123
-100	-10	-12.562008549052424
-98	-10	-11.90906653263926
-96	-10	-11.0236883623084
-94	-10	-10.746638182281275
-92	-10	-10.865179373001919
-90	-10	-11.715962527916446
-88	-10	-11.697108701189379
-86	-10	-10.67502274567951
-84	-10	-10.512120683629192
-82	-10	-11.106151441987565
-80	-10	-11.562224661483143
-78	-10	-10.377347186126498
-76	-10	-10.387585340721637
-74	-10	-12.822029798578793
-72	-10	-10.343694907172155
-70	-10	-10.227067568097452
-68	-10	-12.293009646762117
-66	-10	-9.978001898400688
-64	-10	-10.556500942667208
-62	-10	-10.1809462412476
-60	-10	-10.1881514533187
-58	-10	-10.125022745208303
-56	-10	-10.272397809385977
-54	-10	-9.51416370156482
-52	-10	-9.19992138342631
-50	-10	-6.728010012038067
-48	-10	-8.821624349437558
-46	-10	-11.095054430955594
-44	-10	-10.178995395249824
-42	-10	-9.660210794236825
-40	-10	-9.50541528474581
-38	-10	-9.620924649828119
-36	-10	-9.577977173661179
-34	-10	-9.67729137282639
-32	-10	-9.826905557599696
-30	-10	-10.704049348960536
-28	-10	-10.793315330369563
-26	-10	-10.026462902241436
-24	-10	-11.849321537582597
-22	-10	-10.7190794909724
-20	-10	-14.374077460793837
-18	-10	-12.04149591236667
-16	-10	-12.840899024189513
-14	-10	-14.467682114233071
-12	-10	-16
-10	-10	-16
-8	-10	-16
-6	-10	-16
-4	-10	-16
-2	-10	-16
0	-10	-15.64827714640976
2	-10	-16
4	-10	-16
6	-10	-16
8	-10	-16
10	-10	-15.64827714640976
12	-10	-16
14	-10	-16
16	-10	-16
18	-10	-16
20	-10	-16
22	-10	-16
24	-10	-14.467682114233071
26	-10	-12.840899024189513
28	-10	-12.04149591236667
30	-10	-14.374077460793837
32	-10	-10.7190794909724
34	-10	-11.849321537582597
36	-10	-10.026462902241436
38	-10	-10.793315330369563
40	-10	-10.704049348960536
42	-10	-9.826905557599696
44	-10	-9.67729137282639
46	-10	-9.577977173661179
48	-10	-9.620924649828119
50	-10	-9.50541528474581
52	-10	-9.660210794236825
54	-10	-10.178995395249824
56	-10	-11.095054430955594
58	-10	-8.821624349437558
60	-10	-6.728010012038067
62	-10	-9.19992138342631
64	-10	-9.51416370156482
66	-10	-10.272397809385977
68	-10	-10.125022745208303
70	-10	-10.1881514533187
72	-10	-10.1809462412476
74	-10	-10.556500942667208
76	-10	-9.978001898400688
78	-10	-12.293009646762117
80	-10	-10.227067568097452
82	-10	-10.343694907172155
84	-10	-12.822029798578793
86	-10	-10.387585340721637
88	-10	-10.377347186126498
90	-10	-11.562224661483143
92	-10	-11.106151441987565
94	-10	-10.512120683629192
96	-10	-10.67502274567951
98	-10	-11.697108701189379
100	-10	-11.715962527916446
102	-10	-10.865179373001919
104	-10	-10.746638182281275
106	-10	-11.0236883623084
108	-10	-11.90906653263926
110	-10	-12.562008549052424
112	-10	-11.376436288798123
114	-10	-11.068391389575456
116	-10	-11.061973390958034
118	-10	-11.287575201856276
120	-10	-11.820821383637247

-120	-12	NaN
-118	-12	NaN
-116	-12	NaN
-114	-12	NaN
-112	-12	NaN
-110	-12	NaN
-108	-12	-11.186847643379492
-106	-12	-11.162882278693267
-104	-12	-11.364387065743463
-102	-12	-12.029359395223663
-100	-12	-13.108565067303969
-98	-12	-11.442006500207388
-96	-12	-10.943801302237313
-94	-12	-10.818120792439688
-92	-12	-11.05926227868673
-90	-12	-12.270647504606885
-88	-12	-11.496073579549163
-86	-12	-10.689053386486167
-84	-12	-10.559969297698471
-82	-12	-11.102370820336613
-80	-12	-11.879041418407049
-78	-12	-10.483968708462044
-76	-12	-10.36273554309192
-74	-12	-11.556994527520878
-72	-12	-10.599412887655419
-70	-12	-10.133712839091247
-68	-12	-11.33204479815597
-66	-12	-10.250408717937363
-64	-12	-10.095965802659148
-62	-12	-11.08457678821655
-60	-12	-9.829999675501039
-58	-12	-12.391658613518668
-56	-12	-9.698862376442513
-54	-12	-11.50530164765183
-52	-12	-9.8669061030393
-50	-12	-9.555957875249598
-48	-12	-7.00120301078191
-46	-12	-9.288071248522973
-44	-12	-9.082202301186534
-42	-12	-11.88751414295708
-40	-12	-10.047615303005234
-38	-12	-10.515977248796672
-36	-12	-11.710446786776762
-34	-12	-11.525821866765694
-32	-12	-11.76510827549005
-30	-12	-10.10469956024702
-28	-12	-9.918090916815512
-26	-12	-10.212788002803926
-24	-12	-10.76846892717077
-22	-12	-10.66725538212089
-20	-12	-11.782644609496028
-18	-12	-11.96775050123211
-16	-12	-12.320355732591574
-14	-12	-13.61810741572613
-12	-12	-15.35711275048657
-10	-12	-16
-8	-12	-16
-6	-12	-16
-4	-12	-16
-2	-12	-16
0	-12	-16
2	-12	-15.601210795829232
4	-12	-16
6	-12	-16
8	-12	-16
10	-12	-15.601210795829232
12	-12	-16
14	-12	-16
16	-12	-16
18	-12	-16
20	-12	-16
22	-12	-16
24	-12	-15.35711275048657
26	-12	-13.61810741572613
28	-12	-12.320355732591574
30	-12	-11.96775050123211
32	-12	-11.782644609496028
34	-12	-10.66725538212089
36	-12	-10.76846892717077
38	-12	-10.212788002803926
40	-12	-9.918090916815512
42	-12	-10.10469956024702
44	-12	-11.76510827549005
46	-12	-11.525821866765694
48	-12	-11.710446786776762
50	-12	-10.515977248796672
52	-12	-10.047615303005234
54	-12	-11.88751414295708
56	-12	-9.082202301186534
58	-12	-9.288071248522973
60	-12	-7.00120301078191
62	-12	-9.555957875249598
64	-12	-9.8669061030393
66	-12	-11.50530164765183
68	-12	-9.698862376442513
70	-12	-12.391658613518668
72	-12	-9.829999675501039
74	-12	-11.08457678821655
76	-12	-10.095965802659148
78	-12	-10.250408717937363
80	-12	-11.33204479815597
82	-12	-10.133712839091247
84	-12	-10.599412887655419
86	-12	-11.556994527520878
88	-12	-10.36273554309192
90	-12	-10.483968708462044
92	-12	-11.879041418407049
94	-12	-11.102370820336613
96	-12	-10.559969297698471
98	-12	-10.689053386486167
100	-12	-11.496073579549163
102	-12	-12.270647504606885
104	-12	-11.05926227868673
106	-12	-10.818120792439688
108	-12	-10.943801302237313
110	-12	-11.442006500207388
112	-12	-13.108565067303969
114	-12	-12.029359395223663
116	-12	-11.364387065743463
118	-12	-11.162882278693267
120	-12	-11.186847643379492

-120	-14	NaN
-118	-14	NaN
-116	-14	NaN
-114	-14	NaN
-112	-14	NaN
-110	-14	NaN
-108	-14	NaN
-106	-14	-11.644841620141277
-104	-14	-12.39603145945412
-102	-14	-13.085016925012328
-100	-14	-11.631675593917759
-98	-14	-11.124436409211558
-96	-14	-10.934881841285133
-94	-14	-11.017080439296015
-92	-14	-11.542462265187861
-90	-14	-13.443935338880395
-88	-14	-11.175266996072992
-86	-14	-10.677896499829373
-84	-14	-10.668316466466742
-82	-14	-11.33583963066567
-80	-14	-11.737416039006831
-78	-14	-10.534090914250442
-76	-14	-10.393861370065608
-74	-14	-11.294195683319801
-72	-14	-10.856235947847656
-70	-14	-10.156652089492031
-68	-14	-10.726095829916508
-66	-14	-10.689217679713193
-64	-14	-9.984085640931843
-62	-14	-11.640637731208209
-60	-14	-9.966089865452131
-58	-14	-10.47584549342192
-56	-14	-9.93021429325891
-54	-14	-10.281658334275667
-52	-14	-9.837035244799747
-50	-14	-10.519792994904556
-48	-14	-7.475106048657666
-46	-14	-9.656832059970512
-44	-14	-8.324613823042293
-42	-14	-8.603758208446276
-40	-14	-10.121556167929253
-38	-14	-9.965954216091498
-36	-14	-9.100844627535887
-34	-14	-10.634578638241525
-32	-14	-9.260616602061782
-30	-14	-10.02330699508591
-28	-14	-10.026085129051236
-26	-14	-12.245372329163963
-24	-14	-9.991724086876307
-22	-14	-11.416739309078384
-20	-14	-11.198072765971173
-18	-14	-11.902725972663
-16	-14	-11.713709772241556
-14	-14	-12.569080541573221
-12	-14	-13.61810741572613
-10	-14	-14.467682114233071
-8	-14	-15.25242028174628
-6	-14	-16
-4	-14	-16
-2	-14	-16
0	-14	-16
2	-14	-16
4	-14	-15.538889763268951
6	-14	-16
8	-14	-16
10	-14	-15.538889763268951
12	-14	-16
14	-14	-16
16	-14	-16
18	-14	-16
20	-14	-16
22	-14	-15.25242028174628
24	-14	-14.467682114233071
26	-14	-13.61810741572613
28	-14	-12.569080541573221
30	-14	-11.713709772241556
32	-14	-11.902725972663
34	-14	-11.198072765971173
36	-14	-11.416739309078384
38	-14	-9.991724086876307
40	-14	-12.245372329163963
42	-14	-10.026085129051236
44	-14	-10.02330699508591
46	-14	-9.260616602061782
48	-14	-10.634578638241525
50	-14	-9.100844627535887
52	-14	-9.965954216091498
54	-14	-10.121556167929253
56	-14	-8.603758208446276
58	-14	-8.324613823042293
60	-14	-9.656832059970512
62	-14	-7.475106048657666
64	-14	-10.519792994904556
66	-14	-9.837035244799747
68	-14	-10.281658334275667
70	-14	-9.93021429325891
72	-14	-10.47584549342192
74	-14	-9.966089865452131
76	-14	-11.640637731208209
78	-14	-9.984085640931843
80	-14	-10.689217679713193
82	-14	-10.726095829916508
84	-14	-10.156652089492031
86	-14	-10.856235947847656
88	-14	-11.294195683319801
90	-14	-10.393861370065608
92	-14	-10.534090914250442
94	-14	-11.737416039006831
96	-14	-11.33583963066567
98	-14	-10.668316466466742
100	-14	-10.677896499829373
102	-14	-11.175266996072992
104	-14	-13.443935338880395
106	-14	-11.542462265187861
108	-14	-11.017080439296015
110	-14	-10.934881841285133
112	-14	-11.124436409211558
114	-14	-11.631675593917759
116	-14	-13.085016925012328
118	-14	-12.39603145945412
120	-14	-11.644841620141277

-120	-16	NaN
-118	-16	NaN
-116	-16	NaN
-114	-16	NaN
-112	-16	NaN
-110	-16	NaN
-108	-16	NaN
-106	-16	NaN
-104	-16	-12.099713240071704
-102	-16	-11.506286886808718
-100	-16	-11.205601574904524
-98	-16	-11.100758569882869
-96	-16	-11.204871064748316
-94	-16	-11.665108647847742
-92	-16	-14.80319688173016
-90	-16	-11.5650603996215
-88	-16	-10.91555232356453
-86	-16	-10.721646913632267
-84	-16	-10.92252739141339
-82	-16	-12.121973963573929
-80	-16	-11.31512741511711
-78	-16	-10.532411386536063
-76	-16	-10.481619209366581
-74	-16	-11.403582953084147
-72	-16	-10.97355763770859
-70	-16	-10.213079912419563
-68	-16	-10.548055499448258
-66	-16	-11.255638185838315
-64	-16	-10.023816313453276
-62	-16	-10.622529094674755
-60	-16	-10.29043133295411
-58	-16	-9.9457751366587
-56	-16	-10.832144852762713
-54	-16	-9.761930128233638
-52	-16	-10.715628662354925
-50	-16	-9.968537350251522
-48	-16	-9.710759257787469
-46	-16	-6.692327768301628
-44	-16	-7.743608478259318
-42	-16	-8.838287579792038
-40	-16	-8.707418390804508
-38	-16	-8.733651696642504
-36	-16	-9.552807895664586
-34	-16	-9.67744608700955
-32	-16	-9.90891646265458
-30	-16	-10.391271584679158
-28	-16	-10.683180147749553
-26	-16	-9.447274660147675
-24	-16	-10.56908590047175
-22	-16	-13.386896509041351
-20	-16	-10.604878599691927
-18	-16	-13.162598416176968
-16	-16	-11.301768373229436
-14	-16	-11.713709772241556
-12	-16	-12.320355732591574
-10	-16	-12.840899024189513
-8	-16	-13.391237777152076
-6	-16	-14.055821342227182
-4	-16	-14.857079952335932
-2	-16	-15.82081008421902
0	-16	-16
2	-16	-16
4	-16	-16
6	-16	-15.460051178347317
8	-16	-15.416780467716888
10	-16	-15.460051178347317
12	-16	-16
14	-16	-16
16	-16	-16
18	-16	-15.82081008421902
20	-16	-14.857079952335932
22	-16	-14.055821342227182
24	-16	-13.391237777152076
26	-16	-12.840899024189513
28	-16	-12.320355732591574
30	-16	-11.713709772241556
32	-16	-11.301768373229436
34	-16	-13.162598416176968
36	-16	-10.604878599691927
38	-16	-13.386896509041351
40	-16	-10.56908590047175
42	-16	-9.447274660147675
44	-16	-10.683180147749553
46	-16	-10.391271584679158
48	-16	-9.90891646265458
50	-16	-9.67744608700955
52	-16	-9.552807895664586
54	-16	-8.733651696642504
56	-16	-8.707418390804508
58	-16	-8.838287579792038
60	-16	-7.743608478259318
62	-16	-6.692327768301628
64	-16	-9.710759257787469
66	-16	-9.968537350251522
68	-16	-10.715628662354925
70	-16	-9.761930128233638
72	-16	-10.832144852762713
74	-16	-9.9457751366587
76	-16	-10.29043133295411
78	-16	-10.622529094674755
80	-16	-10.023816313453276
82	-16	-11.255638185838315
84	-16	-10.548055499448258
86	-16	-10.213079912419563
88	-16	-10.97355763770859
90	-16	-11.403582953084147
92	-16	-10.481619209366581
94	-16	-10.532411386536063
96	-16	-11.31512741511711
98	-16	-12.121973963573929
100	-16	-10.92252739141339
102	-16	-10.721646913632267
104	-16	-10.91555232356453
106	-16	-11.5650603996215
108	-16	-14.80319688173016
110	-16	-11.665108647847742
112	-16	-11.204871064748316
114	-16	-11.100758569882869
116	-16	-11.205601574904524
118	-16	-11.506286886808718
120	-16	-12.099713240071704

-120	-18	NaN
-118	-18	NaN
-116	-18	NaN
-114	-18	NaN
-112	-18	NaN
-110	-18	NaN
-108	-18	NaN
-106	-18	NaN
-104	-18	NaN
-102	-18	-11.401407430406266
-100	-18	-11.484111899739553
-98	-18	-11.791275722082718
-96	-18	-12.740462244807077
-94	-18	-12.631273275179819
-92	-18	-11.506052297865915
-90	-18	-11.050250675404243
-88	-18	-10.887974988151923
-86	-18	-11.01049575347364
-84	-18	-11.678866149221037
-82	-18	-12.339046979522955
-80	-18	-10.919374052732069
-78	-18	-10.542286101373165
-76	-18	-10.68396429641139
-74	-18	-12.092069163041211
-72	-18	-10.879802992302944
-70	-18	-10.267841106607491
-68	-18	-10.561310686977128
-66	-18	-11.731307372563084
-64	-18	-10.116147969536048
-62	-18	-10.309453657034457
-60	-18	-10.977059538806417
-58	-18	-9.871665002390287
-56	-18	-11.62261461618234
-54	-18	-9.784472883187439
-52	-18	-10.85770785954424
-50	-18	-9.686821908681646
-48	-18	-10.185286089886606
-46	-18	-9.625653092629145
-44	-18	-6.637788048986661
-42	-18	-8.868602143931861
-40	-18	-8.428914411804376
-38	-18	-8.49814894496642
-36	-18	-9.162359100725826
-34	-18	-9.889756513441764
-32	-18	-8.713640529209416
-30	-18	-12.496934202459142
-28	-18	-9.475599840288572
-26	-18	-9.491249368989099
-24	-18	-10.771326802984047
-22	-18	-12.380816179794104
-20	-18	-9.875654669738843
-18	-18	-10.552093974312317
-16	-18	-13.162598416176968
-14	-18	-11.902725972663
-12	-18	-11.96775050123211
-10	-18	-12.04149591236667
-8	-18	-12.253744716299584
-6	-18	-12.63551733332992
-4	-18	-13.172676253142003
-2	-18	-13.866489843363576
0	-18	-14.735960891709047
2	-18	-15.820795539868943
4	-18	-16
6	-18	-16
8	-18	-14.946058122541313
10	-18	-14.946058122541313
12	-18	-16
14	-18	-16
16	-18	-15.820795539868943
18	-18	-14.735960891709047
20	-18	-13.866489843363576
22	-18	-13.172676253142003
24	-18	-12.63551733332992
26	-18	-12.253744716299584
28	-18	-12.04149591236667
30	-18	-11.96775050123211
32	-18	-11.902725972663
34	-18	-13.162598416176968
36	-18	-10.552093974312317
38	-18	-9.875654669738843
40	-18	-12.380816179794104
42	-18	-10.771326802984047
44	-18	-9.491249368989099
46	-18	-9.475599840288572
48	-18	-12.496934202459142
50	-18	-8.713640529209416
52	-18	-9.889756513441764
54	-18	-9.162359100725826
56	-18	-8.49814894496642
58	-18	-8.428914411804376
60	-18	-8.868602143931861
62	-18	-6.637788048986661
64	-18	-9.625653092629145
66	-18	-10.185286089886606
68	-18	-9.686821908681646
70	-18	-10.85770785954424
72	-18	-9.784472883187439
74	-18	-11.62261461618234
76	-18	-9.871665002390287
78	-18	-10.977059538806417
80	-18	-10.309453657034457
82	-18	-10.116147969536048
84	-18	-11.731307372563084
86	-18	-10.561310686977128
88	-18	-10.267841106607491
90	-18	-10.879802992302944
92	-18	-12.092069163041211
94	-18	-10.68396429641139
96	-18	-10.542286101373165
98	-18	-10.919374052732069
100	-18	-12.339046979522955
102	-18	-11.678866149221037
104	-18	-11.01049575347364
106	-18	-10.887974988151923
108	-18	-11.050250675404243
110	-18	-11.506052297865915
112	-18	-12.631273275179819
114	-18	-12.740462244807077
116	-18	-11.791275722082718
118	-18	-11.484111899739553
120	-18	-11.401407430406266

-120	-20	NaN
-118	-20	NaN
-116	-20	NaN
-114	-20	NaN
-112	-20	NaN
-110	-20	NaN
-108	-20	NaN
-106	-20	NaN
-104	-20	NaN
-102	-20	NaN
-100	-20	-13.222582080504939
-98	-20	-12.172706689349518
-96	-20	-11.649905198436025
-94	-20	-11.342180629986322
-92	-20	-11.192217094785228
-90	-20	-11.208890020239854
-88	-20	-11.475836814221253
-86	-20	-12.44190517521602
-84	-20	-12.189141735359227
-82	-20	-11.124405635256892
-80	-20	-10.737321498055103
-78	-20	-10.720468547507691
-76	-20	-11.24117245492355
-74	-20	-12.37946002032286
-72	-20	-10.67159578527237
-70	-20	-10.340586891029922
-68	-20	-10.763019163873466
-66	-20	-11.634757732566552
-64	-20	-10.190397694227851
-62	-20	-10.267153987196098
-60	-20	-11.771759214366424
-58	-20	-9.928636884359737
-56	-20	-10.467594459019589
-54	-20	-10.117704087227937
-52	-20	-9.952203148356784
-50	-20	-10.156073185176254
-48	-20	-9.865938090413112
-46	-20	-9.937409990233261
-44	-20	-8.164363188758722
-42	-20	-7.252499530552645
-40	-20	-9.197690132289555
-38	-20	-10.06336022136745
-36	-20	-9.22178283058118
-34	-20	-8.930590303018677
-32	-20	-10.080527707899492
-30	-20	-11.559365109770685
-28	-20	-9.145216981304696
-26	-20	-9.85589170673732
-24	-20	-12.456186017620977
-22	-20	-9.862575010317014
-20	-20	-10.360728070292964
-18	-20	-9.875654669738843
-16	-20	-10.604878599691927
-14	-20	-11.198072765971173
-12	-20	-11.782644609496028
-10	-20	-14.374077460793837
-8	-20	-12.379002654796379
-6	-20	-12.06566769450505
-4	-20	-12.184375912845566
-2	-20	-12.545285519942189
0	-20	-13.10581629055742
2	-20	-13.866489527477663
4	-20	-14.857053944431835
6	-20	-16
8	-20	-15.190329072868327
10	-20	-14.566450458977702
12	-20	-15.190329072868327
14	-20	-16
16	-20	-14.857053944431835
18	-20	-13.866489527477663
20	-20	-13.10581629055742
22	-20	-12.545285519942189
24	-20	-12.184375912845566
26	-20	-12.06566769450505
28	-20	-12.379002654796379
30	-20	-14.374077460793837
32	-20	-11.782644609496028
34	-20	-11.198072765971173
36	-20	-10.604878599691927
38	-20	-9.875654669738843
40	-20	-10.360728070292964
42	-20	-9.862575010317014
44	-20	-12.456186017620977
46	-20	-9.85589170673732
48	-20	-9.145216981304696
50	-20	-11.559365109770685
52	-20	-10.080527707899492
54	-20	-8.930590303018677
56	-20	-9.22178283058118
58	-20	-10.06336022136745
60	-20	-9.197690132289555
62	-20	-7.252499530552645
64	-20	-8.164363188758722
66	-20	-9.937409990233261
68	-20	-9.865938090413112
70	-20	-10.156073185176254
72	-20	-9.952203148356784
74	-20	-10.117704087227937
76	-20	-10.467594459019589
78	-20	-9.928636884359737
80	-20	-11.771759214366424
82	-20	-10.267153987196098
84	-20	-10.190397694227851
86	-20	-11.634757732566552
88	-20	-10.763019163873466
90	-20	-10.340586891029922
92	-20	-10.67159578527237
94	-20	-12.37946002032286
96	-20	-11.24117245492355
98	-20	-10.720468547507691
100	-20	-10.737321498055103
102	-20	-11.124405635256892
104	-20	-12.189141735359227
106	-20	-12.44190517521602
108	-20	-11.475836814221253
110	-20	-11.208890020239854
112	-20	-11.192217094785228
114	-20	-11.342180629986322
116	-20	-11.649905198436025
118	-20	-12.172706689349518
120	-20	-13.222582080504939

-120	-22	NaN
-118	-22	NaN
-116	-22	NaN
-114	-22	NaN
-112	-22	NaN
-110	-22	NaN
-108	-22	NaN
-106	-22	NaN
-104	-22	NaN
-102	-22	NaN
-100	-22	NaN
-98	-22	-11.9128652420343
-96	-22	-11.938779676881623
-94	-22	-12.122011930326124
-92	-22	-12.657609249849784
-90	-22	-14.896563822585422
-88	-22	-12.212029339194425
-86	-22	-11.498778565889866
-84	-22	-11.12263188976304
-82	-22	-10.964955210626423
-80	-22	-11.0463277926517
-78	-22	-11.573356596457755
-76	-22	-13.063534643139738
-74	-22	-11.047763345317971
-72	-22	-10.545020641779441
-70	-22	-10.550083530469218
-68	-22	-11.412543421104482
-66	-22	-11.105610591594848
-64	-22	-10.223643756146402
-62	-22	-10.34461020821492
-60	-22	-12.527243361204947
-58	-22	-10.046159575988915
-56	-22	-10.194509973203317
-54	-22	-10.6991993969423
-52	-22	-9.76315396720956
-50	-22	-12.277131329194455
-48	-22	-9.628686351910298
-46	-22	-10.078518842251402
-44	-22	-9.691653473291357
-42	-22	-7.234735243522819
-40	-22	-8.322736738679321
-38	-22	-8.579734086037593
-36	-22	-8.813048695646128
-34	-22	-10.85372448225026
-32	-22	-10.197596478368045
-30	-22	-10.162559898361321
-28	-22	-9.778851841869155
-26	-22	-10.146138283411403
-24	-22	-9.898419562557176
-22	-22	-9.506204654326048
-20	-22	-9.862575010317014
-18	-22	-12.380816179794104
-16	-22	-13.386896509041351
-14	-22	-11.416739309078384
-12	-22	-10.66725538212089
-10	-22	-10.7190794909724
-8	-22	-11.24697517979108
-6	-22	-12.585459486105137
-4	-22	-12.701550714837555
-2	-22	-12.098363046069975
0	-22	-12.166720148796502
2	-22	-12.545285398168229
4	-22	-13.172670996170142
6	-22	-14.055094896802784
8	-22	-14.784304412324971
10	-22	-14.640717199774533
12	-22	-14.640717199774533
14	-22	-14.784304412324971
16	-22	-14.055094896802784
18	-22	-13.172670996170142
20	-22	-12.545285398168229
22	-22	-12.166720148796502
24	-22	-12.098363046069975
26	-22	-12.701550714837555
28	-22	-12.585459486105137
30	-22	-11.24697517979108
32	-22	-10.7190794909724
34	-22	-10.66725538212089
36	-22	-11.416739309078384
38	-22	-13.386896509041351
40	-22	-12.380816179794104
42	-22	-9.862575010317014
44	-22	-9.506204654326048
46	-22	-9.898419562557176
48	-22	-10.146138283411403
50	-22	-9.778851841869155
52	-22	-10.162559898361321
54	-22	-10.197596478368045
56	-22	-10.85372448225026
58	-22	-8.813048695646128
60	-22	-8.579734086037593
62	-22	-8.322736738679321
64	-22	-7.234735243522819
66	-22	-9.691653473291357
68	-22	-10.078518842251402
70	-22	-9.628686351910298
72	-22	-12.277131329194455
74	-22	-9.76315396720956
76	-22	-10.6991993969423
78	-22	-10.194509973203317
80	-22	-10.046159575988915
82	-22	-12.527243361204947
84	-22	-10.34461020821492
86	-22	-10.223643756146402
88	-22	-11.105610591594848
90	-22	-11.412543421104482
92	-22	-10.550083530469218
94	-22	-10.545020641779441
96	-22	-11.047763345317971
98	-22	-13.063534643139738
100	-22	-11.573356596457755
102	-22	-11.0463277926517
104	-22	-10.964955210626423
106	-22	-11.12263188976304
108	-22	-11.498778565889866
110	-22	-12.212029339194425
112	-22	-14.896563822585422
114	-22	-12.657609249849784
116	-22	-12.122011930326124
118	-22	-11.938779676881623
120	-22	-11.9128652420343

-120	-24	NaN
-118	-24	NaN
-116	-24	NaN
-114	-24	NaN
-112	-24	NaN
-110	-24	NaN
-108	-24	NaN
-106	-24	NaN
-104	-24	NaN
-102	-24	NaN
-100	-24	NaN
-98	-24	NaN
-96	-24	-12.835760145673051
-94	-24	-12.398902158550882
-92	-24	-12.07458484589782
-90	-24	-11.843027760940664
-88	-24	-11.706294016755335
-86	-24	-11.687410004421091
-84	-24	-11.852484509645244
-82	-24	-12.448869011635052
-80	-24	-13.48288391217163
-78	-24	-11.686609382865589
-76	-24	-11.060850904185497
-74	-24	-10.780529399506063
-72	-24	-10.800345031359802
-70	-24	-11.347710110693919
-68	-24	-12.250359990948184
-66	-24	-10.64748572437267
-64	-24	-10.293148427956416
-62	-24	-10.674041173824186
-60	-24	-11.616075381453621
-58	-24	-10.099446855842855
-56	-24	-10.177253298625345
-54	-24	-11.384921340350555
-52	-24	-9.794227649983874
-50	-24	-10.748795872168992
-48	-24	-9.7715144145387
-46	-24	-10.02582175690558
-44	-24	-9.313270107185579
-42	-24	-11.458789464251506
-40	-24	-6.99849006922992
-38	-24	-10.11120159705051
-36	-24	-8.079321271368565
-34	-24	-10.26991467188938
-32	-24	-8.288001479888191
-30	-24	-9.88418800629897
-28	-24	-10.827990164784017
-26	-24	-8.890161178173658
-24	-24	-9.927142869366303
-22	-24	-9.898419562557176
-20	-24	-12.456186017620977
-18	-24	-10.771326802984047
-16	-24	-10.56908590047175
-14	-24	-9.991724086876307
-12	-24	-10.76846892717077
-10	-24	-11.849321537582597
-8	-24	-10.703961572120972
-6	-24	-10.655168829748568
-4	-24	-11.08387151425099
-2	-24	-12.225683088453168
0	-24	-12.858113120994986
2	-24	-12.098362911987904
4	-24	-12.184372978257446
6	-24	-12.635286935771843
8	-24	-13.289894352512318
10	-24	-14.008951004784214
12	-24	-14.51446509039969
14	-24	-14.008951004784214
16	-24	-13.289894352512318
18	-24	-12.635286935771843
20	-24	-12.184372978257446
22	-24	-12.098362911987904
24	-24	-12.858113120994986
26	-24	-12.225683088453168
28	-24	-11.08387151425099
30	-24	-10.655168829748568
32	-24	-10.703961572120972
34	-24	-11.849321537582597
36	-24	-10.76846892717077
38	-24	-9.991724086876307
40	-24	-10.56908590047175
42	-24	-10.771326802984047
44	-24	-12.456186017620977
46	-24	-9.898419562557176
48	-24	-9.927142869366303
50	-24	-8.890161178173658
52	-24	-10.827990164784017
54	-24	-9.88418800629897
56	-24	-8.288001479888191
58	-24	-10.26991467188938
60	-24	-8.079321271368565
62	-24	-10.11120159705051
64	-24	-6.99849006922992
66	-24	-11.458789464251506
68	-24	-9.313270107185579
70	-24	-10.02582175690558
72	-24	-9.7715144145387
74	-24	-10.748795872168992
76	-24	-9.794227649983874
78	-24	-11.384921340350555
80	-24	-10.177253298625345
82	-24	-10.099446855842855
84	-24	-11.616075381453621
86	-24	-10.674041173824186
88	-24	-10.293148427956416
90	-24	-10.64748572437267
92	-24	-12.250359990948184
94	-24	-11.347710110693919
96	-24	-10.800345031359802
98	-24	-10.780529399506063
100	-24	-11.060850904185497
102	-24	-11.686609382865589
104	-24	-13.48288391217163
106	-24	-12.448869011635052
108	-24	-11.852484509645244
110	-24	-11.687410004421091
112	-24	-11.706294016755335
114	-24	-11.843027760940664
116	-24	-12.07458484589782
118	-24	-12.398902158550882
120	-24	-12.835760145673051

-120	-26	NaN
-118	-26	NaN
-116	-26	NaN
-114	-26	NaN
-112	-26	NaN
-110	-26	NaN
-108	-26	NaN
-106	-26	NaN
-104	-26	NaN
-102	-26	NaN
-100	-26	NaN
-98	-26	NaN
-96	-26	NaN
-94	-26	-13.563322912181397
-92	-26	-13.940519336280579
-90	-26	-15.683317393910157
-88	-26	-13.834684877516667
-86	-26	-12.869226293701713
-84	-26	-12.288163552975837
-82	-26	-11.883402243838583
-80	-26	-11.608612791669545
-78	-26	-11.464422754510098
-76	-26	-11.492481245724761
-74	-26	-11.84308861707425
-72	-26	-14.129703177183561
-70	-26	-11.635927988136341
-68	-26	-10.85502690723069
-66	-26	-10.55454267778049
-64	-26	-10.673383738029461
-62	-26	-11.9023793471888
-60	-26	-10.85852566292257
-58	-26	-10.142792727056735
-56	-26	-10.364974350013423
-54	-26	-11.494125421515891
-52	-26	-9.881622274790198
-50	-26	-10.296874725125999
-48	-26	-10.14661469368677
-46	-26	-9.812417783864303
-44	-26	-9.804774460611432
-42	-26	-11.211150677951023
-40	-26	-13.395739406242777
-38	-26	-6.837382636769993
-36	-26	-8.150003792035179
-34	-26	-8.367725263114812
-32	-26	-8.599773465031644
-30	-26	-8.645607393030257
-28	-26	-8.74173160962485
-26	-26	-12.030403296627536
-24	-26	-8.890161178173658
-22	-26	-10.146138283411403
-20	-26	-9.85589170673732
-18	-26	-9.491249368989099
-16	-26	-9.447274660147675
-14	-26	-12.245372329163963
-12	-26	-10.212788002803926
-10	-26	-10.026462902241436
-8	-26	-10.531057940871642
-6	-26	-14.385606640182383
-4	-26	-10.823661363999229
-2	-26	-10.642186480349434
0	-26	-11.037717128666989
2	-26	-12.225683361247926
4	-26	-12.701543084169165
6	-26	-12.065492190197764
8	-26	-12.214563083998543
10	-26	-12.716464261502738
12	-26	-13.492108457080391
14	-26	-13.492108457080391
16	-26	-12.716464261502738
18	-26	-12.214563083998543
20	-26	-12.065492190197764
22	-26	-12.701543084169165
24	-26	-12.225683361247926
26	-26	-11.037717128666989
28	-26	-10.642186480349434
30	-26	-10.823661363999229
32	-26	-14.385606640182383
34	-26	-10.531057940871642
36	-26	-10.026462902241436
38	-26	-10.212788002803926
40	-26	-12.245372329163963
42	-26	-9.447274660147675
44	-26	-9.491249368989099
46	-26	-9.85589170673732
48	-26	-10.146138283411403
50	-26	-8.890161178173658
52	-26	-12.030403296627536
54	-26	-8.74173160962485
56	-26	-8.645607393030257
58	-26	-8.599773465031644
60	-26	-8.367725263114812
62	-26	-8.150003792035179
64	-26	-6.837382636769993
66	-26	-13.395739406242777
68	-26	-11.211150677951023
70	-26	-9.804774460611432
72	-26	-9.812417783864303
74	-26	-10.14661469368677
76	-26	-10.296874725125999
78	-26	-9.881622274790198
80	-26	-11.494125421515891
82	-26	-10.364974350013423
84	-26	-10.142792727056735
86	-26	-10.85852566292257
88	-26	-11.9023793471888
90	-26	-10.673383738029461
92	-26	-10.55454267778049
94	-26	-10.85502690723069
96	-26	-11.635927988136341
98	-26	-14.129703177183561
100	-26	-11.84308861707425
102	-26	-11.492481245724761
104	-26	-11.464422754510098
106	-26	-11.608612791669545
108	-26	-11.883402243838583
110	-26	-12.288163552975837
112	-26	-12.869226293701713
114	-26	-13.834684877516667
116	-26	-15.683317393910157
118	-26	-13.940519336280579
120	-26	-13.563322912181397

-120	-28	NaN
-118	-28	NaN
-116	-28	NaN
-114	-28	NaN
-112	-28	NaN
-110	-28	NaN
-108	-28	NaN
-106	-28	NaN
-104	-28	NaN
-102	-28	NaN
-100	-28	NaN
-98	-28	NaN
-96	-28	NaN
-94	-28	NaN
-92	-28	-13.527561876053253
-90	-28	-13.359805055053922
-88	-28	-13.237384279796993
-86	-28	-13.182154342442878
-84	-28	-13.238304369723204
-82	-28	-13.525302551520674
-80	-28	-14.774203761737217
-78	-28	-13.594903758472386
-76	-28	-12.519298340347321
-74	-28	-11.904678586461962
-72	-28	-11.501255047738102
-70	-28	-11.269635798787563
-68	-28	-11.244351072969902
-66	-28	-11.600329601132556
-64	-28	-14.818565529055052
-62	-28	-11.126671276244162
-60	-28	-10.461768076603025
-58	-28	-10.348510500489093
-56	-28	-11.070072323523856
-54	-28	-10.873705142127239
-52	-28	-9.954154918055597
-50	-28	-10.313682730661814
-48	-28	-10.49939449180254
-46	-28	-9.667908909747972
-44	-28	-11.213766218766455
-42	-28	-9.03785641263942
-40	-28	-9.461767959630572
-38	-28	-10.558413104644263
-36	-28	-6.7107833372522405
-34	-28	-7.908869404605757
-32	-28	-8.604278112062108
-30	-28	-10.475612600045567
-28	-28	-9.734991165883597
-26	-28	-8.74173160962485
-24	-28	-10.827990164784017
-22	-28	-9.778851841869155
-20	-28	-9.145216981304696
-18	-28	-9.475599840288572
-16	-28	-10.683180147749553
-14	-28	-10.026085129051236
-12	-28	-9.918090916815512
-10	-28	-10.793315330369563
-8	-28	-10.681966320577628
-6	-28	-10.049854975198535
-4	-28	-10.38231734922767
-2	-28	-12.73934813462049
0	-28	-10.873866679183688
2	-28	-10.64218658478849
4	-28	-11.08387393320545
6	-28	-12.585865884110701
8	-28	-12.32667034507319
10	-28	-11.97372929822432
12	-28	-12.2785288668908
14	-28	-12.568649466336815
16	-28	-12.2785288668908
18	-28	-11.97372929822432
20	-28	-12.32667034507319
22	-28	-12.585865884110701
24	-28	-11.08387393320545
26	-28	-10.64218658478849
28	-28	-10.873866679183688
30	-28	-12.73934813462049
32	-28	-10.38231734922767
34	-28	-10.049854975198535
36	-28	-10.681966320577628
38	-28	-10.793315330369563
40	-28	-9.918090916815512
42	-28	-10.026085129051236
44	-28	-10.683180147749553
46	-28	-9.475599840288572
48	-28	-9.145216981304696
50	-28	-9.778851841869155
52	-28	-10.827990164784017
54	-28	-8.74173160962485
56	-28	-9.734991165883597
58	-28	-10.475612600045567
60	-28	-8.604278112062108
62	-28	-7.908869404605757
64	-28	-6.7107833372522405
66	-28	-10.558413104644263
68	-28	-9.461767959630572
70	-28	-9.03785641263942
72	-28	-11.213766218766455
74	-28	-9.667908909747972
76	-28	-10.49939449180254
78	-28	-10.313682730661814
80	-28	-9.954154918055597
82	-28	-10.873705142127239
84	-28	-11.070072323523856
86	-28	-10.348510500489093
88	-28	-10.461768076603025
90	-28	-11.126671276244162
92	-28	-14.818565529055052
94	-28	-11.600329601132556
96	-28	-11.244351072969902
98	-28	-11.269635798787563
100	-28	-11.501255047738102
102	-28	-11.904678586461962
104	-28	-12.519298340347321
106	-28	-13.594903758472386
108	-28	-14.774203761737217
110	-28	-13.525302551520674
112	-28	-13.238304369723204
114	-28	-13.182154342442878
116	-28	-13.237384279796993
118	-28	-13.359805055053922
120	-28	-13.527561876053253

-120	-30	NaN
-118	-30	NaN
-116	-30	NaN
-114	-30	NaN
-112	-30	NaN
-110	-30	NaN
-108	-30	NaN
-106	-30	NaN
-104	-30	NaN
-102	-30	NaN
-100	-30	NaN
-98	-30	NaN
-96	-30	NaN
-94	-30	NaN
-92	-30	NaN
-90	-30	-14.54080444007535
-88	-30	-14.221430413542764
-86	-30	-13.918534432330688
-84	-30	-13.637086606703924
-82	-30	-13.384045378798456
-80	-30	-13.169707151161562
-78	-30	-13.010566488687621
-76	-30	-12.93643452118425
-74	-30	-13.01320695532578
-72	-30	-13.460919436561081
-70	-30	-14.893149301602154
-68	-30	-12.605115870240889
-66	-30	-11.783584229778238
-64	-30	-11.288700828714024
-62	-30	-11.033893707226754
-60	-30	-11.070957021666311
-58	-30	-11.806938971973935
-56	-30	-11.544291478021158
-54	-30	-10.395070349204996
-52	-30	-10.127658535372063
-50	-30	-10.83436109248729
-48	-30	-10.476030367399948
-46	-30	-9.74165892461073
-44	-30	-11.618973682924317
-42	-30	-9.617769062012881
-40	-30	-11.937486645755426
-38	-30	-11.285026813057739
-36	-30	-11.277424075739845
-34	-30	-6.724933436930055
-32	-30	-7.919514831969869
-30	-30	-8.33339654325229
-28	-30	-10.475612600045567
-26	-30	-8.645607393030257
-24	-30	-9.88418800629897
-22	-30	-10.162559898361321
-20	-30	-11.559365109770685
-18	-30	-12.496934202459142
-16	-30	-10.391271584679158
-14	-30	-10.02330699508591
-12	-30	-10.10469956024702
-10	-30	-10.704049348960536
-8	-30	-9.838975236655724
-6	-30	-10.416440565428006
-4	-30	-11.031911884438886
-2	-30	-10.07443113195231
0	-30	-10.342219108428495
2	-30	-12.739346473771965
4	-30	-10.823664448032869
6	-30	-10.655251957886437
8	-30	-11.268070596162408
10	-30	-16
12	-30	-11.932759276290078
14	-30	-11.713584503534486
16	-30	-11.713584503534486
18	-30	-11.932759276290078
20	-30	-16
22	-30	-11.268070596162408
24	-30	-10.655251957886437
26	-30	-10.823664448032869
28	-30	-12.739346473771965
30	-30	-10.342219108428495
32	-30	-10.07443113195231
34	-30	-11.031911884438886
36	-30	-10.416440565428006
38	-30	-9.838975236655724
40	-30	-10.704049348960536
42	-30	-10.10469956024702
44	-30	-10.02330699508591
46	-30	-10.391271584679158
48	-30	-12.496934202459142
50	-30	-11.559365109770685
52	-30	-10.162559898361321
54	-30	-9.88418800629897
56	-30	-8.645607393030257
58	-30	-10.475612600045567
60	-30	-8.33339654325229
62	-30	-7.919514831969869
64	-30	-6.724933436930055
66	-30	-11.277424075739845
68	-30	-11.285026813057739
70	-30	-11.937486645755426
72	-30	-9.617769062012881
74	-30	-11.618973682924317
76	-30	-9.74165892461073
78	-30	-10.476030367399948
80	-30	-10.83436109248729
82	-30	-10.127658535372063
84	-30	-10.395070349204996
86	-30	-11.544291478021158
88	-30	-11.806938971973935
90	-30	-11.070957021666311
92	-30	-11.033893707226754
94	-30	-11.288700828714024
96	-30	-11.783584229778238
98	-30	-12.605115870240889
100	-30	-14.893149301602154
102	-30	-13.460919436561081
104	-30	-13.01320695532578
106	-30	-12.93643452118425
108	-30	-13.010566488687621
110	-30	-13.169707151161562
112	-30	-13.384045378798456
114	-30	-13.637086606703924
116	-30	-13.918534432330688
118	-30	-14.221430413542764
120	-30	-14.54080444007535

-120	-32	NaN
-118	-32	NaN
-116	-32	NaN
-114	-32	NaN
-112	-32	NaN
-110	-32	NaN
-108	-32	NaN
-106	-32	NaN
-104	-32	NaN
-102	-32	NaN
-100	-32	NaN
-98	-32	NaN
-96	-32	NaN
-94	-32	NaN
-92	-32	NaN
-90	-32	NaN
-88	-32	-16
-86	-32	-15.71541055867156
-84	-32	-15.296578051060784
-82	-32	-14.886616334313624
-80	-32	-14.48847255777089
-78	-32	-14.10598714949891
-76	-32	-13.744300626290391
-74	-32	-13.410547042802326
-72	-32	-13.115137587249134
-70	-32	-12.874412778276964
-68	-32	-12.717039019565648
-66	-32	-12.703574343577861
-64	-32	-13.019276192838364
-62	-32	-16
-60	-32	-12.359209305377345
-58	-32	-11.433323155864205
-56	-32	-10.932140860029234
-54	-32	-10.763618327335283
-52	-32	-11.154097375196844
-50	-32	-11.834555238538675
-48	-32	-10.208218382772332
-46	-32	-9.930529920309622
-44	-32	-11.136392410853825
-42	-32	-10.112172383920248
-40	-32	-9.124334701573972
-38	-32	-9.003005127875083
-36	-32	-10.623118137002061
-34	-32	-9.514661367308028
-32	-32	-6.766070466374866
-30	-32	-7.919514831969869
-28	-32	-8.604278112062108
-26	-32	-8.599773465031644
-24	-32	-8.288001479888191
-22	-32	-10.197596478368045
-20	-32	-10.080527707899492
-18	-32	-8.713640529209416
-16	-32	-9.90891646265458
-14	-32	-9.260616602061782
-12	-32	-11.76510827549005
-10	-32	-9.826905557599696
-8	-32	-9.979767674873194
-6	-32	-11.314769742121165
-4	-32	-9.873918831141017
-2	-32	-10.293419400241968
0	-32	-11.188908927953312
2	-32	-10.074430893949641
4	-32	-10.382313936743088
6	-32	-14.390638978888616
8	-32	-10.718943051515499
10	-32	-10.746585111591967
12	-32	-11.818962119004473
14	-32	-11.902520598311044
16	-32	-11.30176460883716
18	-32	-11.902520598311044
20	-32	-11.818962119004473
22	-32	-10.746585111591967
24	-32	-10.718943051515499
26	-32	-14.390638978888616
28	-32	-10.382313936743088
30	-32	-10.074430893949641
32	-32	-11.188908927953312
34	-32	-10.293419400241968
36	-32	-9.873918831141017
38	-32	-11.314769742121165
40	-32	-9.979767674873194
42	-32	-9.826905557599696
44	-32	-11.76510827549005
46	-32	-9.260616602061782
48	-32	-9.90891646265458
50	-32	-8.713640529209416
52	-32	-10.080527707899492
54	-32	-10.197596478368045
56	-32	-8.288001479888191
58	-32	-8.599773465031644
60	-32	-8.604278112062108
62	-32	-7.919514831969869
64	-32	-6.766070466374866
66	-32	-9.514661367308028
68	-32	-10.623118137002061
70	-32	-9.003005127875083
72	-32	-9.124334701573972
74	-32	-10.112172383920248
76	-32	-11.136392410853825
78	-32	-9.930529920309622
80	-32	-10.208218382772332
82	-32	-11.834555238538675
84	-32	-11.154097375196844
86	-32	-10.763618327335283
88	-32	-10.932140860029234
90	-32	-11.433323155864205
92	-32	-12.359209305377345
94	-32	-16
96	-32	-13.019276192838364
98	-32	-12.703574343577861
100	-32	-12.717039019565648
102	-32	-12.874412778276964
104	-32	-13.115137587249134
106	-32	-13.410547042802326
108	-32	-13.744300626290391
110	-32	-14.10598714949891
112	-32	-14.48847255777089
114	-32	-14.886616334313624
116	-32	-15.296578051060784
118	-32	-15.71541055867156
120	-32	-16

-120	-34	NaN
-118	-34	NaN
-116	-34	NaN
-114	-34	NaN
-112	-34	NaN
-110	-34	NaN
-108	-34	NaN
-106	-34	NaN
-104	-34	NaN
-102	-34	NaN
-100	-34	NaN
-98	-34	NaN
-96	-34	NaN
-94	-34	NaN
-92	-34	NaN
-90	-34	NaN
-88	-34	NaN
-86	-34	-16
-84	-34	-16
-82	-34	-16
-80	-34	-16
-78	-34	-16
-76	-34	-15.68457822140854
-74	-34	-15.188792687757616
-72	-34	-14.704615064368387
-70	-34	-14.236474152713196
-68	-34	-13.790355956921275
-66	-34	-13.374648000481066
-64	-34	-13.001651356754813
-62	-34	-12.665661688705592
-60	-34	-12.435026435816901
-58	-34	-12.419933276834119
-56	-34	-12.861514078019283
-54	-34	-13.421855415773125
-52	-34	-11.594034453166628
-50	-34	-10.8428220048869
-48	-34	-10.529188835527377
-46	-34	-10.841732818609012
-44	-34	-11.337169333396183
-42	-34	-9.688456866609421
-40	-34	-10.278671566749347
-38	-34	-10.429784238187638
-36	-34	-9.621577535295707
-34	-34	-10.257851722760737
-32	-34	-9.514661367308028
-30	-34	-6.724933436930055
-28	-34	-7.908869404605757
-26	-34	-8.367725263114812
-24	-34	-10.26991467188938
-22	-34	-10.85372448225026
-20	-34	-8.930590303018677
-18	-34	-9.889756513441764
-16	-34	-9.67744608700955
-14	-34	-10.634578638241525
-12	-34	-11.525821866765694
-10	-34	-9.67729137282639
-8	-34	-10.615860017672793
-6	-34	-10.001908455243791
-4	-34	-9.889801562289778
-2	-34	-11.931018456743198
0	-34	-9.890784972964221
2	-34	-10.293420048570363
4	-34	-11.031900114414748
6	-34	-10.049756834407194
8	-34	-10.515549075882683
10	-34	-11.959029353875644
12	-34	-10.681693002083602
14	-34	-11.198215839198298
16	-34	-13.162578373380605
18	-34	-13.162578373380605
20	-34	-11.198215839198298
22	-34	-10.681693002083602
24	-34	-11.959029353875644
26	-34	-10.515549075882683
28	-34	-10.049756834407194
30	-34	-11.031900114414748
32	-34	-10.293420048570363
34	-34	-9.890784972964221
36	-34	-11.931018456743198
38	-34	-9.889801562289778
40	-34	-10.001908455243791
42	-34	-10.615860017672793
44	-34	-9.67729137282639
46	-34	-11.525821866765694
48	-34	-10.634578638241525
50	-34	-9.67744608700955
52	-34	-9.889756513441764
54	-34	-8.930590303018677
56	-34	-10.85372448225026
58	-34	-10.26991467188938
60	-34	-8.367725263114812
62	-34	-7.908869404605757
64	-34	-6.724933436930055
66	-34	-9.514661367308028
68	-34	-10.257851722760737
70	-34	-9.621577535295707
72	-34	-10.429784238187638
74	-34	-10.278671566749347
76	-34	-9.688456866609421
78	-34	-11.337169333396183
80	-34	-10.841732818609012
82	-34	-10.529188835527377
84	-34	-10.8428220048869
86	-34	-11.594034453166628
88	-34	-13.421855415773125
90	-34	-12.861514078019283
92	-34	-12.419933276834119
94	-34	-12.435026435816901
96	-34	-12.665661688705592
98	-34	-13.001651356754813
100	-34	-13.374648000481066
102	-34	-13.790355956921275
104	-34	-14.236474152713196
106	-34	-14.704615064368387
108	-34	-15.188792687757616
110	-34	-15.68457822140854
112	-34	-16
114	-34	-16
116	-34	-16
118	-34	-16
120	-34	-16

-120	-36	NaN
-118	-36	NaN
-116	-36	NaN
-114	-36	NaN
-112	-36	NaN
-110	-36	NaN
-108	-36	NaN
-106	-36	NaN
-104	-36	NaN
-102	-36	NaN
-100	-36	NaN
-98	-36	NaN
-96	-36	NaN
-94	-36	NaN
-92	-36	NaN
-90	-36	NaN
-88	-36	NaN
-86	-36	NaN
-84	-36	-16
-82	-36	-16
-80	-36	-16
-78	-36	-16
-76	-36	-16
-74	-36	-16
-72	-36	-16
-70	-36	-16
-68	-36	-15.996699607974955
-66	-36	-15.403266926647136
-64	-36	-14.821666022439413
-62	-36	-14.154180283090765
-60	-36	-13.59284105894464
-58	-36	-13.176601482358985
-56	-36	-12.772338689025096
-54	-36	-12.407506923629182
-52	-36	-12.180879709024834
-50	-36	-12.241643494655893
-48	-36	-13.709729200306276
-46	-36	-11.690246166101629
-44	-36	-10.677462978500609
-42	-36	-10.437427949932292
-40	-36	-11.029051944592755
-38	-36	-11.194961340969163
-36	-36	-8.798954833993397
-34	-36	-9.621577535295707
-32	-36	-10.623118137002061
-30	-36	-11.277424075739845
-28	-36	-6.7107833372522405
-26	-36	-8.150003792035179
-24	-36	-8.079321271368565
-22	-36	-8.813048695646128
-20	-36	-9.22178283058118
-18	-36	-9.162359100725826
-16	-36	-9.552807895664586
-14	-36	-9.100844627535887
-12	-36	-11.710446786776762
-10	-36	-9.577977173661179
-8	-36	-12.130470152532347
-6	-36	-9.708536966125443
-4	-36	-10.353762104177385
-2	-36	-10.103618155185966
0	-36	-9.867166591888452
2	-36	-11.93102628614458
4	-36	-9.87392586235194
6	-36	-10.416659782763064
8	-36	-10.65903135562298
10	-36	-10.005503588990152
12	-36	-10.748844812629445
14	-36	-11.41699716304988
16	-36	-10.604881084593467
18	-36	-10.552094167776945
20	-36	-10.604881084593467
22	-36	-11.41699716304988
24	-36	-10.748844812629445
26	-36	-10.005503588990152
28	-36	-10.65903135562298
30	-36	-10.416659782763064
32	-36	-9.87392586235194
34	-36	-11.93102628614458
36	-36	-9.867166591888452
38	-36	-10.103618155185966
40	-36	-10.353762104177385
42	-36	-9.708536966125443
44	-36	-12.130470152532347
46	-36	-9.577977173661179
48	-36	-11.710446786776762
50	-36	-9.100844627535887
52	-36	-9.552807895664586
54	-36	-9.162359100725826
56	-36	-9.22178283058118
58	-36	-8.813048695646128
60	-36	-8.079321271368565
62	-36	-8.150003792035179
64	-36	-6.7107833372522405
66	-36	-11.277424075739845
68	-36	-10.623118137002061
70	-36	-9.621577535295707
72	-36	-8.798954833993397
74	-36	-11.194961340969163
76	-36	-11.029051944592755
78	-36	-10.437427949932292
80	-36	-10.677462978500609
82	-36	-11.690246166101629
84	-36	-13.709729200306276
86	-36	-12.241643494655893
88	-36	-12.180879709024834
90	-36	-12.407506923629182
92	-36	-12.772338689025096
94	-36	-13.176601482358985
96	-36	-13.59284105894464
98	-36	-14.154180283090765
100	-36	-14.821666022439413
102	-36	-15.403266926647136
104	-36	-15.996699607974955
106	-36	-16
108	-36	-16
110	-36	-16
112	-36	-16
114	-36	-16
116	-36	-16
118	-36	-16
120	-36	-16

-120	-38	NaN
-118	-38	NaN
-116	-38	NaN
-114	-38	NaN
-112	-38	NaN
-110	-38	NaN
-108	-38	NaN
-106	-38	NaN
-104	-38	NaN
-102	-38	NaN
-100	-38	NaN
-98	-38	NaN
-96	-38	NaN
-94	-38	NaN
-92	-38	NaN
-90	-38	NaN
-88	-38	NaN
-86	-38	NaN
-84	-38	NaN
-82	-38	-16
-80	-38	-16
-78	-38	-16
-76	-38	-16
-74	-38	-16
-72	-38	-16
-70	-38	-16
-68	-38	-16
-66	-38	-16
-64	-38	-16
-62	-38	-16
-60	-38	-15.301533780266215
-58	-38	-15.163764984530232
-56	-38	-14.787419193906342
-54	-38	-14.116105846451246
-52	-38	-13.477493975283837
-50	-38	-12.889100073576463
-48	-38	-12.378801264924434
-46	-38	-11.998495437659113
-44	-38	-11.865589703874486
-42	-38	-12.126625091039115
-40	-38	-15.290888449832307
-38	-38	-9.64681612129312
-36	-38	-11.194961340969163
-34	-38	-10.429784238187638
-32	-38	-9.003005127875083
-30	-38	-11.285026813057739
-28	-38	-10.558413104644263
-26	-38	-6.837382636769993
-24	-38	-10.11120159705051
-22	-38	-8.579734086037593
-20	-38	-10.06336022136745
-18	-38	-8.49814894496642
-16	-38	-8.733651696642504
-14	-38	-9.965954216091498
-12	-38	-10.515977248796672
-10	-38	-9.620924649828119
-8	-38	-13.440054988118343
-6	-38	-9.619804040827729
-4	-38	-11.175745747119855
-2	-38	-9.74797117649797
0	-38	-10.283499075442295
2	-38	-10.103614951349483
4	-38	-9.889787069087127
6	-38	-11.31563947512185
8	-38	-9.85212419935896
10	-38	-10.853971951240924
12	-38	-10.198380325537507
14	-38	-9.991631487714937
16	-38	-13.38696541249734
18	-38	-9.87565477309236
20	-38	-9.87565477309236
22	-38	-13.38696541249734
24	-38	-9.991631487714937
26	-38	-10.198380325537507
28	-38	-10.853971951240924
30	-38	-9.85212419935896
32	-38	-11.31563947512185
34	-38	-9.889787069087127
36	-38	-10.103614951349483
38	-38	-10.283499075442295
40	-38	-9.74797117649797
42	-38	-11.175745747119855
44	-38	-9.619804040827729
46	-38	-13.440054988118343
48	-38	-9.620924649828119
50	-38	-10.515977248796672
52	-38	-9.965954216091498
54	-38	-8.733651696642504
56	-38	-8.49814894496642
58	-38	-10.06336022136745
60	-38	-8.579734086037593
62	-38	-10.11120159705051
64	-38	-6.837382636769993
66	-38	-10.558413104644263
68	-38	-11.285026813057739
70	-38	-9.003005127875083
72	-38	-10.429784238187638
74	-38	-11.194961340969163
76	-38	-9.64681612129312
78	-38	-15.290888449832307
80	-38	-12.126625091039115
82	-38	-11.865589703874486
84	-38	-11.998495437659113
86	-38	-12.378801264924434
88	-38	-12.889100073576463
90	-38	-13.477493975283837
92	-38	-14.116105846451246
94	-38	-14.787419193906342
96	-38	-15.163764984530232
98	-38	-15.301533780266215
100	-38	-16
102	-38	-16
104	-38	-16
106	-38	-16
108	-38	-16
110	-38	-16
112	-38	-16
114	-38	-16
116	-38	-16
118	-38	-16
120	-38	-16

-120	-40	NaN
-118	-40	NaN
-116	-40	NaN
-114	-40	NaN
-112	-40	NaN
-110	-40	NaN
-108	-40	NaN
-106	-40	NaN
-104	-40	NaN
-102	-40	NaN
-100	-40	NaN
-98	-40	NaN
-96	-40	NaN
-94	-40	NaN
-92	-40	NaN
-90	-40	NaN
-88	-40	NaN
-86	-40	NaN
-84	-40	NaN
-82	-40	NaN
-80	-40	-16
-78	-40	-16
-76	-40	-16
-74	-40	-16
-72	-40	-16
-70	-40	-16
-68	-40	-16
-66	-40	-16
-64	-40	-16
-62	-40	-16
-60	-40	-15.921834759857854
-58	-40	-16
-56	-40	-16
-54	-40	-16
-52	-40	-16
-50	-40	-15.364146808966346
-48	-40	-14.537381530774178
-46	-40	-13.740958425418366
-44	-40	-12.986936331981903
-42	-40	-12.153154506090434
-40	-40	-11.107047670565574
-38	-40	-15.290888449832307
-36	-40	-11.029051944592755
-34	-40	-10.278671566749347
-32	-40	-9.124334701573972
-30	-40	-11.937486645755426
-28	-40	-9.461767959630572
-26	-40	-13.395739406242777
-24	-40	-6.99849006922992
-22	-40	-8.322736738679321
-20	-40	-9.197690132289555
-18	-40	-8.428914411804376
-16	-40	-8.707418390804508
-14	-40	-10.121556167929253
-12	-40	-10.047615303005234
-10	-40	-9.50541528474581
-8	-40	-12.71374957656393
-6	-40	-9.595426852414203
-4	-40	-11.995230693351072
-2	-40	-9.639588595741818
0	-40	-10.998351511318498
2	-40	-9.747977394211981
4	-40	-10.353812602272871
6	-40	-10.001510791177852
8	-40	-9.959721121531892
10	-40	-10.778045005918107
12	-40	-9.932330168100926
14	-40	-12.246738227105512
16	-40	-10.569078487981542
18	-40	-12.380818642697848
20	-40	-10.360728122003856
22	-40	-12.380818642697848
24	-40	-10.569078487981542
26	-40	-12.246738227105512
28	-40	-9.932330168100926
30	-40	-10.778045005918107
32	-40	-9.959721121531892
34	-40	-10.001510791177852
36	-40	-10.353812602272871
38	-40	-9.747977394211981
40	-40	-10.998351511318498
42	-40	-9.639588595741818
44	-40	-11.995230693351072
46	-40	-9.595426852414203
48	-40	-12.71374957656393
50	-40	-9.50541528474581
52	-40	-10.047615303005234
54	-40	-10.121556167929253
56	-40	-8.707418390804508
58	-40	-8.428914411804376
60	-40	-9.197690132289555
62	-40	-8.322736738679321
64	-40	-6.99849006922992
66	-40	-13.395739406242777
68	-40	-9.461767959630572
70	-40	-11.937486645755426
72	-40	-9.124334701573972
74	-40	-10.278671566749347
76	-40	-11.029051944592755
78	-40	-15.290888449832307
80	-40	-11.107047670565574
82	-40	-12.153154506090434
84	-40	-12.986936331981903
86	-40	-13.740958425418366
88	-40	-14.537381530774178
90	-40	-15.364146808966346
92	-40	-16
94	-40	-16
96	-40	-16
98	-40	-16
100	-40	-15.921834759857854
102	-40	-16
104	-40	-16
106	-40	-16
108	-40	-16
110	-40	-16
112	-40	-16
114	-40	-16
116	-40	-16
118	-40	-16
120	-40	-16

-120	-42	NaN
-118	-42	NaN
-116	-42	NaN
-114	-42	NaN
-112	-42	NaN
-110	-42	NaN
-108	-42	NaN
-106	-42	NaN
-104	-42	NaN
-102	-42	NaN
-100	-42	NaN
-98	-42	NaN
-96	-42	NaN
-94	-42	NaN
-92	-42	NaN
-90	-42	NaN
-88	-42	NaN
-86	-42	NaN
-84	-42	NaN
-82	-42	NaN
-80	-42	NaN
-78	-42	-16
-76	-42	-16
-74	-42	-16
-72	-42	-16
-70	-42	-16
-68	-42	-16
-66	-42	-16
-64	-42	-16
-62	-42	-16
-60	-42	-16
-58	-42	-16
-56	-42	-16
-54	-42	-16
-52	-42	-16
-50	-42	-16
-48	-42	-16
-46	-42	-16
-44	-42	-15.947259194001198
-42	-42	-14.279291195272377
-40	-42	-12.153154506090434
-38	-42	-12.126625091039115
-36	-42	-10.437427949932292
-34	-42	-9.688456866609421
-32	-42	-10.112172383920248
-30	-42	-9.617769062012881
-28	-42	-9.03785641263942
-26	-42	-11.211150677951023
-24	-42	-11.458789464251506
-22	-42	-7.234735243522819
-20	-42	-7.252499530552645
-18	-42	-8.868602143931861
-16	-42	-8.838287579792038
-14	-42	-8.603758208446276
-12	-42	-11.88751414295708
-10	-42	-9.660210794236825
-8	-42	-10.843249648085056
-6	-42	-9.562875499872703
-4	-42	-11.527566363321002
-2	-42	-9.607452443874786
0	-42	-11.646232618536528
2	-42	-9.639572238979875
4	-42	-11.175471764878024
6	-42	-9.70907429651596
8	-42	-10.67067171868738
10	-42	-9.787143337190594
12	-42	-10.082015497093153
14	-42	-10.026324741557113
16	-42	-9.44727923914845
18	-42	-10.771327847989767
20	-42	-9.862574977456548
22	-42	-9.862574977456548
24	-42	-10.771327847989767
26	-42	-9.44727923914845
28	-42	-10.026324741557113
30	-42	-10.082015497093153
32	-42	-9.787143337190594
34	-42	-10.67067171868738
36	-42	-9.70907429651596
38	-42	-11.175471764878024
40	-42	-9.639572238979875
42	-42	-11.646232618536528
44	-42	-9.607452443874786
46	-42	-11.527566363321002
48	-42	-9.562875499872703
50	-42	-10.843249648085056
52	-42	-9.660210794236825
54	-42	-11.88751414295708
56	-42	-8.603758208446276
58	-42	-8.838287579792038
60	-42	-8.868602143931861
62	-42	-7.252499530552645
64	-42	-7.234735243522819
66	-42	-11.458789464251506
68	-42	-11.211150677951023
70	-42	-9.03785641263942
72	-42	-9.617769062012881
74	-42	-10.112172383920248
76	-42	-9.688456866609421
78	-42	-10.437427949932292
80	-42	-12.126625091039115
82	-42	-12.153154506090434
84	-42	-14.279291195272377
86	-42	-15.947259194001198
88	-42	-16
90	-42	-16
92	-42	-16
94	-42	-16
96	-42	-16
98	-42	-16
100	-42	-16
102	-42	-16
104	-42	-16
106	-42	-16
108	-42	-16
110	-42	-16
112	-42	-16
114	-42	-16
116	-42	-16
118	-42	-16
120	-42	-16

-120	-44	NaN
-118	-44	NaN
-116	-44	NaN
-114	-44	NaN
-112	-44	NaN
-110	-44	NaN
-108	-44	NaN
-106	-44	NaN
-104	-44	NaN
-102	-44	NaN
-100	-44	NaN
-98	-44	NaN
-96	-44	NaN
-94	-44	NaN
-92	-44	NaN
-90	-44	NaN
-88	-44	NaN
-86	-44	NaN
-84	-44	NaN
-82	-44	NaN
-80	-44	NaN
-78	-44	NaN
-76	-44	-16
-74	-44	-16
-72	-44	-16
-70	-44	-16
-68	-44	-16
-66	-44	-16
-64	-44	-16
-62	-44	-16
-60	-44	-16
-58	-44	-16
-56	-44	-16
-54	-44	-16
-52	-44	-16
-50	-44	-16
-48	-44	-16
-46	-44	-16
-44	-44	-16
-42	-44	-15.947259194001198
-40	-44	-12.986936331981903
-38	-44	-11.865589703874486
-36	-44	-10.677462978500609
-34	-44	-11.337169333396183
-32	-44	-11.136392410853825
-30	-44	-11.618973682924317
-28	-44	-11.213766218766455
-26	-44	-9.804774460611432
-24	-44	-9.313270107185579
-22	-44	-9.691653473291357
-20	-44	-8.164363188758722
-18	-44	-6.637788048986661
-16	-44	-7.743608478259318
-14	-44	-8.324613823042293
-12	-44	-9.082202301186534
-10	-44	-10.178995395249824
-8	-44	-9.997224618507648
-6	-44	-9.784215708767631
-4	-44	-10.60991618877449
-2	-44	-9.609530074460935
0	-44	-11.30910829236896
2	-44	-9.607488841263917
4	-44	-11.996775122508533
6	-44	-9.618846517663037
8	-44	-11.828040077784411
10	-44	-9.728174824624663
12	-44	-11.949403594673567
14	-44	-10.022902034190956
16	-44	-10.683210565300453
18	-44	-9.49124972444566
20	-44	-12.456190006435367
22	-44	-9.506204897063697
24	-44	-12.456190006435367
26	-44	-9.49124972444566
28	-44	-10.683210565300453
30	-44	-10.022902034190956
32	-44	-11.949403594673567
34	-44	-9.728174824624663
36	-44	-11.828040077784411
38	-44	-9.618846517663037
40	-44	-11.996775122508533
42	-44	-9.607488841263917
44	-44	-11.30910829236896
46	-44	-9.609530074460935
48	-44	-10.60991618877449
50	-44	-9.784215708767631
52	-44	-9.997224618507648
54	-44	-10.178995395249824
56	-44	-9.082202301186534
58	-44	-8.324613823042293
60	-44	-7.743608478259318
62	-44	-6.637788048986661
64	-44	-8.164363188758722
66	-44	-9.691653473291357
68	-44	-9.313270107185579
70	-44	-9.804774460611432
72	-44	-11.213766218766455
74	-44	-11.618973682924317
76	-44	-11.136392410853825
78	-44	-11.337169333396183
80	-44	-10.677462978500609
82	-44	-11.865589703874486
84	-44	-12.986936331981903
86	-44	-15.947259194001198
88	-44	-16
90	-44	-16
92	-44	-16
94	-44	-16
96	-44	-16
98	-44	-16
100	-44	-16
102	-44	-16
104	-44	-16
106	-44	-16
108	-44	-16
110	-44	-16
112	-44	-16
114	-44	-16
116	-44	-16
118	-44	-16
120	-44	-16

-120	-46	NaN
-118	-46	NaN
-116	-46	NaN
-114	-46	NaN
-112	-46	NaN
-110	-46	NaN
-108	-46	NaN
-106	-46	NaN
-104	-46	NaN
-102	-46	NaN
-100	-46	NaN
-98	-46	NaN
-96	-46	NaN
-94	-46	NaN
-92	-46	NaN
-90	-46	NaN
-88	-46	NaN
-86	-46	NaN
-84	-46	NaN
-82	-46	NaN
-80	-46	NaN
-78	-46	NaN
-76	-46	NaN
-74	-46	-16
-72	-46	-16
-70	-46	-16
-68	-46	-16
-66	-46	-16
-64	-46	-16
-62	-46	-16
-60	-46	-16
-58	-46	-16
-56	-46	-16
-54	-46	-16
-52	-46	-16
-50	-46	-16
-48	-46	-16
-46	-46	-16
-44	-46	-16
-42	-46	-16
-40	-46	-13.740958425418366
-38	-46	-11.998495437659113
-36	-46	-11.690246166101629
-34	-46	-10.841732818609012
-32	-46	-9.930529920309622
-30	-46	-9.74165892461073
-28	-46	-9.667908909747972
-26	-46	-9.812417783864303
-24	-46	-10.02582175690558
-22	-46	-10.078518842251402
-20	-46	-9.937409990233261
-18	-46	-9.625653092629145
-16	-46	-6.692327768301628
-14	-46	-9.656832059970512
-12	-46	-9.288071248522973
-10	-46	-11.095054430955594
-8	-46	-9.54340710874751
-6	-46	-10.1013947743273
-4	-46	-9.844613563935923
-2	-46	-9.81657469563994
0	-46	-10.478497685362957
2	-46	-9.609929603631095
4	-46	-11.527074928190373
6	-46	-9.597236810656316
8	-46	-12.339048104726881
10	-46	-9.51325899350358
12	-46	-11.739636512653501
14	-46	-9.260928570253409
16	-46	-10.391252740910838
18	-46	-9.475620206181082
20	-46	-9.85591843469637
22	-46	-9.8983939720507
24	-46	-9.8983939720507
26	-46	-9.85591843469637
28	-46	-9.475620206181082
30	-46	-10.391252740910838
32	-46	-9.260928570253409
34	-46	-11.739636512653501
36	-46	-9.51325899350358
38	-46	-12.339048104726881
40	-46	-9.597236810656316
42	-46	-11.527074928190373
44	-46	-9.609929603631095
46	-46	-10.478497685362957
48	-46	-9.81657469563994
50	-46	-9.844613563935923
52	-46	-10.1013947743273
54	-46	-9.54340710874751
56	-46	-11.095054430955594
58	-46	-9.288071248522973
60	-46	-9.656832059970512
62	-46	-6.692327768301628
64	-46	-9.625653092629145
66	-46	-9.937409990233261
68	-46	-10.078518842251402
70	-46	-10.02582175690558
72	-46	-9.812417783864303
74	-46	-9.667908909747972
76	-46	-9.74165892461073
78	-46	-9.930529920309622
80	-46	-10.841732818609012
82	-46	-11.690246166101629
84	-46	-11.998495437659113
86	-46	-13.740958425418366
88	-46	-16
90	-46	-16
92	-46	-16
94	-46	-16
96	-46	-16
98	-46	-16
100	-46	-16
102	-46	-16
104	-46	-16
106	-46	-16
108	-46	-16
110	-46	-16
112	-46	-16
114	-46	-16
116	-46	-16
118	-46	-16
120	-46	-16

-120	-48	NaN
-118	-48	NaN
-116	-48	NaN
-114	-48	NaN
-112	-48	NaN
-110	-48	NaN
-108	-48	NaN
-106	-48	NaN
-104	-48	NaN
-102	-48	NaN
-100	-48	NaN
-98	-48	NaN
-96	-48	NaN
-94	-48	NaN
-92	-48	NaN
-90	-48	NaN
-88	-48	NaN
-86	-48	NaN
-84	-48	NaN
-82	-48	NaN
-80	-48	NaN
-78	-48	NaN
-76	-48	NaN
-74	-48	NaN
-72	-48	-16
-70	-48	-16
-68	-48	-16
-66	-48	-16
-64	-48	-16
-62	-48	-16
-60	-48	-16
-58	-48	-16
-56	-48	-16
-54	-48	-16
-52	-48	-16
-50	-48	-16
-48	-48	-16
-46	-48	-16
-44	-48	-16
-42	-48	-16
-40	-48	-14.537381530774178
-38	-48	-12.378801264924434
-36	-48	-13.709729200306276
-34	-48	-10.529188835527377
-32	-48	-10.208218382772332
-30	-48	-10.476030367399948
-28	-48	-10.49939449180254
-26	-48	-10.14661469368677
-24	-48	-9.7715144145387
-22	-48	-9.628686351910298
-20	-48	-9.865938090413112
-18	-48	-10.185286089886606
-16	-48	-9.710759257787469
-14	-48	-7.475106048657666
-12	-48	-7.00120301078191
-10	-48	-8.821624349437558
-8	-48	-9.753571449711593
-6	-48	-11.186580560135427
-4	-48	-9.586753521588077
-2	-48	-10.058177521915521
0	-48	-9.817215301465415
2	-48	-9.770010621804296
4	-48	-10.540663627005852
6	-48	-9.576954580609408
8	-48	-11.884527588169632
10	-48	-9.725971198043931
12	-48	-11.458806482037115
14	-48	-10.651850138478599
16	-48	-9.90093287536193
18	-48	-12.595836434887365
20	-48	-9.148219589395032
22	-48	-10.153862994814418
24	-48	-9.921099566609454
26	-48	-10.153862994814418
28	-48	-9.148219589395032
30	-48	-12.595836434887365
32	-48	-9.90093287536193
34	-48	-10.651850138478599
36	-48	-11.458806482037115
38	-48	-9.725971198043931
40	-48	-11.884527588169632
42	-48	-9.576954580609408
44	-48	-10.540663627005852
46	-48	-9.770010621804296
48	-48	-9.817215301465415
50	-48	-10.058177521915521
52	-48	-9.586753521588077
54	-48	-11.186580560135427
56	-48	-9.753571449711593
58	-48	-8.821624349437558
60	-48	-7.00120301078191
62	-48	-7.475106048657666
64	-48	-9.710759257787469
66	-48	-10.185286089886606
68	-48	-9.865938090413112
70	-48	-9.628686351910298
72	-48	-9.7715144145387
74	-48	-10.14661469368677
76	-48	-10.49939449180254
78	-48	-10.476030367399948
80	-48	-10.208218382772332
82	-48	-10.529188835527377
84	-48	-13.709729200306276
86	-48	-12.378801264924434
88	-48	-14.537381530774178
90	-48	-16
92	-48	-16
94	-48	-16
96	-48	-16
98	-48	-16
100	-48	-16
102	-48	-16
104	-48	-16
106	-48	-16
108	-48	-16
110	-48	-16
112	-48	-16
114	-48	-16
116	-48	-16
118	-48	-16
120	-48	-16

-120	-50	NaN
-118	-50	NaN
-116	-50	NaN
-114	-50	NaN
-112	-50	NaN
-110	-50	NaN
-108	-50	NaN
-106	-50	NaN
-104	-50	NaN
-102	-50	NaN
-100	-50	NaN
-98	-50	NaN
-96	-50	NaN
-94	-50	NaN
-92	-50	NaN
-90	-50	NaN
-88	-50	NaN
-86	-50	NaN
-84	-50	NaN
-82	-50	NaN
-80	-50	NaN
-78	-50	NaN
-76	-50	NaN
-74	-50	NaN
-72	-50	NaN
-70	-50	-16
-68	-50	-16
-66	-50	-16
-64	-50	-16
-62	-50	-16
-60	-50	-16
-58	-50	-16
-56	-50	-16
-54	-50	-16
-52	-50	-16
-50	-50	-16
-48	-50	-16
-46	-50	-16
-44	-50	-16
-42	-50	-16
-40	-50	-15.364146808966346
-38	-50	-12.889100073576463
-36	-50	-12.241643494655893
-34	-50	-10.8428220048869
-32	-50	-11.834555238538675
-30	-50	-10.83436109248729
-28	-50	-10.313682730661814
-26	-50	-10.296874725125999
-24	-50	-10.748795872168992
-22	-50	-12.277131329194455
-20	-50	-10.156073185176254
-18	-50	-9.686821908681646
-16	-50	-9.968537350251522
-14	-50	-10.519792994904556
-12	-50	-9.555957875249598
-10	-50	-6.728010012038067
-8	-50	-8.879357677463542
-6	-50	-10.34133407227914
-4	-50	-9.92908584662885
-2	-50	-10.811701234786225
0	-50	-9.748722539008904
2	-50	-10.021892472505359
4	-50	-9.913736281757547
6	-50	-9.748919140363608
8	-50	-11.263604266038366
10	-50	-9.367330721591424
12	-50	-10.656797376163412
14	-50	-9.09276104713074
16	-50	-9.691235419756199
18	-50	-8.718194259148127
20	-50	-11.491841774948892
22	-50	-9.768009991226702
24	-50	-8.8944815334473
26	-50	-8.8944815334473
28	-50	-9.768009991226702
30	-50	-11.491841774948892
32	-50	-8.718194259148127
34	-50	-9.691235419756199
36	-50	-9.09276104713074
38	-50	-10.656797376163412
40	-50	-9.367330721591424
42	-50	-11.263604266038366
44	-50	-9.748919140363608
46	-50	-9.913736281757547
48	-50	-10.021892472505359
50	-50	-9.748722539008904
52	-50	-10.811701234786225
54	-50	-9.92908584662885
56	-50	-10.34133407227914
58	-50	-8.879357677463542
60	-50	-6.728010012038067
62	-50	-9.555957875249598
64	-50	-10.519792994904556
66	-50	-9.968537350251522
68	-50	-9.686821908681646
70	-50	-10.156073185176254
72	-50	-12.277131329194455
74	-50	-10.748795872168992
76	-50	-10.296874725125999
78	-50	-10.313682730661814
80	-50	-10.83436109248729
82	-50	-11.834555238538675
84	-50	-10.8428220048869
86	-50	-12.241643494655893
88	-50	-12.889100073576463
90	-50	-15.364146808966346
92	-50	-16
94	-50	-16
96	-50	-16
98	-50	-16
100	-50	-16
102	-50	-16
104	-50	-16
106	-50	-16
108	-50	-16
110	-50	-16
112	-50	-16
114	-50	-16
116	-50	-16
118	-50	-16
120	-50	-16

-120	-52	NaN
-118	-52	NaN
-116	-52	NaN
-114	-52	NaN
-112	-52	NaN
-110	-52	NaN
-108	-52	NaN
-106	-52	NaN
-104	-52	NaN
-102	-52	NaN
-100	-52	NaN
-98	-52	NaN
-96	-52	NaN
-94	-52	NaN
-92	-52	NaN
-90	-52	NaN
-88	-52	NaN
-86	-52	NaN
-84	-52	NaN
-82	-52	NaN
-80	-52	NaN
-78	-52	NaN
-76	-52	NaN
-74	-52	NaN
-72	-52	NaN
-70	-52	NaN
-68	-52	-16
-66	-52	-16
-64	-52	-16
-62	-52	-16
-60	-52	-16
-58	-52	-16
-56	-52	-16
-54	-52	-16
-52	-52	-16
-50	-52	-16
-48	-52	-16
-46	-52	-16
-44	-52	-16
-42	-52	-16
-40	-52	-16
-38	-52	-13.477493975283837
-36	-52	-12.180879709024834
-34	-52	-11.594034453166628
-32	-52	-11.154097375196844
-30	-52	-10.127658535372063
-28	-52	-9.954154918055597
-26	-52	-9.881622274790198
-24	-52	-9.794227649983874
-22	-52	-9.76315396720956
-20	-52	-9.952203148356784
-18	-52	-10.85770785954424
-16	-52	-10.715628662354925
-14	-52	-9.837035244799747
-12	-52	-9.8669061030393
-10	-52	-9.19992138342631
-8	-52	-7.1668937312031105
-6	-52	-7.091176466590756
-4	-52	-11.516424718162797
-2	-52	-10.905020834396526
0	-52	-9.770567183395737
2	-52	-10.1226833064365
4	-52	-9.861947384551854
6	-52	-10.020334583945344
8	-52	-9.662351697134092
10	-52	-10.129006257909042
12	-52	-10.258378146403158
14	-52	-9.970733263687123
16	-52	-9.559008366444726
18	-52	-9.897602311231873
20	-52	-10.088941245977763
22	-52	-10.170876983603284
24	-52	-10.843316345057973
26	-52	-12.08132236454087
28	-52	-10.843316345057973
30	-52	-10.170876983603284
32	-52	-10.088941245977763
34	-52	-9.897602311231873
36	-52	-9.559008366444726
38	-52	-9.970733263687123
40	-52	-10.258378146403158
42	-52	-10.129006257909042
44	-52	-9.662351697134092
46	-52	-10.020334583945344
48	-52	-9.861947384551854
50	-52	-10.1226833064365
52	-52	-9.770567183395737
54	-52	-10.905020834396526
56	-52	-11.516424718162797
58	-52	-7.091176466590756
60	-52	-7.1668937312031105
62	-52	-9.19992138342631
64	-52	-9.8669061030393
66	-52	-9.837035244799747
68	-52	-10.715628662354925
70	-52	-10.85770785954424
72	-52	-9.952203148356784
74	-52	-9.76315396720956
76	-52	-9.794227649983874
78	-52	-9.881622274790198
80	-52	-9.954154918055597
82	-52	-10.127658535372063
84	-52	-11.154097375196844
86	-52	-11.594034453166628
88	-52	-12.180879709024834
90	-52	-13.477493975283837
92	-52	-16
94	-52	-16
96	-52	-16
98	-52	-16
100	-52	-16
102	-52	-16
104	-52	-16
106	-52	-16
108	-52	-16
110	-52	-16
112	-52	-16
114	-52	-16
116	-52	-16
118	-52	-16
120	-52	-16

-120	-54	NaN
-118	-54	NaN
-116	-54	NaN
-114	-54	NaN
-112	-54	NaN
-110	-54	NaN
-108	-54	NaN
-106	-54	NaN
-104	-54	NaN
-102	-54	NaN
-100	-54	NaN
-98	-54	NaN
-96	-54	NaN
-94	-54	NaN
-92	-54	NaN
-90	-54	NaN
-88	-54	NaN
-86	-54	NaN
-84	-54	NaN
-82	-54	NaN
-80	-54	NaN
-78	-54	NaN
-76	-54	NaN
-74	-54	NaN
-72	-54	NaN
-70	-54	NaN
-68	-54	NaN
-66	-54	-16
-64	-54	-16
-62	-54	-16
-60	-54	-16
-58	-54	-16
-56	-54	-16
-54	-54	-16
-52	-54	-16
-50	-54	-16
-48	-54	-16
-46	-54	-16
-44	-54	-16
-42	-54	-16
-40	-54	-16
-38	-54	-14.116105846451246
-36	-54	-12.407506923629182
-34	-54	-13.421855415773125
-32	-54	-10.763618327335283
-30	-54	-10.395070349204996
-28	-54	-10.873705142127239
-26	-54	-11.494125421515891
-24	-54	-11.384921340350555
-22	-54	-10.6991993969423
-20	-54	-10.117704087227937
-18	-54	-9.784472883187439
-16	-54	-9.761930128233638
-14	-54	-10.281658334275667
-12	-54	-11.50530164765183
-10	-54	-9.51416370156482
-8	-54	-9.049476395554617
-6	-54	-8.772984568838433
-4	-54	-6.719371454860433
-2	-54	-7.495203005581787
0	-54	-12.193222287919896
2	-54	-14.109887269219298
4	-54	-9.136420418277838
6	-54	-9.567298945623303
8	-54	-11.072289250812137
10	-54	-9.240994564909185
12	-54	-11.284601431861507
14	-54	-10.150448461059646
16	-54	-8.732646061646205
18	-54	-9.162029252183691
20	-54	-8.930658424128158
22	-54	-10.197660426403077
24	-54	-9.884180192164884
26	-54	-8.741730424790418
28	-54	-8.741730424790418
30	-54	-9.884180192164884
32	-54	-10.197660426403077
34	-54	-8.930658424128158
36	-54	-9.162029252183691
38	-54	-8.732646061646205
40	-54	-10.150448461059646
42	-54	-11.284601431861507
44	-54	-9.240994564909185
46	-54	-11.072289250812137
48	-54	-9.567298945623303
50	-54	-9.136420418277838
52	-54	-14.109887269219298
54	-54	-12.193222287919896
56	-54	-7.495203005581787
58	-54	-6.719371454860433
60	-54	-8.772984568838433
62	-54	-9.049476395554617
64	-54	-9.51416370156482
66	-54	-11.50530164765183
68	-54	-10.281658334275667
70	-54	-9.761930128233638
72	-54	-9.784472883187439
74	-54	-10.117704087227937
76	-54	-10.6991993969423
78	-54	-11.384921340350555
80	-54	-11.494125421515891
82	-54	-10.873705142127239
84	-54	-10.395070349204996
86	-54	-10.763618327335283
88	-54	-13.421855415773125
90	-54	-12.407506923629182
92	-54	-14.116105846451246
94	-54	-16
96	-54	-16
98	-54	-16
100	-54	-16
102	-54	-16
104	-54	-16
106	-54	-16
108	-54	-16
110	-54	-16
112	-54	-16
114	-54	-16
116	-54	-16
118	-54	-16
120	-54	-16

-120	-56	NaN
-118	-56	NaN
-116	-56	NaN
-114	-56	NaN
-112	-56	NaN
-110	-56	NaN
-108	-56	NaN
-106	-56	NaN
-104	-56	NaN
-102	-56	NaN
-100	-56	NaN
-98	-56	NaN
-96	-56	NaN
-94	-56	NaN
-92	-56	NaN
-90	-56	NaN
-88	-56	NaN
-86	-56	NaN
-84	-56	NaN
-82	-56	NaN
-80	-56	NaN
-78	-56	NaN
-76	-56	NaN
-74	-56	NaN
-72	-56	NaN
-70	-56	NaN
-68	-56	NaN
-66	-56	NaN
-64	-56	-16
-62	-56	-16
-60	-56	-16
-58	-56	-16
-56	-56	-16
-54	-56	-16
-52	-56	-16
-50	-56	-16
-48	-56	-16
-46	-56	-16
-44	-56	-16
-42	-56	-16
-40	-56	-16
-38	-56	-14.787419193906342
-36	-56	-12.772338689025096
-34	-56	-12.861514078019283
-32	-56	-10.932140860029234
-30	-56	-11.544291478021158
-28	-56	-11.070072323523856
-26	-56	-10.364974350013423
-24	-56	-10.177253298625345
-22	-56	-10.194509973203317
-20	-56	-10.467594459019589
-18	-56	-11.62261461618234
-16	-56	-10.832144852762713
-14	-56	-9.93021429325891
-12	-56	-9.698862376442513
-10	-56	-10.272397809385977
-8	-56	-12.828711229994571
-6	-56	-10.540116886516225
-4	-56	-9.384843086371205
-2	-56	-9.541470367521624
0	-56	-6.6682546493861
2	-56	-7.485830955006258
4	-56	-9.6241409427803
6	-56	-8.689562193535478
8	-56	-7.912926804167706
10	-56	-8.593027298175091
12	-56	-9.76367057599403
14	-56	-8.574744211644193
16	-56	-8.700473135687398
18	-56	-8.499923063650678
20	-56	-9.223230657853197
22	-56	-10.85025783695055
24	-56	-8.288148181320473
26	-56	-8.645747018048802
28	-56	-9.734633515260306
30	-56	-8.645747018048802
32	-56	-8.288148181320473
34	-56	-10.85025783695055
36	-56	-9.223230657853197
38	-56	-8.499923063650678
40	-56	-8.700473135687398
42	-56	-8.574744211644193
44	-56	-9.76367057599403
46	-56	-8.593027298175091
48	-56	-7.912926804167706
50	-56	-8.689562193535478
52	-56	-9.6241409427803
54	-56	-7.485830955006258
56	-56	-6.6682546493861
58	-56	-9.541470367521624
60	-56	-9.384843086371205
62	-56	-10.540116886516225
64	-56	-12.828711229994571
66	-56	-10.272397809385977
68	-56	-9.698862376442513
70	-56	-9.93021429325891
72	-56	-10.832144852762713
74	-56	-11.62261461618234
76	-56	-10.467594459019589
78	-56	-10.194509973203317
80	-56	-10.177253298625345
82	-56	-10.364974350013423
84	-56	-11.070072323523856
86	-56	-11.544291478021158
88	-56	-10.932140860029234
90	-56	-12.861514078019283
92	-56	-12.772338689025096
94	-56	-14.787419193906342
96	-56	-16
98	-56	-16
100	-56	-16
102	-56	-16
104	-56	-16
106	-56	-16
108	-56	-16
110	-56	-16
112	-56	-16
114	-56	-16
116	-56	-16
118	-56	-16
120	-56	-16

-120	-58	NaN
-118	-58	NaN
-116	-58	NaN
-114	-58	NaN
-112	-58	NaN
-110	-58	NaN
-108	-58	NaN
-106	-58	NaN
-104	-58	NaN
-102	-58	NaN
-100	-58	NaN
-98	-58	NaN
-96	-58	NaN
-94	-58	NaN
-92	-58	NaN
-90	-58	NaN
-88	-58	NaN
-86	-58	NaN
-84	-58	NaN
-82	-58	NaN
-80	-58	NaN
-78	-58	NaN
-76	-58	NaN
-74	-58	NaN
-72	-58	NaN
-70	-58	NaN
-68	-58	NaN
-66	-58	NaN
-64	-58	NaN
-62	-58	-16
-60	-58	-16
-58	-58	-16
-56	-58	-16
-54	-58	-16
-52	-58	-16
-50	-58	-16
-48	-58	-16
-46	-58	-16
-44	-58	-16
-42	-58	-16
-40	-58	-16
-38	-58	-15.163764984530232
-36	-58	-13.176601482358985
-34	-58	-12.419933276834119
-32	-58	-11.433323155864205
-30	-58	-11.806938971973935
-28	-58	-10.348510500489093
-26	-58	-10.142792727056735
-24	-58	-10.099446855842855
-22	-58	-10.046159575988915
-20	-58	-9.928636884359737
-18	-58	-9.871665002390287
-16	-58	-9.9457751366587
-14	-58	-10.47584549342192
-12	-58	-12.391658613518668
-10	-58	-10.125022745208303
-8	-58	-9.42193203199136
-6	-58	-8.88387715938569
-4	-58	-8.68589980342648
-2	-58	-8.525696126509544
0	-58	-8.584680172635045
2	-58	-9.3051168346171
4	-58	-6.673876472121564
6	-58	-6.7763899610185065
8	-58	-6.389922932788171
10	-58	-6.577269812885816
12	-58	-7.822736697745516
14	-58	-8.115786185979065
16	-58	-8.983612673584313
18	-58	-8.471820094636914
20	-58	-10.191318022954299
22	-58	-8.835124107185823
24	-58	-10.33870910920485
26	-58	-8.589921869432935
28	-58	-10.419874900054703
30	-58	-10.419874900054703
32	-58	-8.589921869432935
34	-58	-10.33870910920485
36	-58	-8.835124107185823
38	-58	-10.191318022954299
40	-58	-8.471820094636914
42	-58	-8.983612673584313
44	-58	-8.115786185979065
46	-58	-7.822736697745516
48	-58	-6.577269812885816
50	-58	-6.389922932788171
52	-58	-6.7763899610185065
54	-58	-6.673876472121564
56	-58	-9.3051168346171
58	-58	-8.584680172635045
60	-58	-8.525696126509544
62	-58	-8.68589980342648
64	-58	-8.88387715938569
66	-58	-9.42193203199136
68	-58	-10.125022745208303
70	-58	-12.391658613518668
72	-58	-10.47584549342192
74	-58	-9.9457751366587
76	-58	-9.871665002390287
78	-58	-9.928636884359737
80	-58	-10.046159575988915
82	-58	-10.099446855842855
84	-58	-10.142792727056735
86	-58	-10.348510500489093
88	-58	-11.806938971973935
90	-58	-11.433323155864205
92	-58	-12.419933276834119
94	-58	-13.176601482358985
96	-58	-15.163764984530232
98	-58	-16
100	-58	-16
102	-58	-16
104	-58	-16
106	-58	-16
108	-58	-16
110	-58	-16
112	-58	-16
114	-58	-16
116	-58	-16
118	-58	-16
120	-58	-16

-120	-60	NaN
-118	-60	NaN
-116	-60	NaN
-114	-60	NaN
-112	-60	NaN
-110	-60	NaN
-108	-60	NaN
-106	-60	NaN
-104	-60	NaN
-102	-60	NaN
-100	-60	NaN
-98	-60	NaN
-96	-60	NaN
-94	-60	NaN
-92	-60	NaN
-90	-60	NaN
-88	-60	NaN
-86	-60	NaN
-84	-60	NaN
-82	-60	NaN
-80	-60	NaN
-78	-60	NaN
-76	-60	NaN
-74	-60	NaN
-72	-60	NaN
-70	-60	NaN
-68	-60	NaN
-66	-60	NaN
-64	-60	NaN
-62	-60	NaN
-60	-60	-16
-58	-60	-16
-56	-60	-16
-54	-60	-16
-52	-60	-16
-50	-60	-16
-48	-60	-16
-46	-60	-16
-44	-60	-16
-42	-60	-16
-40	-60	-15.921834759857854
-38	-60	-15.301533780266215
-36	-60	-13.59284105894464
-34	-60	-12.435026435816901
-32	-60	-12.359209305377345
-30	-60	-11.070957021666311
-28	-60	-10.461768076603025
-26	-60	-10.85852566292257
-24	-60	-11.616075381453621
-22	-60	-12.527243361204947
-20	-60	-11.771759214366424
-18	-60	-10.977059538806417
-16	-60	-10.29043133295411
-14	-60	-9.966089865452131
-12	-60	-9.829999675501039
-10	-60	-10.1881514533187
-8	-60	-11.206547594316602
-6	-60	-9.129660952812037
-4	-60	-8.676510076626908
-2	-60	-8.44028460677908
0	-60	-8.49308389191697
2	-60	-8.429424508019364
4	-60	-10.597837582889364
6	-60	-9.99016454902511
8	-60	-6.070107036615431
10	-60	-3.13010428490251
12	-60	-6.011644691862093
14	-60	-8.236421649799821
16	-60	-7.8908442863024755
18	-60	-9.066057532767784
20	-60	-9.075471133666195
22	-60	-8.538447213732022
24	-60	-8.06222839396432
26	-60	-8.350599265972432
28	-60	-8.586097296603816
30	-60	-8.320301039370216
32	-60	-8.586097296603816
34	-60	-8.350599265972432
36	-60	-8.06222839396432
38	-60	-8.538447213732022
40	-60	-9.075471133666195
42	-60	-9.066057532767784
44	-60	-7.8908442863024755
46	-60	-8.236421649799821
48	-60	-6.011644691862093
50	-60	-3.13010428490251
52	-60	-6.070107036615431
54	-60	-9.99016454902511
56	-60	-10.597837582889364
58	-60	-8.429424508019364
60	-60	-8.49308389191697
62	-60	-8.44028460677908
64	-60	-8.676510076626908
66	-60	-9.129660952812037
68	-60	-11.206547594316602
70	-60	-10.1881514533187
72	-60	-9.829999675501039
74	-60	-9.966089865452131
76	-60	-10.29043133295411
78	-60	-10.977059538806417
80	-60	-11.771759214366424
82	-60	-12.527243361204947
84	-60	-11.616075381453621
86	-60	-10.85852566292257
88	-60	-10.461768076603025
90	-60	-11.070957021666311
92	-60	-12.359209305377345
94	-60	-12.435026435816901
96	-60	-13.59284105894464
98	-60	-15.301533780266215
100	-60	-15.921834759857854
102	-60	-16
104	-60	-16
106	-60	-16
108	-60	-16
110	-60	-16
112	-60	-16
114	-60	-16
116	-60	-16
118	-60	-16
120	-60	-16

-120	-62	NaN
-118	-62	NaN
-116	-62	NaN
-114	-62	NaN
-112	-62	NaN
-110	-62	NaN
-108	-62	NaN
-106	-62	NaN
-104	-62	NaN
-102	-62	NaN
-100	-62	NaN
-98	-62	NaN
-96	-62	NaN
-94	-62	NaN
-92	-62	NaN
-90	-62	NaN
-88	-62	NaN
-86	-62	NaN
-84	-62	NaN
-82	-62	NaN
-80	-62	NaN
-78	-62	NaN
-76	-62	NaN
-74	-62	NaN
-72	-62	NaN
-70	-62	NaN
-68	-62	NaN
-66	-62	NaN
-64	-62	NaN
-62	-62	NaN
-60	-62	NaN
-58	-62	-16
-56	-62	-16
-54	-62	-16
-52	-62	-16
-50	-62	-16
-48	-62	-16
-46	-62	-16
-44	-62	-16
-42	-62	-16
-40	-62	-16
-38	-62	-16
-36	-62	-14.154180283090765
-34	-62	-12.665661688705592
-32	-62	-16
-30	-62	-11.033893707226754
-28	-62	-11.126671276244162
-26	-62	-11.9023793471888
-24	-62	-10.674041173824186
-22	-62	-10.34461020821492
-20	-62	-10.267153987196098
-18	-62	-10.309453657034457
-16	-62	-10.622529094674755
-14	-62	-11.640637731208209
-12	-62	-11.08457678821655
-10	-62	-10.1809462412476
-8	-62	-10.217366613141943
-6	-62	-13.23311072125624
-4	-62	-10.032640716629603
-2	-62	-9.16164903710032
0	-62	-8.72565790195418
2	-62	-8.432979599520905
4	-62	-8.788917585206436
6	-62	-9.401242510895006
8	-62	-7.762468579431244
10	-62	-6.544441354723973
12	-62	-6.431558353068506
14	-62	-7.041241426376884
16	-62	-6.647930683056815
18	-62	-6.622919493200582
20	-62	-7.239631148875982
22	-62	-8.301887065259983
24	-62	-10.194546174758385
26	-62	-8.158016399453738
28	-62	-7.913843012350918
30	-62	-7.923973214638837
32	-62	-7.923973214638837
34	-62	-7.913843012350918
36	-62	-8.158016399453738
38	-62	-10.194546174758385
40	-62	-8.301887065259983
42	-62	-7.239631148875982
44	-62	-6.622919493200582
46	-62	-6.647930683056815
48	-62	-7.041241426376884
50	-62	-6.431558353068506
52	-62	-6.544441354723973
54	-62	-7.762468579431244
56	-62	-9.401242510895006
58	-62	-8.788917585206436
60	-62	-8.432979599520905
62	-62	-8.72565790195418
64	-62	-9.16164903710032
66	-62	-10.032640716629603
68	-62	-13.23311072125624
70	-62	-10.217366613141943
72	-62	-10.1809462412476
74	-62	-11.08457678821655
76	-62	-11.640637731208209
78	-62	-10.622529094674755
80	-62	-10.309453657034457
82	-62	-10.267153987196098
84	-62	-10.34461020821492
86	-62	-10.674041173824186
88	-62	-11.9023793471888
90	-62	-11.126671276244162
92	-62	-11.033893707226754
94	-62	-16
96	-62	-12.665661688705592
98	-62	-14.154180283090765
100	-62	-16
102	-62	-16
104	-62	-16
106	-62	-16
108	-62	-16
110	-62	-16
112	-62	-16
114	-62	-16
116	-62	-16
118	-62	-16
120	-62	-16

-120	-64	NaN
-118	-64	NaN
-116	-64	NaN
-114	-64	NaN
-112	-64	NaN
-110	-64	NaN
-108	-64	NaN
-106	-64	NaN
-104	-64	NaN
-102	-64	NaN
-100	-64	NaN
-98	-64	NaN
-96	-64	NaN
-94	-64	NaN
-92	-64	NaN
-90	-64	NaN
-88	-64	NaN
-86	-64	NaN
-84	-64	NaN
-82	-64	NaN
-80	-64	NaN
-78	-64	NaN
-76	-64	NaN
-74	-64	NaN
-72	-64	NaN
-70	-64	NaN
-68	-64	NaN
-66	-64	NaN
-64	-64	NaN
-62	-64	NaN
-60	-64	NaN
-58	-64	NaN
-56	-64	-16
-54	-64	-16
-52	-64	-16
-50	-64	-16
-48	-64	-16
-46	-64	-16
-44	-64	-16
-42	-64	-16
-40	-64	-16
-38	-64	-16
-36	-64	-14.821666022439413
-34	-64	-13.001651356754813
-32	-64	-13.019276192838364
-30	-64	-11.288700828714024
-28	-64	-14.818565529055052
-26	-64	-10.673383738029461
-24	-64	-10.293148427956416
-22	-64	-10.223643756146402
-20	-64	-10.190397694227851
-18	-64	-10.116147969536048
-16	-64	-10.023816313453276
-14	-64	-9.984085640931843
-12	-64	-10.095965802659148
-10	-64	-10.556500942667208
-8	-64	-11.397008530138578
-6	-64	-11.830174268836084
-4	-64	-10.210456891810965
-2	-64	-10.081779102120496
0	-64	-11.681695535171011
2	-64	-9.18680286074695
4	-64	-8.655907485563645
6	-64	-8.859193329483002
8	-64	-9.836735407073721
10	-64	-8.973058349151035
12	-64	-7.930083886769406
14	-64	-8.387919835019762
16	-64	-12.32270660543305
18	-64	-9.710993783976344
20	-64	-8.160321660094064
22	-64	-7.234234143868278
24	-64	-6.9983333948072275
26	-64	-6.837320028055139
28	-64	-6.710753016061175
30	-64	-6.724912964336089
32	-64	-6.766052077626452
34	-64	-6.724912964336089
36	-64	-6.710753016061175
38	-64	-6.837320028055139
40	-64	-6.9983333948072275
42	-64	-7.234234143868278
44	-64	-8.160321660094064
46	-64	-9.710993783976344
48	-64	-12.32270660543305
50	-64	-8.387919835019762
52	-64	-7.930083886769406
54	-64	-8.973058349151035
56	-64	-9.836735407073721
58	-64	-8.859193329483002
60	-64	-8.655907485563645
62	-64	-9.18680286074695
64	-64	-11.681695535171011
66	-64	-10.081779102120496
68	-64	-10.210456891810965
70	-64	-11.830174268836084
72	-64	-11.397008530138578
74	-64	-10.556500942667208
76	-64	-10.095965802659148
78	-64	-9.984085640931843
80	-64	-10.023816313453276
82	-64	-10.116147969536048
84	-64	-10.190397694227851
86	-64	-10.223643756146402
88	-64	-10.293148427956416
90	-64	-10.673383738029461
92	-64	-14.818565529055052
94	-64	-11.288700828714024
96	-64	-13.019276192838364
98	-64	-13.001651356754813
100	-64	-14.821666022439413
102	-64	-16
104	-64	-16
106	-64	-16
108	-64	-16
110	-64	-16
112	-64	-16
114	-64	-16
116	-64	-16
118	-64	-16
120	-64	-16

-120	-66	NaN
-118	-66	NaN
-116	-66	NaN
-114	-66	NaN
-112	-66	NaN
-110	-66	NaN
-108	-66	NaN
-106	-66	NaN
-104	-66	NaN
-102	-66	NaN
-100	-66	NaN
-98	-66	NaN
-96	-66	NaN
-94	-66	NaN
-92	-66	NaN
-90	-66	NaN
-88	-66	NaN
-86	-66	NaN
-84	-66	NaN
-82	-66	NaN
-80	-66	NaN
-78	-66	NaN
-76	-66	NaN
-74	-66	NaN
-72	-66	NaN
-70	-66	NaN
-68	-66	NaN
-66	-66	NaN
-64	-66	NaN
-62	-66	NaN
-60	-66	NaN
-58	-66	NaN
-56	-66	NaN
-54	-66	-16
-52	-66	-16
-50	-66	-16
-48	-66	-16
-46	-66	-16
-44	-66	-16
-42	-66	-16
-40	-66	-16
-38	-66	-16
-36	-66	-15.403266926647136
-34	-66	-13.374648000481066
-32	-66	-12.703574343577861
-30	-66	-11.783584229778238
-28	-66	-11.600329601132556
-26	-66	-10.55454267778049
-24	-66	-10.64748572437267
-22	-66	-11.105610591594848
-20	-66	-11.634757732566552
-18	-66	-11.731307372563084
-16	-66	-11.255638185838315
-14	-66	-10.689217679713193
-12	-66	-10.250408717937363
-10	-66	-9.978001898400688
-8	-66	-9.78567337566262
-6	-66	-10.01466715393699
-4	-66	-12.273173978691942
-2	-66	-9.71252887144291
0	-66	-9.41835704123288
2	-66	-10.081138473627004
4	-66	-9.99317189475854
6	-66	-9.148429534582798
8	-66	-9.675326080367316
10	-66	-9.276554699588022
12	-66	-9.62218804598705
14	-66	-12.806818531843234
16	-66	-9.152935012980336
18	-66	-9.769293999549962
20	-66	-9.96152613477654
22	-66	-9.69435070105411
24	-66	-11.462361935916533
26	-66	-13.403138651846271
28	-66	-10.558570538245844
30	-66	-11.277280391551916
32	-66	-9.514646448333506
34	-66	-9.514646448333506
36	-66	-11.277280391551916
38	-66	-10.558570538245844
40	-66	-13.403138651846271
42	-66	-11.462361935916533
44	-66	-9.69435070105411
46	-66	-9.96152613477654
48	-66	-9.769293999549962
50	-66	-9.152935012980336
52	-66	-12.806818531843234
54	-66	-9.62218804598705
56	-66	-9.276554699588022
58	-66	-9.675326080367316
60	-66	-9.148429534582798
62	-66	-9.99317189475854
64	-66	-10.081138473627004
66	-66	-9.41835704123288
68	-66	-9.71252887144291
70	-66	-12.273173978691942
72	-66	-10.01466715393699
74	-66	-9.78567337566262
76	-66	-9.978001898400688
78	-66	-10.250408717937363
80	-66	-10.689217679713193
82	-66	-11.255638185838315
84	-66	-11.731307372563084
86	-66	-11.634757732566552
88	-66	-11.105610591594848
90	-66	-10.64748572437267
92	-66	-10.55454267778049
94	-66	-11.600329601132556
96	-66	-11.783584229778238
98	-66	-12.703574343577861
100	-66	-13.374648000481066
102	-66	-15.403266926647136
104	-66	-16
106	-66	-16
108	-66	-16
110	-66	-16
112	-66	-16
114	-66	-16
116	-66	-16
118	-66	-16
120	-66	-16

-120	-68	NaN
-118	-68	NaN
-116	-68	NaN
-114	-68	NaN
-112	-68	NaN
-110	-68	NaN
-108	-68	NaN
-106	-68	NaN
-104	-68	NaN
-102	-68	NaN
-100	-68	NaN
-98	-68	NaN
-96	-68	NaN
-94	-68	NaN
-92	-68	NaN
-90	-68	NaN
-88	-68	NaN
-86	-68	NaN
-84	-68	NaN
-82	-68	NaN
-80	-68	NaN
-78	-68	NaN
-76	-68	NaN
-74	-68	NaN
-72	-68	NaN
-70	-68	NaN
-68	-68	NaN
-66	-68	NaN
-64	-68	NaN
-62	-68	NaN
-60	-68	NaN
-58	-68	NaN
-56	-68	NaN
-54	-68	NaN
-52	-68	-16
-50	-68	-16
-48	-68	-16
-46	-68	-16
-44	-68	-16
-42	-68	-16
-40	-68	-16
-38	-68	-16
-36	-68	-15.996699607974955
-34	-68	-13.790355956921275
-32	-68	-12.717039019565648
-30	-68	-12.605115870240889
-28	-68	-11.244351072969902
-26	-68	-10.85502690723069
-24	-68	-12.250359990948184
-22	-68	-11.412543421104482
-20	-68	-10.763019163873466
-18	-68	-10.561310686977128
-16	-68	-10.548055499448258
-14	-68	-10.726095829916508
-12	-68	-11.33204479815597
-10	-68	-12.293009646762117
-8	-68	-10.422826492399876
-6	-68	-10.05608467784613
-4	-68	-10.61367731065355
-2	-68	-11.440667249915975
0	-68	-9.99818103175129
2	-68	-9.712569301657666
4	-68	-10.210324879930827
6	-68	-14.018863263895268
8	-68	-11.890141144859108
10	-68	-9.657517564007582
12	-68	-10.07988121566041
14	-68	-10.135305854819144
16	-68	-10.08609580800631
18	-68	-10.198174099676237
20	-68	-9.706478002758994
22	-68	-10.069976676591894
24	-68	-9.313687057167076
26	-68	-11.211626505441485
28	-68	-9.4617486859713
30	-68	-11.285061799179957
32	-68	-10.623124994369073
34	-68	-10.257848607637662
36	-68	-10.623124994369073
38	-68	-11.285061799179957
40	-68	-9.4617486859713
42	-68	-11.211626505441485
44	-68	-9.313687057167076
46	-68	-10.069976676591894
48	-68	-9.706478002758994
50	-68	-10.198174099676237
52	-68	-10.08609580800631
54	-68	-10.135305854819144
56	-68	-10.07988121566041
58	-68	-9.657517564007582
60	-68	-11.890141144859108
62	-68	-14.018863263895268
64	-68	-10.210324879930827
66	-68	-9.712569301657666
68	-68	-9.99818103175129
70	-68	-11.440667249915975
72	-68	-10.61367731065355
74	-68	-10.05608467784613
76	-68	-10.422826492399876
78	-68	-12.293009646762117
80	-68	-11.33204479815597
82	-68	-10.726095829916508
84	-68	-10.548055499448258
86	-68	-10.561310686977128
88	-68	-10.763019163873466
90	-68	-11.412543421104482
92	-68	-12.250359990948184
94	-68	-10.85502690723069
96	-68	-11.244351072969902
98	-68	-12.605115870240889
100	-68	-12.717039019565648
102	-68	-13.790355956921275
104	-68	-15.996699607974955
106	-68	-16
108	-68	-16
110	-68	-16
112	-68	-16
114	-68	-16
116	-68	-16
118	-68	-16
120	-68	-16

-120	-70	NaN
-118	-70	NaN
-116	-70	NaN
-114	-70	NaN
-112	-70	NaN
-110	-70	NaN
-108	-70	NaN
-106	-70	NaN
-104	-70	NaN
-102	-70	NaN
-100	-70	NaN
-98	-70	NaN
-96	-70	NaN
-94	-70	NaN
-92	-70	NaN
-90	-70	NaN
-88	-70	NaN
-86	-70	NaN
-84	-70	NaN
-82	-70	NaN
-80	-70	NaN
-78	-70	NaN
-76	-70	NaN
-74	-70	NaN
-72	-70	NaN
-70	-70	NaN
-68	-70	NaN
-66	-70	NaN
-64	-70	NaN
-62	-70	NaN
-60	-70	NaN
-58	-70	NaN
-56	-70	NaN
-54	-70	NaN
-52	-70	NaN
-50	-70	-16
-48	-70	-16
-46	-70	-16
-44	-70	-16
-42	-70	-16
-40	-70	-16
-38	-70	-16
-36	-70	-16
-34	-70	-14.236474152713196
-32	-70	-12.874412778276964
-30	-70	-14.893149301602154
-28	-70	-11.269635798787563
-26	-70	-11.635927988136341
-24	-70	-11.347710110693919
-22	-70	-10.550083530469218
-20	-70	-10.340586891029922
-18	-70	-10.267841106607491
-16	-70	-10.213079912419563
-14	-70	-10.156652089492031
-12	-70	-10.133712839091247
-10	-70	-10.227067568097452
-8	-70	-10.68084873357209
-6	-70	-11.275881031690943
-4	-70	-11.189719072513709
-2	-70	-11.226838280725035
0	-70	-11.411747187903963
2	-70	-11.440766315123723
4	-70	-12.271138300255718
6	-70	-11.847220643619695
8	-70	-10.11590954182542
10	-70	-10.536392420154987
12	-70	-12.405295547468885
14	-70	-9.906965736871948
16	-70	-9.782121758760994
18	-70	-10.475117509862375
20	-70	-9.872751453323374
22	-70	-9.705558980951153
24	-70	-10.022636389334743
26	-70	-9.804572333941731
28	-70	-9.037868988296239
30	-70	-11.937529464243756
32	-70	-9.003004574821682
34	-70	-9.621577904521555
36	-70	-9.621577904521555
38	-70	-9.003004574821682
40	-70	-11.937529464243756
42	-70	-9.037868988296239
44	-70	-9.804572333941731
46	-70	-10.022636389334743
48	-70	-9.705558980951153
50	-70	-9.872751453323374
52	-70	-10.475117509862375
54	-70	-9.782121758760994
56	-70	-9.906965736871948
58	-70	-12.405295547468885
60	-70	-10.536392420154987
62	-70	-10.11590954182542
64	-70	-11.847220643619695
66	-70	-12.271138300255718
68	-70	-11.440766315123723
70	-70	-11.411747187903963
72	-70	-11.226838280725035
74	-70	-11.189719072513709
76	-70	-11.275881031690943
78	-70	-10.68084873357209
80	-70	-10.227067568097452
82	-70	-10.133712839091247
84	-70	-10.156652089492031
86	-70	-10.213079912419563
88	-70	-10.267841106607491
90	-70	-10.340586891029922
92	-70	-10.550083530469218
94	-70	-11.347710110693919
96	-70	-11.635927988136341
98	-70	-11.269635798787563
100	-70	-14.893149301602154
102	-70	-12.874412778276964
104	-70	-14.236474152713196
106	-70	-16
108	-70	-16
110	-70	-16
112	-70	-16
114	-70	-16
116	-70	-16
118	-70	-16
120	-70	-16

-120	-72	NaN
-118	-72	NaN
-116	-72	NaN
-114	-72	NaN
-112	-72	NaN
-110	-72	NaN
-108	-72	NaN
-106	-72	NaN
-104	-72	NaN
-102	-72	NaN
-100	-72	NaN
-98	-72	NaN
-96	-72	NaN
-94	-72	NaN
-92	-72	NaN
-90	-72	NaN
-88	-72	NaN
-86	-72	NaN
-84	-72	NaN
-82	-72	NaN
-80	-72	NaN
-78	-72	NaN
-76	-72	NaN
-74	-72	NaN
-72	-72	NaN
-70	-72	NaN
-68	-72	NaN
-66	-72	NaN
-64	-72	NaN
-62	-72	NaN
-60	-72	NaN
-58	-72	NaN
-56	-72	NaN
-54	-72	NaN
-52	-72	NaN
-50	-72	NaN
-48	-72	-16
-46	-72	-16
-44	-72	-16
-42	-72	-16
-40	-72	-16
-38	-72	-16
-36	-72	-16
-34	-72	-14.704615064368387
-32	-72	-13.115137587249134
-30	-72	-13.460919436561081
-28	-72	-11.501255047738102
-26	-72	-14.129703177183561
-24	-72	-10.800345031359802
-22	-72	-10.545020641779441
-20	-72	-10.67159578527237
-18	-72	-10.879802992302944
-16	-72	-10.97355763770859
-14	-72	-10.856235947847656
-12	-72	-10.599412887655419
-10	-72	-10.343694907172155
-8	-72	-10.197533555581575
-6	-72	-9.934977478890376
-4	-72	-9.66258676808128
-2	-72	-9.683898567113701
0	-72	-10.057211476181978
2	-72	-11.22686556405396
4	-72	-10.613833521819648
6	-72	-10.013246401264869
8	-72	-11.69796426733987
10	-72	-10.373427830824076
12	-72	-9.764927819875783
14	-72	-10.46919518915908
16	-72	-10.840388137826968
18	-72	-9.778101863565306
20	-72	-10.06007303312253
22	-72	-12.81932780135115
24	-72	-9.721324321052688
26	-72	-9.81359349973149
28	-72	-11.213470932313786
30	-72	-9.61776261146182
32	-72	-9.124335308788499
34	-72	-10.429784707502312
36	-72	-8.798954792926525
38	-72	-10.429784707502312
40	-72	-9.124335308788499
42	-72	-9.61776261146182
44	-72	-11.213470932313786
46	-72	-9.81359349973149
48	-72	-9.721324321052688
50	-72	-12.81932780135115
52	-72	-10.06007303312253
54	-72	-9.778101863565306
56	-72	-10.840388137826968
58	-72	-10.46919518915908
60	-72	-9.764927819875783
62	-72	-10.373427830824076
64	-72	-11.69796426733987
66	-72	-10.013246401264869
68	-72	-10.613833521819648
70	-72	-11.22686556405396
72	-72	-10.057211476181978
74	-72	-9.683898567113701
76	-72	-9.66258676808128
78	-72	-9.934977478890376
80	-72	-10.197533555581575
82	-72	-10.343694907172155
84	-72	-10.599412887655419
86	-72	-10.856235947847656
88	-72	-10.97355763770859
90	-72	-10.879802992302944
92	-72	-10.67159578527237
94	-72	-10.545020641779441
96	-72	-10.800345031359802
98	-72	-14.129703177183561
100	-72	-11.501255047738102
102	-72	-13.460919436561081
104	-72	-13.115137587249134
106	-72	-14.704615064368387
108	-72	-16
110	-72	-16
112	-72	-16
114	-72	-16
116	-72	-16
118	-72	-16
120	-72	-16

-120	-74	NaN
-118	-74	NaN
-116	-74	NaN
-114	-74	NaN
-112	-74	NaN
-110	-74	NaN
-108	-74	NaN
-106	-74	NaN
-104	-74	NaN
-102	-74	NaN
-100	-74	NaN
-98	-74	NaN
-96	-74	NaN
-94	-74	NaN
-92	-74	NaN
-90	-74	NaN
-88	-74	NaN
-86	-74	NaN
-84	-74	NaN
-82	-74	NaN
-80	-74	NaN
-78	-74	NaN
-76	-74	NaN
-74	-74	NaN
-72	-74	NaN
-70	-74	NaN
-68	-74	NaN
-66	-74	NaN
-64	-74	NaN
-62	-74	NaN
-60	-74	NaN
-58	-74	NaN
-56	-74	NaN
-54	-74	NaN
-52	-74	NaN
-50	-74	NaN
-48	-74	NaN
-46	-74	-16
-44	-74	-16
-42	-74	-16
-40	-74	-16
-38	-74	-16
-36	-74	-16
-34	-74	-15.188792687757616
-32	-74	-13.410547042802326
-30	-74	-13.01320695532578
-28	-74	-11.904678586461962
-26	-74	-11.84308861707425
-24	-74	-10.780529399506063
-22	-74	-11.047763345317971
-20	-74	-12.37946002032286
-18	-74	-12.092069163041211
-16	-74	-11.403582953084147
-14	-74	-11.294195683319801
-12	-74	-11.556994527520878
-10	-74	-12.822029798578793
-8	-74	-11.745277317442074
-6	-74	-10.361748566164453
-4	-74	-9.660325390074453
-2	-74	-9.402772265385533
0	-74	-9.40473448142602
2	-74	-9.683900672750955
4	-74	-11.189602582981188
6	-74	-10.055324611657689
8	-74	-9.820038112027852
10	-74	-10.393033443459638
12	-74	-10.940372500979707
14	-74	-9.948702802844242
16	-74	-9.953995324835835
18	-74	-11.626500071348442
20	-74	-10.121206167507385
22	-74	-9.713371547590357
24	-74	-10.992439848997687
26	-74	-10.196492670974365
28	-74	-9.667392340850395
30	-74	-11.619154712244688
32	-74	-10.112175936730413
34	-74	-10.278671023598157
36	-74	-11.194961612074064
38	-74	-11.194961612074064
40	-74	-10.278671023598157
42	-74	-10.112175936730413
44	-74	-11.619154712244688
46	-74	-9.667392340850395
48	-74	-10.196492670974365
50	-74	-10.992439848997687
52	-74	-9.713371547590357
54	-74	-10.121206167507385
56	-74	-11.626500071348442
58	-74	-9.953995324835835
60	-74	-9.948702802844242
62	-74	-10.940372500979707
64	-74	-10.393033443459638
66	-74	-9.820038112027852
68	-74	-10.055324611657689
70	-74	-11.189602582981188
72	-74	-9.683900672750955
74	-74	-9.40473448142602
76	-74	-9.402772265385533
78	-74	-9.660325390074453
80	-74	-10.361748566164453
82	-74	-11.745277317442074
84	-74	-12.822029798578793
86	-74	-11.556994527520878
88	-74	-11.294195683319801
90	-74	-11.403582953084147
92	-74	-12.092069163041211
94	-74	-12.37946002032286
96	-74	-11.047763345317971
98	-74	-10.780529399506063
100	-74	-11.84308861707425
102	-74	-11.904678586461962
104	-74	-13.01320695532578
106	-74	-13.410547042802326
108	-74	-15.188792687757616
110	-74	-16
112	-74	-16
114	-74	-16
116	-74	-16
118	-74	-16
120	-74	-16

-120	-76	NaN
-118	-76	NaN
-116	-76	NaN
-114	-76	NaN
-112	-76	NaN
-110	-76	NaN
-108	-76	NaN
-106	-76	NaN
-104	-76	NaN
-102	-76	NaN
-100	-76	NaN
-98	-76	NaN
-96	-76	NaN
-94	-76	NaN
-92	-76	NaN
-90	-76	NaN
-88	-76	NaN
-86	-76	NaN
-84	-76	NaN
-82	-76	NaN
-80	-76	NaN
-78	-76	NaN
-76	-76	NaN
-74	-76	NaN
-72	-76	NaN
-70	-76	NaN
-68	-76	NaN
-66	-76	NaN
-64	-76	NaN
-62	-76	NaN
-60	-76	NaN
-58	-76	NaN
-56	-76	NaN
-54	-76	NaN
-52	-76	NaN
-50	-76	NaN
-48	-76	NaN
-46	-76	NaN
-44	-76	-16
-42	-76	-16
-40	-76	-16
-38	-76	-16
-36	-76	-16
-34	-76	-15.68457822140854
-32	-76	-13.744300626290391
-30	-76	-12.93643452118425
-28	-76	-12.519298340347321
-26	-76	-11.492481245724761
-24	-76	-11.060850904185497
-22	-76	-13.063534643139738
-20	-76	-11.24117245492355
-18	-76	-10.68396429641139
-16	-76	-10.481619209366581
-14	-76	-10.393861370065608
-12	-76	-10.36273554309192
-10	-76	-10.387585340721637
-8	-76	-10.541877403149934
-6	-76	-11.779404275836011
-4	-76	-10.690177089081697
-2	-76	-9.919528242466981
0	-76	-9.559032336575227
2	-76	-9.402772890135402
4	-76	-9.66257522084422
6	-76	-11.277303663065657
8	-76	-10.46762806272079
10	-76	-9.913317068491539
12	-76	-10.143033029690692
14	-76	-11.68307010346163
16	-76	-10.312879229085983
18	-76	-9.86514826563185
20	-76	-10.467271696964838
22	-76	-10.696352957555424
24	-76	-9.829030789235913
26	-76	-10.208563546793737
28	-76	-10.45295282049101
30	-76	-9.741965698169015
32	-76	-11.136341785104992
34	-76	-9.688455984916898
36	-76	-11.029052320329873
38	-76	-9.64681614758646
40	-76	-11.029052320329873
42	-76	-9.688455984916898
44	-76	-11.136341785104992
46	-76	-9.741965698169015
48	-76	-10.45295282049101
50	-76	-10.208563546793737
52	-76	-9.829030789235913
54	-76	-10.696352957555424
56	-76	-10.467271696964838
58	-76	-9.86514826563185
60	-76	-10.312879229085983
62	-76	-11.68307010346163
64	-76	-10.143033029690692
66	-76	-9.913317068491539
68	-76	-10.46762806272079
70	-76	-11.277303663065657
72	-76	-9.66257522084422
74	-76	-9.402772890135402
76	-76	-9.559032336575227
78	-76	-9.919528242466981
80	-76	-10.690177089081697
82	-76	-11.779404275836011
84	-76	-10.541877403149934
86	-76	-10.387585340721637
88	-76	-10.36273554309192
90	-76	-10.393861370065608
92	-76	-10.481619209366581
94	-76	-10.68396429641139
96	-76	-11.24117245492355
98	-76	-13.063534643139738
100	-76	-11.060850904185497
102	-76	-11.492481245724761
104	-76	-12.519298340347321
106	-76	-12.93643452118425
108	-76	-13.744300626290391
110	-76	-15.68457822140854
112	-76	-16
114	-76	-16
116	-76	-16
118	-76	-16
120	-76	-16

-120	-78	NaN
-118	-78	NaN
-116	-78	NaN
-114	-78	NaN
-112	-78	NaN
-110	-78	NaN
-108	-78	NaN
-106	-78	NaN
-104	-78	NaN
-102	-78	NaN
-100	-78	NaN
-98	-78	NaN
-96	-78	NaN
-94	-78	NaN
-92	-78	NaN
-90	-78	NaN
-88	-78	NaN
-86	-78	NaN
-84	-78	NaN
-82	-78	NaN
-80	-78	NaN
-78	-78	NaN
-76	-78	NaN
-74	-78	NaN
-72	-78	NaN
-70	-78	NaN
-68	-78	NaN
-66	-78	NaN
-64	-78	NaN
-62	-78	NaN
-60	-78	NaN
-58	-78	NaN
-56	-78	NaN
-54	-78	NaN
-52	-78	NaN
-50	-78	NaN
-48	-78	NaN
-46	-78	NaN
-44	-78	NaN
-42	-78	-16
-40	-78	-16
-38	-78	-16
-36	-78	-16
-34	-78	-16
-32	-78	-14.10598714949891
-30	-78	-13.010566488687621
-28	-78	-13.594903758472386
-26	-78	-11.464422754510098
-24	-78	-11.686609382865589
-22	-78	-11.573356596457755
-20	-78	-10.720468547507691
-18	-78	-10.542286101373165
-16	-78	-10.532411386536063
-14	-78	-10.534090914250442
-12	-78	-10.483968708462044
-10	-78	-10.377347186126498
-8	-78	-10.28461089439222
-6	-78	-10.505323474195391
-4	-78	-11.264919930770386
-2	-78	-14.144214287138446
0	-78	-10.780172161423888
2	-78	-9.919528688503208
4	-78	-9.660319711439948
6	-78	-9.93519616133185
8	-78	-10.641067740828653
10	-78	-11.904038431495044
12	-78	-10.287977372808292
14	-78	-9.983439069894592
16	-78	-10.608672143968269
18	-78	-10.941652583089352
20	-78	-9.934359247483261
22	-78	-10.194579094825531
24	-78	-11.387800362732076
26	-78	-9.856315928613174
28	-78	-10.382035845457272
30	-78	-10.509877550455505
32	-78	-9.930312141032676
34	-78	-11.337138907073776
36	-78	-10.437428728711886
38	-78	-15.290898880998707
40	-78	-15.290898880998707
42	-78	-10.437428728711886
44	-78	-11.337138907073776
46	-78	-9.930312141032676
48	-78	-10.509877550455505
50	-78	-10.382035845457272
52	-78	-9.856315928613174
54	-78	-11.387800362732076
56	-78	-10.194579094825531
58	-78	-9.934359247483261
60	-78	-10.941652583089352
62	-78	-10.608672143968269
64	-78	-9.983439069894592
66	-78	-10.287977372808292
68	-78	-11.904038431495044
70	-78	-10.641067740828653
72	-78	-9.93519616133185
74	-78	-9.660319711439948
76	-78	-9.919528688503208
78	-78	-10.780172161423888
80	-78	-14.144214287138446
82	-78	-11.264919930770386
84	-78	-10.505323474195391
86	-78	-10.28461089439222
88	-78	-10.377347186126498
90	-78	-10.483968708462044
92	-78	-10.534090914250442
94	-78	-10.532411386536063
96	-78	-10.542286101373165
98	-78	-10.720468547507691
100	-78	-11.573356596457755
102	-78	-11.686609382865589
104	-78	-11.464422754510098
106	-78	-13.594903758472386
108	-78	-13.010566488687621
110	-78	-14.10598714949891
112	-78	-16
114	-78	-16
116	-78	-16
118	-78	-16
120	-78	-16

-120	-80	NaN
-118	-80	NaN
-116	-80	NaN
-114	-80	NaN
-112	-80	NaN
-110	-80	NaN
-108	-80	NaN
-106	-80	NaN
-104	-80	NaN
-102	-80	NaN
-100	-80	NaN
-98	-80	NaN
-96	-80	NaN
-94	-80	NaN
-92	-80	NaN
-90	-80	NaN
-88	-80	NaN
-86	-80	NaN
-84	-80	NaN
-82	-80	NaN
-80	-80	NaN
-78	-80	NaN
-76	-80	NaN
-74	-80	NaN
-72	-80	NaN
-70	-80	NaN
-68	-80	NaN
-66	-80	NaN
-64	-80	NaN
-62	-80	NaN
-60	-80	NaN
-58	-80	NaN
-56	-80	NaN
-54	-80	NaN
-52	-80	NaN
-50	-80	NaN
-48	-80	NaN
-46	-80	NaN
-44	-80	NaN
-42	-80	NaN
-40	-80	-16
-38	-80	-16
-36	-80	-16
-34	-80	-16
-32	-80	-14.48847255777089
-30	-80	-13.169707151161562
-28	-80	-14.774203761737217
-26	-80	-11.608612791669545
-24	-80	-13.48288391217163
-22	-80	-11.0463277926517
-20	-80	-10.737321498055103
-18	-80	-10.919374052732069
-16	-80	-11.31512741511711
-14	-80	-11.737416039006831
-12	-80	-11.879041418407049
-10	-80	-11.562224661483143
-8	-80	-11.138124230871217
-6	-80	-11.100606148245873
-4	-80	-11.098588529873073
-2	-80	-10.79078533062771
0	-80	-10.903506868014508
2	-80	-14.14422821732742
4	-80	-10.6901687269365
6	-80	-10.361955941381225
8	-80	-10.179172245349806
10	-80	-10.272009281337803
12	-80	-11.257094190422324
14	-80	-10.688429752640657
16	-80	-10.023808510256266
18	-80	-10.31787159506482
20	-80	-11.839534591621447
22	-80	-10.040859150165273
24	-80	-10.177237193251424
26	-80	-11.49235900785699
28	-80	-9.974101558916251
30	-80	-10.756241951270846
32	-80	-10.189512849506766
34	-80	-10.84206819136228
36	-80	-10.67747124189793
38	-80	-12.12662317598493
40	-80	-11.10704756030888
42	-80	-12.12662317598493
44	-80	-10.67747124189793
46	-80	-10.84206819136228
48	-80	-10.189512849506766
50	-80	-10.756241951270846
52	-80	-9.974101558916251
54	-80	-11.49235900785699
56	-80	-10.177237193251424
58	-80	-10.040859150165273
60	-80	-11.839534591621447
62	-80	-10.31787159506482
64	-80	-10.023808510256266
66	-80	-10.688429752640657
68	-80	-11.257094190422324
70	-80	-10.272009281337803
72	-80	-10.179172245349806
74	-80	-10.361955941381225
76	-80	-10.6901687269365
78	-80	-14.14422821732742
80	-80	-10.903506868014508
82	-80	-10.79078533062771
84	-80	-11.098588529873073
86	-80	-11.100606148245873
88	-80	-11.138124230871217
90	-80	-11.562224661483143
92	-80	-11.879041418407049
94	-80	-11.737416039006831
96	-80	-11.31512741511711
98	-80	-10.919374052732069
100	-80	-10.737321498055103
102	-80	-11.0463277926517
104	-80	-13.48288391217163
106	-80	-11.608612791669545
108	-80	-14.774203761737217
110	-80	-13.169707151161562
112	-80	-14.48847255777089
114	-80	-16
116	-80	-16
118	-80	-16
120	-80	-16

-120	-82	NaN
-118	-82	NaN
-116	-82	NaN
-114	-82	NaN
-112	-82	NaN
-110	-82	NaN
-108	-82	NaN
-106	-82	NaN
-104	-82	NaN
-102	-82	NaN
-100	-82	NaN
-98	-82	NaN
-96	-82	NaN
-94	-82	NaN
-92	-82	NaN
-90	-82	NaN
-88	-82	NaN
-86	-82	NaN
-84	-82	NaN
-82	-82	NaN
-80	-82	NaN
-78	-82	NaN
-76	-82	NaN
-74	-82	NaN
-72	-82	NaN
-70	-82	NaN
-68	-82	NaN
-66	-82	NaN
-64	-82	NaN
-62	-82	NaN
-60	-82	NaN
-58	-82	NaN
-56	-82	NaN
-54	-82	NaN
-52	-82	NaN
-50	-82	NaN
-48	-82	NaN
-46	-82	NaN
-44	-82	NaN
-42	-82	NaN
-40	-82	NaN
-38	-82	-16
-36	-82	-16
-34	-82	-16
-32	-82	-14.886616334313624
-30	-82	-13.384045378798456
-28	-82	-13.525302551520674
-26	-82	-11.883402243838583
-24	-82	-12.448869011635052
-22	-82	-10.964955210626423
-20	-82	-11.124405635256892
-18	-82	-12.339046979522955
-16	-82	-12.121973963573929
-14	-82	-11.33583963066567
-12	-82	-11.102370820336613
-10	-82	-11.106151441987565
-8	-82	-11.272951437006595
-6	-82	-11.29026941402738
-4	-82	-11.776399523195053
-2	-82	-11.740663710606837
0	-82	-10.758259664783996
2	-82	-10.790785094131754
4	-82	-11.264928177537008
6	-82	-11.778851896453414
8	-82	-11.681071450302936
10	-82	-10.38153671290059
12	-82	-10.116477027039192
14	-82	-10.726578200292357
16	-82	-11.255692347529582
18	-82	-10.116179034804539
20	-82	-10.26053661977206
22	-82	-12.417542353328624
24	-82	-10.104147660927131
26	-82	-10.364973908406549
28	-82	-10.874264118720758
30	-82	-10.11038839527919
32	-82	-11.68063636141581
34	-82	-10.549236248222472
36	-82	-11.690752147319072
38	-82	-11.86557465823065
40	-82	-12.153153502068562
42	-82	-12.153153502068562
44	-82	-11.86557465823065
46	-82	-11.690752147319072
48	-82	-10.549236248222472
50	-82	-11.68063636141581
52	-82	-10.11038839527919
54	-82	-10.874264118720758
56	-82	-10.364973908406549
58	-82	-10.104147660927131
60	-82	-12.417542353328624
62	-82	-10.26053661977206
64	-82	-10.116179034804539
66	-82	-11.255692347529582
68	-82	-10.726578200292357
70	-82	-10.116477027039192
72	-82	-10.38153671290059
74	-82	-11.681071450302936
76	-82	-11.778851896453414
78	-82	-11.264928177537008
80	-82	-10.790785094131754
82	-82	-10.758259664783996
84	-82	-11.740663710606837
86	-82	-11.776399523195053
88	-82	-11.29026941402738
90	-82	-11.272951437006595
92	-82	-11.106151441987565
94	-82	-11.102370820336613
96	-82	-11.33583963066567
98	-82	-12.121973963573929
100	-82	-12.339046979522955
102	-82	-11.124405635256892
104	-82	-10.964955210626423
106	-82	-12.448869011635052
108	-82	-11.883402243838583
110	-82	-13.525302551520674
112	-82	-13.384045378798456
114	-82	-14.886616334313624
116	-82	-16
118	-82	-16
120	-82	-16

-120	-84	NaN
-118	-84	NaN
-116	-84	NaN
-114	-84	NaN
-112	-84	NaN
-110	-84	NaN
-108	-84	NaN
-106	-84	NaN
-104	-84	NaN
-102	-84	NaN
-100	-84	NaN
-98	-84	NaN
-96	-84	NaN
-94	-84	NaN
-92	-84	NaN
-90	-84	NaN
-88	-84	NaN
-86	-84	NaN
-84	-84	NaN
-82	-84	NaN
-80	-84	NaN
-78	-84	NaN
-76	-84	NaN
-74	-84	NaN
-72	-84	NaN
-70	-84	NaN
-68	-84	NaN
-66	-84	NaN
-64	-84	NaN
-62	-84	NaN
-60	-84	NaN
-58	-84	NaN
-56	-84	NaN
-54	-84	NaN
-52	-84	NaN
-50	-84	NaN
-48	-84	NaN
-46	-84	NaN
-44	-84	NaN
-42	-84	NaN
-40	-84	NaN
-38	-84	NaN
-36	-84	-16
-34	-84	-16
-32	-84	-15.296578051060784
-30	-84	-13.637086606703924
-28	-84	-13.238304369723204
-26	-84	-12.288163552975837
-24	-84	-11.852484509645244
-22	-84	-11.12263188976304
-20	-84	-12.189141735359227
-18	-84	-11.678866149221037
-16	-84	-10.92252739141339
-14	-84	-10.668316466466742
-12	-84	-10.559969297698471
-10	-84	-10.512120683629192
-8	-84	-10.470966723496224
-6	-84	-10.342187855683015
-4	-84	-10.393477395993443
-2	-84	-11.005941177046134
0	-84	-14.132361430757731
2	-84	-11.740663397731723
4	-84	-11.09859258793723
6	-84	-10.50522011274251
8	-84	-10.557505525206281
10	-84	-12.528359968810735
12	-84	-10.578548277708178
14	-84	-10.156821007181994
16	-84	-10.548041730433885
18	-84	-11.731303473393094
20	-84	-10.190371126919144
22	-84	-10.350625071801554
24	-84	-11.656060012206986
26	-84	-10.138660820256945
28	-84	-11.070085395114859
30	-84	-10.394856070349759
32	-84	-11.191879379141126
34	-84	-10.891672945915575
36	-84	-13.392940524450605
38	-84	-11.998034890933061
40	-84	-12.986909446326923
42	-84	-14.279283197668802
44	-84	-12.986909446326923
46	-84	-11.998034890933061
48	-84	-13.392940524450605
50	-84	-10.891672945915575
52	-84	-11.191879379141126
54	-84	-10.394856070349759
56	-84	-11.070085395114859
58	-84	-10.138660820256945
60	-84	-11.656060012206986
62	-84	-10.350625071801554
64	-84	-10.190371126919144
66	-84	-11.731303473393094
68	-84	-10.548041730433885
70	-84	-10.156821007181994
72	-84	-10.578548277708178
74	-84	-12.528359968810735
76	-84	-10.557505525206281
78	-84	-10.50522011274251
80	-84	-11.09859258793723
82	-84	-11.740663397731723
84	-84	-14.132361430757731
86	-84	-11.005941177046134
88	-84	-10.393477395993443
90	-84	-10.342187855683015
92	-84	-10.470966723496224
94	-84	-10.512120683629192
96	-84	-10.559969297698471
98	-84	-10.668316466466742
100	-84	-10.92252739141339
102	-84	-11.678866149221037
104	-84	-12.189141735359227
106	-84	-11.12263188976304
108	-84	-11.852484509645244
110	-84	-12.288163552975837
112	-84	-13.238304369723204
114	-84	-13.637086606703924
116	-84	-15.296578051060784
118	-84	-16
120	-84	-16

-120	-86	NaN
-118	-86	NaN
-116	-86	NaN
-114	-86	NaN
-112	-86	NaN
-110	-86	NaN
-108	-86	NaN
-106	-86	NaN
-104	-86	NaN
-102	-86	NaN
-100	-86	NaN
-98	-86	NaN
-96	-86	NaN
-94	-86	NaN
-92	-86	NaN
-90	-86	NaN
-88	-86	NaN
-86	-86	NaN
-84	-86	NaN
-82	-86	NaN
-80	-86	NaN
-78	-86	NaN
-76	-86	NaN
-74	-86	NaN
-72	-86	NaN
-70	-86	NaN
-68	-86	NaN
-66	-86	NaN
-64	-86	NaN
-62	-86	NaN
-60	-86	NaN
-58	-86	NaN
-56	-86	NaN
-54	-86	NaN
-52	-86	NaN
-50	-86	NaN
-48	-86	NaN
-46	-86	NaN
-44	-86	NaN
-42	-86	NaN
-40	-86	NaN
-38	-86	NaN
-36	-86	NaN
-34	-86	-16
-32	-86	-15.71541055867156
-30	-86	-13.918534432330688
-28	-86	-13.182154342442878
-26	-86	-12.869226293701713
-24	-86	-11.687410004421091
-22	-86	-11.498778565889866
-20	-86	-12.44190517521602
-18	-86	-11.01049575347364
-16	-86	-10.721646913632267
-14	-86	-10.677896499829373
-12	-86	-10.689053386486167
-10	-86	-10.67502274567951
-8	-86	-10.571839540982028
-6	-86	-10.33026849488494
-4	-86	-10.235642559112007
-2	-86	-10.44295742495047
0	-86	-10.771133925102209
2	-86	-11.005941257391905
4	-86	-11.776394692622985
6	-86	-11.100476935644034
8	-86	-10.294180786287201
10	-86	-10.364300231132857
12	-86	-11.600730615154939
14	-86	-10.856455470303471
16	-86	-10.213074721336904
18	-86	-10.56131153772165
20	-86	-11.634756707786112
22	-86	-10.223664377234018
24	-86	-10.667020508752094
26	-86	-10.843035076468103
28	-86	-10.35286138089136
30	-86	-11.544316537451502
32	-86	-10.763818387368525
34	-86	-11.640005401790352
36	-86	-12.099832118103963
38	-86	-12.303331750206747
40	-86	-13.739145779945842
42	-86	-15.946935097184799
44	-86	-15.946935097184799
46	-86	-13.739145779945842
48	-86	-12.303331750206747
50	-86	-12.099832118103963
52	-86	-11.640005401790352
54	-86	-10.763818387368525
56	-86	-11.544316537451502
58	-86	-10.35286138089136
60	-86	-10.843035076468103
62	-86	-10.667020508752094
64	-86	-10.223664377234018
66	-86	-11.634756707786112
68	-86	-10.56131153772165
70	-86	-10.213074721336904
72	-86	-10.856455470303471
74	-86	-11.600730615154939
76	-86	-10.364300231132857
78	-86	-10.294180786287201
80	-86	-11.100476935644034
82	-86	-11.776394692622985
84	-86	-11.005941257391905
86	-86	-10.771133925102209
88	-86	-10.44295742495047
90	-86	-10.235642559112007
92	-86	-10.33026849488494
94	-86	-10.571839540982028
96	-86	-10.67502274567951
98	-86	-10.689053386486167
100	-86	-10.677896499829373
102	-86	-10.721646913632267
104	-86	-11.01049575347364
106	-86	-12.44190517521602
108	-86	-11.498778565889866
110	-86	-11.687410004421091
112	-86	-12.869226293701713
114	-86	-13.182154342442878
116	-86	-13.918534432330688
118	-86	-15.71541055867156
120	-86	-16

-120	-88	NaN
-118	-88	NaN
-116	-88	NaN
-114	-88	NaN
-112	-88	NaN
-110	-88	NaN
-108	-88	NaN
-106	-88	NaN
-104	-88	NaN
-102	-88	NaN
-100	-88	NaN
-98	-88	NaN
-96	-88	NaN
-94	-88	NaN
-92	-88	NaN
-90	-88	NaN
-88	-88	NaN
-86	-88	NaN
-84	-88	NaN
-82	-88	NaN
-80	-88	NaN
-78	-88	NaN
-76	-88	NaN
-74	-88	NaN
-72	-88	NaN
-70	-88	NaN
-68	-88	NaN
-66	-88	NaN
-64	-88	NaN
-62	-88	NaN
-60	-88	NaN
-58	-88	NaN
-56	-88	NaN
-54	-88	NaN
-52	-88	NaN
-50	-88	NaN
-48	-88	NaN
-46	-88	NaN
-44	-88	NaN
-42	-88	NaN
-40	-88	NaN
-38	-88	NaN
-36	-88	NaN
-34	-88	NaN
-32	-88	-16
-30	-88	-14.221430413542764
-28	-88	-13.237384279796993
-26	-88	-13.834684877516667
-24	-88	-11.706294016755335
-22	-88	-12.212029339194425
-20	-88	-11.475836814221253
-18	-88	-10.887974988151923
-16	-88	-10.91555232356453
-14	-88	-11.175266996072992
-12	-88	-11.496073579549163
-10	-88	-11.697108701189379
-8	-88	-11.516749290354714
-6	-88	-10.98060803412427
-4	-88	-10.716658055123723
-2	-88	-10.760002581306548
0	-88	-10.702061237362857
2	-88	-10.442957450424451
4	-88	-10.393476638386716
6	-88	-11.290379923513647
8	-88	-11.156353611621734
10	-88	-10.358825422641852
12	-88	-10.373087097831759
14	-88	-11.2939682083281
16	-88	-10.97355147429105
18	-88	-10.267841401313463
20	-88	-10.763019084599764
22	-88	-11.105611197272399
24	-88	-10.293131724585777
26	-88	-11.923130207222965
28	-88	-10.470810715283376
30	-88	-11.790996093977396
32	-88	-10.93212795324653
34	-88	-13.423767206719301
36	-88	-12.118549143212853
38	-88	-12.678955397216063
40	-88	-14.09947553422708
42	-88	-16
44	-88	-16
46	-88	-16
48	-88	-14.09947553422708
50	-88	-12.678955397216063
52	-88	-12.118549143212853
54	-88	-13.423767206719301
56	-88	-10.93212795324653
58	-88	-11.790996093977396
60	-88	-10.470810715283376
62	-88	-11.923130207222965
64	-88	-10.293131724585777
66	-88	-11.105611197272399
68	-88	-10.763019084599764
70	-88	-10.267841401313463
72	-88	-10.97355147429105
74	-88	-11.2939682083281
76	-88	-10.373087097831759
78	-88	-10.358825422641852
80	-88	-11.156353611621734
82	-88	-11.290379923513647
84	-88	-10.393476638386716
86	-88	-10.442957450424451
88	-88	-10.702061237362857
90	-88	-10.760002581306548
92	-88	-10.716658055123723
94	-88	-10.98060803412427
96	-88	-11.516749290354714
98	-88	-11.697108701189379
100	-88	-11.496073579549163
102	-88	-11.175266996072992
104	-88	-10.91555232356453
106	-88	-10.887974988151923
108	-88	-11.475836814221253
110	-88	-12.212029339194425
112	-88	-11.706294016755335
114	-88	-13.834684877516667
116	-88	-13.237384279796993
118	-88	-14.221430413542764
120	-88	-16

-120	-90	NaN
-118	-90	NaN
-116	-90	NaN
-114	-90	NaN
-112	-90	NaN
-110	-90	NaN
-108	-90	NaN
-106	-90	NaN
-104	-90	NaN
-102	-90	NaN
-100	-90	NaN
-98	-90	NaN
-96	-90	NaN
-94	-90	NaN
-92	-90	NaN
-90	-90	NaN
-88	-90	NaN
-86	-90	NaN
-84	-90	NaN
-82	-90	NaN
-80	-90	NaN
-78	-90	NaN
-76	-90	NaN
-74	-90	NaN
-72	-90	NaN
-70	-90	NaN
-68	-90	NaN
-66	-90	NaN
-64	-90	NaN
-62	-90	NaN
-60	-90	NaN
-58	-90	NaN
-56	-90	NaN
-54	-90	NaN
-52	-90	NaN
-50	-90	NaN
-48	-90	NaN
-46	-90	NaN
-44	-90	NaN
-42	-90	NaN
-40	-90	NaN
-38	-90	NaN
-36	-90	NaN
-34	-90	NaN
-32	-90	NaN
-30	-90	-14.54080444007535
-28	-90	-13.359805055053922
-26	-90	-15.683317393910157
-24	-90	-11.843027760940664
-22	-90	-14.896563822585422
-20	-90	-11.208890020239854
-18	-90	-11.050250675404243
-16	-90	-11.5650603996215
-14	-90	-13.443935338880395
-12	-90	-12.270647504606885
-10	-90	-11.715962527916446
-8	-90	-11.71961928713996
-6	-90	-12.633262551588865
-4	-90	-16
-2	-90	-16
0	-90	-12.03588907242374
2	-90	-10.760002601441599
4	-90	-10.23564214244985
6	-90	-10.34221883638446
8	-90	-11.25615052274161
10	-90	-11.51364691143984
12	-90	-10.49340433262996
14	-90	-10.393797634577663
16	-90	-11.403588457766476
18	-90	-10.879803254313739
20	-90	-10.3405868665421
22	-90	-11.412543419186195
24	-90	-10.647485446285343
26	-90	-10.67340245094642
28	-90	-11.13484475208138
30	-90	-11.056746516366065
32	-90	-11.42377079921285
34	-90	-12.861592308110428
36	-90	-12.407029447889249
38	-90	-13.303217446041547
40	-90	-14.18019930436147
42	-90	-15.268688769866165
44	-90	-16
46	-90	-16
48	-90	-15.268688769866165
50	-90	-14.18019930436147
52	-90	-13.303217446041547
54	-90	-12.407029447889249
56	-90	-12.861592308110428
58	-90	-11.42377079921285
60	-90	-11.056746516366065
62	-90	-11.13484475208138
64	-90	-10.67340245094642
66	-90	-10.647485446285343
68	-90	-11.412543419186195
70	-90	-10.3405868665421
72	-90	-10.879803254313739
74	-90	-11.403588457766476
76	-90	-10.393797634577663
78	-90	-10.49340433262996
80	-90	-11.51364691143984
82	-90	-11.25615052274161
84	-90	-10.34221883638446
86	-90	-10.23564214244985
88	-90	-10.760002601441599
90	-90	-12.03588907242374
92	-90	-16
94	-90	-16
96	-90	-12.633262551588865
98	-90	-11.71961928713996
100	-90	-11.715962527916446
102	-90	-12.270647504606885
104	-90	-13.443935338880395
106	-90	-11.5650603996215
108	-90	-11.050250675404243
110	-90	-11.208890020239854
112	-90	-14.896563822585422
114	-90	-11.843027760940664
116	-90	-15.683317393910157
118	-90	-13.359805055053922
120	-90	-14.54080444007535

-120	-92	NaN
-118	-92	NaN
-116	-92	NaN
-114	-92	NaN
-112	-92	NaN
-110	-92	NaN
-108	-92	NaN
-106	-92	NaN
-104	-92	NaN
-102	-92	NaN
-100	-92	NaN
-98	-92	NaN
-96	-92	NaN
-94	-92	NaN
-92	-92	NaN
-90	-92	NaN
-88	-92	NaN
-86	-92	NaN
-84	-92	NaN
-82	-92	NaN
-80	-92	NaN
-78	-92	NaN
-76	-92	NaN
-74	-92	NaN
-72	-92	NaN
-70	-92	NaN
-68	-92	NaN
-66	-92	NaN
-64	-92	NaN
-62	-92	NaN
-60	-92	NaN
-58	-92	NaN
-56	-92	NaN
-54	-92	NaN
-52	-92	NaN
-50	-92	NaN
-48	-92	NaN
-46	-92	NaN
-44	-92	NaN
-42	-92	NaN
-40	-92	NaN
-38	-92	NaN
-36	-92	NaN
-34	-92	NaN
-32	-92	NaN
-30	-92	NaN
-28	-92	-13.527561876053253
-26	-92	-13.940519336280579
-24	-92	-12.07458484589782
-22	-92	-12.657609249849784
-20	-92	-11.192217094785228
-18	-92	-11.506052297865915
-16	-92	-14.80319688173016
-14	-92	-11.542462265187861
-12	-92	-11.05926227868673
-10	-92	-10.865179373001919
-8	-92	-10.823916098362139
-6	-92	-10.946181632412442
-4	-92	-10.923754452739496
-2	-92	-10.763568015643001
0	-92	-10.995640128998042
2	-92	-16
4	-92	-10.716657609602759
6	-92	-10.330291086900973
8	-92	-10.464679678446482
10	-92	-11.132530718172104
12	-92	-11.910594476683883
14	-92	-10.53403903950442
16	-92	-10.481620532181417
18	-92	-12.092068716893987
20	-92	-10.67159577136504
22	-92	-10.55008353233584
24	-92	-12.250359959345781
26	-92	-10.554542856414118
28	-92	-14.819483176972291
30	-92	-11.027476551229189
32	-92	-12.3149939807575
34	-92	-12.442688503565119
36	-92	-12.772399739148563
38	-92	-14.114241528435816
40	-92	-14.98479820895309
42	-92	-14.722469271008752
44	-92	-15.516260632365045
46	-92	-16
48	-92	-15.516260632365045
50	-92	-14.722469271008752
52	-92	-14.98479820895309
54	-92	-14.114241528435816
56	-92	-12.772399739148563
58	-92	-12.442688503565119
60	-92	-12.3149939807575
62	-92	-11.027476551229189
64	-92	-14.819483176972291
66	-92	-10.554542856414118
68	-92	-12.250359959345781
70	-92	-10.55008353233584
72	-92	-10.67159577136504
74	-92	-12.092068716893987
76	-92	-10.481620532181417
78	-92	-10.53403903950442
80	-92	-11.910594476683883
82	-92	-11.132530718172104
84	-92	-10.464679678446482
86	-92	-10.330291086900973
88	-92	-10.716657609602759
90	-92	-16
92	-92	-10.995640128998042
94	-92	-10.763568015643001
96	-92	-10.923754452739496
98	-92	-10.946181632412442
100	-92	-10.823916098362139
102	-92	-10.865179373001919
104	-92	-11.05926227868673
106	-92	-11.542462265187861
108	-92	-14.80319688173016
110	-92	-11.506052297865915
112	-92	-11.192217094785228
114	-92	-12.657609249849784
116	-92	-12.07458484589782
118	-92	-13.940519336280579
120	-92	-13.527561876053253

-120	-94	NaN
-118	-94	NaN
-116	-94	NaN
-114	-94	NaN
-112	-94	NaN
-110	-94	NaN
-108	-94	NaN
-106	-94	NaN
-104	-94	NaN
-102	-94	NaN
-100	-94	NaN
-98	-94	NaN
-96	-94	NaN
-94	-94	NaN
-92	-94	NaN
-90	-94	NaN
-88	-94	NaN
-86	-94	NaN
-84	-94	NaN
-82	-94	NaN
-80	-94	NaN
-78	-94	NaN
-76	-94	NaN
-74	-94	NaN
-72	-94	NaN
-70	-94	NaN
-68	-94	NaN
-66	-94	NaN
-64	-94	NaN
-62	-94	NaN
-60	-94	NaN
-58	-94	NaN
-56	-94	NaN
-54	-94	NaN
-52	-94	NaN
-50	-94	NaN
-48	-94	NaN
-46	-94	NaN
-44	-94	NaN
-42	-94	NaN
-40	-94	NaN
-38	-94	NaN
-36	-94	NaN
-34	-94	NaN
-32	-94	NaN
-30	-94	NaN
-28	-94	NaN
-26	-94	-13.563322912181397
-24	-94	-12.398902158550882
-22	-94	-12.122011930326124
-20	-94	-11.342180629986322
-18	-94	-12.631273275179819
-16	-94	-11.665108647847742
-14	-94	-11.017080439296015
-12	-94	-10.818120792439688
-10	-94	-10.746638182281275
-8	-94	-10.73444885192708
-6	-94	-10.768549097995127
-4	-94	-10.602578259074855
-2	-94	-10.340466962940004
0	-94	-10.31713098704915
2	-94	-10.763568008397153
4	-94	-16
6	-94	-10.980640545557087
8	-94	-10.566000524520923
10	-94	-10.52419662594853
12	-94	-11.090582134262103
14	-94	-11.737291015739064
16	-94	-10.53241225630931
18	-94	-10.683964238792733
20	-94	-12.379459990293551
22	-94	-10.5450206417212
24	-94	-11.347710113266071
26	-94	-10.855026914006656
28	-94	-11.600329239599334
30	-94	-11.288679690703677
32	-94	-16
34	-94	-12.478732573443764
36	-94	-13.219689510895572
38	-94	-14.787804902820154
40	-94	-16
42	-94	-15.506728263136397
44	-94	-14.913295666192198
46	-94	-15.686130797592567
48	-94	-15.686130797592567
50	-94	-14.913295666192198
52	-94	-15.506728263136397
54	-94	-16
56	-94	-14.787804902820154
58	-94	-13.219689510895572
60	-94	-12.478732573443764
62	-94	-16
64	-94	-11.288679690703677
66	-94	-11.600329239599334
68	-94	-10.855026914006656
70	-94	-11.347710113266071
72	-94	-10.5450206417212
74	-94	-12.379459990293551
76	-94	-10.683964238792733
78	-94	-10.53241225630931
80	-94	-11.737291015739064
82	-94	-11.090582134262103
84	-94	-10.52419662594853
86	-94	-10.566000524520923
88	-94	-10.980640545557087
90	-94	-16
92	-94	-10.763568008397153
94	-94	-10.31713098704915
96	-94	-10.340466962940004
98	-94	-10.602578259074855
100	-94	-10.768549097995127
102	-94	-10.73444885192708
104	-94	-10.746638182281275
106	-94	-10.818120792439688
108	-94	-11.017080439296015
110	-94	-11.665108647847742
112	-94	-12.631273275179819
114	-94	-11.342180629986322
116	-94	-12.122011930326124
118	-94	-12.398902158550882
120	-94	-13.563322912181397

-120	-96	NaN
-118	-96	NaN
-116	-96	NaN
-114	-96	NaN
-112	-96	NaN
-110	-96	NaN
-108	-96	NaN
-106	-96	NaN
-104	-96	NaN
-102	-96	NaN
-100	-96	NaN
-98	-96	NaN
-96	-96	NaN
-94	-96	NaN
-92	-96	NaN
-90	-96	NaN
-88	-96	NaN
-86	-96	NaN
-84	-96	NaN
-82	-96	NaN
-80	-96	NaN
-78	-96	NaN
-76	-96	NaN
-74	-96	NaN
-72	-96	NaN
-70	-96	NaN
-68	-96	NaN
-66	-96	NaN
-64	-96	NaN
-62	-96	NaN
-60	-96	NaN
-58	-96	NaN
-56	-96	NaN
-54	-96	NaN
-52	-96	NaN
-50	-96	NaN
-48	-96	NaN
-46	-96	NaN
-44	-96	NaN
-42	-96	NaN
-40	-96	NaN
-38	-96	NaN
-36	-96	NaN
-34	-96	NaN
-32	-96	NaN
-30	-96	NaN
-28	-96	NaN
-26	-96	NaN
-24	-96	-12.835760145673051
-22	-96	-11.938779676881623
-20	-96	-11.649905198436025
-18	-96	-12.740462244807077
-16	-96	-11.204871064748316
-14	-96	-10.934881841285133
-12	-96	-10.943801302237313
-10	-96	-11.0236883623084
-8	-96	-11.10444091671699
-6	-96	-11.13887953212397
-4	-96	-10.81409947548269
-2	-96	-10.393631163563574
0	-96	-10.214004088184215
2	-96	-10.340466960018354
4	-96	-10.923754708628044
6	-96	-12.633133086901225
8	-96	-11.504057312355169
10	-96	-10.687016440469057
12	-96	-10.554198983955986
14	-96	-11.335901385077866
16	-96	-11.315128639552587
18	-96	-10.542286074152946
20	-96	-11.241172457959946
22	-96	-11.04776334377735
24	-96	-10.800345033141603
26	-96	-11.635927993036635
28	-96	-11.244351064849399
30	-96	-11.783583915908181
32	-96	-13.019371094185063
34	-96	-12.69128856352281
36	-96	-13.72078077792574
38	-96	-15.481460364517956
40	-96	-16
42	-96	-16
44	-96	-15.689638645174567
46	-96	-15.079343212988224
48	-96	-15.159374736439228
50	-96	-15.079343212988224
52	-96	-15.689638645174567
54	-96	-16
56	-96	-16
58	-96	-15.481460364517956
60	-96	-13.72078077792574
62	-96	-12.69128856352281
64	-96	-13.019371094185063
66	-96	-11.783583915908181
68	-96	-11.244351064849399
70	-96	-11.635927993036635
72	-96	-10.800345033141603
74	-96	-11.04776334377735
76	-96	-11.241172457959946
78	-96	-10.542286074152946
80	-96	-11.315128639552587
82	-96	-11.335901385077866
84	-96	-10.554198983955986
86	-96	-10.687016440469057
88	-96	-11.504057312355169
90	-96	-12.633133086901225
92	-96	-10.923754708628044
94	-96	-10.340466960018354
96	-96	-10.214004088184215
98	-96	-10.393631163563574
100	-96	-10.81409947548269
102	-96	-11.13887953212397
104	-96	-11.10444091671699
106	-96	-11.0236883623084
108	-96	-10.943801302237313
110	-96	-10.934881841285133
112	-96	-11.204871064748316
114	-96	-12.740462244807077
116	-96	-11.649905198436025
118	-96	-11.938779676881623
120	-96	-12.835760145673051

-120	-98	NaN
-118	-98	NaN
-116	-98	NaN
-114	-98	NaN
-112	-98	NaN
-110	-98	NaN
-108	-98	NaN
-106	-98	NaN
-104	-98	NaN
-102	-98	NaN
-100	-98	NaN
-98	-98	NaN
-96	-98	NaN
-94	-98	NaN
-92	-98	NaN
-90	-98	NaN
-88	-98	NaN
-86	-98	NaN
-84	-98	NaN
-82	-98	NaN
-80	-98	NaN
-78	-98	NaN
-76	-98	NaN
-74	-98	NaN
-72	-98	NaN
-70	-98	NaN
-68	-98	NaN
-66	-98	NaN
-64	-98	NaN
-62	-98	NaN
-60	-98	NaN
-58	-98	NaN
-56	-98	NaN
-54	-98	NaN
-52	-98	NaN
-50	-98	NaN
-48	-98	NaN
-46	-98	NaN
-44	-98	NaN
-42	-98	NaN
-40	-98	NaN
-38	-98	NaN
-36	-98	NaN
-34	-98	NaN
-32	-98	NaN
-30	-98	NaN
-28	-98	NaN
-26	-98	NaN
-24	-98	NaN
-22	-98	-11.9128652420343
-20	-98	-12.172706689349518
-18	-98	-11.791275722082718
-16	-98	-11.100758569882869
-14	-98	-11.124436409211558
-12	-98	-11.442006500207388
-10	-98	-11.90906653263926
-8	-98	-12.471133046476888
-6	-98	-12.814401769034507
-4	-98	-11.691039837391992
-2	-98	-10.838428452509945
0	-98	-10.461707494901793
2	-98	-10.393631161651138
4	-98	-10.602578389561286
6	-98	-10.946163098351313
8	-98	-11.733093279424962
10	-98	-11.725738262294366
12	-98	-10.683486465508244
14	-98	-10.66834025644404
16	-98	-12.121972151866755
18	-98	-10.919374030763203
20	-98	-10.720468547455573
22	-98	-13.063534626381003
24	-98	-10.780529401529497
26	-98	-14.129703115467674
28	-98	-11.26963579495347
30	-98	-12.605115843207692
32	-98	-12.703574922969118
34	-98	-13.001726310691078
36	-98	-14.258623137470051
38	-98	-16
40	-98	-16
42	-98	-16
44	-98	-16
46	-98	-15.850006397042268
48	-98	-14.857568024056578
50	-98	-14.857568024056578
52	-98	-15.850006397042268
54	-98	-16
56	-98	-16
58	-98	-16
60	-98	-16
62	-98	-14.258623137470051
64	-98	-13.001726310691078
66	-98	-12.703574922969118
68	-98	-12.605115843207692
70	-98	-11.26963579495347
72	-98	-14.129703115467674
74	-98	-10.780529401529497
76	-98	-13.063534626381003
78	-98	-10.720468547455573
80	-98	-10.919374030763203
82	-98	-12.121972151866755
84	-98	-10.66834025644404
86	-98	-10.683486465508244
88	-98	-11.725738262294366
90	-98	-11.733093279424962
92	-98	-10.946163098351313
94	-98	-10.602578389561286
96	-98	-10.393631161651138
98	-98	-10.461707494901793
100	-98	-10.838428452509945
102	-98	-11.691039837391992
104	-98	-12.814401769034507
106	-98	-12.471133046476888
108	-98	-11.90906653263926
110	-98	-11.442006500207388
112	-98	-11.124436409211558
114	-98	-11.100758569882869
116	-98	-11.791275722082718
118	-98	-12.172706689349518
120	-98	-11.9128652420343

-120	-100	NaN
-118	-100	NaN
-116	-100	NaN
-114	-100	NaN
-112	-100	NaN
-110	-100	NaN
-108	-100	NaN
-106	-100	NaN
-104	-100	NaN
-102	-100	NaN
-100	-100	NaN
-98	-100	NaN
-96	-100	NaN
-94	-100	NaN
-92	-100	NaN
-90	-100	NaN
-88	-100	NaN
-86	-100	NaN
-84	-100	NaN
-82	-100	NaN
-80	-100	NaN
-78	-100	NaN
-76	-100	NaN
-74	-100	NaN
-72	-100	NaN
-70	-100	NaN
-68	-100	NaN
-66	-100	NaN
-64	-100	NaN
-62	-100	NaN
-60	-100	NaN
-58	-100	NaN
-56	-100	NaN
-54	-100	NaN
-52	-100	NaN
-50	-100	NaN
-48	-100	NaN
-46	-100	NaN
-44	-100	NaN
-42	-100	NaN
-40	-100	NaN
-38	-100	NaN
-36	-100	NaN
-34	-100	NaN
-32	-100	NaN
-30	-100	NaN
-28	-100	NaN
-26	-100	NaN
-24	-100	NaN
-22	-100	NaN
-20	-100	-13.222582080504939
-18	-100	-11.484111899739553
-16	-100	-11.205601574904524
-14	-100	-11.631675593917759
-12	-100	-13.108565067303969
-10	-100	-12.562008549052424
-8	-100	-11.828597830628834
-6	-100	-11.612871539613984
-4	-100	-12.343256913274677
-2	-100	-12.092548127323747
0	-100	-11.13705567981997
2	-100	-10.838428450664201
4	-100	-10.814099590701044
6	-100	-10.76853694199777
8	-100	-10.828639590822076
10	-100	-11.691555080817887
12	-100	-11.485427853349899
14	-100	-10.677914821259831
16	-100	-10.922527022702834
18	-100	-12.339046929408957
20	-100	-10.737321497021249
22	-100	-11.573356600932248
24	-100	-11.060850907147428
26	-100	-11.843088610246074
28	-100	-11.501255042678839
30	-100	-14.893149142772069
32	-100	-12.717039047119268
34	-100	-13.374648849561527
36	-100	-14.822041560734885
38	-100	-16
40	-100	-16
42	-100	-16
44	-100	-16
46	-100	-16
48	-100	-15.383464837809798
50	-100	-14.695277983910277
52	-100	-15.383464837809798
54	-100	-16
56	-100	-16
58	-100	-16
60	-100	-16
62	-100	-16
64	-100	-14.822041560734885
66	-100	-13.374648849561527
68	-100	-12.717039047119268
70	-100	-14.893149142772069
72	-100	-11.501255042678839
74	-100	-11.843088610246074
76	-100	-11.060850907147428
78	-100	-11.573356600932248
80	-100	-10.737321497021249
82	-100	-12.339046929408957
84	-100	-10.922527022702834
86	-100	-10.677914821259831
88	-100	-11.485427853349899
90	-100	-11.691555080817887
92	-100	-10.828639590822076
94	-100	-10.76853694199777
96	-100	-10.814099590701044
98	-100	-10.838428450664201
100	-100	-11.13705567981997
102	-100	-12.092548127323747
104	-100	-12.343256913274677
106	-100	-11.612871539613984
108	-100	-11.828597830628834
110	-100	-12.562008549052424
112	-100	-13.108565067303969
114	-100	-11.631675593917759
116	-100	-11.205601574904524
118	-100	-11.484111899739553
120	-100	-13.222582080504939

-120	-102	NaN
-118	-102	NaN
-116	-102	NaN
-114	-102	NaN
-112	-102	NaN
-110	-102	NaN
-108	-102	NaN
-106	-102	NaN
-104	-102	NaN
-102	-102	NaN
-100	-102	NaN
-98	-102	NaN
-96	-102	NaN
-94	-102	NaN
-92	-102	NaN
-90	-102	NaN
-88	-102	NaN
-86	-102	NaN
-84	-102	NaN
-82	-102	NaN
-80	-102	NaN
-78	-102	NaN
-76	-102	NaN
-74	-102	NaN
-72	-102	NaN
-70	-102	NaN
-68	-102	NaN
-66	-102	NaN
-64	-102	NaN
-62	-102	NaN
-60	-102	NaN
-58	-102	NaN
-56	-102	NaN
-54	-102	NaN
-52	-102	NaN
-50	-102	NaN
-48	-102	NaN
-46	-102	NaN
-44	-102	NaN
-42	-102	NaN
-40	-102	NaN
-38	-102	NaN
-36	-102	NaN
-34	-102	NaN
-32	-102	NaN
-30	-102	NaN
-28	-102	NaN
-26	-102	NaN
-24	-102	NaN
-22	-102	NaN
-20	-102	NaN
-18	-102	-11.401407430406266
-16	-102	-11.506286886808718
-14	-102	-13.085016925012328
-12	-102	-12.029359395223663
-10	-102	-11.376436288798123
-8	-102	-11.10745227848787
-6	-102	-10.991541669923919
-4	-102	-11.228043308796574
-2	-102	-12.071424538280652
0	-102	-13.853882203157479
2	-102	-12.09254812341055
4	-102	-11.691040038211614
6	-102	-11.138865582806943
8	-102	-10.738198683988266
10	-102	-10.856086501684848
12	-102	-12.290874444104698
14	-102	-11.175290300758155
16	-102	-10.721646705896895
18	-102	-11.67886616293721
20	-102	-11.124405632894774
22	-102	-11.046327795603172
24	-102	-11.686609388892018
26	-102	-11.492481240515225
28	-102	-11.904678578274444
30	-102	-13.460919476754759
32	-102	-12.874412801574307
34	-102	-13.790356034661498
36	-102	-15.403271853587295
38	-102	-16
40	-102	-16
42	-102	-16
44	-102	-16
46	-102	-16
48	-102	-16
50	-102	-15.100561122167203
52	-102	-15.100561122167203
54	-102	-16
56	-102	-16
58	-102	-16
60	-102	-16
62	-102	-16
64	-102	-16
66	-102	-15.403271853587295
68	-102	-13.790356034661498
70	-102	-12.874412801574307
72	-102	-13.460919476754759
74	-102	-11.904678578274444
76	-102	-11.492481240515225
78	-102	-11.686609388892018
80	-102	-11.046327795603172
82	-102	-11.124405632894774
84	-102	-11.67886616293721
86	-102	-10.721646705896895
88	-102	-11.175290300758155
90	-102	-12.290874444104698
92	-102	-10.856086501684848
94	-102	-10.738198683988266
96	-102	-11.138865582806943
98	-102	-11.691040038211614
100	-102	-12.09254812341055
102	-102	-13.853882203157479
104	-102	-12.071424538280652
106	-102	-11.228043308796574
108	-102	-10.991541669923919
110	-102	-11.10745227848787
112	-102	-11.376436288798123
114	-102	-12.029359395223663
116	-102	-13.085016925012328
118	-102	-11.506286886808718
120	-102	-11.401407430406266

-120	-104	NaN
-118	-104	NaN
-116	-104	NaN
-114	-104	NaN
-112	-104	NaN
-110	-104	NaN
-108	-104	NaN
-106	-104	NaN
-104	-104	NaN
-102	-104	NaN
-100	-104	NaN
-98	-104	NaN
-96	-104	NaN
-94	-104	NaN
-92	-104	NaN
-90	-104	NaN
-88	-104	NaN
-86	-104	NaN
-84	-104	NaN
-82	-104	NaN
-80	-104	NaN
-78	-104	NaN
-76	-104	NaN
-74	-104	NaN
-72	-104	NaN
-70	-104	NaN
-68	-104	NaN
-66	-104	NaN
-64	-104	NaN
-62	-104	NaN
-60	-104	NaN
-58	-104	NaN
-56	-104	NaN
-54	-104	NaN
-52	-104	NaN
-50	-104	NaN
-48	-104	NaN
-46	-104	NaN
-44	-104	NaN
-42	-104	NaN
-40	-104	NaN
-38	-104	NaN
-36	-104	NaN
-34	-104	NaN
-32	-104	NaN
-30	-104	NaN
-28	-104	NaN
-26	-104	NaN
-24	-104	NaN
-22	-104	NaN
-20	-104	NaN
-18	-104	NaN
-16	-104	-12.099713240071704
-14	-104	-12.39603145945412
-12	-104	-11.364387065743463
-10	-104	-11.068391389575456
-8	-104	-10.936357272580056
-6	-104	-10.871328545419646
-4	-104	-11.031030742983264
-2	-104	-11.411737646685207
0	-104	-11.785602849468317
2	-104	-12.071424540465308
4	-104	-12.343256630043275
6	-104	-12.814342111237972
8	-104	-11.109189837325154
10	-104	-10.739591339479977
12	-104	-11.064454934157093
14	-104	-13.44411182073115
16	-104	-10.91555214686134
18	-104	-11.01049575674544
20	-104	-12.189141726894029
22	-104	-10.964955213601113
24	-104	-13.482883951452713
26	-104	-11.46442274903953
28	-104	-12.519298323996953
30	-104	-13.013206983063025
32	-104	-13.115137618909767
34	-104	-14.23647425310548
36	-104	-15.996700318572007
38	-104	-16
40	-104	-16
42	-104	-16
44	-104	-16
46	-104	-16
48	-104	-16
50	-104	-15.66380469439518
52	-104	-15.597569425076582
54	-104	-15.66380469439518
56	-104	-16
58	-104	-16
60	-104	-16
62	-104	-16
64	-104	-16
66	-104	-16
68	-104	-15.996700318572007
70	-104	-14.23647425310548
72	-104	-13.115137618909767
74	-104	-13.013206983063025
76	-104	-12.519298323996953
78	-104	-11.46442274903953
80	-104	-13.482883951452713
82	-104	-10.964955213601113
84	-104	-12.189141726894029
86	-104	-11.01049575674544
88	-104	-10.91555214686134
90	-104	-13.44411182073115
92	-104	-11.064454934157093
94	-104	-10.739591339479977
96	-104	-11.109189837325154
98	-104	-12.814342111237972
100	-104	-12.343256630043275
102	-104	-12.071424540465308
104	-104	-11.785602849468317
106	-104	-11.411737646685207
108	-104	-11.031030742983264
110	-104	-10.871328545419646
112	-104	-10.936357272580056
114	-104	-11.068391389575456
116	-104	-11.364387065743463
118	-104	-12.39603145945412
120	-104	-12.099713240071704

-120	-106	NaN
-118	-106	NaN
-116	-106	NaN
-114	-106	NaN
-112	-106	NaN
-110	-106	NaN
-108	-106	NaN
-106	-106	NaN
-104	-106	NaN
-102	-106	NaN
-100	-106	NaN
-98	-106	NaN
-96	-106	NaN
-94	-106	NaN
-92	-106	NaN
-90	-106	NaN
-88	-106	NaN
-86	-106	NaN
-84	-106	NaN
-82	-106	NaN
-80	-106	NaN
-78	-106	NaN
-76	-106	NaN
-74	-106	NaN
-72	-106	NaN
-70	-106	NaN
-68	-106	NaN
-66	-106	NaN
-64	-106	NaN
-62	-106	NaN
-60	-106	NaN
-58	-106	NaN
-56	-106	NaN
-54	-106	NaN
-52	-106	NaN
-50	-106	NaN
-48	-106	NaN
-46	-106	NaN
-44	-106	NaN
-42	-106	NaN
-40	-106	NaN
-38	-106	NaN
-36	-106	NaN
-34	-106	NaN
-32	-106	NaN
-30	-106	NaN
-28	-106	NaN
-26	-106	NaN
-24	-106	NaN
-22	-106	NaN
-20	-106	NaN
-18	-106	NaN
-16	-106	NaN
-14	-106	-11.644841620141277
-12	-106	-11.162882278693267
-10	-106	-11.061973390958034
-8	-106	-11.048940920806876
-6	-106	-11.048627241544859
-4	-106	-11.230463685619842
-2	-106	-11.51548840552675
0	-106	-11.564552038914849
2	-106	-11.411737647238514
4	-106	-11.228043239791235
6	-106	-11.612886042589615
8	-106	-12.48761400740094
10	-106	-11.015538740996094
12	-106	-10.821685226257669
14	-106	-11.542441383045468
16	-106	-11.565060159041087
18	-106	-10.887974988958993
20	-106	-12.44190518769532
22	-106	-11.122631893535448
24	-106	-12.448868996575166
26	-106	-11.608612784857737
28	-106	-13.594903706778158
30	-106	-12.936434548900207
32	-106	-13.410547088713326
34	-106	-14.704615236372815
36	-106	-16
38	-106	-16
40	-106	-16
42	-106	-16
44	-106	-16
46	-106	-16
48	-106	-16
50	-106	-15.794201520767457
52	-106	-16
54	-106	-16
56	-106	-15.794201520767457
58	-106	-16
60	-106	-16
62	-106	-16
64	-106	-16
66	-106	-16
68	-106	-16
70	-106	-16
72	-106	-14.704615236372815
74	-106	-13.410547088713326
76	-106	-12.936434548900207
78	-106	-13.594903706778158
80	-106	-11.608612784857737
82	-106	-12.448868996575166
84	-106	-11.122631893535448
86	-106	-12.44190518769532
88	-106	-10.887974988958993
90	-106	-11.565060159041087
92	-106	-11.542441383045468
94	-106	-10.821685226257669
96	-106	-11.015538740996094
98	-106	-12.48761400740094
100	-106	-11.612886042589615
102	-106	-11.228043239791235
104	-106	-11.411737647238514
106	-106	-11.564552038914849
108	-106	-11.51548840552675
110	-106	-11.230463685619842
112	-106	-11.048627241544859
114	-106	-11.048940920806876
116	-106	-11.061973390958034
118	-106	-11.162882278693267
120	-106	-11.644841620141277

-120	-108	NaN
-118	-108	NaN
-116	-108	NaN
-114	-108	NaN
-112	-108	NaN
-110	-108	NaN
-108	-108	NaN
-106	-108	NaN
-104	-108	NaN
-102	-108	NaN
-100	-108	NaN
-98	-108	NaN
-96	-108	NaN
-94	-108	NaN
-92	-108	NaN
-90	-108	NaN
-88	-108	NaN
-86	-108	NaN
-84	-108	NaN
-82	-108	NaN
-80	-108	NaN
-78	-108	NaN
-76	-108	NaN
-74	-108	NaN
-72	-108	NaN
-70	-108	NaN
-68	-108	NaN
-66	-108	NaN
-64	-108	NaN
-62	-108	NaN
-60	-108	NaN
-58	-108	NaN
-56	-108	NaN
-54	-108	NaN
-52	-108	NaN
-50	-108	NaN
-48	-108	NaN
-46	-108	NaN
-44	-108	NaN
-42	-108	NaN
-40	-108	NaN
-38	-108	NaN
-36	-108	NaN
-34	-108	NaN
-32	-108	NaN
-30	-108	NaN
-28	-108	NaN
-26	-108	NaN
-24	-108	NaN
-22	-108	NaN
-20	-108	NaN
-18	-108	NaN
-16	-108	NaN
-14	-108	NaN
-12	-108	-11.186847643379492
-10	-108	-11.287575201856276
-8	-108	-11.45004525391455
-6	-108	-11.583844925800074
-4	-108	-11.96222649526429
-2	-108	-12.408078848618386
0	-108	-12.0964798383363
2	-108	-11.515488405694684
4	-108	-11.0310307004485
6	-108	-10.991548023316895
8	-108	-11.82102235600098
10	-108	-11.891720052053333
12	-108	-10.947356539525876
14	-108	-11.017070552761242
16	-108	-14.803201296335924
18	-108	-11.050250674739017
20	-108	-11.475836819483831
22	-108	-11.49877857181472
24	-108	-11.852484500718255
26	-108	-11.883402234187285
28	-108	-14.774203942789532
30	-108	-13.010566520851162
32	-108	-13.74430069540158
34	-108	-15.188792988830723
36	-108	-16
38	-108	-16
40	-108	-16
42	-108	-16
44	-108	-16
46	-108	-16
48	-108	-16
50	-108	-15.917256425171134
52	-108	-16
54	-108	-16
56	-108	-16
58	-108	-15.917256425171134
60	-108	-16
62	-108	-16
64	-108	-16
66	-108	-16
68	-108	-16
70	-108	-16
72	-108	-16
74	-108	-15.188792988830723
76	-108	-13.74430069540158
78	-108	-13.010566520851162
80	-108	-14.774203942789532
82	-108	-11.883402234187285
84	-108	-11.852484500718255
86	-108	-11.49877857181472
88	-108	-11.475836819483831
90	-108	-11.050250674739017
92	-108	-14.803201296335924
94	-108	-11.017070552761242
96	-108	-10.947356539525876
98	-108	-11.891720052053333
100	-108	-11.82102235600098
102	-108	-10.991548023316895
104	-108	-11.0310307004485
106	-108	-11.515488405694684
108	-108	-12.0964798383363
110	-108	-12.408078848618386
112	-108	-11.96222649526429
114	-108	-11.583844925800074
116	-108	-11.45004525391455
118	-108	-11.287575201856276
120	-108	-11.186847643379492

-120	-110	NaN
-118	-110	NaN
-116	-110	NaN
-114	-110	NaN
-112	-110	NaN
-110	-110	NaN
-108	-110	NaN
-106	-110	NaN
-104	-110	NaN
-102	-110	NaN
-100	-110	NaN
-98	-110	NaN
-96	-110	NaN
-94	-110	NaN
-92	-110	NaN
-90	-110	NaN
-88	-110	NaN
-86	-110	NaN
-84	-110	NaN
-82	-110	NaN
-80	-110	NaN
-78	-110	NaN
-76	-110	NaN
-74	-110	NaN
-72	-110	NaN
-70	-110	NaN
-68	-110	NaN
-66	-110	NaN
-64	-110	NaN
-62	-110	NaN
-60	-110	NaN
-58	-110	NaN
-56	-110	NaN
-54	-110	NaN
-52	-110	NaN
-50	-110	NaN
-48	-110	NaN
-46	-110	NaN
-44	-110	NaN
-42	-110	NaN
-40	-110	NaN
-38	-110	NaN
-36	-110	NaN
-34	-110	NaN
-32	-110	NaN
-30	-110	NaN
-28	-110	NaN
-26	-110	NaN
-24	-110	NaN
-22	-110	NaN
-20	-110	NaN
-18	-110	NaN
-16	-110	NaN
-14	-110	NaN
-12	-110	NaN
-10	-110	-11.820821383637247
-8	-110	-12.475361926410722
-6	-110	-13.471460279985804
-4	-110	-13.138844599772911
-2	-110	-12.431001100153543
0	-110	-13.258658744922624
2	-110	-12.408078848243235
4	-110	-11.230463646311927
6	-110	-10.871333176556908
8	-110	-11.104170891071517
10	-110	-12.592275208960723
12	-110	-11.44718597247375
14	-110	-10.93487448063593
16	-110	-11.665108787060136
18	-110	-11.506052295052289
20	-110	-11.208890024634508
22	-110	-12.212029352195486
24	-110	-11.68740999628762
26	-110	-12.288163537423317
28	-110	-13.525302607376148
30	-110	-13.169707191746667
32	-110	-14.105987256345088
34	-110	-15.684578753967903
36	-110	-16
38	-110	-16
40	-110	-16
42	-110	-16
44	-110	-16
46	-110	-16
48	-110	-16
50	-110	-16
52	-110	-16
54	-110	-16
56	-110	-16
58	-110	-16
60	-110	-16
62	-110	-16
64	-110	-16
66	-110	-16
68	-110	-16
70	-110	-16
72	-110	-16
74	-110	-16
76	-110	-15.684578753967903
78	-110	-14.105987256345088
80	-110	-13.169707191746667
82	-110	-13.525302607376148
84	-110	-12.288163537423317
86	-110	-11.68740999628762
88	-110	-12.212029352195486
90	-110	-11.208890024634508
92	-110	-11.506052295052289
94	-110	-11.665108787060136
96	-110	-10.93487448063593
98	-110	-11.44718597247375
100	-110	-12.592275208960723
102	-110	-11.104170891071517
104	-110	-10.871333176556908
106	-110	-11.230463646311927
108	-110	-12.408078848243235
110	-110	-13.258658744922624
112	-110	-12.431001100153543
114	-110	-13.138844599772911
116	-110	-13.471460279985804
118	-110	-12.475361926410722
120	-110	-11.820821383637247

-120	-112	NaN
-118	-112	NaN
-116	-112	NaN
-114	-112	NaN
-112	-112	NaN
-110	-112	NaN
-108	-112	NaN
-106	-112	NaN
-104	-112	NaN
-102	-112	NaN
-100	-112	NaN
-98	-112	NaN
-96	-112	NaN
-94	-112	NaN
-92	-112	NaN
-90	-112	NaN
-88	-112	NaN
-86	-112	NaN
-84	-112	NaN
-82	-112	NaN
-80	-112	NaN
-78	-112	NaN
-76	-112	NaN
-74	-112	NaN
-72	-112	NaN
-70	-112	NaN
-68	-112	NaN
-66	-112	NaN
-64	-112	NaN
-62	-112	NaN
-60	-112	NaN
-58	-112	NaN
-56	-112	NaN
-54	-112	NaN
-52	-112	NaN
-50	-112	NaN
-48	-112	NaN
-46	-112	NaN
-44	-112	NaN
-42	-112	NaN
-40	-112	NaN
-38	-112	NaN
-36	-112	NaN
-34	-112	NaN
-32	-112	NaN
-30	-112	NaN
-28	-112	NaN
-26	-112	NaN
-24	-112	NaN
-22	-112	NaN
-20	-112	NaN
-18	-112	NaN
-16	-112	NaN
-14	-112	NaN
-12	-112	NaN
-10	-112	NaN
-8	-112	-12.752682316987052
-6	-112	-12.053163623554429
-4	-112	-11.563261773063513
-2	-112	-11.356485851228694
0	-112	-11.541263613009525
2	-112	-12.431001101138728
4	-112	-11.96222643297432
6	-112	-11.048631820981532
8	-112	-10.933886292835485
10	-112	-11.384588252802839
12	-112	-13.133178726522235
14	-112	-11.124429154814946
16	-112	-11.204871129101853
18	-112	-12.63127326252114
20	-112	-11.192217099458977
22	-112	-14.896564027043578
24	-112	-11.706294007859391
26	-112	-12.869226263843604
28	-112	-13.23830441475868
30	-112	-13.384045432850536
32	-112	-14.4884727262184
34	-112	-16
36	-112	-16
38	-112	-16
40	-112	-16
42	-112	-16
44	-112	-16
46	-112	-16
48	-112	-16
50	-112	-16
52	-112	-16
54	-112	-16
56	-112	-16
58	-112	-16
60	-112	-16
62	-112	-16
64	-112	-16
66	-112	-16
68	-112	-16
70	-112	-16
72	-112	-16
74	-112	-16
76	-112	-16
78	-112	-16
80	-112	-14.4884727262184
82	-112	-13.384045432850536
84	-112	-13.23830441475868
86	-112	-12.869226263843604
88	-112	-11.706294007859391
90	-112	-14.896564027043578
92	-112	-11.192217099458977
94	-112	-12.63127326252114
96	-112	-11.204871129101853
98	-112	-11.124429154814946
100	-112	-13.133178726522235
102	-112	-11.384588252802839
104	-112	-10.933886292835485
106	-112	-11.048631820981532
108	-112	-11.96222643297432
110	-112	-12.431001101138728
112	-112	-11.541263613009525
114	-112	-11.356485851228694
116	-112	-11.563261773063513
118	-112	-12.053163623554429
120	-112	-12.752682316987052

-120	-114	NaN
-118	-114	NaN
-116	-114	NaN
-114	-114	NaN
-112	-114	NaN
-110	-114	NaN
-108	-114	NaN
-106	-114	NaN
-104	-114	NaN
-102	-114	NaN
-100	-114	NaN
-98	-114	NaN
-96	-114	NaN
-94	-114	NaN
-92	-114	NaN
-90	-114	NaN
-88	-114	NaN
-86	-114	NaN
-84	-114	NaN
-82	-114	NaN
-80	-114	NaN
-78	-114	NaN
-76	-114	NaN
-74	-114	NaN
-72	-114	NaN
-70	-114	NaN
-68	-114	NaN
-66	-114	NaN
-64	-114	NaN
-62	-114	NaN
-60	-114	NaN
-58	-114	NaN
-56	-114	NaN
-54	-114	NaN
-52	-114	NaN
-50	-114	NaN
-48	-114	NaN
-46	-114	NaN
-44	-114	NaN
-42	-114	NaN
-40	-114	NaN
-38	-114	NaN
-36	-114	NaN
-34	-114	NaN
-32	-114	NaN
-30	-114	NaN
-28	-114	NaN
-26	-114	NaN
-24	-114	NaN
-22	-114	NaN
-20	-114	NaN
-18	-114	NaN
-16	-114	NaN
-14	-114	NaN
-12	-114	NaN
-10	-114	NaN
-8	-114	NaN
-6	-114	-11.415029655398627
-4	-114	-11.128302638795194
-2	-114	-10.973718891412359
0	-114	-11.037810315315504
2	-114	-11.356485851725141
4	-114	-13.138844754587483
6	-114	-11.58385144774145
8	-114	-11.046460136593854
10	-114	-11.073746912839201
12	-114	-12.022005918362362
14	-114	-11.631665691370431
16	-114	-11.100758612528441
18	-114	-12.740462262401048
20	-114	-11.342180635829397
22	-114	-12.65760922649565
24	-114	-11.843027750006552
26	-114	-13.834684793422364
28	-114	-13.182154388130275
30	-114	-13.637086681444327
32	-114	-14.886616603746484
34	-114	-16
36	-114	-16
38	-114	-16
40	-114	-16
42	-114	-16
44	-114	-16
46	-114	-16
48	-114	-16
50	-114	-16
52	-114	-16
54	-114	-16
56	-114	-16
58	-114	-16
60	-114	-16
62	-114	-16
64	-114	-16
66	-114	-16
68	-114	-16
70	-114	-16
72	-114	-16
74	-114	-16
76	-114	-16
78	-114	-16
80	-114	-16
82	-114	-14.886616603746484
84	-114	-13.637086681444327
86	-114	-13.182154388130275
88	-114	-13.834684793422364
90	-114	-11.843027750006552
92	-114	-12.65760922649565
94	-114	-11.342180635829397
96	-114	-12.740462262401048
98	-114	-11.100758612528441
100	-114	-11.631665691370431
102	-114	-12.022005918362362
104	-114	-11.073746912839201
106	-114	-11.046460136593854
108	-114	-11.58385144774145
110	-114	-13.138844754587483
112	-114	-11.356485851725141
114	-114	-11.037810315315504
116	-114	-10.973718891412359
118	-114	-11.128302638795194
120	-114	-11.415029655398627

-120	-116	NaN
-118	-116	NaN
-116	-116	NaN
-114	-116	NaN
-112	-116	NaN
-110	-116	NaN
-108	-116	NaN
-106	-116	NaN
-104	-116	NaN
-102	-116	NaN
-100	-116	NaN
-98	-116	NaN
-96	-116	NaN
-94	-116	NaN
-92	-116	NaN
-90	-116	NaN
-88	-116	NaN
-86	-116	NaN
-84	-116	NaN
-82	-116	NaN
-80	-116	NaN
-78	-116	NaN
-76	-116	NaN
-74	-116	NaN
-72	-116	NaN
-70	-116	NaN
-68	-116	NaN
-66	-116	NaN
-64	-116	NaN
-62	-116	NaN
-60	-116	NaN
-58	-116	NaN
-56	-116	NaN
-54	-116	NaN
-52	-116	NaN
-50	-116	NaN
-48	-116	NaN
-46	-116	NaN
-44	-116	NaN
-42	-116	NaN
-40	-116	NaN
-38	-116	NaN
-36	-116	NaN
-34	-116	NaN
-32	-116	NaN
-30	-116	NaN
-28	-116	NaN
-26	-116	NaN
-24	-116	NaN
-22	-116	NaN
-20	-116	NaN
-18	-116	NaN
-16	-116	NaN
-14	-116	NaN
-12	-116	NaN
-10	-116	NaN
-8	-116	NaN
-6	-116	NaN
-4	-116	-10.99242302234026
-2	-116	-10.848462605075941
0	-116	-10.845839180563344
2	-116	-10.973718891839692
4	-116	-11.563261797685561
6	-116	-13.471496426991347
8	-116	-11.446709612283959
10	-116	-11.066755646170545
12	-116	-11.360987794829628
14	-116	-13.084981849820508
16	-116	-11.205601609732907
18	-116	-11.79127573000892
20	-116	-11.649905206962691
22	-116	-12.12201191569269
24	-116	-12.074584831138198
26	-116	-15.683317966109689
28	-116	-13.237384331548427
30	-116	-13.91853453853455
32	-116	-15.296578486638607
34	-116	-16
36	-116	-16
38	-116	-16
40	-116	-16
42	-116	-16
44	-116	-16
46	-116	-16
48	-116	-16
50	-116	-16
52	-116	-16
54	-116	-16
56	-116	-16
58	-116	-16
60	-116	-16
62	-116	-16
64	-116	-16
66	-116	-16
68	-116	-16
70	-116	-16
72	-116	-16
74	-116	-16
76	-116	-16
78	-116	-16
80	-116	-16
82	-116	-16
84	-116	-15.296578486638607
86	-116	-13.91853453853455
88	-116	-13.237384331548427
90	-116	-15.683317966109689
92	-116	-12.074584831138198
94	-116	-12.12201191569269
96	-116	-11.649905206962691
98	-116	-11.79127573000892
100	-116	-11.205601609732907
102	-116	-13.084981849820508
104	-116	-11.360987794829628
106	-116	-11.066755646170545
108	-116	-11.446709612283959
110	-116	-13.471496426991347
112	-116	-11.563261797685561
114	-116	-10.973718891839692
116	-116	-10.845839180563344
118	-116	-10.848462605075941
120	-116	-10.99242302234026

-120	-118	NaN
-118	-118	NaN
-116	-118	NaN
-114	-118	NaN
-112	-118	NaN
-110	-118	NaN
-108	-118	NaN
-106	-118	NaN
-104	-118	NaN
-102	-118	NaN
-100	-118	NaN
-98	-118	NaN
-96	-118	NaN
-94	-118	NaN
-92	-118	NaN
-90	-118	NaN
-88	-118	NaN
-86	-118	NaN
-84	-118	NaN
-82	-118	NaN
-80	-118	NaN
-78	-118	NaN
-76	-118	NaN
-74	-118	NaN
-72	-118	NaN
-70	-118	NaN
-68	-118	NaN
-66	-118	NaN
-64	-118	NaN
-62	-118	NaN
-60	-118	NaN
-58	-118	NaN
-56	-118	NaN
-54	-118	NaN
-52	-118	NaN
-50	-118	NaN
-48	-118	NaN
-46	-118	NaN
-44	-118	NaN
-42	-118	NaN
-40	-118	NaN
-38	-118	NaN
-36	-118	NaN
-34	-118	NaN
-32	-118	NaN
-30	-118	NaN
-28	-118	NaN
-26	-118	NaN
-24	-118	NaN
-22	-118	NaN
-20	-118	NaN
-18	-118	NaN
-16	-118	NaN
-14	-118	NaN
-12	-118	NaN
-10	-118	NaN
-8	-118	NaN
-6	-118	NaN
-4	-118	NaN
-2	-118	-10.896003644889971
0	-118	-10.841778218142599
2	-118	-10.848462605519442
4	-118	-11.128302651056387
6	-118	-12.053156234183833
8	-118	-12.46697544609316
10	-118	-11.29298493313358
12	-118	-11.160378208320038
14	-118	-12.39604614383708
16	-118	-11.506286921222927
18	-118	-11.48411190629034
20	-118	-12.172706704744636
22	-118	-11.93877966385382
24	-118	-12.398902136714048
26	-118	-13.940519443463034
28	-118	-13.359805117680184
30	-118	-14.221430567556792
32	-118	-15.715411268324539
34	-118	-16
36	-118	-16
38	-118	-16
40	-118	-16
42	-118	-16
44	-118	-16
46	-118	-16
48	-118	-16
50	-118	-16
52	-118	-16
54	-118	-16
56	-118	-16
58	-118	-16
60	-118	-16
62	-118	-16
64	-118	-16
66	-118	-16
68	-118	-16
70	-118	-16
72	-118	-16
74	-118	-16
76	-118	-16
78	-118	-16
80	-118	-16
82	-118	-16
84	-118	-16
86	-118	-15.715411268324539
88	-118	-14.221430567556792
90	-118	-13.359805117680184
92	-118	-13.940519443463034
94	-118	-12.398902136714048
96	-118	-11.93877966385382
98	-118	-12.172706704744636
100	-118	-11.48411190629034
102	-118	-11.506286921222927
104	-118	-12.39604614383708
106	-118	-11.160378208320038
108	-118	-11.29298493313358
110	-118	-12.46697544609316
112	-118	-12.053156234183833
114	-118	-11.128302651056387
116	-118	-10.848462605519442
118	-118	-10.841778218142599
120	-118	-10.896003644889971

-120	-120	NaN
-118	-120	NaN
-116	-120	NaN
-114	-120	NaN
-112	-120	NaN
-110	-120	NaN
-108	-120	NaN
-106	-120	NaN
-104	-120	NaN
-102	-120	NaN
-100	-120	NaN
-98	-120	NaN
-96	-120	NaN
-94	-120	NaN
-92	-120	NaN
-90	-120	NaN
-88	-120	NaN
-86	-120	NaN
-84	-120	NaN
-82	-120	NaN
-80	-120	NaN
-78	-120	NaN
-76	-120	NaN
-74	-120	NaN
-72	-120	NaN
-70	-120	NaN
-68	-120	NaN
-66	-120	NaN
-64	-120	NaN
-62	-120	NaN
-60	-120	NaN
-58	-120	NaN
-56	-120	NaN
-54	-120	NaN
-52	-120	NaN
-50	-120	NaN
-48	-120	NaN
-46	-120	NaN
-44	-120	NaN
-42	-120	NaN
-40	-120	NaN
-38	-120	NaN
-36	-120	NaN
-34	-120	NaN
-32	-120	NaN
-30	-120	NaN
-28	-120	NaN
-26	-120	NaN
-24	-120	NaN
-22	-120	NaN
-20	-120	NaN
-18	-120	NaN
-16	-120	NaN
-14	-120	NaN
-12	-120	NaN
-10	-120	NaN
-8	-120	NaN
-6	-120	NaN
-4	-120	NaN
-2	-120	NaN
0	-120	-10.997771553912028
2	-120	-10.896003645416686
4	-120	-10.992423030555525
6	-120	-11.415026341069272
8	-120	-12.76281604596648
10	-120	-11.829185181829478
12	-120	-11.184528628489986
14	-120	-11.64484743389115
16	-120	-12.099713285052875
18	-120	-11.401407437047855
20	-120	-13.222582127513638
22	-120	-11.912865228474272
24	-120	-12.835760109554318
26	-120	-13.563322990763046
28	-120	-13.52756195527079
30	-120	-14.540804666890088
32	-120	-16
34	-120	-16
36	-120	-16
38	-120	-16
40	-120	-16
42	-120	-16
44	-120	-16
46	-120	-16
48	-120	-16
50	-120	-16
52	-120	-16
54	-120	-16
56	-120	-16
58	-120	-16
60	-120	-16
62	-120	-16
64	-120	-16
66	-120	-16
68	-120	-16
70	-120	-16
72	-120	-16
74	-120	-16
76	-120	-16
78	-120	-16
80	-120	-16
82	-120	-16
84	-120	-16
86	-120	-16
88	-120	-16
90	-120	-14.540804666890088
92	-120	-13.52756195527079
94	-120	-13.563322990763046
96	-120	-12.835760109554318
98	-120	-11.912865228474272
100	-120	-13.222582127513638
102	-120	-11.401407437047855
104	-120	-12.099713285052875
106	-120	-11.64484743389115
108	-120	-11.184528628489986
110	-120	-11.829185181829478
112	-120	-12.76281604596648
114	-120	-11.415026341069272
116	-120	-10.992423030555525
118	-120	-10.896003645416686
120	-120	-10.997771553912028


==> figure_data/figure_4_col_40_50.dat <==
-120	120	-10.63692303423074
-118	120	-11.118577929694489
-116	120	-14.020687085954837
-114	120	-10.993668487218837
-112	120	-10.685052414488581
-110	120	-10.981953740769994
-108	120	-11.078194862896554
-106	120	-10.722184607757166
-104	120	-13.05270301887484
-102	120	-10.127914240723168
-100	120	-10.502187615158782
-98	120	-11.396078760965857
-96	120	-10.287080862355765
-94	120	-11.286511534396237
-92	120	-10.631271150614927
-90	120	-11.181330224393989
-88	120	-11.311520181451229
-86	120	-11.715562847260511
-84	120	-11.865837295430023
-82	120	-13.623178579680827
-80	120	-12.86556680447725
-78	120	-13.824221857090762
-76	120	-15.596648435875265
-74	120	-16
-72	120	-16
-70	120	-16
-68	120	-16
-66	120	-16
-64	120	-16
-62	120	-16
-60	120	-16
-58	120	-16
-56	120	-16
-54	120	-16
-52	120	-16
-50	120	-16
-48	120	-16
-46	120	-16
-44	120	-15.596648435875265
-42	120	-13.824221857090762
-40	120	-12.86556680447725
-38	120	-13.623178579680827
-36	120	-11.865837295430023
-34	120	-11.715562847260511
-32	120	-11.311520181451229
-30	120	-11.181330224393989
-28	120	-10.631271150614927
-26	120	-11.286511534396237
-24	120	-10.287080862355765
-22	120	-11.396078760965857
-20	120	-10.502187615158782
-18	120	-10.127914240723168
-16	120	-13.05270301887484
-14	120	-10.722184607757166
-12	120	-11.078194862896554
-10	120	-10.981953740769994
-8	120	-10.685052414488581
-6	120	-10.993668487218837
-4	120	-14.020687085954837
-2	120	-11.118577929694489
0	120	-10.63692303423074
2	120	NaN
4	120	NaN
6	120	NaN
8	120	NaN
10	120	NaN
12	120	NaN
14	120	NaN
16	120	NaN
18	120	NaN
20	120	NaN
22	120	NaN
24	120	NaN
26	120	NaN
28	120	NaN
30	120	NaN
32	120	NaN
34	120	NaN
36	120	NaN
38	120	NaN
40	120	NaN
42	120	NaN
44	120	NaN
46	120	NaN
48	120	NaN
50	120	NaN
52	120	NaN
54	120	NaN
56	120	NaN
58	120	NaN
60	120	NaN
62	120	NaN
64	120	NaN
66	120	NaN
68	120	NaN
70	120	NaN
72	120	NaN
74	120	NaN
76	120	NaN
78	120	NaN
80	120	NaN
82	120	NaN
84	120	NaN
86	120	NaN
88	120	NaN
90	120	NaN
92	120	NaN
94	120	NaN
96	120	NaN
98	120	NaN
100	120	NaN
102	120	NaN
104	120	NaN
106	120	NaN
108	120	NaN
110	120	NaN
112	120	NaN
114	120	NaN
116	120	NaN
118	120	NaN
120	120	NaN

-120	118	-11.118577935002909
-118	118	-11.873234523334931
-116	118	-11.837264560542746
-114	118	-10.63440707516987
-112	118	-10.271809402809321
-110	118	-10.434169339548394
-108	118	-11.285884711173159
-106	118	-12.306246076374757
-104	118	-12.191089092084363
-102	118	-10.770618170462038
-100	118	-10.087680405099057
-98	118	-11.995329367929086
-96	118	-10.370595030432431
-94	118	-10.369931239843009
-92	118	-11.91794769317386
-90	118	-10.339948317282731
-88	118	-12.648276041268312
-86	118	-10.83857747814295
-84	118	-12.585343515908214
-82	118	-11.479094837825022
-80	118	-13.886204400224393
-78	118	-12.702985076737823
-76	118	-13.360348560161976
-74	118	-14.942239232844969
-72	118	-16
-70	118	-16
-68	118	-16
-66	118	-16
-64	118	-16
-62	118	-16
-60	118	-16
-58	118	-16
-56	118	-16
-54	118	-16
-52	118	-16
-50	118	-16
-48	118	-16
-46	118	-16
-44	118	-14.942239232844969
-42	118	-13.360348560161976
-40	118	-12.702985076737823
-38	118	-13.886204400224393
-36	118	-11.479094837825022
-34	118	-12.585343515908214
-32	118	-10.83857747814295
-30	118	-12.648276041268312
-28	118	-10.339948317282731
-26	118	-11.91794769317386
-24	118	-10.369931239843009
-22	118	-10.370595030432431
-20	118	-11.995329367929086
-18	118	-10.087680405099057
-16	118	-10.770618170462038
-14	118	-12.191089092084363
-12	118	-12.306246076374757
-10	118	-11.285884711173159
-8	118	-10.434169339548394
-6	118	-10.271809402809321
-4	118	-10.63440707516987
-2	118	-11.837264560542746
0	118	-11.873234523334931
2	118	-11.118577935002909
4	118	NaN
6	118	NaN
8	118	NaN
10	118	NaN
12	118	NaN
14	118	NaN
16	118	NaN
18	118	NaN
20	118	NaN
22	118	NaN
24	118	NaN
26	118	NaN
28	118	NaN
30	118	NaN
32	118	NaN
34	118	NaN
36	118	NaN
38	118	NaN
40	118	NaN
42	118	NaN
44	118	NaN
46	118	NaN
48	118	NaN
50	118	NaN
52	118	NaN
54	118	NaN
56	118	NaN
58	118	NaN
60	118	NaN
62	118	NaN
64	118	NaN
66	118	NaN
68	118	NaN
70	118	NaN
72	118	NaN
74	118	NaN
76	118	NaN
78	118	NaN
80	118	NaN
82	118	NaN
84	118	NaN
86	118	NaN
88	118	NaN
90	118	NaN
92	118	NaN
94	118	NaN
96	118	NaN
98	118	NaN
100	118	NaN
102	118	NaN
104	118	NaN
106	118	NaN
108	118	NaN
110	118	NaN
112	118	NaN
114	118	NaN
116	118	NaN
118	118	NaN
120	118	NaN

-120	116	-14.020687273909498
-118	116	-11.837264550258283
-116	116	-10.90648651163105
-114	116	-10.341415556168998
-112	116	-10.060119458735407
-110	116	-10.120203763430506
-108	116	-10.817329860582596
-106	116	-12.156277218528272
-104	116	-11.292404556782904
-102	116	-11.612692238768632
-100	116	-10.491187274820298
-98	116	-10.502597193461465
-96	116	-10.796668249517243
-94	116	-10.120528536600451
-92	116	-11.162173279244412
-90	116	-10.509838677023147
-88	116	-10.410608235798488
-86	116	-11.21148489940913
-84	116	-10.695619923882651
-82	116	-12.122626509735028
-80	116	-11.315767955541007
-78	116	-12.296441589619608
-76	116	-12.73246708252561
-74	116	-12.947691798832695
-72	116	-14.307038151096073
-70	116	-16
-68	116	-16
-66	116	-16
-64	116	-16
-62	116	-16
-60	116	-16
-58	116	-16
-56	116	-16
-54	116	-16
-52	116	-16
-50	116	-16
-48	116	-16
-46	116	-16
-44	116	-14.307038151096073
-42	116	-12.947691798832695
-40	116	-12.73246708252561
-38	116	-12.296441589619608
-36	116	-11.315767955541007
-34	116	-12.122626509735028
-32	116	-10.695619923882651
-30	116	-11.21148489940913
-28	116	-10.410608235798488
-26	116	-10.509838677023147
-24	116	-11.162173279244412
-22	116	-10.120528536600451
-20	116	-10.796668249517243
-18	116	-10.502597193461465
-16	116	-10.491187274820298
-14	116	-11.612692238768632
-12	116	-11.292404556782904
-10	116	-12.156277218528272
-8	116	-10.817329860582596
-6	116	-10.120203763430506
-4	116	-10.060119458735407
-2	116	-10.341415556168998
0	116	-10.90648651163105
2	116	-11.837264550258283
4	116	-14.020687273909498
6	116	NaN
8	116	NaN
10	116	NaN
12	116	NaN
14	116	NaN
16	116	NaN
18	116	NaN
20	116	NaN
22	116	NaN
24	116	NaN
26	116	NaN
28	116	NaN
30	116	NaN
32	116	NaN
34	116	NaN
36	116	NaN
38	116	NaN
40	116	NaN
42	116	NaN
44	116	NaN
46	116	NaN
48	116	NaN
50	116	NaN
52	116	NaN
54	116	NaN
56	116	NaN
58	116	NaN
60	116	NaN
62	116	NaN
64	116	NaN
66	116	NaN
68	116	NaN
70	116	NaN
72	116	NaN
74	116	NaN
76	116	NaN
78	116	NaN
80	116	NaN
82	116	NaN
84	116	NaN
86	116	NaN
88	116	NaN
90	116	NaN
92	116	NaN
94	116	NaN
96	116	NaN
98	116	NaN
100	116	NaN
102	116	NaN
104	116	NaN
106	116	NaN
108	116	NaN
110	116	NaN
112	116	NaN
114	116	NaN
116	116	NaN
118	116	NaN
120	116	NaN

-120	114	-10.993668473938671
-118	114	-10.63440708117256
-116	114	-10.341415553994723
-114	114	-10.088128299250215
-112	114	-9.935726333731852
-110	114	-9.991094245174649
-108	114	-10.517803631160318
-106	114	-12.288888883721665
-104	114	-10.47346533100954
-102	114	-10.654504231474663
-100	114	-11.48715495498188
-98	114	-10.855083490260688
-96	114	-12.409625257685695
-94	114	-10.12681279566735
-92	114	-10.393665859253723
-90	114	-11.289666325539553
-88	114	-10.15347480534748
-86	114	-11.16267045633224
-84	114	-10.383788489555712
-82	114	-10.992286882585114
-80	114	-10.980909379942245
-78	114	-11.4876959968313
-76	114	-11.566275542883162
-74	114	-13.309625907511412
-72	114	-12.61229450722548
-70	114	-13.700198284231867
-68	114	-15.737749380558476
-66	114	-16
-64	114	-16
-62	114	-16
-60	114	-16
-58	114	-16
-56	114	-16
-54	114	-16
-52	114	-16
-50	114	-16
-48	114	-16
-46	114	-15.737749380558476
-44	114	-13.700198284231867
-42	114	-12.61229450722548
-40	114	-13.309625907511412
-38	114	-11.566275542883162
-36	114	-11.4876959968313
-34	114	-10.980909379942245
-32	114	-10.992286882585114
-30	114	-10.383788489555712
-28	114	-11.16267045633224
-26	114	-10.15347480534748
-24	114	-11.289666325539553
-22	114	-10.393665859253723
-20	114	-10.12681279566735
-18	114	-12.409625257685695
-16	114	-10.855083490260688
-14	114	-11.48715495498188
-12	114	-10.654504231474663
-10	114	-10.47346533100954
-8	114	-12.288888883721665
-6	114	-10.517803631160318
-4	114	-9.991094245174649
-2	114	-9.935726333731852
0	114	-10.088128299250215
2	114	-10.341415553994723
4	114	-10.63440708117256
6	114	-10.993668473938671
8	114	NaN
10	114	NaN
12	114	NaN
14	114	NaN
16	114	NaN
18	114	NaN
20	114	NaN
22	114	NaN
24	114	NaN
26	114	NaN
28	114	NaN
30	114	NaN
32	114	NaN
34	114	NaN
36	114	NaN
38	114	NaN
40	114	NaN
42	114	NaN
44	114	NaN
46	114	NaN
48	114	NaN
50	114	NaN
52	114	NaN
54	114	NaN
56	114	NaN
58	114	NaN
60	114	NaN
62	114	NaN
64	114	NaN
66	114	NaN
68	114	NaN
70	114	NaN
72	114	NaN
74	114	NaN
76	114	NaN
78	114	NaN
80	114	NaN
82	114	NaN
84	114	NaN
86	114	NaN
88	114	NaN
90	114	NaN
92	114	NaN
94	114	NaN
96	114	NaN
98	114	NaN
100	114	NaN
102	114	NaN
104	114	NaN
106	114	NaN
108	114	NaN
110	114	NaN
112	114	NaN
114	114	NaN
116	114	NaN
118	114	NaN
120	114	NaN

-120	112	-10.685052427129468
-118	112	-10.271809396721252
-116	112	-10.0601194619236
-114	112	-9.935726332365487
-112	112	-9.890977559505949
-110	112	-9.996262574473397
-108	112	-10.477012342388122
-106	112	-12.966954133809757
-104	112	-10.29233071388595
-102	112	-10.077276137335293
-100	112	-10.945714782360177
-98	112	-12.443686356523356
-96	112	-12.821544319718075
-94	112	-11.09065802023818
-92	112	-10.08654474137045
-90	112	-12.35348070579918
-88	112	-10.23363475423967
-86	112	-10.339009752184847
-84	112	-11.341907974398401
-82	112	-10.13159247955787
-80	112	-16
-78	112	-10.524833420497826
-76	112	-12.998465519636571
-74	112	-11.155632756019827
-72	112	-13.291256831760167
-70	112	-12.404892367107626
-68	112	-13.13541478875665
-66	112	-14.939963574029253
-64	112	-16
-62	112	-16
-60	112	-16
-58	112	-16
-56	112	-16
-54	112	-16
-52	112	-16
-50	112	-16
-48	112	-16
-46	112	-14.939963574029253
-44	112	-13.13541478875665
-42	112	-12.404892367107626
-40	112	-13.291256831760167
-38	112	-11.155632756019827
-36	112	-12.998465519636571
-34	112	-10.524833420497826
-32	112	-16
-30	112	-10.13159247955787
-28	112	-11.341907974398401
-26	112	-10.339009752184847
-24	112	-10.23363475423967
-22	112	-12.35348070579918
-20	112	-10.08654474137045
-18	112	-11.09065802023818
-16	112	-12.821544319718075
-14	112	-12.443686356523356
-12	112	-10.945714782360177
-10	112	-10.077276137335293
-8	112	-10.29233071388595
-6	112	-12.966954133809757
-4	112	-10.477012342388122
-2	112	-9.996262574473397
0	112	-9.890977559505949
2	112	-9.935726332365487
4	112	-10.0601194619236
6	112	-10.271809396721252
8	112	-10.685052427129468
10	112	NaN
12	112	NaN
14	112	NaN
16	112	NaN
18	112	NaN
20	112	NaN
22	112	NaN
24	112	NaN
26	112	NaN
28	112	NaN
30	112	NaN
32	112	NaN
34	112	NaN
36	112	NaN
38	112	NaN
40	112	NaN
42	112	NaN
44	112	NaN
46	112	NaN
48	112	NaN
50	112	NaN
52	112	NaN
54	112	NaN
56	112	NaN
58	112	NaN
60	112	NaN
62	112	NaN
64	112	NaN
66	112	NaN
68	112	NaN
70	112	NaN
72	112	NaN
74	112	NaN
76	112	NaN
78	112	NaN
80	112	NaN
82	112	NaN
84	112	NaN
86	112	NaN
88	112	NaN
90	112	NaN
92	112	NaN
94	112	NaN
96	112	NaN
98	112	NaN
100	112	NaN
102	112	NaN
104	112	NaN
106	112	NaN
108	112	NaN
110	112	NaN
112	112	NaN
114	112	NaN
116	112	NaN
118	112	NaN
120	112	NaN

-120	110	-10.981953720102657
-118	110	-10.434169348825973
-116	110	-10.120203758497832
-114	110	-9.991094247979056
-112	110	-9.996262573105797
-110	110	-10.166256016027742
-108	110	-10.717775385105849
-106	110	-12.365450921647504
-104	110	-10.269344878991976
-102	110	-9.879192955026195
-100	110	-10.285007816736584
-98	110	-11.907094937645116
-96	110	-10.652262133511815
-94	110	-11.8447893691864
-92	110	-10.882507186279913
-90	110	-10.602778980396952
-88	110	-10.581946976633114
-86	110	-10.104280310499794
-84	110	-11.91997683401251
-82	110	-10.245135813617887
-80	110	-10.38118783362282
-78	110	-10.625569599443969
-76	110	-10.499315157865691
-74	110	-11.31466579497872
-72	110	-11.050151486905001
-70	110	-11.779164340610352
-68	110	-12.45762503200333
-66	110	-12.63469557302934
-64	110	-14.161943295011277
-62	110	-16
-60	110	-16
-58	110	-16
-56	110	-16
-54	110	-16
-52	110	-16
-50	110	-16
-48	110	-16
-46	110	-14.161943295011277
-44	110	-12.63469557302934
-42	110	-12.45762503200333
-40	110	-11.779164340610352
-38	110	-11.050151486905001
-36	110	-11.31466579497872
-34	110	-10.499315157865691
-32	110	-10.625569599443969
-30	110	-10.38118783362282
-28	110	-10.245135813617887
-26	110	-11.91997683401251
-24	110	-10.104280310499794
-22	110	-10.581946976633114
-20	110	-10.602778980396952
-18	110	-10.882507186279913
-16	110	-11.8447893691864
-14	110	-10.652262133511815
-12	110	-11.907094937645116
-10	110	-10.285007816736584
-8	110	-9.879192955026195
-6	110	-10.269344878991976
-4	110	-12.365450921647504
-2	110	-10.717775385105849
0	110	-10.166256016027742
2	110	-9.996262573105797
4	110	-9.991094247979056
6	110	-10.120203758497832
8	110	-10.434169348825973
10	110	-10.981953720102657
12	110	NaN
14	110	NaN
16	110	NaN
18	110	NaN
20	110	NaN
22	110	NaN
24	110	NaN
26	110	NaN
28	110	NaN
30	110	NaN
32	110	NaN
34	110	NaN
36	110	NaN
38	110	NaN
40	110	NaN
42	110	NaN
44	110	NaN
46	110	NaN
48	110	NaN
50	110	NaN
52	110	NaN
54	110	NaN
56	110	NaN
58	110	NaN
60	110	NaN
62	110	NaN
64	110	NaN
66	110	NaN
68	110	NaN
70	110	NaN
72	110	NaN
74	110	NaN
76	110	NaN
78	110	NaN
80	110	NaN
82	110	NaN
84	110	NaN
86	110	NaN
88	110	NaN
90	110	NaN
92	110	NaN
94	110	NaN
96	110	NaN
98	110	NaN
100	110	NaN
102	110	NaN
104	110	NaN
106	110	NaN
108	110	NaN
110	110	NaN
112	110	NaN
114	110	NaN
116	110	NaN
118	110	NaN
120	110	NaN

-120	108	-11.078194889436825
-118	108	-11.285884684765389
-116	108	-10.817329873409392
-114	108	-10.517803624244186
-112	108	-10.477012346681539
-110	108	-10.717775382456969
-108	108	-11.65478076310801
-106	108	-11.339057732891904
-104	108	-10.2317954735182
-102	108	-9.851686345117693
-100	108	-10.022333030914954
-98	108	-12.280866912412218
-96	108	-10.224459142890554
-94	108	-10.389274716752984
-92	108	-13.672034054804744
-90	108	-11.818382662162481
-88	108	-12.827521031754781
-86	108	-10.111980876424974
-84	108	-10.757145307097856
-82	108	-10.597410339795474
-80	108	-10.122922926631436
-78	108	-12.536763447287276
-76	108	-10.038993051721212
-74	108	-11.30718230933116
-72	108	-10.45978477702196
-70	108	-11.543231728870758
-68	108	-11.07833513719385
-66	108	-13.588524689683101
-64	108	-12.23770609094342
-62	108	-13.416585338311245
-60	108	-15.850039009191017
-58	108	-16
-56	108	-16
-54	108	-16
-52	108	-16
-50	108	-16
-48	108	-15.850039009191017
-46	108	-13.416585338311245
-44	108	-12.23770609094342
-42	108	-13.588524689683101
-40	108	-11.07833513719385
-38	108	-11.543231728870758
-36	108	-10.45978477702196
-34	108	-11.30718230933116
-32	108	-10.038993051721212
-30	108	-12.536763447287276
-28	108	-10.122922926631436
-26	108	-10.597410339795474
-24	108	-10.757145307097856
-22	108	-10.111980876424974
-20	108	-12.827521031754781
-18	108	-11.818382662162481
-16	108	-13.672034054804744
-14	108	-10.389274716752984
-12	108	-10.224459142890554
-10	108	-12.280866912412218
-8	108	-10.022333030914954
-6	108	-9.851686345117693
-4	108	-10.2317954735182
-2	108	-11.339057732891904
0	108	-11.65478076310801
2	108	-10.717775382456969
4	108	-10.477012346681539
6	108	-10.517803624244186
8	108	-10.817329873409392
10	108	-11.285884684765389
12	108	-11.078194889436825
14	108	NaN
16	108	NaN
18	108	NaN
20	108	NaN
22	108	NaN
24	108	NaN
26	108	NaN
28	108	NaN
30	108	NaN
32	108	NaN
34	108	NaN
36	108	NaN
38	108	NaN
40	108	NaN
42	108	NaN
44	108	NaN
46	108	NaN
48	108	NaN
50	108	NaN
52	108	NaN
54	108	NaN
56	108	NaN
58	108	NaN
60	108	NaN
62	108	NaN
64	108	NaN
66	108	NaN
68	108	NaN
70	108	NaN
72	108	NaN
74	108	NaN
76	108	NaN
78	108	NaN
80	108	NaN
82	108	NaN
84	108	NaN
86	108	NaN
88	108	NaN
90	108	NaN
92	108	NaN
94	108	NaN
96	108	NaN
98	108	NaN
100	108	NaN
102	108	NaN
104	108	NaN
106	108	NaN
108	108	NaN
110	108	NaN
112	108	NaN
114	108	NaN
116	108	NaN
118	108	NaN
120	108	NaN

-120	106	-10.722184586677246
-118	106	-12.306246161788758
-116	106	-12.156277277937068
-114	106	-12.28888883110252
-112	106	-12.96695420919279
-110	106	-12.365450894946958
-108	106	-11.339057737529364
-106	106	-10.61387359974375
-104	106	-10.133404008194772
-102	106	-9.885262570105338
-100	106	-9.979694434895354
-98	106	-11.076701100301394
-96	106	-10.383607735506589
-94	106	-9.90512820818969
-92	106	-11.238935751865471
-90	106	-10.679901012200446
-88	106	-12.833159706413678
-86	106	-11.845517577070066
-84	106	-10.3000059445194
-82	106	-11.418865551521474
-80	106	-10.120390652184382
-78	106	-10.92724213549421
-76	106	-10.476076082945967
-74	106	-10.076111528364232
-72	106	-10.940309261830333
-70	106	-10.228416919945674
-68	106	-11.805919821372852
-66	106	-10.766141327430924
-64	106	-12.096572404876213
-62	106	-12.032428717830744
-60	106	-12.724708556421515
-58	106	-14.843772080432087
-56	106	-16
-54	106	-16
-52	106	-16
-50	106	-16
-48	106	-14.843772080432087
-46	106	-12.724708556421515
-44	106	-12.032428717830744
-42	106	-12.096572404876213
-40	106	-10.766141327430924
-38	106	-11.805919821372852
-36	106	-10.228416919945674
-34	106	-10.940309261830333
-32	106	-10.076111528364232
-30	106	-10.476076082945967
-28	106	-10.92724213549421
-26	106	-10.120390652184382
-24	106	-11.418865551521474
-22	106	-10.3000059445194
-20	106	-11.845517577070066
-18	106	-12.833159706413678
-16	106	-10.679901012200446
-14	106	-11.238935751865471
-12	106	-9.90512820818969
-10	106	-10.383607735506589
-8	106	-11.076701100301394
-6	106	-9.979694434895354
-4	106	-9.885262570105338
-2	106	-10.133404008194772
0	106	-10.61387359974375
2	106	-11.339057737529364
4	106	-12.365450894946958
6	106	-12.96695420919279
8	106	-12.28888883110252
10	106	-12.156277277937068
12	106	-12.306246161788758
14	106	-10.722184586677246
16	106	NaN
18	106	NaN
20	106	NaN
22	106	NaN
24	106	NaN
26	106	NaN
28	106	NaN
30	106	NaN
32	106	NaN
34	106	NaN
36	106	NaN
38	106	NaN
40	106	NaN
42	106	NaN
44	106	NaN
46	106	NaN
48	106	NaN
50	106	NaN
52	106	NaN
54	106	NaN
56	106	NaN
58	106	NaN
60	106	NaN
62	106	NaN
64	106	NaN
66	106	NaN
68	106	NaN
70	106	NaN
72	106	NaN
74	106	NaN
76	106	NaN
78	106	NaN
80	106	NaN
82	106	NaN
84	106	NaN
86	106	NaN
88	106	NaN
90	106	NaN
92	106	NaN
94	106	NaN
96	106	NaN
98	106	NaN
100	106	NaN
102	106	NaN
104	106	NaN
106	106	NaN
108	106	NaN
110	106	NaN
112	106	NaN
114	106	NaN
116	106	NaN
118	106	NaN
120	106	NaN

-120	104	-13.052702778101365
-118	104	-12.191089005800707
-116	104	-11.292404527597384
-114	104	-10.473465341403463
-112	104	-10.292330707161858
-110	104	-10.269344883768579
-108	104	-10.23179547054581
-106	104	-10.133404009500078
-104	104	-10.007652782303401
-102	104	-9.931620411788538
-100	104	-10.044499942708999
-98	104	-10.786962283790793
-96	104	-10.848656612071137
-94	104	-9.873138171033226
-92	104	-10.243870128100076
-90	104	-10.755297668078217
-88	104	-10.213192745994178
-86	104	-11.975702599744821
-84	104	-13.438346773032098
-82	104	-10.984964114707136
-80	104	-10.329058713337123
-78	104	-10.55638782579149
-76	104	-10.99099006127188
-74	104	-10.1414727667378
-72	104	-11.209323626045409
-70	104	-9.982531751111223
-68	104	-10.755382174596773
-66	104	-10.370418675462876
-64	104	-10.99797337118026
-62	104	-10.983961751334316
-60	104	-12.335075730409763
-58	104	-12.123322662817401
-56	104	-13.852841059352134
-54	104	-16
-52	104	-16
-50	104	-16
-48	104	-13.852841059352134
-46	104	-12.123322662817401
-44	104	-12.335075730409763
-42	104	-10.983961751334316
-40	104	-10.99797337118026
-38	104	-10.370418675462876
-36	104	-10.755382174596773
-34	104	-9.982531751111223
-32	104	-11.209323626045409
-30	104	-10.1414727667378
-28	104	-10.99099006127188
-26	104	-10.55638782579149
-24	104	-10.329058713337123
-22	104	-10.984964114707136
-20	104	-13.438346773032098
-18	104	-11.975702599744821
-16	104	-10.213192745994178
-14	104	-10.755297668078217
-12	104	-10.243870128100076
-10	104	-9.873138171033226
-8	104	-10.848656612071137
-6	104	-10.786962283790793
-4	104	-10.044499942708999
-2	104	-9.931620411788538
0	104	-10.007652782303401
2	104	-10.133404009500078
4	104	-10.23179547054581
6	104	-10.269344883768579
8	104	-10.292330707161858
10	104	-10.473465341403463
12	104	-11.292404527597384
14	104	-12.191089005800707
16	104	-13.052702778101365
18	104	NaN
20	104	NaN
22	104	NaN
24	104	NaN
26	104	NaN
28	104	NaN
30	104	NaN
32	104	NaN
34	104	NaN
36	104	NaN
38	104	NaN
40	104	NaN
42	104	NaN
44	104	NaN
46	104	NaN
48	104	NaN
50	104	NaN
52	104	NaN
54	104	NaN
56	104	NaN
58	104	NaN
60	104	NaN
62	104	NaN
64	104	NaN
66	104	NaN
68	104	NaN
70	104	NaN
72	104	NaN
74	104	NaN
76	104	NaN
78	104	NaN
80	104	NaN
82	104	NaN
84	104	NaN
86	104	NaN
88	104	NaN
90	104	NaN
92	104	NaN
94	104	NaN
96	104	NaN
98	104	NaN
100	104	NaN
102	104	NaN
104	104	NaN
106	104	NaN
108	104	NaN
110	104	NaN
112	104	NaN
114	104	NaN
116	104	NaN
118	104	NaN
120	104	NaN

-120	102	-10.127914254853211
-118	102	-10.770618147316455
-116	102	-11.612692284320882
-114	102	-10.654504216962717
-112	102	-10.077276143913851
-110	102	-9.879192950843603
-108	102	-9.851686348074324
-106	102	-9.885262568130516
-104	102	-9.93162041279074
-102	102	-9.996213118523787
-100	102	-10.165197630978852
-98	102	-10.759194024625268
-96	102	-11.537896513046553
-94	102	-10.048668307803622
-92	102	-9.959060098501858
-90	102	-13.414957267507216
-88	102	-9.942891235206474
-86	102	-10.699185950032406
-84	102	-10.391729789096063
-82	102	-15.53840543564915
-80	102	-11.422747930093383
-78	102	-10.313669753132507
-76	102	-12.323297366100721
-74	102	-10.297358560264072
-72	102	-10.974388835420196
-70	102	-10.708746954689119
-68	102	-9.95764655648326
-66	102	-10.998750570125829
-64	102	-10.021367110030624
-62	102	-12.115485751320529
-60	102	-10.490760660574804
-58	102	-12.50235918598365
-56	102	-11.690474625784063
-54	102	-12.89659688531688
-52	102	-16
-50	102	-16
-48	102	-12.89659688531688
-46	102	-11.690474625784063
-44	102	-12.50235918598365
-42	102	-10.490760660574804
-40	102	-12.115485751320529
-38	102	-10.021367110030624
-36	102	-10.998750570125829
-34	102	-9.95764655648326
-32	102	-10.708746954689119
-30	102	-10.974388835420196
-28	102	-10.297358560264072
-26	102	-12.323297366100721
-24	102	-10.313669753132507
-22	102	-11.422747930093383
-20	102	-15.53840543564915
-18	102	-10.391729789096063
-16	102	-10.699185950032406
-14	102	-9.942891235206474
-12	102	-13.414957267507216
-10	102	-9.959060098501858
-8	102	-10.048668307803622
-6	102	-11.537896513046553
-4	102	-10.759194024625268
-2	102	-10.165197630978852
0	102	-9.996213118523787
2	102	-9.93162041279074
4	102	-9.885262568130516
6	102	-9.851686348074324
8	102	-9.879192950843603
10	102	-10.077276143913851
12	102	-10.654504216962717
14	102	-11.612692284320882
16	102	-10.770618147316455
18	102	-10.127914254853211
20	102	NaN
22	102	NaN
24	102	NaN
26	102	NaN
28	102	NaN
30	102	NaN
32	102	NaN
34	102	NaN
36	102	NaN
38	102	NaN
40	102	NaN
42	102	NaN
44	102	NaN
46	102	NaN
48	102	NaN
50	102	NaN
52	102	NaN
54	102	NaN
56	102	NaN
58	102	NaN
60	102	NaN
62	102	NaN
64	102	NaN
66	102	NaN
68	102	NaN
70	102	NaN
72	102	NaN
74	102	NaN
76	102	NaN
78	102	NaN
80	102	NaN
82	102	NaN
84	102	NaN
86	102	NaN
88	102	NaN
90	102	NaN
92	102	NaN
94	102	NaN
96	102	NaN
98	102	NaN
100	102	NaN
102	102	NaN
104	102	NaN
106	102	NaN
108	102	NaN
110	102	NaN
112	102	NaN
114	102	NaN
116	102	NaN
118	102	NaN
120	102	NaN

-120	100	-10.50218759297439
-118	100	-10.0876804178777
-116	100	-10.491187258347722
-114	100	-11.487154992781287
-112	100	-10.945714764097529
-110	100	-10.28500782435103
-108	100	-10.02233302637615
-106	100	-9.97969443805796
-104	100	-10.044499940523833
-102	100	-10.165197632185212
-100	100	-10.372028359224698
-98	100	-10.914206898521545
-96	100	-12.185777893914212
-94	100	-10.259278820902079
-92	100	-9.886890080002772
-90	100	-10.619693665886548
-88	100	-10.324874898537393
-86	100	-9.930466726917873
-84	100	-11.222358640629439
-82	100	-10.07218319294811
-80	100	-10.726769962319995
-78	100	-11.275015079162989
-76	100	-10.41614206424322
-74	100	-10.640721994231868
-72	100	-10.92038428460913
-70	100	-11.06596898745766
-68	100	-10.444425265750818
-66	100	-11.173225410028166
-64	100	-9.881875089424856
-62	100	-10.670644769479548
-60	100	-10.133883744889163
-58	100	-10.665612399292616
-56	100	-10.755232105552839
-54	100	-11.666496637436925
-52	100	-12.011810731039128
-50	100	-14.211025549247502
-48	100	-12.011810731039128
-46	100	-11.666496637436925
-44	100	-10.755232105552839
-42	100	-10.665612399292616
-40	100	-10.133883744889163
-38	100	-10.670644769479548
-36	100	-9.881875089424856
-34	100	-11.173225410028166
-32	100	-10.444425265750818
-30	100	-11.06596898745766
-28	100	-10.92038428460913
-26	100	-10.640721994231868
-24	100	-10.41614206424322
-22	100	-11.275015079162989
-20	100	-10.726769962319995
-18	100	-10.07218319294811
-16	100	-11.222358640629439
-14	100	-9.930466726917873
-12	100	-10.324874898537393
-10	100	-10.619693665886548
-8	100	-9.886890080002772
-6	100	-10.259278820902079
-4	100	-12.185777893914212
-2	100	-10.914206898521545
0	100	-10.372028359224698
2	100	-10.165197632185212
4	100	-10.044499940523833
6	100	-9.97969443805796
8	100	-10.02233302637615
10	100	-10.28500782435103
12	100	-10.945714764097529
14	100	-11.487154992781287
16	100	-10.491187258347722
18	100	-10.0876804178777
20	100	-10.50218759297439
22	100	NaN
24	100	NaN
26	100	NaN
28	100	NaN
30	100	NaN
32	100	NaN
34	100	NaN
36	100	NaN
38	100	NaN
40	100	NaN
42	100	NaN
44	100	NaN
46	100	NaN
48	100	NaN
50	100	NaN
52	100	NaN
54	100	NaN
56	100	NaN
58	100	NaN
60	100	NaN
62	100	NaN
64	100	NaN
66	100	NaN
68	100	NaN
70	100	NaN
72	100	NaN
74	100	NaN
76	100	NaN
78	100	NaN
80	100	NaN
82	100	NaN
84	100	NaN
86	100	NaN
88	100	NaN
90	100	NaN
92	100	NaN
94	100	NaN
96	100	NaN
98	100	NaN
100	100	NaN
102	100	NaN
104	100	NaN
106	100	NaN
108	100	NaN
110	100	NaN
112	100	NaN
114	100	NaN
116	100	NaN
118	100	NaN
120	100	NaN

-120	98	-11.396078702872988
-118	98	-11.995329274715012
-116	98	-10.502597211749215
-114	98	-10.855083467811058
-112	98	-12.443686262988955
-110	98	-11.90709498336799
-108	98	-12.280866966730766
-106	98	-11.076701087363164
-104	98	-10.786962291191587
-102	98	-10.759194019402468
-100	98	-10.914206902563986
-98	98	-11.545334752700862
-96	98	-11.759570551278149
-94	98	-10.303859161796
-92	98	-9.836376288484109
-90	98	-10.070211433021623
-88	98	-11.496741617578676
-86	98	-9.786530886819047
-84	98	-10.568334800710439
-82	98	-10.010691045190592
-80	98	-10.816056099539553
-78	98	-9.879182632204147
-76	98	-11.526863687644127
-74	98	-10.182481067805295
-72	98	-10.312886427302898
-70	98	-12.072485802767165
-68	98	-10.892162502135129
-66	98	-14.477223266785986
-64	98	-11.122304286650028
-62	98	-10.05980233728055
-60	98	-10.458608857320197
-58	98	-9.873928490708401
-56	98	-11.266229966774452
-54	98	-10.128626160900868
-52	98	-12.764920645954437
-50	98	-11.174231248925167
-48	98	-11.174231248925167
-46	98	-12.764920645954437
-44	98	-10.128626160900868
-42	98	-11.266229966774452
-40	98	-9.873928490708401
-38	98	-10.458608857320197
-36	98	-10.05980233728055
-34	98	-11.122304286650028
-32	98	-14.477223266785986
-30	98	-10.892162502135129
-28	98	-12.072485802767165
-26	98	-10.312886427302898
-24	98	-10.182481067805295
-22	98	-11.526863687644127
-20	98	-9.879182632204147
-18	98	-10.816056099539553
-16	98	-10.010691045190592
-14	98	-10.568334800710439
-12	98	-9.786530886819047
-10	98	-11.496741617578676
-8	98	-10.070211433021623
-6	98	-9.836376288484109
-4	98	-10.303859161796
-2	98	-11.759570551278149
0	98	-11.545334752700862
2	98	-10.914206902563986
4	98	-10.759194019402468
6	98	-10.786962291191587
8	98	-11.076701087363164
10	98	-12.280866966730766
12	98	-11.90709498336799
14	98	-12.443686262988955
16	98	-10.855083467811058
18	98	-10.502597211749215
20	98	-11.995329274715012
22	98	-11.396078702872988
24	98	NaN
26	98	NaN
28	98	NaN
30	98	NaN
32	98	NaN
34	98	NaN
36	98	NaN
38	98	NaN
40	98	NaN
42	98	NaN
44	98	NaN
46	98	NaN
48	98	NaN
50	98	NaN
52	98	NaN
54	98	NaN
56	98	NaN
58	98	NaN
60	98	NaN
62	98	NaN
64	98	NaN
66	98	NaN
68	98	NaN
70	98	NaN
72	98	NaN
74	98	NaN
76	98	NaN
78	98	NaN
80	98	NaN
82	98	NaN
84	98	NaN
86	98	NaN
88	98	NaN
90	98	NaN
92	98	NaN
94	98	NaN
96	98	NaN
98	98	NaN
100	98	NaN
102	98	NaN
104	98	NaN
106	98	NaN
108	98	NaN
110	98	NaN
112	98	NaN
114	98	NaN
116	98	NaN
118	98	NaN
120	98	NaN

-120	96	-10.28708088682455
-118	96	-10.37059500527711
-116	96	-10.796668286457683
-114	96	-12.409625438936892
-112	96	-12.82154404517865
-110	96	-10.652262101016353
-108	96	-10.224459165672865
-106	96	-10.383607705584447
-104	96	-10.848656667691127
-102	96	-11.537896378487286
-100	96	-12.18577821704888
-98	96	-11.759570285984916
-96	96	-10.802227943600077
-94	96	-10.086702429759756
-92	96	-9.71314787908299
-90	96	-9.833724845329204
-88	96	-12.038274515730933
-86	96	-9.778383850048483
-84	96	-9.70349945214736
-82	96	-11.068384593423529
-80	96	-9.767743665275745
-78	96	-10.779999403443638
-76	96	-10.011282567459707
-74	96	-9.680005850613835
-72	96	-10.867380850169214
-70	96	-9.711144435619403
-68	96	-10.789692891090077
-66	96	-12.652846616509194
-64	96	-11.485937012339363
-62	96	-12.141156578098764
-60	96	-11.673583494378173
-58	96	-9.844815875912012
-56	96	-13.12877900101042
-54	96	-9.712011247904007
-52	96	-10.587953562984364
-50	96	-10.4287227660672
-48	96	-10.280212648260944
-46	96	-10.4287227660672
-44	96	-10.587953562984364
-42	96	-9.712011247904007
-40	96	-13.12877900101042
-38	96	-9.844815875912012
-36	96	-11.673583494378173
-34	96	-12.141156578098764
-32	96	-11.485937012339363
-30	96	-12.652846616509194
-28	96	-10.789692891090077
-26	96	-9.711144435619403
-24	96	-10.867380850169214
-22	96	-9.680005850613835
-20	96	-10.011282567459707
-18	96	-10.779999403443638
-16	96	-9.767743665275745
-14	96	-11.068384593423529
-12	96	-9.70349945214736
-10	96	-9.778383850048483
-8	96	-12.038274515730933
-6	96	-9.833724845329204
-4	96	-9.71314787908299
-2	96	-10.086702429759756
0	96	-10.802227943600077
2	96	-11.759570285984916
4	96	-12.18577821704888
6	96	-11.537896378487286
8	96	-10.848656667691127
10	96	-10.383607705584447
12	96	-10.224459165672865
14	96	-10.652262101016353
16	96	-12.82154404517865
18	96	-12.409625438936892
20	96	-10.796668286457683
22	96	-10.37059500527711
24	96	-10.28708088682455
26	96	NaN
28	96	NaN
30	96	NaN
32	96	NaN
34	96	NaN
36	96	NaN
38	96	NaN
40	96	NaN
42	96	NaN
44	96	NaN
46	96	NaN
48	96	NaN
50	96	NaN
52	96	NaN
54	96	NaN
56	96	NaN
58	96	NaN
60	96	NaN
62	96	NaN
64	96	NaN
66	96	NaN
68	96	NaN
70	96	NaN
72	96	NaN
74	96	NaN
76	96	NaN
78	96	NaN
80	96	NaN
82	96	NaN
84	96	NaN
86	96	NaN
88	96	NaN
90	96	NaN
92	96	NaN
94	96	NaN
96	96	NaN
98	96	NaN
100	96	NaN
102	96	NaN
104	96	NaN
106	96	NaN
108	96	NaN
110	96	NaN
112	96	NaN
114	96	NaN
116	96	NaN
118	96	NaN
120	96	NaN

-120	94	-11.286508730681193
-118	94	-10.369932527209516
-116	94	-10.120527378662858
-114	94	-10.12681414784576
-112	94	-11.09065388364966
-110	94	-11.84479968901635
-108	94	-10.389271874422787
-106	94	-9.905130289317539
-104	94	-9.873135759916945
-102	94	-10.048671770308685
-100	94	-10.25927363122036
-98	94	-10.303865802642383
-96	94	-10.086695917994062
-94	94	-9.770348106874263
-92	94	-9.584779834012817
-90	94	-9.7668769408056
-88	94	-11.937628036573939
-86	94	-9.66403489775891
-84	94	-9.343548176958596
-82	94	-11.085511248421225
-80	94	-9.47688118346209
-78	94	-10.100197636425827
-76	94	-9.743753168630523
-74	94	-12.412505088130123
-72	94	-9.423410846364826
-70	94	-9.546436173643169
-68	94	-9.66101940679367
-66	94	-9.548390452065767
-64	94	-11.024018876621051
-62	94	-10.589336458500323
-60	94	-10.904259813572295
-58	94	-10.21838149633467
-56	94	-10.624155941930074
-54	94	-9.756688280849135
-52	94	-10.62379593387884
-50	94	-9.457404104872017
-48	94	-9.5201710464944
-46	94	-9.5201710464944
-44	94	-9.457404104872017
-42	94	-10.62379593387884
-40	94	-9.756688280849135
-38	94	-10.624155941930074
-36	94	-10.21838149633467
-34	94	-10.904259813572295
-32	94	-10.589336458500323
-30	94	-11.024018876621051
-28	94	-9.548390452065767
-26	94	-9.66101940679367
-24	94	-9.546436173643169
-22	94	-9.423410846364826
-20	94	-12.412505088130123
-18	94	-9.743753168630523
-16	94	-10.100197636425827
-14	94	-9.47688118346209
-12	94	-11.085511248421225
-10	94	-9.343548176958596
-8	94	-9.66403489775891
-6	94	-11.937628036573939
-4	94	-9.7668769408056
-2	94	-9.584779834012817
0	94	-9.770348106874263
2	94	-10.086695917994062
4	94	-10.303865802642383
6	94	-10.25927363122036
8	94	-10.048671770308685
10	94	-9.873135759916945
12	94	-9.905130289317539
14	94	-10.389271874422787
16	94	-11.84479968901635
18	94	-11.09065388364966
20	94	-10.12681414784576
22	94	-10.120527378662858
24	94	-10.369932527209516
26	94	-11.286508730681193
28	94	NaN
30	94	NaN
32	94	NaN
34	94	NaN
36	94	NaN
38	94	NaN
40	94	NaN
42	94	NaN
44	94	NaN
46	94	NaN
48	94	NaN
50	94	NaN
52	94	NaN
54	94	NaN
56	94	NaN
58	94	NaN
60	94	NaN
62	94	NaN
64	94	NaN
66	94	NaN
68	94	NaN
70	94	NaN
72	94	NaN
74	94	NaN
76	94	NaN
78	94	NaN
80	94	NaN
82	94	NaN
84	94	NaN
86	94	NaN
88	94	NaN
90	94	NaN
92	94	NaN
94	94	NaN
96	94	NaN
98	94	NaN
100	94	NaN
102	94	NaN
104	94	NaN
106	94	NaN
108	94	NaN
110	94	NaN
112	94	NaN
114	94	NaN
116	94	NaN
118	94	NaN
120	94	NaN

-120	92	-10.629941262907261
-118	92	-11.92320079149731
-116	92	-11.164859054264877
-114	92	-10.392307536218508
-112	92	-10.087641034965607
-110	92	-10.879841284070014
-108	92	-13.625247625649235
-106	92	-11.234295802509768
-104	92	-10.245781029948187
-102	92	-9.95746080406901
-100	92	-9.888558333899853
-98	92	-9.83459589440966
-96	92	-9.714929588092362
-94	92	-9.583008815187066
-92	92	-9.581440817050822
-90	92	-10.01917120662017
-88	92	-11.336274346993848
-86	92	-9.412167271384828
-84	92	-9.16572403100017
-82	92	-10.508214675589178
-80	92	-9.26126938402948
-78	92	-9.234309289089325
-76	92	-9.988250308694862
-74	92	-9.464343862245014
-72	92	-9.591887517037087
-70	92	-11.844024422577567
-68	92	-8.827611358155243
-66	92	-9.368426477547827
-64	92	-9.113655746060237
-62	92	-9.286631500525734
-60	92	-9.67918496575087
-58	92	-9.46345833426723
-56	92	-9.616942971066747
-54	92	-9.021106306137451
-52	92	-9.79161815547549
-50	92	-9.093160969604202
-48	92	-9.26057166538219
-46	92	-11.159119084196327
-44	92	-9.26057166538219
-42	92	-9.093160969604202
-40	92	-9.79161815547549
-38	92	-9.021106306137451
-36	92	-9.616942971066747
-34	92	-9.46345833426723
-32	92	-9.67918496575087
-30	92	-9.286631500525734
-28	92	-9.113655746060237
-26	92	-9.368426477547827
-24	92	-8.827611358155243
-22	92	-11.844024422577567
-20	92	-9.591887517037087
-18	92	-9.464343862245014
-16	92	-9.988250308694862
-14	92	-9.234309289089325
-12	92	-9.26126938402948
-10	92	-10.508214675589178
-8	92	-9.16572403100017
-6	92	-9.412167271384828
-4	92	-11.336274346993848
-2	92	-10.01917120662017
0	92	-9.581440817050822
2	92	-9.583008815187066
4	92	-9.714929588092362
6	92	-9.83459589440966
8	92	-9.888558333899853
10	92	-9.95746080406901
12	92	-10.245781029948187
14	92	-11.234295802509768
16	92	-13.625247625649235
18	92	-10.879841284070014
20	92	-10.087641034965607
22	92	-10.392307536218508
24	92	-11.164859054264877
26	92	-11.92320079149731
28	92	-10.629941262907261
30	92	NaN
32	92	NaN
34	92	NaN
36	92	NaN
38	92	NaN
40	92	NaN
42	92	NaN
44	92	NaN
46	92	NaN
48	92	NaN
50	92	NaN
52	92	NaN
54	92	NaN
56	92	NaN
58	92	NaN
60	92	NaN
62	92	NaN
64	92	NaN
66	92	NaN
68	92	NaN
70	92	NaN
72	92	NaN
74	92	NaN
76	92	NaN
78	92	NaN
80	92	NaN
82	92	NaN
84	92	NaN
86	92	NaN
88	92	NaN
90	92	NaN
92	92	NaN
94	92	NaN
96	92	NaN
98	92	NaN
100	92	NaN
102	92	NaN
104	92	NaN
106	92	NaN
108	92	NaN
110	92	NaN
112	92	NaN
114	92	NaN
116	92	NaN
118	92	NaN
120	92	NaN

-120	90	-11.185766216178687
-118	90	-10.337878048987069
-116	90	-10.512516174695758
-114	90	-11.283321366322541
-112	90	-12.333499646301265
-110	90	-10.606632594532979
-108	90	-11.804205544114208
-106	90	-10.674862988372334
-104	90	-10.761351736976726
-102	90	-13.515833838609462
-100	90	-10.61316692746446
-98	90	-10.074460608940734
-96	90	-9.829959524032182
-94	90	-9.770872857910964
-92	90	-10.016923026658123
-90	90	-11.606676502388606
-88	90	-9.905024217591919
-86	90	-9.153580504093663
-84	90	-9.147436994817518
-82	90	-11.429839150492944
-80	90	-8.99158776088164
-78	90	-8.933174770981612
-76	90	-9.899251364690988
-74	90	-8.764129569444718
-72	90	-10.441802515338763
-70	90	-9.12140491009295
-68	90	-8.871391667821893
-66	90	-12.690607099105968
-64	90	-8.176377404557993
-62	90	-8.522861275396457
-60	90	-8.887482081483503
-58	90	-7.988017916142545
-56	90	-7.340723822473434
-54	90	-6.951344714662222
-52	90	-7.002925279883802
-50	90	-7.059431567137635
-48	90	-6.941922375867479
-46	90	-6.9466857976422975
-44	90	-6.9466857976422975
-42	90	-6.941922375867479
-40	90	-7.059431567137635
-38	90	-7.002925279883802
-36	90	-6.951344714662222
-34	90	-7.340723822473434
-32	90	-7.988017916142545
-30	90	-8.887482081483503
-28	90	-8.522861275396457
-26	90	-8.176377404557993
-24	90	-12.690607099105968
-22	90	-8.871391667821893
-20	90	-9.12140491009295
-18	90	-10.441802515338763
-16	90	-8.764129569444718
-14	90	-9.899251364690988
-12	90	-8.933174770981612
-10	90	-8.99158776088164
-8	90	-11.429839150492944
-6	90	-9.147436994817518
-4	90	-9.153580504093663
-2	90	-9.905024217591919
0	90	-11.606676502388606
2	90	-10.016923026658123
4	90	-9.770872857910964
6	90	-9.829959524032182
8	90	-10.074460608940734
10	90	-10.61316692746446
12	90	-13.515833838609462
14	90	-10.761351736976726
16	90	-10.674862988372334
18	90	-11.804205544114208
20	90	-10.606632594532979
22	90	-12.333499646301265
24	90	-11.283321366322541
26	90	-10.512516174695758
28	90	-10.337878048987069
30	90	-11.185766216178687
32	90	NaN
34	90	NaN
36	90	NaN
38	90	NaN
40	90	NaN
42	90	NaN
44	90	NaN
46	90	NaN
48	90	NaN
50	90	NaN
52	90	NaN
54	90	NaN
56	90	NaN
58	90	NaN
60	90	NaN
62	90	NaN
64	90	NaN
66	90	NaN
68	90	NaN
70	90	NaN
72	90	NaN
74	90	NaN
76	90	NaN
78	90	NaN
80	90	NaN
82	90	NaN
84	90	NaN
86	90	NaN
88	90	NaN
90	90	NaN
92	90	NaN
94	90	NaN
96	90	NaN
98	90	NaN
100	90	NaN
102	90	NaN
104	90	NaN
106	90	NaN
108	90	NaN
110	90	NaN
112	90	NaN
114	90	NaN
116	90	NaN
118	90	NaN
120	90	NaN

-120	88	-11.313945015859579
-118	88	-12.658328171740008
-116	88	-10.409448406643989
-114	88	-10.154453453895577
-112	88	-10.232477187615775
-110	88	-10.583746800740002
-108	88	-12.846366978786607
-106	88	-12.854078427647403
-104	88	-10.211526708017528
-102	88	-9.944305129912674
-100	88	-10.322570028782174
-98	88	-11.50511429071462
-96	88	-12.054516735109642
-94	88	-11.921405071122303
-92	88	-11.341650847394254
-90	88	-9.900914684214808
-88	88	-9.259970514245994
-86	88	-9.02745562509136
-84	88	-9.404075062307397
-82	88	-10.24500072671857
-80	88	-8.734583429265223
-78	88	-8.940042733032131
-76	88	-9.22011506364914
-74	88	-8.4015322137831
-72	88	-10.061554452323117
-70	88	-8.367749522524305
-68	88	-8.851182195895833
-66	88	-8.586953558558589
-64	88	-7.268656250116334
-62	88	-6.96493208741399
-60	88	-7.259216345760235
-58	88	-7.630024220602123
-56	88	-8.034846728850729
-54	88	-10.76359063808042
-52	88	-9.437421174008874
-50	88	-10.281518216392294
-48	88	-8.905096332534244
-46	88	-9.006224391411024
-44	88	-10.554047721877806
-42	88	-9.006224391411024
-40	88	-8.905096332534244
-38	88	-10.281518216392294
-36	88	-9.437421174008874
-34	88	-10.76359063808042
-32	88	-8.034846728850729
-30	88	-7.630024220602123
-28	88	-7.259216345760235
-26	88	-6.96493208741399
-24	88	-7.268656250116334
-22	88	-8.586953558558589
-20	88	-8.851182195895833
-18	88	-8.367749522524305
-16	88	-10.061554452323117
-14	88	-8.4015322137831
-12	88	-9.22011506364914
-10	88	-8.940042733032131
-8	88	-8.734583429265223
-6	88	-10.24500072671857
-4	88	-9.404075062307397
-2	88	-9.02745562509136
0	88	-9.259970514245994
2	88	-9.900914684214808
4	88	-11.341650847394254
6	88	-11.921405071122303
8	88	-12.054516735109642
10	88	-11.50511429071462
12	88	-10.322570028782174
14	88	-9.944305129912674
16	88	-10.211526708017528
18	88	-12.854078427647403
20	88	-12.846366978786607
22	88	-10.583746800740002
24	88	-10.232477187615775
26	88	-10.154453453895577
28	88	-10.409448406643989
30	88	-12.658328171740008
32	88	-11.313945015859579
34	88	NaN
36	88	NaN
38	88	NaN
40	88	NaN
42	88	NaN
44	88	NaN
46	88	NaN
48	88	NaN
50	88	NaN
52	88	NaN
54	88	NaN
56	88	NaN
58	88	NaN
60	88	NaN
62	88	NaN
64	88	NaN
66	88	NaN
68	88	NaN
70	88	NaN
72	88	NaN
74	88	NaN
76	88	NaN
78	88	NaN
80	88	NaN
82	88	NaN
84	88	NaN
86	88	NaN
88	88	NaN
90	88	NaN
92	88	NaN
94	88	NaN
96	88	NaN
98	88	NaN
100	88	NaN
102	88	NaN
104	88	NaN
106	88	NaN
108	88	NaN
110	88	NaN
112	88	NaN
114	88	NaN
116	88	NaN
118	88	NaN
120	88	NaN

-120	86	-11.715561367989118
-118	86	-10.838579006024268
-116	86	-11.211482306130724
-114	86	-11.162667614378368
-112	86	-10.339011192384492
-110	86	-10.10427898858685
-108	86	-10.111982431057523
-106	86	-11.84550724848419
-104	86	-11.975688709136383
-102	86	-10.699181345346506
-100	86	-9.93046927933164
-98	86	-9.7865282365965
-96	86	-9.778386754377491
-94	86	-9.66404617481205
-92	86	-9.409511783725296
-90	86	-9.157379279668945
-88	86	-9.025908715755845
-86	86	-9.214332366025062
-84	86	-10.77053592794482
-82	86	-9.1630545708003
-80	86	-8.58931421358095
-78	86	-9.458078855701888
-76	86	-8.527140368083352
-74	86	-8.286402703505182
-72	86	-8.63944066665314
-70	86	-7.743706676708552
-68	86	-7.1904081263876165
-66	86	-7.205420435555073
-64	86	-7.674643959284036
-62	86	-9.72891461892962
-60	86	-10.276917473784595
-58	86	-10.393829370378167
-56	86	-10.370189447765283
-54	86	-11.147323426786441
-52	86	-10.842298792519342
-50	86	-9.956923275228009
-48	86	-10.578730807461449
-46	86	-9.48344003636904
-44	86	-9.249102485111653
-42	86	-9.249102485111653
-40	86	-9.48344003636904
-38	86	-10.578730807461449
-36	86	-9.956923275228009
-34	86	-10.842298792519342
-32	86	-11.147323426786441
-30	86	-10.370189447765283
-28	86	-10.393829370378167
-26	86	-10.276917473784595
-24	86	-9.72891461892962
-22	86	-7.674643959284036
-20	86	-7.205420435555073
-18	86	-7.1904081263876165
-16	86	-7.743706676708552
-14	86	-8.63944066665314
-12	86	-8.286402703505182
-10	86	-8.527140368083352
-8	86	-9.458078855701888
-6	86	-8.58931421358095
-4	86	-9.1630545708003
-2	86	-10.77053592794482
0	86	-9.214332366025062
2	86	-9.025908715755845
4	86	-9.157379279668945
6	86	-9.409511783725296
8	86	-9.66404617481205
10	86	-9.778386754377491
12	86	-9.7865282365965
14	86	-9.93046927933164
16	86	-10.699181345346506
18	86	-11.975688709136383
20	86	-11.84550724848419
22	86	-10.111982431057523
24	86	-10.10427898858685
26	86	-10.339011192384492
28	86	-11.162667614378368
30	86	-11.211482306130724
32	86	-10.838579006024268
34	86	-11.715561367989118
36	86	NaN
38	86	NaN
40	86	NaN
42	86	NaN
44	86	NaN
46	86	NaN
48	86	NaN
50	86	NaN
52	86	NaN
54	86	NaN
56	86	NaN
58	86	NaN
60	86	NaN
62	86	NaN
64	86	NaN
66	86	NaN
68	86	NaN
70	86	NaN
72	86	NaN
74	86	NaN
76	86	NaN
78	86	NaN
80	86	NaN
82	86	NaN
84	86	NaN
86	86	NaN
88	86	NaN
90	86	NaN
92	86	NaN
94	86	NaN
96	86	NaN
98	86	NaN
100	86	NaN
102	86	NaN
104	86	NaN
106	86	NaN
108	86	NaN
110	86	NaN
112	86	NaN
114	86	NaN
116	86	NaN
118	86	NaN
120	86	NaN

-120	84	-11.865979287694431
-118	84	-12.58535003993416
-116	84	-10.695619901286484
-114	84	-10.383788468950534
-112	84	-11.34190803596948
-110	84	-11.919976944068761
-108	84	-10.757145272685086
-106	84	-10.300005966717613
-104	84	-13.438346238724014
-102	84	-10.391729762205044
-100	84	-11.222358700729655
-98	84	-10.568334788376884
-96	84	-9.703499863045105
-94	84	-9.343533871554746
-92	84	-9.168178892985653
-90	84	-9.143023883208258
-88	84	-9.406719431988108
-86	84	-10.770502155107392
-84	84	-9.468269214197615
-82	84	-8.658929515121324
-80	84	-8.711209519784903
-78	84	-9.881074201080589
-76	84	-8.035825894211918
-74	84	-8.582244701923706
-72	84	-7.128014970213328
-70	84	-7.317622116258257
-68	84	-8.035515437950629
-66	84	-9.226876765003873
-64	84	-9.479788737930205
-62	84	-10.291259115899493
-60	84	-9.821204711112383
-58	84	-12.5398963473781
-56	84	-11.472247805562114
-54	84	-12.55445036531926
-52	84	-9.996754056203322
-50	84	-11.286387113622478
-48	84	-9.620060989350886
-46	84	-10.584749416818141
-44	84	-10.298428374558327
-42	84	-10.621473170534307
-40	84	-10.298428374558327
-38	84	-10.584749416818141
-36	84	-9.620060989350886
-34	84	-11.286387113622478
-32	84	-9.996754056203322
-30	84	-12.55445036531926
-28	84	-11.472247805562114
-26	84	-12.5398963473781
-24	84	-9.821204711112383
-22	84	-10.291259115899493
-20	84	-9.479788737930205
-18	84	-9.226876765003873
-16	84	-8.035515437950629
-14	84	-7.317622116258257
-12	84	-7.128014970213328
-10	84	-8.582244701923706
-8	84	-8.035825894211918
-6	84	-9.881074201080589
-4	84	-8.711209519784903
-2	84	-8.658929515121324
0	84	-9.468269214197615
2	84	-10.770502155107392
4	84	-9.406719431988108
6	84	-9.143023883208258
8	84	-9.168178892985653
10	84	-9.343533871554746
12	84	-9.703499863045105
14	84	-10.568334788376884
16	84	-11.222358700729655
18	84	-10.391729762205044
20	84	-13.438346238724014
22	84	-10.300005966717613
24	84	-10.757145272685086
26	84	-11.919976944068761
28	84	-11.34190803596948
30	84	-10.383788468950534
32	84	-10.695619901286484
34	84	-12.58535003993416
36	84	-11.865979287694431
38	84	NaN
40	84	NaN
42	84	NaN
44	84	NaN
46	84	NaN
48	84	NaN
50	84	NaN
52	84	NaN
54	84	NaN
56	84	NaN
58	84	NaN
60	84	NaN
62	84	NaN
64	84	NaN
66	84	NaN
68	84	NaN
70	84	NaN
72	84	NaN
74	84	NaN
76	84	NaN
78	84	NaN
80	84	NaN
82	84	NaN
84	84	NaN
86	84	NaN
88	84	NaN
90	84	NaN
92	84	NaN
94	84	NaN
96	84	NaN
98	84	NaN
100	84	NaN
102	84	NaN
104	84	NaN
106	84	NaN
108	84	NaN
110	84	NaN
112	84	NaN
114	84	NaN
116	84	NaN
118	84	NaN
120	84	NaN

-120	82	-13.460315153539023
-118	82	-11.479228200948732
-116	82	-12.122619815911802
-114	82	-10.992286772591685
-112	82	-10.131592473043932
-110	82	-10.245135826605773
-108	82	-10.597410321581561
-106	82	-11.418865588959552
-104	82	-10.984964135454879
-102	82	-15.538406859070994
-100	82	-10.072183194381951
-98	82	-10.01069099126542
-96	82	-11.06838725526241
-94	82	-11.08562252257634
-92	82	-10.49710394422335
-90	82	-11.482514534778625
-88	82	-10.25224163322431
-86	82	-9.163045615568027
-84	82	-8.658929580664493
-82	82	-8.607053173053623
-80	82	-10.200654384895207
-78	82	-8.243673154815305
-76	82	-7.681250587742794
-74	82	-7.0753782203644215
-72	82	-7.807564310839246
-70	82	-9.417946450709907
-68	82	-10.5649915182097
-66	82	-9.884238381856735
-64	82	-10.808424989646248
-62	82	-10.028338640560417
-60	82	-15.885840071815798
-58	82	-12.3197795053878
-56	82	-12.273783709507804
-54	82	-10.026727928555369
-52	82	-12.019439928986655
-50	82	-9.693127066273927
-48	82	-11.955880225378499
-46	82	-10.039968309446115
-44	82	-11.838138674414191
-42	82	-10.974633999983547
-40	82	-10.974633999983547
-38	82	-11.838138674414191
-36	82	-10.039968309446115
-34	82	-11.955880225378499
-32	82	-9.693127066273927
-30	82	-12.019439928986655
-28	82	-10.026727928555369
-26	82	-12.273783709507804
-24	82	-12.3197795053878
-22	82	-15.885840071815798
-20	82	-10.028338640560417
-18	82	-10.808424989646248
-16	82	-9.884238381856735
-14	82	-10.5649915182097
-12	82	-9.417946450709907
-10	82	-7.807564310839246
-8	82	-7.0753782203644215
-6	82	-7.681250587742794
-4	82	-8.243673154815305
-2	82	-10.200654384895207
0	82	-8.607053173053623
2	82	-8.658929580664493
4	82	-9.163045615568027
6	82	-10.25224163322431
8	82	-11.482514534778625
10	82	-10.49710394422335
12	82	-11.08562252257634
14	82	-11.06838725526241
16	82	-10.01069099126542
18	82	-10.072183194381951
20	82	-15.538406859070994
22	82	-10.984964135454879
24	82	-11.418865588959552
26	82	-10.597410321581561
28	82	-10.245135826605773
30	82	-10.131592473043932
32	82	-10.992286772591685
34	82	-12.122619815911802
36	82	-11.479228200948732
38	82	-13.460315153539023
40	82	NaN
42	82	NaN
44	82	NaN
46	82	NaN
48	82	NaN
50	82	NaN
52	82	NaN
54	82	NaN
56	82	NaN
58	82	NaN
60	82	NaN
62	82	NaN
64	82	NaN
66	82	NaN
68	82	NaN
70	82	NaN
72	82	NaN
74	82	NaN
76	82	NaN
78	82	NaN
80	82	NaN
82	82	NaN
84	82	NaN
86	82	NaN
88	82	NaN
90	82	NaN
92	82	NaN
94	82	NaN
96	82	NaN
98	82	NaN
100	82	NaN
102	82	NaN
104	82	NaN
106	82	NaN
108	82	NaN
110	82	NaN
112	82	NaN
114	82	NaN
116	82	NaN
118	82	NaN
120	82	NaN

-120	80	-12.6979617270097
-118	80	-14.215968197616595
-116	80	-11.31592811444103
-114	80	-10.980905812298081
-112	80	-16
-110	80	-10.381187842198827
-108	80	-10.122922932811308
-106	80	-10.120390644509277
-104	80	-10.329058721230131
-102	80	-11.422747938627877
-100	80	-10.726769986905593
-98	80	-10.816056345916099
-96	80	-9.76774247993312
-94	80	-9.476912157351842
-92	80	-9.257411374383262
-90	80	-8.996962733570934
-88	80	-8.732689045519697
-86	80	-8.589320951336077
-84	80	-8.711209415204067
-82	80	-10.200654396795258
-80	80	-8.395519509014495
-78	80	-7.455386426568215
-76	80	-7.145157613723031
-74	80	-8.357362639448061
-72	80	-13.359009672490021
-70	80	-10.39785752483528
-68	80	-10.309304276403633
-66	80	-10.683087640578554
-64	80	-10.262569681008486
-62	80	-12.341562777955815
-60	80	-14.878968178097063
-58	80	-11.793966714760364
-56	80	-10.089604539515763
-54	80	-10.76579746103199
-52	80	-9.860815784270923
-50	80	-10.499662009954987
-48	80	-10.299327394506607
-46	80	-10.723928526207919
-44	80	-11.650986930881212
-42	80	-11.737013698777206
-40	80	-13.265328585539692
-38	80	-11.737013698777206
-36	80	-11.650986930881212
-34	80	-10.723928526207919
-32	80	-10.299327394506607
-30	80	-10.499662009954987
-28	80	-9.860815784270923
-26	80	-10.76579746103199
-24	80	-10.089604539515763
-22	80	-11.793966714760364
-20	80	-14.878968178097063
-18	80	-12.341562777955815
-16	80	-10.262569681008486
-14	80	-10.683087640578554
-12	80	-10.309304276403633
-10	80	-10.39785752483528
-8	80	-13.359009672490021
-6	80	-8.357362639448061
-4	80	-7.145157613723031
-2	80	-7.455386426568215
0	80	-8.395519509014495
2	80	-10.200654396795258
4	80	-8.711209415204067
6	80	-8.589320951336077
8	80	-8.732689045519697
10	80	-8.996962733570934
12	80	-9.257411374383262
14	80	-9.476912157351842
16	80	-9.76774247993312
18	80	-10.816056345916099
20	80	-10.726769986905593
22	80	-11.422747938627877
24	80	-10.329058721230131
26	80	-10.120390644509277
28	80	-10.122922932811308
30	80	-10.381187842198827
32	80	-16
34	80	-10.980905812298081
36	80	-11.31592811444103
38	80	-14.215968197616595
40	80	-12.6979617270097
42	80	NaN
44	80	NaN
46	80	NaN
48	80	NaN
50	80	NaN
52	80	NaN
54	80	NaN
56	80	NaN
58	80	NaN
60	80	NaN
62	80	NaN
64	80	NaN
66	80	NaN
68	80	NaN
70	80	NaN
72	80	NaN
74	80	NaN
76	80	NaN
78	80	NaN
80	80	NaN
82	80	NaN
84	80	NaN
86	80	NaN
88	80	NaN
90	80	NaN
92	80	NaN
94	80	NaN
96	80	NaN
98	80	NaN
100	80	NaN
102	80	NaN
104	80	NaN
106	80	NaN
108	80	NaN
110	80	NaN
112	80	NaN
114	80	NaN
116	80	NaN
118	80	NaN
120	80	NaN

-120	78	-13.589921494119842
-118	78	-12.528530418335237
-116	78	-12.370056944084261
-114	78	-11.487971993372243
-112	78	-10.524829508738751
-110	78	-10.62556999908926
-108	78	-12.536763893690848
-106	78	-10.927242114463766
-104	78	-10.556387833741736
-102	78	-10.313669738633266
-100	78	-11.275014934329516
-98	78	-9.879182835894323
-96	78	-10.779993860663984
-94	78	-10.100115260070975
-92	78	-9.23890936845147
-90	78	-8.927069505828696
-88	78	-8.942850130469044
-86	78	-9.458056997864636
-84	78	-9.881073684806156
-82	78	-8.243673157750491
-80	78	-7.455386426538071
-78	78	-7.183205063613941
-76	78	-8.735635866747538
-74	78	-10.67300290969849
-72	78	-10.148942671144633
-70	78	-10.510322069933546
-68	78	-10.570367663707325
-66	78	-10.429909663376671
-64	78	-11.940623458905991
-62	78	-12.652219790306768
-60	78	-11.40165897654378
-58	78	-10.198687585073527
-56	78	-10.335948527474283
-54	78	-10.129144006047335
-52	78	-10.111578501692078
-50	78	-10.86242918273672
-48	78	-10.426408502332679
-46	78	-14.22735335597078
-44	78	-11.556622088609444
-42	78	-12.559581234230912
-40	78	-15.318657201101606
-38	78	-15.318657201101606
-36	78	-12.559581234230912
-34	78	-11.556622088609444
-32	78	-14.22735335597078
-30	78	-10.426408502332679
-28	78	-10.86242918273672
-26	78	-10.111578501692078
-24	78	-10.129144006047335
-22	78	-10.335948527474283
-20	78	-10.198687585073527
-18	78	-11.40165897654378
-16	78	-12.652219790306768
-14	78	-11.940623458905991
-12	78	-10.429909663376671
-10	78	-10.570367663707325
-8	78	-10.510322069933546
-6	78	-10.148942671144633
-4	78	-10.67300290969849
-2	78	-8.735635866747538
0	78	-7.183205063613941
2	78	-7.455386426538071
4	78	-8.243673157750491
6	78	-9.881073684806156
8	78	-9.458056997864636
10	78	-8.942850130469044
12	78	-8.927069505828696
14	78	-9.23890936845147
16	78	-10.100115260070975
18	78	-10.779993860663984
20	78	-9.879182835894323
22	78	-11.275014934329516
24	78	-10.313669738633266
26	78	-10.556387833741736
28	78	-10.927242114463766
30	78	-12.536763893690848
32	78	-10.62556999908926
34	78	-10.524829508738751
36	78	-11.487971993372243
38	78	-12.370056944084261
40	78	-12.528530418335237
42	78	-13.589921494119842
44	78	NaN
46	78	NaN
48	78	NaN
50	78	NaN
52	78	NaN
54	78	NaN
56	78	NaN
58	78	NaN
60	78	NaN
62	78	NaN
64	78	NaN
66	78	NaN
68	78	NaN
70	78	NaN
72	78	NaN
74	78	NaN
76	78	NaN
78	78	NaN
80	78	NaN
82	78	NaN
84	78	NaN
86	78	NaN
88	78	NaN
90	78	NaN
92	78	NaN
94	78	NaN
96	78	NaN
98	78	NaN
100	78	NaN
102	78	NaN
104	78	NaN
106	78	NaN
108	78	NaN
110	78	NaN
112	78	NaN
114	78	NaN
116	78	NaN
118	78	NaN
120	78	NaN

-120	76	-15.585049058283488
-118	76	-13.173328858700959
-116	76	-12.513336483259826
-114	76	-11.6103001439756
-112	76	-13.00033654998482
-110	76	-10.499308265001748
-108	76	-10.038993561454749
-106	76	-10.476075889223422
-104	76	-10.990990219129493
-102	76	-12.323296755061962
-100	76	-10.416141874578363
-98	76	-11.526866044740787
-96	76	-10.011287139017595
-94	76	-9.743668472601357
-92	76	-10.00040383045065
-90	76	-9.879680635060248
-88	76	-9.224650162869025
-86	76	-8.527128385927465
-84	76	-8.03582602293116
-82	76	-7.68125058473616
-80	76	-7.145157613674226
-78	76	-8.735635866833434
-76	76	-10.519759721630571
-74	76	-10.058231593412527
-72	76	-10.59214228611198
-70	76	-10.52668199487251
-68	76	-10.554914621621128
-66	76	-11.82439946027528
-64	76	-12.225715713464465
-62	76	-11.144101037536169
-60	76	-10.33885274359963
-58	76	-10.12513171690894
-56	76	-10.508957460045021
-54	76	-9.964606493652449
-52	76	-12.31143298401915
-50	76	-10.388621541377134
-48	76	-11.517808869548903
-46	76	-11.791481341637871
-44	76	-12.025888381405595
-42	76	-13.550875347451397
-40	76	-16
-38	76	-16
-36	76	-16
-34	76	-13.550875347451397
-32	76	-12.025888381405595
-30	76	-11.791481341637871
-28	76	-11.517808869548903
-26	76	-10.388621541377134
-24	76	-12.31143298401915
-22	76	-9.964606493652449
-20	76	-10.508957460045021
-18	76	-10.12513171690894
-16	76	-10.33885274359963
-14	76	-11.144101037536169
-12	76	-12.225715713464465
-10	76	-11.82439946027528
-8	76	-10.554914621621128
-6	76	-10.52668199487251
-4	76	-10.59214228611198
-2	76	-10.058231593412527
0	76	-10.519759721630571
2	76	-8.735635866833434
4	76	-7.145157613674226
6	76	-7.68125058473616
8	76	-8.03582602293116
10	76	-8.527128385927465
12	76	-9.224650162869025
14	76	-9.879680635060248
16	76	-10.00040383045065
18	76	-9.743668472601357
20	76	-10.011287139017595
22	76	-11.526866044740787
24	76	-10.416141874578363
26	76	-12.323296755061962
28	76	-10.990990219129493
30	76	-10.476075889223422
32	76	-10.038993561454749
34	76	-10.499308265001748
36	76	-13.00033654998482
38	76	-11.6103001439756
40	76	-12.513336483259826
42	76	-13.173328858700959
44	76	-15.585049058283488
46	76	NaN
48	76	NaN
50	76	NaN
52	76	NaN
54	76	NaN
56	76	NaN
58	76	NaN
60	76	NaN
62	76	NaN
64	76	NaN
66	76	NaN
68	76	NaN
70	76	NaN
72	76	NaN
74	76	NaN
76	76	NaN
78	76	NaN
80	76	NaN
82	76	NaN
84	76	NaN
86	76	NaN
88	76	NaN
90	76	NaN
92	76	NaN
94	76	NaN
96	76	NaN
98	76	NaN
100	76	NaN
102	76	NaN
104	76	NaN
106	76	NaN
108	76	NaN
110	76	NaN
112	76	NaN
114	76	NaN
116	76	NaN
118	76	NaN
120	76	NaN

-120	74	-16
-118	74	-14.933474268589853
-116	74	-12.789457594284384
-114	74	-12.868539086167873
-112	74	-11.193008085295427
-110	74	-11.314128297296977
-108	74	-11.307152827475756
-106	74	-10.076112815147075
-104	74	-10.141472308186735
-102	74	-10.297358934929372
-100	74	-10.640721228811683
-98	74	-10.182479596252007
-96	74	-9.68001201900384
-94	74	-12.410649664383127
-92	74	-9.455365739145373
-90	74	-8.77209056563996
-88	74	-8.39906375031858
-86	74	-8.286416134667071
-84	74	-8.582244338989929
-82	74	-7.075378217282825
-80	74	-8.357362638993191
-78	74	-10.673002908677402
-76	74	-10.058231593801622
-74	74	-10.615788924939487
-72	74	-10.513061401415673
-70	74	-10.635987086483956
-68	74	-11.792570201269973
-66	74	-12.053325333010557
-64	74	-10.985285083848348
-62	74	-10.491514881244393
-60	74	-10.016859947102413
-58	74	-11.04137014517998
-56	74	-9.927670666185348
-54	74	-11.731313160649092
-52	74	-10.495473489351387
-50	74	-10.978543591498717
-48	74	-12.605917345032932
-46	74	-11.844794112085513
-44	74	-12.759436382460747
-42	74	-14.67062645592764
-40	74	-16
-38	74	-16
-36	74	-16
-34	74	-16
-32	74	-14.67062645592764
-30	74	-12.759436382460747
-28	74	-11.844794112085513
-26	74	-12.605917345032932
-24	74	-10.978543591498717
-22	74	-10.495473489351387
-20	74	-11.731313160649092
-18	74	-9.927670666185348
-16	74	-11.04137014517998
-14	74	-10.016859947102413
-12	74	-10.491514881244393
-10	74	-10.985285083848348
-8	74	-12.053325333010557
-6	74	-11.792570201269973
-4	74	-10.635987086483956
-2	74	-10.513061401415673
0	74	-10.615788924939487
2	74	-10.058231593801622
4	74	-10.673002908677402
6	74	-8.357362638993191
8	74	-7.075378217282825
10	74	-8.582244338989929
12	74	-8.286416134667071
14	74	-8.39906375031858
16	74	-8.77209056563996
18	74	-9.455365739145373
20	74	-12.410649664383127
22	74	-9.68001201900384
24	74	-10.182479596252007
26	74	-10.640721228811683
28	74	-10.297358934929372
30	74	-10.141472308186735
32	74	-10.076112815147075
34	74	-11.307152827475756
36	74	-11.314128297296977
38	74	-11.193008085295427
40	74	-12.868539086167873
42	74	-12.789457594284384
44	74	-14.933474268589853
46	74	-16
48	74	NaN
50	74	NaN
52	74	NaN
54	74	NaN
56	74	NaN
58	74	NaN
60	74	NaN
62	74	NaN
64	74	NaN
66	74	NaN
68	74	NaN
70	74	NaN
72	74	NaN
74	74	NaN
76	74	NaN
78	74	NaN
80	74	NaN
82	74	NaN
84	74	NaN
86	74	NaN
88	74	NaN
90	74	NaN
92	74	NaN
94	74	NaN
96	74	NaN
98	74	NaN
100	74	NaN
102	74	NaN
104	74	NaN
106	74	NaN
108	74	NaN
110	74	NaN
112	74	NaN
114	74	NaN
116	74	NaN
118	74	NaN
120	74	NaN

-120	72	-15.352703861234229
-118	72	-16
-116	72	-14.300083956859535
-114	72	-12.46608338704743
-112	72	-14.51635312400378
-110	72	-11.09450848300457
-108	72	-10.459415292141214
-106	72	-10.940350846964112
-104	72	-11.209334234655374
-102	72	-10.974385008173048
-100	72	-10.920387927613199
-98	72	-10.31288201990384
-96	72	-10.867340234700174
-94	72	-9.423559028783616
-92	72	-9.578781060477885
-90	72	-10.497336302811329
-88	72	-10.045300180055214
-86	72	-8.639468740289052
-84	72	-7.128014826267105
-82	72	-7.807564298237432
-80	72	-13.359009855989346
-78	72	-10.14894267164125
-76	72	-10.592142284893287
-74	72	-10.513061400821565
-72	72	-10.664270404809345
-70	72	-11.78677679366666
-68	72	-11.982638116597148
-66	72	-10.894286069092269
-64	72	-10.632386087973492
-62	72	-9.963513250005102
-60	72	-11.868620996254128
-58	72	-9.946826513592605
-56	72	-10.947272021208764
-54	72	-10.702024760727396
-52	72	-10.748243278135174
-50	72	-13.36876188528191
-48	72	-11.885924971691962
-46	72	-12.343241100803667
-44	72	-13.675004854983328
-42	72	-15.901381747873558
-40	72	-16
-38	72	-16
-36	72	-16
-34	72	-16
-32	72	-16
-30	72	-15.901381747873558
-28	72	-13.675004854983328
-26	72	-12.343241100803667
-24	72	-11.885924971691962
-22	72	-13.36876188528191
-20	72	-10.748243278135174
-18	72	-10.702024760727396
-16	72	-10.947272021208764
-14	72	-9.946826513592605
-12	72	-11.868620996254128
-10	72	-9.963513250005102
-8	72	-10.632386087973492
-6	72	-10.894286069092269
-4	72	-11.982638116597148
-2	72	-11.78677679366666
0	72	-10.664270404809345
2	72	-10.513061400821565
4	72	-10.592142284893287
6	72	-10.14894267164125
8	72	-13.359009855989346
10	72	-7.807564298237432
12	72	-7.128014826267105
14	72	-8.639468740289052
16	72	-10.045300180055214
18	72	-10.497336302811329
20	72	-9.578781060477885
22	72	-9.423559028783616
24	72	-10.867340234700174
26	72	-10.31288201990384
28	72	-10.920387927613199
30	72	-10.974385008173048
32	72	-11.209334234655374
34	72	-10.940350846964112
36	72	-10.459415292141214
38	72	-11.09450848300457
40	72	-14.51635312400378
42	72	-12.46608338704743
44	72	-14.300083956859535
46	72	-16
48	72	-15.352703861234229
50	72	NaN
52	72	NaN
54	72	NaN
56	72	NaN
58	72	NaN
60	72	NaN
62	72	NaN
64	72	NaN
66	72	NaN
68	72	NaN
70	72	NaN
72	72	NaN
74	72	NaN
76	72	NaN
78	72	NaN
80	72	NaN
82	72	NaN
84	72	NaN
86	72	NaN
88	72	NaN
90	72	NaN
92	72	NaN
94	72	NaN
96	72	NaN
98	72	NaN
100	72	NaN
102	72	NaN
104	72	NaN
106	72	NaN
108	72	NaN
110	72	NaN
112	72	NaN
114	72	NaN
116	72	NaN
118	72	NaN
120	72	NaN

-120	70	-14.565639058868008
-118	70	-15.151492463869175
-116	70	-16
-114	70	-13.69431959942346
-112	70	-12.249461661582329
-110	70	-12.011272889091755
-108	70	-11.644147792884285
-106	70	-10.227918165805502
-104	70	-9.982566982123242
-102	70	-10.708727761858272
-100	70	-11.06598687390611
-98	70	-12.07240990914734
-96	70	-9.711116565206899
-94	70	-9.546715753278539
-92	70	-12.02521249673802
-90	70	-9.102793091043834
-88	70	-8.371635870777354
-86	70	-7.743689250043965
-84	70	-7.317621806861997
-82	70	-9.41794632002211
-80	70	-10.397857499662145
-78	70	-10.510322070796661
-76	70	-10.526681993475371
-74	70	-10.635987087734858
-72	70	-11.786776795646857
-70	70	-11.963561333648226
-68	70	-10.852936482961885
-66	70	-10.733582278484933
-64	70	-9.939762339742742
-62	70	-14.367259471375665
-60	70	-9.989571639083497
-58	70	-10.626807440916407
-56	70	-10.982359708848717
-54	70	-10.653742245071546
-52	70	-12.008281857129756
-50	70	-12.108278885450929
-48	70	-12.136117454683323
-46	70	-13.0902480467757
-44	70	-14.738364594994442
-42	70	-16
-40	70	-16
-38	70	-16
-36	70	-16
-34	70	-16
-32	70	-16
-30	70	-16
-28	70	-16
-26	70	-14.738364594994442
-24	70	-13.0902480467757
-22	70	-12.136117454683323
-20	70	-12.108278885450929
-18	70	-12.008281857129756
-16	70	-10.653742245071546
-14	70	-10.982359708848717
-12	70	-10.626807440916407
-10	70	-9.989571639083497
-8	70	-14.367259471375665
-6	70	-9.939762339742742
-4	70	-10.733582278484933
-2	70	-10.852936482961885
0	70	-11.963561333648226
2	70	-11.786776795646857
4	70	-10.635987087734858
6	70	-10.526681993475371
8	70	-10.510322070796661
10	70	-10.397857499662145
12	70	-9.41794632002211
14	70	-7.317621806861997
16	70	-7.743689250043965
18	70	-8.371635870777354
20	70	-9.102793091043834
22	70	-12.02521249673802
24	70	-9.546715753278539
26	70	-9.711116565206899
28	70	-12.07240990914734
30	70	-11.06598687390611
32	70	-10.708727761858272
34	70	-9.982566982123242
36	70	-10.227918165805502
38	70	-11.644147792884285
40	70	-12.011272889091755
42	70	-12.249461661582329
44	70	-13.69431959942346
46	70	-16
48	70	-15.151492463869175
50	70	-14.565639058868008
52	70	NaN
54	70	NaN
56	70	NaN
58	70	NaN
60	70	NaN
62	70	NaN
64	70	NaN
66	70	NaN
68	70	NaN
70	70	NaN
72	70	NaN
74	70	NaN
76	70	NaN
78	70	NaN
80	70	NaN
82	70	NaN
84	70	NaN
86	70	NaN
88	70	NaN
90	70	NaN
92	70	NaN
94	70	NaN
96	70	NaN
98	70	NaN
100	70	NaN
102	70	NaN
104	70	NaN
106	70	NaN
108	70	NaN
110	70	NaN
112	70	NaN
114	70	NaN
116	70	NaN
118	70	NaN
120	70	NaN

-120	68	-15.154920466736334
-118	68	-14.359634550292638
-116	68	-14.93371749850398
-114	68	-15.716157040164223
-112	68	-13.130009492371702
-110	68	-12.242896481733474
-108	68	-11.23024921899404
-106	68	-11.645078042859486
-104	68	-10.753850719760763
-102	68	-9.957730664881904
-100	68	-10.44437388706116
-98	68	-10.892243343969806
-96	68	-10.789494542516056
-94	68	-9.660462100983903
-92	68	-8.838741943270069
-90	68	-8.85198364157454
-88	68	-8.85952697717861
-86	68	-7.190392241514023
-84	68	-8.035514246331635
-82	68	-10.564990610076851
-80	68	-10.309304338575158
-78	68	-10.570367670973265
-76	68	-10.554914622478915
-74	68	-11.792570206368161
-72	68	-11.982638121072211
-70	68	-10.852936483676965
-68	68	-10.770671263811156
-66	68	-9.931247444611486
-64	68	-12.641179141334305
-62	68	-10.032408187460826
-60	68	-10.467298948524887
-58	68	-11.30944612218113
-56	68	-10.628598045770163
-54	68	-11.543646968347204
-52	68	-12.525260082291345
-50	68	-12.0593680684585
-48	68	-12.73246468370436
-46	68	-14.02307793075062
-44	68	-15.933641389701288
-42	68	-16
-40	68	-16
-38	68	-16
-36	68	-16
-34	68	-16
-32	68	-16
-30	68	-16
-28	68	-16
-26	68	-16
-24	68	-15.933641389701288
-22	68	-14.02307793075062
-20	68	-12.73246468370436
-18	68	-12.0593680684585
-16	68	-12.525260082291345
-14	68	-11.543646968347204
-12	68	-10.628598045770163
-10	68	-11.30944612218113
-8	68	-10.467298948524887
-6	68	-10.032408187460826
-4	68	-12.641179141334305
-2	68	-9.931247444611486
0	68	-10.770671263811156
2	68	-10.852936483676965
4	68	-11.982638121072211
6	68	-11.792570206368161
8	68	-10.554914622478915
10	68	-10.570367670973265
12	68	-10.309304338575158
14	68	-10.564990610076851
16	68	-8.035514246331635
18	68	-7.190392241514023
20	68	-8.85952697717861
22	68	-8.85198364157454
24	68	-8.838741943270069
26	68	-9.660462100983903
28	68	-10.789494542516056
30	68	-10.892243343969806
32	68	-10.44437388706116
34	68	-9.957730664881904
36	68	-10.753850719760763
38	68	-11.645078042859486
40	68	-11.23024921899404
42	68	-12.242896481733474
44	68	-13.130009492371702
46	68	-15.716157040164223
48	68	-14.93371749850398
50	68	-14.359634550292638
52	68	-15.154920466736334
54	68	NaN
56	68	NaN
58	68	NaN
60	68	NaN
62	68	NaN
64	68	NaN
66	68	NaN
68	68	NaN
70	68	NaN
72	68	NaN
74	68	NaN
76	68	NaN
78	68	NaN
80	68	NaN
82	68	NaN
84	68	NaN
86	68	NaN
88	68	NaN
90	68	NaN
92	68	NaN
94	68	NaN
96	68	NaN
98	68	NaN
100	68	NaN
102	68	NaN
104	68	NaN
106	68	NaN
108	68	NaN
110	68	NaN
112	68	NaN
114	68	NaN
116	68	NaN
118	68	NaN
120	68	NaN

-120	66	-16
-118	66	-14.941061427382834
-116	66	-14.138176848638716
-114	66	-14.694858678889743
-112	66	-14.924780758813327
-110	66	-12.629118873167494
-108	66	-12.876815306772158
-106	66	-10.92493853751991
-104	66	-10.311599382159471
-102	66	-11.002605961746161
-100	66	-11.174020396396568
-98	66	-14.464794625544151
-96	66	-12.649305537066772
-94	66	-9.54742932411445
-92	66	-9.395786530001413
-90	66	-14.122004863204111
-88	66	-8.57828984152538
-86	66	-7.205393535641076
-84	66	-9.226868888774849
-82	66	-9.884239477716113
-80	66	-10.683087898749148
-78	66	-10.42990963736887
-76	66	-11.824399449863167
-74	66	-12.05332533765229
-72	66	-10.894286070971491
-70	66	-10.733582277330122
-68	66	-9.931247444354945
-66	66	-12.312624869740878
-64	66	-10.058434198222882
-62	66	-10.390809957854625
-60	66	-11.63229868454482
-58	66	-10.635361034786978
-56	66	-11.310588367725606
-54	66	-13.25281673341796
-52	66	-12.06401303721454
-50	66	-12.51554055994339
-48	66	-13.55872007800244
-46	66	-15.115063104271858
-44	66	-16
-42	66	-16
-40	66	-16
-38	66	-16
-36	66	-16
-34	66	-16
-32	66	-16
-30	66	-16
-28	66	-16
-26	66	-16
-24	66	-16
-22	66	-16
-20	66	-15.115063104271858
-18	66	-13.55872007800244
-16	66	-12.51554055994339
-14	66	-12.06401303721454
-12	66	-13.25281673341796
-10	66	-11.310588367725606
-8	66	-10.635361034786978
-6	66	-11.63229868454482
-4	66	-10.390809957854625
-2	66	-10.058434198222882
0	66	-12.312624869740878
2	66	-9.931247444354945
4	66	-10.733582277330122
6	66	-10.894286070971491
8	66	-12.05332533765229
10	66	-11.824399449863167
12	66	-10.42990963736887
14	66	-10.683087898749148
16	66	-9.884239477716113
18	66	-9.226868888774849
20	66	-7.205393535641076
22	66	-8.57828984152538
24	66	-14.122004863204111
26	66	-9.395786530001413
28	66	-9.54742932411445
30	66	-12.649305537066772
32	66	-14.464794625544151
34	66	-11.174020396396568
36	66	-11.002605961746161
38	66	-10.311599382159471
40	66	-10.92493853751991
42	66	-12.876815306772158
44	66	-12.629118873167494
46	66	-14.924780758813327
48	66	-14.694858678889743
50	66	-14.138176848638716
52	66	-14.941061427382834
54	66	-16
56	66	NaN
58	66	NaN
60	66	NaN
62	66	NaN
64	66	NaN
66	66	NaN
68	66	NaN
70	66	NaN
72	66	NaN
74	66	NaN
76	66	NaN
78	66	NaN
80	66	NaN
82	66	NaN
84	66	NaN
86	66	NaN
88	66	NaN
90	66	NaN
92	66	NaN
94	66	NaN
96	66	NaN
98	66	NaN
100	66	NaN
102	66	NaN
104	66	NaN
106	66	NaN
108	66	NaN
110	66	NaN
112	66	NaN
114	66	NaN
116	66	NaN
118	66	NaN
120	66	NaN

-120	64	-16
-118	64	-16
-116	64	-14.7104883805258
-114	64	-13.898788262737092
-112	64	-14.427580826977843
-110	64	-14.150438304545702
-108	64	-12.230906124328532
-106	64	-12.512737011292215
-104	64	-11.321423984034526
-102	64	-9.957574757772662
-100	64	-9.884641814275513
-98	64	-11.119759188472026
-96	64	-11.489639754231238
-94	64	-11.015001263552344
-92	64	-9.082829057241899
-90	64	-8.196266736731236
-88	64	-7.265355946850921
-86	64	-7.6745674829065464
-84	64	-9.479810854406532
-82	64	-10.808432233659332
-80	64	-10.26256914956681
-78	64	-11.940622997084374
-76	64	-12.225715601446407
-74	64	-10.985285079009666
-72	64	-10.632386087444877
-70	64	-9.939762339192773
-68	64	-12.641179134895356
-66	64	-10.058434198469207
-64	64	-10.368006928133344
-62	64	-11.850728856480314
-60	64	-10.649471549314594
-58	64	-11.189849972477795
-56	64	-15.291582157555016
-54	64	-12.11204914981149
-52	64	-12.38940871555085
-50	64	-13.254596061286053
-48	64	-14.572698318041462
-46	64	-16
-44	64	-16
-42	64	-16
-40	64	-16
-38	64	-16
-36	64	-16
-34	64	-16
-32	64	-16
-30	64	-16
-28	64	-16
-26	64	-16
-24	64	-16
-22	64	-16
-20	64	-16
-18	64	-16
-16	64	-14.572698318041462
-14	64	-13.254596061286053
-12	64	-12.38940871555085
-10	64	-12.11204914981149
-8	64	-15.291582157555016
-6	64	-11.189849972477795
-4	64	-10.649471549314594
-2	64	-11.850728856480314
0	64	-10.368006928133344
2	64	-10.058434198469207
4	64	-12.641179134895356
6	64	-9.939762339192773
8	64	-10.632386087444877
10	64	-10.985285079009666
12	64	-12.225715601446407
14	64	-11.940622997084374
16	64	-10.26256914956681
18	64	-10.808432233659332
20	64	-9.479810854406532
22	64	-7.6745674829065464
24	64	-7.265355946850921
26	64	-8.196266736731236
28	64	-9.082829057241899
30	64	-11.015001263552344
32	64	-11.489639754231238
34	64	-11.119759188472026
36	64	-9.884641814275513
38	64	-9.957574757772662
40	64	-11.321423984034526
42	64	-12.512737011292215
44	64	-12.230906124328532
46	64	-14.150438304545702
48	64	-14.427580826977843
50	64	-13.898788262737092
52	64	-14.7104883805258
54	64	-16
56	64	-16
58	64	NaN
60	64	NaN
62	64	NaN
64	64	NaN
66	64	NaN
68	64	NaN
70	64	NaN
72	64	NaN
74	64	NaN
76	64	NaN
78	64	NaN
80	64	NaN
82	64	NaN
84	64	NaN
86	64	NaN
88	64	NaN
90	64	NaN
92	64	NaN
94	64	NaN
96	64	NaN
98	64	NaN
100	64	NaN
102	64	NaN
104	64	NaN
106	64	NaN
108	64	NaN
110	64	NaN
112	64	NaN
114	64	NaN
116	64	NaN
118	64	NaN
120	64	NaN

-120	62	-16
-118	62	-16
-116	62	-16
-114	62	-14.460394615714456
-112	62	-13.638320831520879
-110	62	-14.119932254206226
-108	62	-13.406851146788698
-106	62	-12.02154652313633
-104	62	-11.173295671827399
-102	62	-11.264523948165166
-100	62	-10.480587378137287
-98	62	-10.068260810364086
-96	62	-12.172990592050946
-94	62	-10.574725675238549
-92	62	-9.228503445872846
-90	62	-8.566711495987592
-88	62	-6.96128733950322
-86	62	-9.7277634442655
-84	62	-10.29137963263069
-82	62	-10.028328808175774
-80	62	-12.341547631425545
-78	62	-12.65221574884422
-76	62	-11.144100829368991
-74	62	-10.491514909247025
-72	62	-9.963513254303097
-70	62	-14.367259398531429
-68	62	-10.03240818749728
-66	62	-10.390809958154327
-64	62	-11.8507288557305
-62	62	-10.655901009026003
-60	62	-11.137787076644099
-58	62	-14.105757184025567
-56	62	-12.169602519123952
-54	62	-12.321315135927225
-52	62	-13.060290217117641
-50	62	-14.212145760230635
-48	62	-15.757228266847145
-46	62	-16
-44	62	-16
-42	62	-16
-40	62	-16
-38	62	-16
-36	62	-16
-34	62	-16
-32	62	-16
-30	62	-16
-28	62	-16
-26	62	-16
-24	62	-16
-22	62	-16
-20	62	-16
-18	62	-16
-16	62	-16
-14	62	-15.757228266847145
-12	62	-14.212145760230635
-10	62	-13.060290217117641
-8	62	-12.321315135927225
-6	62	-12.169602519123952
-4	62	-14.105757184025567
-2	62	-11.137787076644099
0	62	-10.655901009026003
2	62	-11.8507288557305
4	62	-10.390809958154327
6	62	-10.03240818749728
8	62	-14.367259398531429
10	62	-9.963513254303097
12	62	-10.491514909247025
14	62	-11.144100829368991
16	62	-12.65221574884422
18	62	-12.341547631425545
20	62	-10.028328808175774
22	62	-10.29137963263069
24	62	-9.7277634442655
26	62	-6.96128733950322
28	62	-8.566711495987592
30	62	-9.228503445872846
32	62	-10.574725675238549
34	62	-12.172990592050946
36	62	-10.068260810364086
38	62	-10.480587378137287
40	62	-11.264523948165166
42	62	-11.173295671827399
44	62	-12.02154652313633
46	62	-13.406851146788698
48	62	-14.119932254206226
50	62	-13.638320831520879
52	62	-14.460394615714456
54	62	-16
56	62	-16
58	62	-16
60	62	NaN
62	62	NaN
64	62	NaN
66	62	NaN
68	62	NaN
70	62	NaN
72	62	NaN
74	62	NaN
76	62	NaN
78	62	NaN
80	62	NaN
82	62	NaN
84	62	NaN
86	62	NaN
88	62	NaN
90	62	NaN
92	62	NaN
94	62	NaN
96	62	NaN
98	62	NaN
100	62	NaN
102	62	NaN
104	62	NaN
106	62	NaN
108	62	NaN
110	62	NaN
112	62	NaN
114	62	NaN
116	62	NaN
118	62	NaN
120	62	NaN

-120	60	-16
-118	60	-16
-116	60	-16
-114	60	-16
-112	60	-14.187167485273628
-110	60	-13.352650624657224
-108	60	-13.753634212035253
-106	60	-12.71495346143953
-104	60	-12.30310596673476
-102	60	-10.682976511276106
-100	60	-9.856386042653295
-98	60	-10.833065094030182
-96	60	-11.819099631300068
-94	60	-10.970012486619854
-92	60	-9.532421652354632
-90	60	-8.789083692130331
-88	60	-7.251366369370639
-86	60	-10.281218014056925
-84	60	-9.82099573392657
-82	60	-15.873987084924183
-80	60	-14.878157768920504
-78	60	-11.401653081779443
-76	60	-10.33885331323529
-74	60	-10.016860078635258
-72	60	-11.868620701724703
-70	60	-9.98957162210541
-68	60	-10.467298937678427
-66	60	-11.632298698820524
-64	60	-10.64947155162673
-62	60	-11.137787078471717
-60	60	-13.736537438654723
-58	60	-12.207438711447963
-56	60	-12.289249934293156
-54	60	-12.945467131847305
-52	60	-13.982473361341846
-50	60	-15.364146808998376
-48	60	-16
-46	60	-16
-44	60	-16
-42	60	-16
-40	60	-16
-38	60	-16
-36	60	-16
-34	60	-16
-32	60	-16
-30	60	-16
-28	60	-16
-26	60	-16
-24	60	-16
-22	60	-16
-20	60	-16
-18	60	-16
-16	60	-16
-14	60	-16
-12	60	-16
-10	60	-15.364146808998376
-8	60	-13.982473361341846
-6	60	-12.945467131847305
-4	60	-12.289249934293156
-2	60	-12.207438711447963
0	60	-13.736537438654723
2	60	-11.137787078471717
4	60	-10.64947155162673
6	60	-11.632298698820524
8	60	-10.467298937678427
10	60	-9.98957162210541
12	60	-11.868620701724703
14	60	-10.016860078635258
16	60	-10.33885331323529
18	60	-11.401653081779443
20	60	-14.878157768920504
22	60	-15.873987084924183
24	60	-9.82099573392657
26	60	-10.281218014056925
28	60	-7.251366369370639
30	60	-8.789083692130331
32	60	-9.532421652354632
34	60	-10.970012486619854
36	60	-11.819099631300068
38	60	-10.833065094030182
40	60	-9.856386042653295
42	60	-10.682976511276106
44	60	-12.30310596673476
46	60	-12.71495346143953
48	60	-13.753634212035253
50	60	-13.352650624657224
52	60	-14.187167485273628
54	60	-16
56	60	-16
58	60	-16
60	60	-16
62	60	NaN
64	60	NaN
66	60	NaN
68	60	NaN
70	60	NaN
72	60	NaN
74	60	NaN
76	60	NaN
78	60	NaN
80	60	NaN
82	60	NaN
84	60	NaN
86	60	NaN
88	60	NaN
90	60	NaN
92	60	NaN
94	60	NaN
96	60	NaN
98	60	NaN
100	60	NaN
102	60	NaN
104	60	NaN
106	60	NaN
108	60	NaN
110	60	NaN
112	60	NaN
114	60	NaN
116	60	NaN
118	60	NaN
120	60	NaN

-120	58	-16
-118	58	-16
-116	58	-16
-114	58	-16
-112	58	-16
-110	58	-13.885905443147575
-108	58	-13.036045968287093
-106	58	-13.304950384453601
-104	58	-12.110462611751087
-102	58	-12.605405811659999
-100	58	-11.150471317943587
-98	58	-9.480353919283035
-96	58	-10.301882637099002
-94	58	-10.379543434393753
-92	58	-9.226639074595177
-90	58	-7.9114815256712605
-88	58	-7.609861385702037
-86	58	-10.381797663207342
-84	58	-12.550556487544974
-82	58	-12.321226568610816
-80	58	-11.793768596404366
-78	58	-10.198699118123988
-76	58	-10.125135313521675
-74	58	-11.04136674084473
-72	58	-9.946826038943023
-70	58	-10.62680701920425
-68	58	-11.30944652271301
-66	58	-10.635361138197357
-64	58	-11.189850068107846
-62	58	-14.105758163109467
-60	58	-12.207438628459087
-58	58	-12.280041596966683
-56	58	-12.892260379688082
-54	58	-13.85474246776865
-52	58	-15.124405077852888
-50	58	-16
-48	58	-16
-46	58	-16
-44	58	-16
-42	58	-16
-40	58	-16
-38	58	-16
-36	58	-16
-34	58	-16
-32	58	-16
-30	58	-16
-28	58	-16
-26	58	-16
-24	58	-16
-22	58	-16
-20	58	-16
-18	58	-16
-16	58	-16
-14	58	-16
-12	58	-16
-10	58	-16
-8	58	-16
-6	58	-15.124405077852888
-4	58	-13.85474246776865
-2	58	-12.892260379688082
0	58	-12.280041596966683
2	58	-12.207438628459087
4	58	-14.105758163109467
6	58	-11.189850068107846
8	58	-10.635361138197357
10	58	-11.30944652271301
12	58	-10.62680701920425
14	58	-9.946826038943023
16	58	-11.04136674084473
18	58	-10.125135313521675
20	58	-10.198699118123988
22	58	-11.793768596404366
24	58	-12.321226568610816
26	58	-12.550556487544974
28	58	-10.381797663207342
30	58	-7.609861385702037
32	58	-7.9114815256712605
34	58	-9.226639074595177
36	58	-10.379543434393753
38	58	-10.301882637099002
40	58	-9.480353919283035
42	58	-11.150471317943587
44	58	-12.605405811659999
46	58	-12.110462611751087
48	58	-13.304950384453601
50	58	-13.036045968287093
52	58	-13.885905443147575
54	58	-16
56	58	-16
58	58	-16
60	58	-16
62	58	-16
64	58	NaN
66	58	NaN
68	58	NaN
70	58	NaN
72	58	NaN
74	58	NaN
76	58	NaN
78	58	NaN
80	58	NaN
82	58	NaN
84	58	NaN
86	58	NaN
88	58	NaN
90	58	NaN
92	58	NaN
94	58	NaN
96	58	NaN
98	58	NaN
100	58	NaN
102	58	NaN
104	58	NaN
106	58	NaN
108	58	NaN
110	58	NaN
112	58	NaN
114	58	NaN
116	58	NaN
118	58	NaN
120	58	NaN

-120	56	-16
-118	56	-16
-116	56	-16
-114	56	-16
-112	56	-16
-110	56	-16
-108	56	-13.548426185969177
-106	56	-12.678964016743617
-104	56	-12.750661430014283
-102	56	-11.66328607635954
-100	56	-10.811278493277383
-98	56	-10.341934968609678
-96	56	-9.704127894867556
-94	56	-10.352665900406437
-92	56	-11.6718069337847
-90	56	-7.249253705189595
-88	56	-7.972778373535158
-86	56	-10.408208334935406
-84	56	-11.488428717649033
-82	56	-12.265755909691443
-80	56	-10.089873473183008
-78	56	-10.336071321378913
-76	56	-10.508897807738137
-74	56	-9.927655551718948
-72	56	-10.947251423200832
-70	56	-10.9823709138492
-68	56	-10.62860240977004
-66	56	-11.31059338189654
-64	56	-15.291419854324202
-62	56	-12.169598046514386
-60	56	-12.28924668772652
-58	56	-12.892256515312047
-56	56	-13.813747883493003
-54	56	-15.010595383745242
-52	56	-16
-50	56	-16
-48	56	-16
-46	56	-16
-44	56	-16
-42	56	-16
-40	56	-16
-38	56	-16
-36	56	-16
-34	56	-16
-32	56	-16
-30	56	-16
-28	56	-16
-26	56	-16
-24	56	-16
-22	56	-16
-20	56	-16
-18	56	-16
-16	56	-16
-14	56	-16
-12	56	-16
-10	56	-16
-8	56	-16
-6	56	-16
-4	56	-16
-2	56	-15.010595383745242
0	56	-13.813747883493003
2	56	-12.892256515312047
4	56	-12.28924668772652
6	56	-12.169598046514386
8	56	-15.291419854324202
10	56	-11.31059338189654
12	56	-10.62860240977004
14	56	-10.9823709138492
16	56	-10.947251423200832
18	56	-9.927655551718948
20	56	-10.508897807738137
22	56	-10.336071321378913
24	56	-10.089873473183008
26	56	-12.265755909691443
28	56	-11.488428717649033
30	56	-10.408208334935406
32	56	-7.972778373535158
34	56	-7.249253705189595
36	56	-11.6718069337847
38	56	-10.352665900406437
40	56	-9.704127894867556
42	56	-10.341934968609678
44	56	-10.811278493277383
46	56	-11.66328607635954
48	56	-12.750661430014283
50	56	-12.678964016743617
52	56	-13.548426185969177
54	56	-16
56	56	-16
58	56	-16
60	56	-16
62	56	-16
64	56	-16
66	56	NaN
68	56	NaN
70	56	NaN
72	56	NaN
74	56	NaN
76	56	NaN
78	56	NaN
80	56	NaN
82	56	NaN
84	56	NaN
86	56	NaN
88	56	NaN
90	56	NaN
92	56	NaN
94	56	NaN
96	56	NaN
98	56	NaN
100	56	NaN
102	56	NaN
104	56	NaN
106	56	NaN
108	56	NaN
110	56	NaN
112	56	NaN
114	56	NaN
116	56	NaN
118	56	NaN
120	56	NaN

-120	54	-16
-118	54	-16
-116	54	-16
-114	54	-16
-112	54	-16
-110	54	-16
-108	54	-16
-106	54	-13.14063766937644
-104	54	-12.249373132195796
-102	54	-12.058631846423776
-100	54	-11.526095487402591
-98	54	-10.275030062392874
-96	54	-9.05544109890457
-94	54	-8.853987743942755
-92	54	-8.56865615051452
-90	54	-6.757147880259904
-88	54	-9.443334455521047
-86	54	-11.620294792492308
-84	54	-12.271697489723085
-82	54	-10.034910114903683
-80	54	-10.772507239093306
-78	54	-10.127532520097416
-76	54	-9.963911662128787
-74	54	-11.729073121946739
-72	54	-10.702495818530476
-70	54	-10.65402001437821
-68	54	-11.544083722999698
-66	54	-13.251204025990978
-64	54	-12.111693490082391
-62	54	-12.32100473048835
-60	54	-12.945047446679359
-58	54	-13.853972514347737
-56	54	-15.00876994925128
-54	54	-16
-52	54	-16
-50	54	-16
-48	54	-16
-46	54	-16
-44	54	-16
-42	54	-16
-40	54	-16
-38	54	-16
-36	54	-16
-34	54	-16
-32	54	-16
-30	54	-16
-28	54	-16
-26	54	-16
-24	54	-16
-22	54	-16
-20	54	-16
-18	54	-16
-16	54	-16
-14	54	-16
-12	54	-16
-10	54	-16
-8	54	-16
-6	54	-16
-4	54	-16
-2	54	-16
0	54	-16
2	54	-15.00876994925128
4	54	-13.853972514347737
6	54	-12.945047446679359
8	54	-12.32100473048835
10	54	-12.111693490082391
12	54	-13.251204025990978
14	54	-11.544083722999698
16	54	-10.65402001437821
18	54	-10.702495818530476
20	54	-11.729073121946739
22	54	-9.963911662128787
24	54	-10.127532520097416
26	54	-10.772507239093306
28	54	-10.034910114903683
30	54	-12.271697489723085
32	54	-11.620294792492308
34	54	-9.443334455521047
36	54	-6.757147880259904
38	54	-8.56865615051452
40	54	-8.853987743942755
42	54	-9.05544109890457
44	54	-10.275030062392874
46	54	-11.526095487402591
48	54	-12.058631846423776
50	54	-12.249373132195796
52	54	-13.14063766937644
54	54	-16
56	54	-16
58	54	-16
60	54	-16
62	54	-16
64	54	-16
66	54	-16
68	54	NaN
70	54	NaN
72	54	NaN
74	54	NaN
76	54	NaN
78	54	NaN
80	54	NaN
82	54	NaN
84	54	NaN
86	54	NaN
88	54	NaN
90	54	NaN
92	54	NaN
94	54	NaN
96	54	NaN
98	54	NaN
100	54	NaN
102	54	NaN
104	54	NaN
106	54	NaN
108	54	NaN
110	54	NaN
112	54	NaN
114	54	NaN
116	54	NaN
118	54	NaN
120	54	NaN

-120	52	-15.154920466736334
-118	52	-14.941061427382834
-116	52	-14.7104883805258
-114	52	-14.460394615714456
-112	52	-14.187167485273628
-110	52	-13.885905443147575
-108	52	-13.548426185969177
-106	52	-13.14063766937644
-104	52	-12.048142229790338
-102	52	-11.306768344409797
-100	52	-10.824980924127733
-98	52	-10.985318410830832
-96	52	-10.377866292808084
-94	52	-8.008667847028466
-92	52	-6.51034724812214
-90	52	-6.009391547260673
-88	52	-8.372593284704347
-86	52	-9.487613417726898
-84	52	-10.553781791380242
-82	52	-12.737152674556897
-80	52	-9.77173409428349
-78	52	-10.04191859010635
-76	52	-12.860586162670277
-74	52	-10.543783761617862
-72	52	-10.792707874966462
-70	52	-12.128933465163085
-68	52	-12.38956107128332
-66	52	-11.99490297281089
-64	52	-12.313418968328408
-62	52	-12.94227318516939
-60	52	-13.751709819364988
-58	52	-14.605879783570396
-56	52	-15.306572069116035
-54	52	-15.728783595382035
-52	52	-15.955068917645072
-50	52	-16
-48	52	-16
-46	52	-16
-44	52	-16
-42	52	-16
-40	52	-16
-38	52	-16
-36	52	-16
-34	52	-16
-32	52	-16
-30	52	-16
-28	52	-16
-26	52	-16
-24	52	-16
-22	52	-16
-20	52	-16
-18	52	-16
-16	52	-16
-14	52	-16
-12	52	-16
-10	52	-16
-8	52	-16
-6	52	-16
-4	52	-16
-2	52	-16
0	52	-15.955068917645072
2	52	-15.728783595382035
4	52	-15.306572069116035
6	52	-14.605879783570396
8	52	-13.751709819364988
10	52	-12.94227318516939
12	52	-12.313418968328408
14	52	-11.99490297281089
16	52	-12.38956107128332
18	52	-12.128933465163085
20	52	-10.792707874966462
22	52	-10.543783761617862
24	52	-12.860586162670277
26	52	-10.04191859010635
28	52	-9.77173409428349
30	52	-12.737152674556897
32	52	-10.553781791380242
34	52	-9.487613417726898
36	52	-8.372593284704347
38	52	-6.009391547260673
40	52	-6.51034724812214
42	52	-8.008667847028466
44	52	-10.377866292808084
46	52	-10.985318410830832
48	52	-10.824980924127733
50	52	-11.306768344409797
52	52	-12.048142229790338
54	52	-13.14063766937644
56	52	-13.548426185969177
58	52	-13.885905443147575
60	52	-14.187167485273628
62	52	-14.460394615714456
64	52	-14.7104883805258
66	52	-14.941061427382834
68	52	-15.154920466736334
70	52	NaN
72	52	NaN
74	52	NaN
76	52	NaN
78	52	NaN
80	52	NaN
82	52	NaN
84	52	NaN
86	52	NaN
88	52	NaN
90	52	NaN
92	52	NaN
94	52	NaN
96	52	NaN
98	52	NaN
100	52	NaN
102	52	NaN
104	52	NaN
106	52	NaN
108	52	NaN
110	52	NaN
112	52	NaN
114	52	NaN
116	52	NaN
118	52	NaN
120	52	NaN

-120	50	-14.565639058868008
-118	50	-14.359634550292638
-116	50	-14.138176848638716
-114	50	-13.898788262737092
-112	50	-13.638320831520879
-110	50	-13.352650624657224
-108	50	-13.036045968287093
-106	50	-12.678964016743617
-104	50	-12.249373132195796
-102	50	-11.306768344409797
-100	50	-10.554516132718458
-98	50	-9.94782430910857
-96	50	-10.39403832131783
-94	50	-8.18130052401054
-92	50	-6.546204651346758
-90	50	-3.1226928059528967
-88	50	-6.495896015129189
-86	50	-8.782977284364575
-84	50	-9.544570310953558
-82	50	-9.35483318386351
-80	50	-10.120405232835026
-78	50	-11.346127756037694
-76	50	-10.551616568241688
-74	50	-11.17929341716495
-72	50	-14.29495068346257
-70	50	-11.85438486608104
-68	50	-11.871006312741674
-66	50	-12.290239636507351
-64	50	-12.905482150703609
-62	50	-13.583093889816073
-60	50	-14.180199304371273
-58	50	-14.60138788871141
-56	50	-14.869197912397587
-54	50	-15.057265153600536
-52	50	-15.212200044954969
-50	50	-15.35109488773499
-48	50	-15.478561230005262
-46	50	-15.595665496151991
-44	50	-15.702663759163359
-42	50	-15.799604229673928
-40	50	-15.886436335032501
-38	50	-15.963039576728733
-36	50	-16
-34	50	-16
-32	50	-16
-30	50	-16
-28	50	-16
-26	50	-16
-24	50	-16
-22	50	-16
-20	50	-16
-18	50	-16
-16	50	-16
-14	50	-16
-12	50	-15.963039576728733
-10	50	-15.886436335032501
-8	50	-15.799604229673928
-6	50	-15.702663759163359
-4	50	-15.595665496151991
-2	50	-15.478561230005262
0	50	-15.35109488773499
2	50	-15.212200044954969
4	50	-15.057265153600536
6	50	-14.869197912397587
8	50	-14.60138788871141
10	50	-14.180199304371273
12	50	-13.583093889816073
14	50	-12.905482150703609
16	50	-12.290239636507351
18	50	-11.871006312741674
20	50	-11.85438486608104
22	50	-14.29495068346257
24	50	-11.17929341716495
26	50	-10.551616568241688
28	50	-11.346127756037694
30	50	-10.120405232835026
32	50	-9.35483318386351
34	50	-9.544570310953558
36	50	-8.782977284364575
38	50	-6.495896015129189
40	50	-3.1226928059528967
42	50	-6.546204651346758
44	50	-8.18130052401054
46	50	-10.39403832131783
48	50	-9.94782430910857
50	50	-10.554516132718458
52	50	-11.306768344409797
54	50	-12.249373132195796
56	50	-12.678964016743617
58	50	-13.036045968287093
60	50	-13.352650624657224
62	50	-13.638320831520879
64	50	-13.898788262737092
66	50	-14.138176848638716
68	50	-14.359634550292638
70	50	-14.565639058868008
72	50	NaN
74	50	NaN
76	50	NaN
78	50	NaN
80	50	NaN
82	50	NaN
84	50	NaN
86	50	NaN
88	50	NaN
90	50	NaN
92	50	NaN
94	50	NaN
96	50	NaN
98	50	NaN
100	50	NaN
102	50	NaN
104	50	NaN
106	50	NaN
108	50	NaN
110	50	NaN
112	50	NaN
114	50	NaN
116	50	NaN
118	50	NaN
120	50	NaN

-120	48	-15.352703861234229
-118	48	-15.151492463869175
-116	48	-14.93371749850398
-114	48	-14.694858678889743
-112	48	-14.427580826977843
-110	48	-14.119932254206226
-108	48	-13.753634212035253
-106	48	-13.304950384453601
-104	48	-12.750661430014283
-102	48	-12.058631846423776
-100	48	-10.824980924127733
-98	48	-9.94782430910857
-96	48	-9.522298250953941
-94	48	-11.348020209657417
-92	48	-8.36782655183188
-90	48	-5.979432044131948
-88	48	-6.562542634935112
-86	48	-8.005299121600853
-84	48	-9.006689880198563
-82	48	-10.5621662576531
-80	48	-10.60915725602855
-78	48	-10.605579564392677
-76	48	-11.86651267247621
-74	48	-12.156578157478245
-72	48	-11.712445185532712
-70	48	-11.9754971213008
-68	48	-12.521813459726452
-66	48	-13.216186435932494
-64	48	-13.941791094398807
-62	48	-14.566098036873328
-60	48	-15.007056528800657
-58	48	-15.294852964848557
-56	48	-15.502647724458154
-54	48	-15.675894796882003
-52	48	-15.83179161260071
-50	48	-15.975390919690145
-48	48	-16
-46	48	-16
-44	48	-16
-42	48	-16
-40	48	-16
-38	48	-16
-36	48	-16
-34	48	-16
-32	48	-16
-30	48	-16
-28	48	-16
-26	48	-16
-24	48	-16
-22	48	-16
-20	48	-16
-18	48	-16
-16	48	-16
-14	48	-16
-12	48	-16
-10	48	-16
-8	48	-16
-6	48	-16
-4	48	-16
-2	48	-16
0	48	-16
2	48	-15.975390919690145
4	48	-15.83179161260071
6	48	-15.675894796882003
8	48	-15.502647724458154
10	48	-15.294852964848557
12	48	-15.007056528800657
14	48	-14.566098036873328
16	48	-13.941791094398807
18	48	-13.216186435932494
20	48	-12.521813459726452
22	48	-11.9754971213008
24	48	-11.712445185532712
26	48	-12.156578157478245
28	48	-11.86651267247621
30	48	-10.605579564392677
32	48	-10.60915725602855
34	48	-10.5621662576531
36	48	-9.006689880198563
38	48	-8.005299121600853
40	48	-6.562542634935112
42	48	-5.979432044131948
44	48	-8.36782655183188
46	48	-11.348020209657417
48	48	-9.522298250953941
50	48	-9.94782430910857
52	48	-10.824980924127733
54	48	-12.058631846423776
56	48	-12.750661430014283
58	48	-13.304950384453601
60	48	-13.753634212035253
62	48	-14.119932254206226
64	48	-14.427580826977843
66	48	-14.694858678889743
68	48	-14.93371749850398
70	48	-15.151492463869175
72	48	-15.352703861234229
74	48	NaN
76	48	NaN
78	48	NaN
80	48	NaN
82	48	NaN
84	48	NaN
86	48	NaN
88	48	NaN
90	48	NaN
92	48	NaN
94	48	NaN
96	48	NaN
98	48	NaN
100	48	NaN
102	48	NaN
104	48	NaN
106	48	NaN
108	48	NaN
110	48	NaN
112	48	NaN
114	48	NaN
116	48	NaN
118	48	NaN
120	48	NaN

-120	46	-16
-118	46	-16
-116	46	-16
-114	46	-15.716157040164223
-112	46	-14.924780758813327
-110	46	-14.150438304545702
-108	46	-13.406851146788698
-106	46	-12.71495346143953
-104	46	-12.110462611751087
-102	46	-11.66328607635954
-100	46	-11.526095487402591
-98	46	-10.985318410830832
-96	46	-10.39403832131783
-94	46	-11.348020209657417
-92	46	-9.229724092367315
-90	46	-6.707742850780592
-88	46	-8.494080365812989
-86	46	-8.18850063106197
-84	46	-10.380470828811253
-82	46	-10.17308450820881
-80	46	-10.77819994250903
-78	46	-15.02485964688448
-76	46	-11.772793461534551
-74	46	-11.835765065794657
-72	46	-12.335686688940983
-70	46	-13.081466421209376
-68	46	-14.009993548712924
-66	46	-15.091075836114548
-64	46	-16
-62	46	-16
-60	46	-16
-58	46	-16
-56	46	-16
-54	46	-16
-52	46	-16
-50	46	-16
-48	46	-16
-46	46	-16
-44	46	-16
-42	46	-16
-40	46	-16
-38	46	-16
-36	46	-16
-34	46	-16
-32	46	-16
-30	46	-16
-28	46	-16
-26	46	-16
-24	46	-16
-22	46	-16
-20	46	-16
-18	46	-16
-16	46	-16
-14	46	-16
-12	46	-16
-10	46	-16
-8	46	-16
-6	46	-16
-4	46	-16
-2	46	-16
0	46	-16
2	46	-16
4	46	-16
6	46	-16
8	46	-16
10	46	-16
12	46	-16
14	46	-16
16	46	-16
18	46	-16
20	46	-15.091075836114548
22	46	-14.009993548712924
24	46	-13.081466421209376
26	46	-12.335686688940983
28	46	-11.835765065794657
30	46	-11.772793461534551
32	46	-15.02485964688448
34	46	-10.77819994250903
36	46	-10.17308450820881
38	46	-10.380470828811253
40	46	-8.18850063106197
42	46	-8.494080365812989
44	46	-6.707742850780592
46	46	-9.229724092367315
48	46	-11.348020209657417
50	46	-10.39403832131783
52	46	-10.985318410830832
54	46	-11.526095487402591
56	46	-11.66328607635954
58	46	-12.110462611751087
60	46	-12.71495346143953
62	46	-13.406851146788698
64	46	-14.150438304545702
66	46	-14.924780758813327
68	46	-15.716157040164223
70	46	-16
72	46	-16
74	46	-16
76	46	NaN
78	46	NaN
80	46	NaN
82	46	NaN
84	46	NaN
86	46	NaN
88	46	NaN
90	46	NaN
92	46	NaN
94	46	NaN
96	46	NaN
98	46	NaN
100	46	NaN
102	46	NaN
104	46	NaN
106	46	NaN
108	46	NaN
110	46	NaN
112	46	NaN
114	46	NaN
116	46	NaN
118	46	NaN
120	46	NaN

-120	44	-15.585049058283488
-118	44	-14.933474268589853
-116	44	-14.300083956859535
-114	44	-13.69431959942346
-112	44	-13.130009492371702
-110	44	-12.629118873167494
-108	44	-12.230906124328532
-106	44	-12.02154652313633
-104	44	-12.30310596673476
-102	44	-12.605405811659999
-100	44	-10.811278493277383
-98	44	-10.275030062392874
-96	44	-10.377866292808084
-94	44	-8.18130052401054
-92	44	-8.36782655183188
-90	44	-6.707742850780592
-88	44	-9.358406416000596
-86	44	-10.270684796903902
-84	44	-10.538384718989331
-82	44	-11.283040620572967
-80	44	-11.512603681773946
-78	44	-11.532799431094135
-76	44	-12.01421512341013
-74	44	-12.749337880472794
-72	44	-13.662417014539766
-70	44	-14.717976596294799
-68	44	-15.893133762359142
-66	44	-16
-64	44	-16
-62	44	-16
-60	44	-16
-58	44	-16
-56	44	-16
-54	44	-16
-52	44	-16
-50	44	-16
-48	44	-16
-46	44	-16
-44	44	-16
-42	44	-16
-40	44	-16
-38	44	-16
-36	44	-16
-34	44	-16
-32	44	-16
-30	44	-16
-28	44	-16
-26	44	-16
-24	44	-16
-22	44	-16
-20	44	-16
-18	44	-16
-16	44	-16
-14	44	-16
-12	44	-16
-10	44	-16
-8	44	-16
-6	44	-16
-4	44	-16
-2	44	-16
0	44	-16
2	44	-16
4	44	-16
6	44	-16
8	44	-16
10	44	-16
12	44	-16
14	44	-16
16	44	-16
18	44	-16
20	44	-16
22	44	-16
24	44	-15.893133762359142
26	44	-14.717976596294799
28	44	-13.662417014539766
30	44	-12.749337880472794
32	44	-12.01421512341013
34	44	-11.532799431094135
36	44	-11.512603681773946
38	44	-11.283040620572967
40	44	-10.538384718989331
42	44	-10.270684796903902
44	44	-9.358406416000596
46	44	-6.707742850780592
48	44	-8.36782655183188
50	44	-8.18130052401054
52	44	-10.377866292808084
54	44	-10.275030062392874
56	44	-10.811278493277383
58	44	-12.605405811659999
60	44	-12.30310596673476
62	44	-12.02154652313633
64	44	-12.230906124328532
66	44	-12.629118873167494
68	44	-13.130009492371702
70	44	-13.69431959942346
72	44	-14.300083956859535
74	44	-14.933474268589853
76	44	-15.585049058283488
78	44	NaN
80	44	NaN
82	44	NaN
84	44	NaN
86	44	NaN
88	44	NaN
90	44	NaN
92	44	NaN
94	44	NaN
96	44	NaN
98	44	NaN
100	44	NaN
102	44	NaN
104	44	NaN
106	44	NaN
108	44	NaN
110	44	NaN
112	44	NaN
114	44	NaN
116	44	NaN
118	44	NaN
120	44	NaN

-120	42	-13.589921494119842
-118	42	-13.173328858700959
-116	42	-12.789457594284384
-114	42	-12.46608338704743
-112	42	-12.249461661582329
-110	42	-12.242896481733474
-108	42	-12.876815306772158
-106	42	-12.512737011292215
-104	42	-11.173295671827399
-102	42	-10.682976511276106
-100	42	-11.150471317943587
-98	42	-10.341934968609678
-96	42	-9.05544109890457
-94	42	-8.008667847028466
-92	42	-6.546204651346758
-90	42	-5.979432044131948
-88	42	-8.494080365812989
-86	42	-10.270684796903902
-84	42	-9.667891478393104
-82	42	-9.885011941183578
-80	42	-10.732787052608314
-78	42	-11.898619713012694
-76	42	-12.639577723325708
-74	42	-13.264364644706859
-72	42	-13.758233962022217
-70	42	-14.137672575251324
-68	42	-14.441329613074883
-66	42	-14.700298500007055
-64	42	-14.931565895152126
-62	42	-15.143084609704665
-60	42	-15.338654656054452
-58	42	-15.52039892969767
-56	42	-15.689737181612907
-54	42	-15.847726324454758
-52	42	-15.995182173133854
-50	42	-16
-48	42	-16
-46	42	-16
-44	42	-16
-42	42	-16
-40	42	-16
-38	42	-16
-36	42	-16
-34	42	-16
-32	42	-16
-30	42	-16
-28	42	-16
-26	42	-16
-24	42	-16
-22	42	-16
-20	42	-16
-18	42	-16
-16	42	-16
-14	42	-16
-12	42	-16
-10	42	-16
-8	42	-16
-6	42	-16
-4	42	-16
-2	42	-16
0	42	-16
2	42	-16
4	42	-16
6	42	-16
8	42	-16
10	42	-15.995182173133854
12	42	-15.847726324454758
14	42	-15.689737181612907
16	42	-15.52039892969767
18	42	-15.338654656054452
20	42	-15.143084609704665
22	42	-14.931565895152126
24	42	-14.700298500007055
26	42	-14.441329613074883
28	42	-14.137672575251324
30	42	-13.758233962022217
32	42	-13.264364644706859
34	42	-12.639577723325708
36	42	-11.898619713012694
38	42	-10.732787052608314
40	42	-9.885011941183578
42	42	-9.667891478393104
44	42	-10.270684796903902
46	42	-8.494080365812989
48	42	-5.979432044131948
50	42	-6.546204651346758
52	42	-8.008667847028466
54	42	-9.05544109890457
56	42	-10.341934968609678
58	42	-11.150471317943587
60	42	-10.682976511276106
62	42	-11.173295671827399
64	42	-12.512737011292215
66	42	-12.876815306772158
68	42	-12.242896481733474
70	42	-12.249461661582329
72	42	-12.46608338704743
74	42	-12.789457594284384
76	42	-13.173328858700959
78	42	-13.589921494119842
80	42	NaN
82	42	NaN
84	42	NaN
86	42	NaN
88	42	NaN
90	42	NaN
92	42	NaN
94	42	NaN
96	42	NaN
98	42	NaN
100	42	NaN
102	42	NaN
104	42	NaN
106	42	NaN
108	42	NaN
110	42	NaN
112	42	NaN
114	42	NaN
116	42	NaN
118	42	NaN
120	42	NaN

-120	40	-12.6979617270097
-118	40	-12.528530418335237
-116	40	-12.513336483259826
-114	40	-12.868539086167873
-112	40	-14.51635312400378
-110	40	-12.011272889091755
-108	40	-11.23024921899404
-106	40	-10.92493853751991
-104	40	-11.321423984034526
-102	40	-11.264523948165166
-100	40	-9.856386042653295
-98	40	-9.480353919283035
-96	40	-9.704127894867556
-94	40	-8.853987743942755
-92	40	-6.51034724812214
-90	40	-3.1226928059528967
-88	40	-6.562542634935112
-86	40	-8.18850063106197
-84	40	-10.538384718989331
-82	40	-9.885011941183578
-80	40	-10.514576030496253
-78	40	-11.295303433069869
-76	40	-12.241950616907802
-74	40	-12.675933828794971
-72	40	-13.034129385713701
-70	40	-13.350347203340705
-68	40	-13.634918890577435
-66	40	-13.893777337477863
-64	40	-14.131020389626114
-62	40	-14.349692342730329
-60	40	-14.552136543598227
-58	40	-14.740189857543157
-56	40	-14.915304633915744
-54	40	-15.078631591736311
-52	40	-15.231078883468806
-50	40	-15.373355483625222
-48	40	-15.50600386253667
-46	40	-15.629425247207317
-44	40	-15.743899796909085
-42	40	-15.849603401309563
-40	40	-15.946622388762512
-38	40	-16
-36	40	-16
-34	40	-16
-32	40	-16
-30	40	-16
-28	40	-16
-26	40	-16
-24	40	-16
-22	40	-16
-20	40	-16
-18	40	-16
-16	40	-16
-14	40	-16
-12	40	-16
-10	40	-16
-8	40	-16
-6	40	-16
-4	40	-16
-2	40	-16
0	40	-15.946622388762512
2	40	-15.849603401309563
4	40	-15.743899796909085
6	40	-15.629425247207317
8	40	-15.50600386253667
10	40	-15.373355483625222
12	40	-15.231078883468806
14	40	-15.078631591736311
16	40	-14.915304633915744
18	40	-14.740189857543157
20	40	-14.552136543598227
22	40	-14.349692342730329
24	40	-14.131020389626114
26	40	-13.893777337477863
28	40	-13.634918890577435
30	40	-13.350347203340705
32	40	-13.034129385713701
34	40	-12.675933828794971
36	40	-12.241950616907802
38	40	-11.295303433069869
40	40	-10.514576030496253
42	40	-9.885011941183578
44	40	-10.538384718989331
46	40	-8.18850063106197
48	40	-6.562542634935112
50	40	-3.1226928059528967
52	40	-6.51034724812214
54	40	-8.853987743942755
56	40	-9.704127894867556
58	40	-9.480353919283035
60	40	-9.856386042653295
62	40	-11.264523948165166
64	40	-11.321423984034526
66	40	-10.92493853751991
68	40	-11.23024921899404
70	40	-12.011272889091755
72	40	-14.51635312400378
74	40	-12.868539086167873
76	40	-12.513336483259826
78	40	-12.528530418335237
80	40	-12.6979617270097
82	40	NaN
84	40	NaN
86	40	NaN
88	40	NaN
90	40	NaN
92	40	NaN
94	40	NaN
96	40	NaN
98	40	NaN
100	40	NaN
102	40	NaN
104	40	NaN
106	40	NaN
108	40	NaN
110	40	NaN
112	40	NaN
114	40	NaN
116	40	NaN
118	40	NaN
120	40	NaN

-120	38	-13.460315153539023
-118	38	-14.215968197616595
-116	38	-12.370056944084261
-114	38	-11.6103001439756
-112	38	-11.193008085295427
-110	38	-11.09450848300457
-108	38	-11.644147792884285
-106	38	-11.645078042859486
-104	38	-10.311599382159471
-102	38	-9.957574757772662
-100	38	-10.480587378137287
-98	38	-10.833065094030182
-96	38	-10.301882637099002
-94	38	-10.352665900406437
-92	38	-8.56865615051452
-90	38	-6.009391547260673
-88	38	-6.495896015129189
-86	38	-8.005299121600853
-84	38	-10.380470828811253
-82	38	-11.283040620572967
-80	38	-10.732787052608314
-78	38	-11.295303433069869
-76	38	-12.047972315591583
-74	38	-13.140077337956221
-72	38	-13.547349490728504
-70	38	-13.884126143742993
-68	38	-14.18439015265926
-66	38	-14.456239138688911
-64	38	-14.704480258152365
-62	38	-14.932617218142589
-60	38	-15.143331552950668
-58	38	-15.338715684792055
-56	38	-15.520418886923657
-54	38	-15.689746847507037
-52	38	-15.847732259764372
-50	38	-15.995186165540579
-48	38	-16
-46	38	-16
-44	38	-16
-42	38	-16
-40	38	-16
-38	38	-16
-36	38	-16
-34	38	-16
-32	38	-16
-30	38	-16
-28	38	-16
-26	38	-16
-24	38	-16
-22	38	-16
-20	38	-16
-18	38	-16
-16	38	-16
-14	38	-16
-12	38	-16
-10	38	-16
-8	38	-16
-6	38	-16
-4	38	-16
-2	38	-16
0	38	-16
2	38	-16
4	38	-16
6	38	-16
8	38	-16
10	38	-16
12	38	-15.995186165540579
14	38	-15.847732259764372
16	38	-15.689746847507037
18	38	-15.520418886923657
20	38	-15.338715684792055
22	38	-15.143331552950668
24	38	-14.932617218142589
26	38	-14.704480258152365
28	38	-14.456239138688911
30	38	-14.18439015265926
32	38	-13.884126143742993
34	38	-13.547349490728504
36	38	-13.140077337956221
38	38	-12.047972315591583
40	38	-11.295303433069869
42	38	-10.732787052608314
44	38	-11.283040620572967
46	38	-10.380470828811253
48	38	-8.005299121600853
50	38	-6.495896015129189
52	38	-6.009391547260673
54	38	-8.56865615051452
56	38	-10.352665900406437
58	38	-10.301882637099002
60	38	-10.833065094030182
62	38	-10.480587378137287
64	38	-9.957574757772662
66	38	-10.311599382159471
68	38	-11.645078042859486
70	38	-11.644147792884285
72	38	-11.09450848300457
74	38	-11.193008085295427
76	38	-11.6103001439756
78	38	-12.370056944084261
80	38	-14.215968197616595
82	38	-13.460315153539023
84	38	NaN
86	38	NaN
88	38	NaN
90	38	NaN
92	38	NaN
94	38	NaN
96	38	NaN
98	38	NaN
100	38	NaN
102	38	NaN
104	38	NaN
106	38	NaN
108	38	NaN
110	38	NaN
112	38	NaN
114	38	NaN
116	38	NaN
118	38	NaN
120	38	NaN

-120	36	-11.865979287694431
-118	36	-11.479228200948732
-116	36	-11.31592811444103
-114	36	-11.487971993372243
-112	36	-13.00033654998482
-110	36	-11.314128297296977
-108	36	-10.459415292141214
-106	36	-10.227918165805502
-104	36	-10.753850719760763
-102	36	-11.002605961746161
-100	36	-9.884641814275513
-98	36	-10.068260810364086
-96	36	-11.819099631300068
-94	36	-10.379543434393753
-92	36	-11.6718069337847
-90	36	-6.757147880259904
-88	36	-8.372593284704347
-86	36	-8.782977284364575
-84	36	-9.006689880198563
-82	36	-10.17308450820881
-80	36	-11.512603681773946
-78	36	-11.898619713012694
-76	36	-12.241950616907802
-74	36	-13.140077337956221
-72	36	-16
-70	36	-16
-68	36	-16
-66	36	-16
-64	36	-16
-62	36	-16
-60	36	-16
-58	36	-16
-56	36	-16
-54	36	-16
-52	36	-16
-50	36	-16
-48	36	-16
-46	36	-16
-44	36	-16
-42	36	-16
-40	36	-16
-38	36	-16
-36	36	-16
-34	36	-16
-32	36	-16
-30	36	-16
-28	36	-16
-26	36	-16
-24	36	-16
-22	36	-16
-20	36	-16
-18	36	-16
-16	36	-16
-14	36	-16
-12	36	-16
-10	36	-16
-8	36	-16
-6	36	-16
-4	36	-16
-2	36	-16
0	36	-16
2	36	-16
4	36	-16
6	36	-16
8	36	-16
10	36	-16
12	36	-16
14	36	-16
16	36	-16
18	36	-16
20	36	-16
22	36	-16
24	36	-16
26	36	-16
28	36	-16
30	36	-16
32	36	-16
34	36	-16
36	36	-16
38	36	-13.140077337956221
40	36	-12.241950616907802
42	36	-11.898619713012694
44	36	-11.512603681773946
46	36	-10.17308450820881
48	36	-9.006689880198563
50	36	-8.782977284364575
52	36	-8.372593284704347
54	36	-6.757147880259904
56	36	-11.6718069337847
58	36	-10.379543434393753
60	36	-11.819099631300068
62	36	-10.068260810364086
64	36	-9.884641814275513
66	36	-11.002605961746161
68	36	-10.753850719760763
70	36	-10.227918165805502
72	36	-10.459415292141214
74	36	-11.314128297296977
76	36	-13.00033654998482
78	36	-11.487971993372243
80	36	-11.31592811444103
82	36	-11.479228200948732
84	36	-11.865979287694431
86	36	NaN
88	36	NaN
90	36	NaN
92	36	NaN
94	36	NaN
96	36	NaN
98	36	NaN
100	36	NaN
102	36	NaN
104	36	NaN
106	36	NaN
108	36	NaN
110	36	NaN
112	36	NaN
114	36	NaN
116	36	NaN
118	36	NaN
120	36	NaN

-120	34	-11.715561367989118
-118	34	-12.58535003993416
-116	34	-12.122619815911802
-114	34	-10.980905812298081
-112	34	-10.524829508738751
-110	34	-10.499308265001748
-108	34	-11.307152827475756
-106	34	-10.940350846964112
-104	34	-9.982566982123242
-102	34	-9.957730664881904
-100	34	-11.174020396396568
-98	34	-11.119759188472026
-96	34	-12.172990592050946
-94	34	-10.970012486619854
-92	34	-9.226639074595177
-90	34	-7.249253705189595
-88	34	-9.443334455521047
-86	34	-9.487613417726898
-84	34	-9.544570310953558
-82	34	-10.5621662576531
-80	34	-10.77819994250903
-78	34	-11.532799431094135
-76	34	-12.639577723325708
-74	34	-12.675933828794971
-72	34	-13.547349490728504
-70	34	-16
-68	34	-16
-66	34	-16
-64	34	-16
-62	34	-16
-60	34	-16
-58	34	-16
-56	34	-16
-54	34	-16
-52	34	-16
-50	34	-16
-48	34	-16
-46	34	-16
-44	34	-16
-42	34	-16
-40	34	-16
-38	34	-16
-36	34	-16
-34	34	-16
-32	34	-16
-30	34	-16
-28	34	-16
-26	34	-16
-24	34	-16
-22	34	-16
-20	34	-16
-18	34	-16
-16	34	-16
-14	34	-16
-12	34	-16
-10	34	-16
-8	34	-16
-6	34	-16
-4	34	-16
-2	34	-16
0	34	-16
2	34	-16
4	34	-16
6	34	-16
8	34	-16
10	34	-16
12	34	-16
14	34	-16
16	34	-16
18	34	-16
20	34	-16
22	34	-16
24	34	-16
26	34	-16
28	34	-16
30	34	-16
32	34	-16
34	34	-16
36	34	-16
38	34	-13.547349490728504
40	34	-12.675933828794971
42	34	-12.639577723325708
44	34	-11.532799431094135
46	34	-10.77819994250903
48	34	-10.5621662576531
50	34	-9.544570310953558
52	34	-9.487613417726898
54	34	-9.443334455521047
56	34	-7.249253705189595
58	34	-9.226639074595177
60	34	-10.970012486619854
62	34	-12.172990592050946
64	34	-11.119759188472026
66	34	-11.174020396396568
68	34	-9.957730664881904
70	34	-9.982566982123242
72	34	-10.940350846964112
74	34	-11.307152827475756
76	34	-10.499308265001748
78	34	-10.524829508738751
80	34	-10.980905812298081
82	34	-12.122619815911802
84	34	-12.58535003993416
86	34	-11.715561367989118
88	34	NaN
90	34	NaN
92	34	NaN
94	34	NaN
96	34	NaN
98	34	NaN
100	34	NaN
102	34	NaN
104	34	NaN
106	34	NaN
108	34	NaN
110	34	NaN
112	34	NaN
114	34	NaN
116	34	NaN
118	34	NaN
120	34	NaN

-120	32	-11.313945015859579
-118	32	-10.838579006024268
-116	32	-10.695619901286484
-114	32	-10.992286772591685
-112	32	-16
-110	32	-10.62556999908926
-108	32	-10.038993561454749
-106	32	-10.076112815147075
-104	32	-11.209334234655374
-102	32	-10.708727761858272
-100	32	-10.44437388706116
-98	32	-14.464794625544151
-96	32	-11.489639754231238
-94	32	-10.574725675238549
-92	32	-9.532421652354632
-90	32	-7.9114815256712605
-88	32	-7.972778373535158
-86	32	-11.620294792492308
-84	32	-10.553781791380242
-82	32	-9.35483318386351
-80	32	-10.60915725602855
-78	32	-15.02485964688448
-76	32	-12.01421512341013
-74	32	-13.264364644706859
-72	32	-13.034129385713701
-70	32	-13.884126143742993
-68	32	-16
-66	32	-16
-64	32	-16
-62	32	-16
-60	32	-16
-58	32	-16
-56	32	-16
-54	32	-16
-52	32	-16
-50	32	-16
-48	32	-16
-46	32	-16
-44	32	-16
-42	32	-16
-40	32	-16
-38	32	-16
-36	32	-16
-34	32	-16
-32	32	-16
-30	32	-16
-28	32	-16
-26	32	-16
-24	32	-16
-22	32	-16
-20	32	-16
-18	32	-16
-16	32	-16
-14	32	-16
-12	32	-16
-10	32	-16
-8	32	-16
-6	32	-16
-4	32	-16
-2	32	-16
0	32	-16
2	32	-16
4	32	-16
6	32	-16
8	32	-16
10	32	-16
12	32	-16
14	32	-16
16	32	-16
18	32	-16
20	32	-16
22	32	-16
24	32	-16
26	32	-16
28	32	-16
30	32	-16
32	32	-16
34	32	-16
36	32	-16
38	32	-13.884126143742993
40	32	-13.034129385713701
42	32	-13.264364644706859
44	32	-12.01421512341013
46	32	-15.02485964688448
48	32	-10.60915725602855
50	32	-9.35483318386351
52	32	-10.553781791380242
54	32	-11.620294792492308
56	32	-7.972778373535158
58	32	-7.9114815256712605
60	32	-9.532421652354632
62	32	-10.574725675238549
64	32	-11.489639754231238
66	32	-14.464794625544151
68	32	-10.44437388706116
70	32	-10.708727761858272
72	32	-11.209334234655374
74	32	-10.076112815147075
76	32	-10.038993561454749
78	32	-10.62556999908926
80	32	-16
82	32	-10.992286772591685
84	32	-10.695619901286484
86	32	-10.838579006024268
88	32	-11.313945015859579
90	32	NaN
92	32	NaN
94	32	NaN
96	32	NaN
98	32	NaN
100	32	NaN
102	32	NaN
104	32	NaN
106	32	NaN
108	32	NaN
110	32	NaN
112	32	NaN
114	32	NaN
116	32	NaN
118	32	NaN
120	32	NaN

-120	30	-11.185766216178687
-118	30	-12.658328171740008
-116	30	-11.211482306130724
-114	30	-10.383788468950534
-112	30	-10.131592473043932
-110	30	-10.381187842198827
-108	30	-12.536763893690848
-106	30	-10.476075889223422
-104	30	-10.141472308186735
-102	30	-10.974385008173048
-100	30	-11.06598687390611
-98	30	-10.892243343969806
-96	30	-12.649305537066772
-94	30	-11.015001263552344
-92	30	-9.228503445872846
-90	30	-8.789083692130331
-88	30	-7.609861385702037
-86	30	-10.408208334935406
-84	30	-12.271697489723085
-82	30	-12.737152674556897
-80	30	-10.120405232835026
-78	30	-10.605579564392677
-76	30	-11.772793461534551
-74	30	-12.749337880472794
-72	30	-13.758233962022217
-70	30	-13.350347203340705
-68	30	-14.18439015265926
-66	30	-16
-64	30	-16
-62	30	-16
-60	30	-16
-58	30	-16
-56	30	-16
-54	30	-16
-52	30	-16
-50	30	-16
-48	30	-16
-46	30	-16
-44	30	-16
-42	30	-16
-40	30	-16
-38	30	-16
-36	30	-16
-34	30	-16
-32	30	-16
-30	30	-16
-28	30	-16
-26	30	-16
-24	30	-16
-22	30	-16
-20	30	-16
-18	30	-16
-16	30	-16
-14	30	-16
-12	30	-16
-10	30	-16
-8	30	-16
-6	30	-16
-4	30	-16
-2	30	-16
0	30	-16
2	30	-16
4	30	-16
6	30	-16
8	30	-16
10	30	-16
12	30	-16
14	30	-16
16	30	-16
18	30	-16
20	30	-16
22	30	-16
24	30	-16
26	30	-16
28	30	-16
30	30	-16
32	30	-16
34	30	-16
36	30	-16
38	30	-14.18439015265926
40	30	-13.350347203340705
42	30	-13.758233962022217
44	30	-12.749337880472794
46	30	-11.772793461534551
48	30	-10.605579564392677
50	30	-10.120405232835026
52	30	-12.737152674556897
54	30	-12.271697489723085
56	30	-10.408208334935406
58	30	-7.609861385702037
60	30	-8.789083692130331
62	30	-9.228503445872846
64	30	-11.015001263552344
66	30	-12.649305537066772
68	30	-10.892243343969806
70	30	-11.06598687390611
72	30	-10.974385008173048
74	30	-10.141472308186735
76	30	-10.476075889223422
78	30	-12.536763893690848
80	30	-10.381187842198827
82	30	-10.131592473043932
84	30	-10.383788468950534
86	30	-11.211482306130724
88	30	-12.658328171740008
90	30	-11.185766216178687
92	30	NaN
94	30	NaN
96	30	NaN
98	30	NaN
100	30	NaN
102	30	NaN
104	30	NaN
106	30	NaN
108	30	NaN
110	30	NaN
112	30	NaN
114	30	NaN
116	30	NaN
118	30	NaN
120	30	NaN

-120	28	-10.629941262907261
-118	28	-10.337878048987069
-116	28	-10.409448406643989
-114	28	-11.162667614378368
-112	28	-11.34190803596948
-110	28	-10.245135826605773
-108	28	-10.122922932811308
-106	28	-10.927242114463766
-104	28	-10.990990219129493
-102	28	-10.297358934929372
-100	28	-10.920387927613199
-98	28	-12.07240990914734
-96	28	-10.789494542516056
-94	28	-9.54742932411445
-92	28	-9.082829057241899
-90	28	-8.566711495987592
-88	28	-7.251366369370639
-86	28	-10.381797663207342
-84	28	-11.488428717649033
-82	28	-10.034910114903683
-80	28	-9.77173409428349
-78	28	-11.346127756037694
-76	28	-11.86651267247621
-74	28	-11.835765065794657
-72	28	-13.662417014539766
-70	28	-14.137672575251324
-68	28	-13.634918890577435
-66	28	-14.456239138688911
-64	28	-16
-62	28	-16
-60	28	-16
-58	28	-16
-56	28	-16
-54	28	-16
-52	28	-16
-50	28	-16
-48	28	-16
-46	28	-16
-44	28	-16
-42	28	-16
-40	28	-16
-38	28	-16
-36	28	-16
-34	28	-16
-32	28	-16
-30	28	-16
-28	28	-16
-26	28	-16
-24	28	-16
-22	28	-16
-20	28	-16
-18	28	-16
-16	28	-16
-14	28	-16
-12	28	-16
-10	28	-16
-8	28	-16
-6	28	-16
-4	28	-16
-2	28	-16
0	28	-16
2	28	-16
4	28	-16
6	28	-16
8	28	-16
10	28	-16
12	28	-16
14	28	-16
16	28	-16
18	28	-16
20	28	-16
22	28	-16
24	28	-16
26	28	-16
28	28	-16
30	28	-16
32	28	-16
34	28	-16
36	28	-16
38	28	-14.456239138688911
40	28	-13.634918890577435
42	28	-14.137672575251324
44	28	-13.662417014539766
46	28	-11.835765065794657
48	28	-11.86651267247621
50	28	-11.346127756037694
52	28	-9.77173409428349
54	28	-10.034910114903683
56	28	-11.488428717649033
58	28	-10.381797663207342
60	28	-7.251366369370639
62	28	-8.566711495987592
64	28	-9.082829057241899
66	28	-9.54742932411445
68	28	-10.789494542516056
70	28	-12.07240990914734
72	28	-10.920387927613199
74	28	-10.297358934929372
76	28	-10.990990219129493
78	28	-10.927242114463766
80	28	-10.122922932811308
82	28	-10.245135826605773
84	28	-11.34190803596948
86	28	-11.162667614378368
88	28	-10.409448406643989
90	28	-10.337878048987069
92	28	-10.629941262907261
94	28	NaN
96	28	NaN
98	28	NaN
100	28	NaN
102	28	NaN
104	28	NaN
106	28	NaN
108	28	NaN
110	28	NaN
112	28	NaN
114	28	NaN
116	28	NaN
118	28	NaN
120	28	NaN

-120	26	-11.286508730681193
-118	26	-11.92320079149731
-116	26	-10.512516174695758
-114	26	-10.154453453895577
-112	26	-10.339011192384492
-110	26	-11.919976944068761
-108	26	-10.597410321581561
-106	26	-10.120390644509277
-104	26	-10.556387833741736
-102	26	-12.323296755061962
-100	26	-10.640721228811683
-98	26	-10.31288201990384
-96	26	-9.711116565206899
-94	26	-9.660462100983903
-92	26	-9.395786530001413
-90	26	-8.196266736731236
-88	26	-6.96128733950322
-86	26	-10.281218014056925
-84	26	-12.550556487544974
-82	26	-12.265755909691443
-80	26	-10.772507239093306
-78	26	-10.04191859010635
-76	26	-10.551616568241688
-74	26	-12.156578157478245
-72	26	-12.335686688940983
-70	26	-14.717976596294799
-68	26	-14.441329613074883
-66	26	-13.893777337477863
-64	26	-14.704480258152365
-62	26	-16
-60	26	-16
-58	26	-16
-56	26	-16
-54	26	-16
-52	26	-16
-50	26	-16
-48	26	-16
-46	26	-16
-44	26	-16
-42	26	-16
-40	26	-16
-38	26	-16
-36	26	-16
-34	26	-16
-32	26	-16
-30	26	-16
-28	26	-16
-26	26	-16
-24	26	-16
-22	26	-16
-20	26	-16
-18	26	-16
-16	26	-16
-14	26	-16
-12	26	-16
-10	26	-16
-8	26	-16
-6	26	-16
-4	26	-16
-2	26	-16
0	26	-16
2	26	-16
4	26	-16
6	26	-16
8	26	-16
10	26	-16
12	26	-16
14	26	-16
16	26	-16
18	26	-16
20	26	-16
22	26	-16
24	26	-16
26	26	-16
28	26	-16
30	26	-16
32	26	-16
34	26	-16
36	26	-16
38	26	-14.704480258152365
40	26	-13.893777337477863
42	26	-14.441329613074883
44	26	-14.717976596294799
46	26	-12.335686688940983
48	26	-12.156578157478245
50	26	-10.551616568241688
52	26	-10.04191859010635
54	26	-10.772507239093306
56	26	-12.265755909691443
58	26	-12.550556487544974
60	26	-10.281218014056925
62	26	-6.96128733950322
64	26	-8.196266736731236
66	26	-9.395786530001413
68	26	-9.660462100983903
70	26	-9.711116565206899
72	26	-10.31288201990384
74	26	-10.640721228811683
76	26	-12.323296755061962
78	26	-10.556387833741736
80	26	-10.120390644509277
82	26	-10.597410321581561
84	26	-11.919976944068761
86	26	-10.339011192384492
88	26	-10.154453453895577
90	26	-10.512516174695758
92	26	-11.92320079149731
94	26	-11.286508730681193
96	26	NaN
98	26	NaN
100	26	NaN
102	26	NaN
104	26	NaN
106	26	NaN
108	26	NaN
110	26	NaN
112	26	NaN
114	26	NaN
116	26	NaN
118	26	NaN
120	26	NaN

-120	24	-10.28708088682455
-118	24	-10.369932527209516
-116	24	-11.164859054264877
-114	24	-11.283321366322541
-112	24	-10.232477187615775
-110	24	-10.10427898858685
-108	24	-10.757145272685086
-106	24	-11.418865588959552
-104	24	-10.329058721230131
-102	24	-10.313669738633266
-100	24	-10.416141874578363
-98	24	-10.182479596252007
-96	24	-10.867340234700174
-94	24	-9.546715753278539
-92	24	-8.838741943270069
-90	24	-14.122004863204111
-88	24	-7.265355946850921
-86	24	-9.7277634442655
-84	24	-9.82099573392657
-82	24	-12.321226568610816
-80	24	-10.089873473183008
-78	24	-10.127532520097416
-76	24	-12.860586162670277
-74	24	-11.17929341716495
-72	24	-11.712445185532712
-70	24	-13.081466421209376
-68	24	-15.893133762359142
-66	24	-14.700298500007055
-64	24	-14.131020389626114
-62	24	-14.932617218142589
-60	24	-16
-58	24	-16
-56	24	-16
-54	24	-16
-52	24	-16
-50	24	-16
-48	24	-16
-46	24	-16
-44	24	-16
-42	24	-16
-40	24	-16
-38	24	-16
-36	24	-16
-34	24	-16
-32	24	-16
-30	24	-16
-28	24	-16
-26	24	-16
-24	24	-16
-22	24	-16
-20	24	-16
-18	24	-16
-16	24	-16
-14	24	-16
-12	24	-16
-10	24	-16
-8	24	-16
-6	24	-16
-4	24	-16
-2	24	-16
0	24	-16
2	24	-16
4	24	-16
6	24	-16
8	24	-16
10	24	-16
12	24	-16
14	24	-16
16	24	-16
18	24	-16
20	24	-16
22	24	-16
24	24	-16
26	24	-16
28	24	-16
30	24	-16
32	24	-16
34	24	-16
36	24	-16
38	24	-14.932617218142589
40	24	-14.131020389626114
42	24	-14.700298500007055
44	24	-15.893133762359142
46	24	-13.081466421209376
48	24	-11.712445185532712
50	24	-11.17929341716495
52	24	-12.860586162670277
54	24	-10.127532520097416
56	24	-10.089873473183008
58	24	-12.321226568610816
60	24	-9.82099573392657
62	24	-9.7277634442655
64	24	-7.265355946850921
66	24	-14.122004863204111
68	24	-8.838741943270069
70	24	-9.546715753278539
72	24	-10.867340234700174
74	24	-10.182479596252007
76	24	-10.416141874578363
78	24	-10.313669738633266
80	24	-10.329058721230131
82	24	-11.418865588959552
84	24	-10.757145272685086
86	24	-10.10427898858685
88	24	-10.232477187615775
90	24	-11.283321366322541
92	24	-11.164859054264877
94	24	-10.369932527209516
96	24	-10.28708088682455
98	24	NaN
100	24	NaN
102	24	NaN
104	24	NaN
106	24	NaN
108	24	NaN
110	24	NaN
112	24	NaN
114	24	NaN
116	24	NaN
118	24	NaN
120	24	NaN

-120	22	-11.396078702872988
-118	22	-10.37059500527711
-116	22	-10.120527378662858
-114	22	-10.392307536218508
-112	22	-12.333499646301265
-110	22	-10.583746800740002
-108	22	-10.111982431057523
-106	22	-10.300005966717613
-104	22	-10.984964135454879
-102	22	-11.422747938627877
-100	22	-11.275014934329516
-98	22	-11.526866044740787
-96	22	-9.68001201900384
-94	22	-9.423559028783616
-92	22	-12.02521249673802
-90	22	-8.85198364157454
-88	22	-8.57828984152538
-86	22	-7.6745674829065464
-84	22	-10.29137963263069
-82	22	-15.873987084924183
-80	22	-11.793768596404366
-78	22	-10.336071321378913
-76	22	-9.963911662128787
-74	22	-10.543783761617862
-72	22	-14.29495068346257
-70	22	-11.9754971213008
-68	22	-14.009993548712924
-66	22	-16
-64	22	-14.931565895152126
-62	22	-14.349692342730329
-60	22	-15.143331552950668
-58	22	-16
-56	22	-16
-54	22	-16
-52	22	-16
-50	22	-16
-48	22	-16
-46	22	-16
-44	22	-16
-42	22	-16
-40	22	-16
-38	22	-16
-36	22	-16
-34	22	-16
-32	22	-16
-30	22	-16
-28	22	-16
-26	22	-16
-24	22	-16
-22	22	-16
-20	22	-16
-18	22	-16
-16	22	-16
-14	22	-16
-12	22	-16
-10	22	-16
-8	22	-16
-6	22	-16
-4	22	-16
-2	22	-16
0	22	-16
2	22	-16
4	22	-16
6	22	-16
8	22	-16
10	22	-16
12	22	-16
14	22	-16
16	22	-16
18	22	-16
20	22	-16
22	22	-16
24	22	-16
26	22	-16
28	22	-16
30	22	-16
32	22	-16
34	22	-16
36	22	-16
38	22	-15.143331552950668
40	22	-14.349692342730329
42	22	-14.931565895152126
44	22	-16
46	22	-14.009993548712924
48	22	-11.9754971213008
50	22	-14.29495068346257
52	22	-10.543783761617862
54	22	-9.963911662128787
56	22	-10.336071321378913
58	22	-11.793768596404366
60	22	-15.873987084924183
62	22	-10.29137963263069
64	22	-7.6745674829065464
66	22	-8.57828984152538
68	22	-8.85198364157454
70	22	-12.02521249673802
72	22	-9.423559028783616
74	22	-9.68001201900384
76	22	-11.526866044740787
78	22	-11.275014934329516
80	22	-11.422747938627877
82	22	-10.984964135454879
84	22	-10.300005966717613
86	22	-10.111982431057523
88	22	-10.583746800740002
90	22	-12.333499646301265
92	22	-10.392307536218508
94	22	-10.120527378662858
96	22	-10.37059500527711
98	22	-11.396078702872988
100	22	NaN
102	22	NaN
104	22	NaN
106	22	NaN
108	22	NaN
110	22	NaN
112	22	NaN
114	22	NaN
116	22	NaN
118	22	NaN
120	22	NaN

-120	20	-10.50218759297439
-118	20	-11.995329274715012
-116	20	-10.796668286457683
-114	20	-10.12681414784576
-112	20	-10.087641034965607
-110	20	-10.606632594532979
-108	20	-12.846366978786607
-106	20	-11.84550724848419
-104	20	-13.438346238724014
-102	20	-15.538406859070994
-100	20	-10.726769986905593
-98	20	-9.879182835894323
-96	20	-10.011287139017595
-94	20	-12.410649664383127
-92	20	-9.578781060477885
-90	20	-9.102793091043834
-88	20	-8.85952697717861
-86	20	-7.205393535641076
-84	20	-9.479810854406532
-82	20	-10.028328808175774
-80	20	-14.878157768920504
-78	20	-10.198699118123988
-76	20	-10.508897807738137
-74	20	-11.729073121946739
-72	20	-10.792707874966462
-70	20	-11.85438486608104
-68	20	-12.521813459726452
-66	20	-15.091075836114548
-64	20	-16
-62	20	-15.143084609704665
-60	20	-14.552136543598227
-58	20	-15.338715684792055
-56	20	-16
-54	20	-16
-52	20	-16
-50	20	-16
-48	20	-16
-46	20	-16
-44	20	-16
-42	20	-16
-40	20	-16
-38	20	-16
-36	20	-16
-34	20	-16
-32	20	-16
-30	20	-16
-28	20	-16
-26	20	-16
-24	20	-16
-22	20	-16
-20	20	-16
-18	20	-16
-16	20	-16
-14	20	-16
-12	20	-16
-10	20	-16
-8	20	-16
-6	20	-16
-4	20	-16
-2	20	-16
0	20	-16
2	20	-16
4	20	-16
6	20	-16
8	20	-16
10	20	-16
12	20	-16
14	20	-16
16	20	-16
18	20	-16
20	20	-16
22	20	-16
24	20	-16
26	20	-16
28	20	-16
30	20	-16
32	20	-16
34	20	-16
36	20	-16
38	20	-15.338715684792055
40	20	-14.552136543598227
42	20	-15.143084609704665
44	20	-16
46	20	-15.091075836114548
48	20	-12.521813459726452
50	20	-11.85438486608104
52	20	-10.792707874966462
54	20	-11.729073121946739
56	20	-10.508897807738137
58	20	-10.198699118123988
60	20	-14.878157768920504
62	20	-10.028328808175774
64	20	-9.479810854406532
66	20	-7.205393535641076
68	20	-8.85952697717861
70	20	-9.102793091043834
72	20	-9.578781060477885
74	20	-12.410649664383127
76	20	-10.011287139017595
78	20	-9.879182835894323
80	20	-10.726769986905593
82	20	-15.538406859070994
84	20	-13.438346238724014
86	20	-11.84550724848419
88	20	-12.846366978786607
90	20	-10.606632594532979
92	20	-10.087641034965607
94	20	-10.12681414784576
96	20	-10.796668286457683
98	20	-11.995329274715012
100	20	-10.50218759297439
102	20	NaN
104	20	NaN
106	20	NaN
108	20	NaN
110	20	NaN
112	20	NaN
114	20	NaN
116	20	NaN
118	20	NaN
120	20	NaN

-120	18	-10.127914254853211
-118	18	-10.0876804178777
-116	18	-10.502597211749215
-114	18	-12.409625438936892
-112	18	-11.09065388364966
-110	18	-10.879841284070014
-108	18	-11.804205544114208
-106	18	-12.854078427647403
-104	18	-11.975688709136383
-102	18	-10.391729762205044
-100	18	-10.072183194381951
-98	18	-10.816056345916099
-96	18	-10.779993860663984
-94	18	-9.743668472601357
-92	18	-9.455365739145373
-90	18	-10.497336302811329
-88	18	-8.371635870777354
-86	18	-7.190392241514023
-84	18	-9.226868888774849
-82	18	-10.808432233659332
-80	18	-12.341547631425545
-78	18	-11.401653081779443
-76	18	-10.125135313521675
-74	18	-9.927655551718948
-72	18	-10.702495818530476
-70	18	-12.128933465163085
-68	18	-11.871006312741674
-66	18	-13.216186435932494
-64	18	-16
-62	18	-16
-60	18	-15.338654656054452
-58	18	-14.740189857543157
-56	18	-15.520418886923657
-54	18	-16
-52	18	-16
-50	18	-16
-48	18	-16
-46	18	-16
-44	18	-16
-42	18	-16
-40	18	-16
-38	18	-16
-36	18	-16
-34	18	-16
-32	18	-16
-30	18	-16
-28	18	-16
-26	18	-16
-24	18	-16
-22	18	-16
-20	18	-16
-18	18	-16
-16	18	-16
-14	18	-16
-12	18	-16
-10	18	-16
-8	18	-16
-6	18	-16
-4	18	-16
-2	18	-16
0	18	-16
2	18	-16
4	18	-16
6	18	-16
8	18	-16
10	18	-16
12	18	-16
14	18	-16
16	18	-16
18	18	-16
20	18	-16
22	18	-16
24	18	-16
26	18	-16
28	18	-16
30	18	-16
32	18	-16
34	18	-16
36	18	-16
38	18	-15.520418886923657
40	18	-14.740189857543157
42	18	-15.338654656054452
44	18	-16
46	18	-16
48	18	-13.216186435932494
50	18	-11.871006312741674
52	18	-12.128933465163085
54	18	-10.702495818530476
56	18	-9.927655551718948
58	18	-10.125135313521675
60	18	-11.401653081779443
62	18	-12.341547631425545
64	18	-10.808432233659332
66	18	-9.226868888774849
68	18	-7.190392241514023
70	18	-8.371635870777354
72	18	-10.497336302811329
74	18	-9.455365739145373
76	18	-9.743668472601357
78	18	-10.779993860663984
80	18	-10.816056345916099
82	18	-10.072183194381951
84	18	-10.391729762205044
86	18	-11.975688709136383
88	18	-12.854078427647403
90	18	-11.804205544114208
92	18	-10.879841284070014
94	18	-11.09065388364966
96	18	-12.409625438936892
98	18	-10.502597211749215
100	18	-10.0876804178777
102	18	-10.127914254853211
104	18	NaN
106	18	NaN
108	18	NaN
110	18	NaN
112	18	NaN
114	18	NaN
116	18	NaN
118	18	NaN
120	18	NaN

-120	16	-13.052702778101365
-118	16	-10.770618147316455
-116	16	-10.491187258347722
-114	16	-10.855083467811058
-112	16	-12.82154404517865
-110	16	-11.84479968901635
-108	16	-13.625247625649235
-106	16	-10.674862988372334
-104	16	-10.211526708017528
-102	16	-10.699181345346506
-100	16	-11.222358700729655
-98	16	-10.01069099126542
-96	16	-9.76774247993312
-94	16	-10.100115260070975
-92	16	-10.00040383045065
-90	16	-8.77209056563996
-88	16	-10.045300180055214
-86	16	-7.743689250043965
-84	16	-8.035514246331635
-82	16	-9.884239477716113
-80	16	-10.26256914956681
-78	16	-12.65221574884422
-76	16	-10.33885331323529
-74	16	-11.04136674084473
-72	16	-10.947251423200832
-70	16	-10.65402001437821
-68	16	-12.38956107128332
-66	16	-12.290239636507351
-64	16	-13.941791094398807
-62	16	-16
-60	16	-16
-58	16	-15.52039892969767
-56	16	-14.915304633915744
-54	16	-15.689746847507037
-52	16	-16
-50	16	-16
-48	16	-16
-46	16	-16
-44	16	-16
-42	16	-16
-40	16	-16
-38	16	-16
-36	16	-16
-34	16	-16
-32	16	-16
-30	16	-16
-28	16	-16
-26	16	-16
-24	16	-16
-22	16	-16
-20	16	-16
-18	16	-16
-16	16	-16
-14	16	-16
-12	16	-16
-10	16	-16
-8	16	-16
-6	16	-16
-4	16	-16
-2	16	-16
0	16	-16
2	16	-16
4	16	-16
6	16	-16
8	16	-16
10	16	-16
12	16	-16
14	16	-16
16	16	-16
18	16	-16
20	16	-16
22	16	-16
24	16	-16
26	16	-16
28	16	-16
30	16	-16
32	16	-16
34	16	-16
36	16	-16
38	16	-15.689746847507037
40	16	-14.915304633915744
42	16	-15.52039892969767
44	16	-16
46	16	-16
48	16	-13.941791094398807
50	16	-12.290239636507351
52	16	-12.38956107128332
54	16	-10.65402001437821
56	16	-10.947251423200832
58	16	-11.04136674084473
60	16	-10.33885331323529
62	16	-12.65221574884422
64	16	-10.26256914956681
66	16	-9.884239477716113
68	16	-8.035514246331635
70	16	-7.743689250043965
72	16	-10.045300180055214
74	16	-8.77209056563996
76	16	-10.00040383045065
78	16	-10.100115260070975
80	16	-9.76774247993312
82	16	-10.01069099126542
84	16	-11.222358700729655
86	16	-10.699181345346506
88	16	-10.211526708017528
90	16	-10.674862988372334
92	16	-13.625247625649235
94	16	-11.84479968901635
96	16	-12.82154404517865
98	16	-10.855083467811058
100	16	-10.491187258347722
102	16	-10.770618147316455
104	16	-13.052702778101365
106	16	NaN
108	16	NaN
110	16	NaN
112	16	NaN
114	16	NaN
116	16	NaN
118	16	NaN
120	16	NaN

-120	14	-10.722184586677246
-118	14	-12.191089005800707
-116	14	-11.612692284320882
-114	14	-11.487154992781287
-112	14	-12.443686262988955
-110	14	-10.652262101016353
-108	14	-10.389271874422787
-106	14	-11.234295802509768
-104	14	-10.761351736976726
-102	14	-9.944305129912674
-100	14	-9.93046927933164
-98	14	-10.568334788376884
-96	14	-11.06838725526241
-94	14	-9.476912157351842
-92	14	-9.23890936845147
-90	14	-9.879680635060248
-88	14	-8.39906375031858
-86	14	-8.639468740289052
-84	14	-7.317621806861997
-82	14	-10.564990610076851
-80	14	-10.683087898749148
-78	14	-11.940622997084374
-76	14	-11.144100829368991
-74	14	-10.016860078635258
-72	14	-9.946826038943023
-70	14	-10.9823709138492
-68	14	-11.544083722999698
-66	14	-11.99490297281089
-64	14	-12.905482150703609
-62	14	-14.566098036873328
-60	14	-16
-58	14	-16
-56	14	-15.689737181612907
-54	14	-15.078631591736311
-52	14	-15.847732259764372
-50	14	-16
-48	14	-16
-46	14	-16
-44	14	-16
-42	14	-16
-40	14	-16
-38	14	-16
-36	14	-16
-34	14	-16
-32	14	-16
-30	14	-16
-28	14	-16
-26	14	-16
-24	14	-16
-22	14	-16
-20	14	-16
-18	14	-16
-16	14	-16
-14	14	-16
-12	14	-16
-10	14	-16
-8	14	-16
-6	14	-16
-4	14	-16
-2	14	-16
0	14	-16
2	14	-16
4	14	-16
6	14	-16
8	14	-16
10	14	-16
12	14	-16
14	14	-16
16	14	-16
18	14	-16
20	14	-16
22	14	-16
24	14	-16
26	14	-16
28	14	-16
30	14	-16
32	14	-16
34	14	-16
36	14	-16
38	14	-15.847732259764372
40	14	-15.078631591736311
42	14	-15.689737181612907
44	14	-16
46	14	-16
48	14	-14.566098036873328
50	14	-12.905482150703609
52	14	-11.99490297281089
54	14	-11.544083722999698
56	14	-10.9823709138492
58	14	-9.946826038943023
60	14	-10.016860078635258
62	14	-11.144100829368991
64	14	-11.940622997084374
66	14	-10.683087898749148
68	14	-10.564990610076851
70	14	-7.317621806861997
72	14	-8.639468740289052
74	14	-8.39906375031858
76	14	-9.879680635060248
78	14	-9.23890936845147
80	14	-9.476912157351842
82	14	-11.06838725526241
84	14	-10.568334788376884
86	14	-9.93046927933164
88	14	-9.944305129912674
90	14	-10.761351736976726
92	14	-11.234295802509768
94	14	-10.389271874422787
96	14	-10.652262101016353
98	14	-12.443686262988955
100	14	-11.487154992781287
102	14	-11.612692284320882
104	14	-12.191089005800707
106	14	-10.722184586677246
108	14	NaN
110	14	NaN
112	14	NaN
114	14	NaN
116	14	NaN
118	14	NaN
120	14	NaN

-120	12	-11.078194889436825
-118	12	-12.306246161788758
-116	12	-11.292404527597384
-114	12	-10.654504216962717
-112	12	-10.945714764097529
-110	12	-11.90709498336799
-108	12	-10.224459165672865
-106	12	-9.905130289317539
-104	12	-10.245781029948187
-102	12	-13.515833838609462
-100	12	-10.322570028782174
-98	12	-9.7865282365965
-96	12	-9.703499863045105
-94	12	-11.08562252257634
-92	12	-9.257411374383262
-90	12	-8.927069505828696
-88	12	-9.224650162869025
-86	12	-8.286416134667071
-84	12	-7.128014826267105
-82	12	-9.41794632002211
-80	12	-10.309304338575158
-78	12	-10.42990963736887
-76	12	-12.225715601446407
-74	12	-10.491514909247025
-72	12	-11.868620701724703
-70	12	-10.62680701920425
-68	12	-10.62860240977004
-66	12	-13.251204025990978
-64	12	-12.313418968328408
-62	12	-13.583093889816073
-60	12	-15.007056528800657
-58	12	-16
-56	12	-16
-54	12	-15.847726324454758
-52	12	-15.231078883468806
-50	12	-15.995186165540579
-48	12	-16
-46	12	-16
-44	12	-16
-42	12	-16
-40	12	-16
-38	12	-16
-36	12	-16
-34	12	-16
-32	12	-16
-30	12	-16
-28	12	-16
-26	12	-16
-24	12	-16
-22	12	-16
-20	12	-16
-18	12	-16
-16	12	-16
-14	12	-16
-12	12	-16
-10	12	-16
-8	12	-16
-6	12	-16
-4	12	-16
-2	12	-16
0	12	-16
2	12	-16
4	12	-16
6	12	-16
8	12	-16
10	12	-16
12	12	-16
14	12	-16
16	12	-16
18	12	-16
20	12	-16
22	12	-16
24	12	-16
26	12	-16
28	12	-16
30	12	-16
32	12	-16
34	12	-16
36	12	-16
38	12	-15.995186165540579
40	12	-15.231078883468806
42	12	-15.847726324454758
44	12	-16
46	12	-16
48	12	-15.007056528800657
50	12	-13.583093889816073
52	12	-12.313418968328408
54	12	-13.251204025990978
56	12	-10.62860240977004
58	12	-10.62680701920425
60	12	-11.868620701724703
62	12	-10.491514909247025
64	12	-12.225715601446407
66	12	-10.42990963736887
68	12	-10.309304338575158
70	12	-9.41794632002211
72	12	-7.128014826267105
74	12	-8.286416134667071
76	12	-9.224650162869025
78	12	-8.927069505828696
80	12	-9.257411374383262
82	12	-11.08562252257634
84	12	-9.703499863045105
86	12	-9.7865282365965
88	12	-10.322570028782174
90	12	-13.515833838609462
92	12	-10.245781029948187
94	12	-9.905130289317539
96	12	-10.224459165672865
98	12	-11.90709498336799
100	12	-10.945714764097529
102	12	-10.654504216962717
104	12	-11.292404527597384
106	12	-12.306246161788758
108	12	-11.078194889436825
110	12	NaN
112	12	NaN
114	12	NaN
116	12	NaN
118	12	NaN
120	12	NaN

-120	10	-10.981953720102657
-118	10	-11.285884684765389
-116	10	-12.156277277937068
-114	10	-10.473465341403463
-112	10	-10.077276143913851
-110	10	-10.28500782435103
-108	10	-12.280866966730766
-106	10	-10.383607705584447
-104	10	-9.873135759916945
-102	10	-9.95746080406901
-100	10	-10.61316692746446
-98	10	-11.50511429071462
-96	10	-9.778386754377491
-94	10	-9.343533871554746
-92	10	-10.49710394422335
-90	10	-8.996962733570934
-88	10	-8.942850130469044
-86	10	-8.527128385927465
-84	10	-8.582244338989929
-82	10	-7.807564298237432
-80	10	-10.397857499662145
-78	10	-10.570367670973265
-76	10	-11.824399449863167
-74	10	-10.985285079009666
-72	10	-9.963513254303097
-70	10	-9.98957162210541
-68	10	-11.30944652271301
-66	10	-11.31059338189654
-64	10	-12.111693490082391
-62	10	-12.94227318516939
-60	10	-14.180199304371273
-58	10	-15.294852964848557
-56	10	-16
-54	10	-16
-52	10	-15.995182173133854
-50	10	-15.373355483625222
-48	10	-16
-46	10	-16
-44	10	-16
-42	10	-16
-40	10	-16
-38	10	-16
-36	10	-16
-34	10	-16
-32	10	-16
-30	10	-16
-28	10	-16
-26	10	-16
-24	10	-16
-22	10	-16
-20	10	-16
-18	10	-16
-16	10	-16
-14	10	-16
-12	10	-16
-10	10	-16
-8	10	-16
-6	10	-16
-4	10	-16
-2	10	-16
0	10	-16
2	10	-16
4	10	-16
6	10	-16
8	10	-16
10	10	-16
12	10	-16
14	10	-16
16	10	-16
18	10	-16
20	10	-16
22	10	-16
24	10	-16
26	10	-16
28	10	-16
30	10	-16
32	10	-16
34	10	-16
36	10	-16
38	10	-16
40	10	-15.373355483625222
42	10	-15.995182173133854
44	10	-16
46	10	-16
48	10	-15.294852964848557
50	10	-14.180199304371273
52	10	-12.94227318516939
54	10	-12.111693490082391
56	10	-11.31059338189654
58	10	-11.30944652271301
60	10	-9.98957162210541
62	10	-9.963513254303097
64	10	-10.985285079009666
66	10	-11.824399449863167
68	10	-10.570367670973265
70	10	-10.397857499662145
72	10	-7.807564298237432
74	10	-8.582244338989929
76	10	-8.527128385927465
78	10	-8.942850130469044
80	10	-8.996962733570934
82	10	-10.49710394422335
84	10	-9.343533871554746
86	10	-9.778386754377491
88	10	-11.50511429071462
90	10	-10.61316692746446
92	10	-9.95746080406901
94	10	-9.873135759916945
96	10	-10.383607705584447
98	10	-12.280866966730766
100	10	-10.28500782435103
102	10	-10.077276143913851
104	10	-10.473465341403463
106	10	-12.156277277937068
108	10	-11.285884684765389
110	10	-10.981953720102657
112	10	NaN
114	10	NaN
116	10	NaN
118	10	NaN
120	10	NaN

-120	8	-10.685052427129468
-118	8	-10.434169348825973
-116	8	-10.817329873409392
-114	8	-12.28888883110252
-112	8	-10.292330707161858
-110	8	-9.879192950843603
-108	8	-10.02233302637615
-106	8	-11.076701087363164
-104	8	-10.848656667691127
-102	8	-10.048671770308685
-100	8	-9.888558333899853
-98	8	-10.074460608940734
-96	8	-12.054516735109642
-94	8	-9.66404617481205
-92	8	-9.168178892985653
-90	8	-11.482514534778625
-88	8	-8.732689045519697
-86	8	-9.458056997864636
-84	8	-8.03582602293116
-82	8	-7.075378217282825
-80	8	-13.359009855989346
-78	8	-10.510322070796661
-76	8	-10.554914622478915
-74	8	-12.05332533765229
-72	8	-10.632386087444877
-70	8	-14.367259398531429
-68	8	-10.467298937678427
-66	8	-10.635361138197357
-64	8	-15.291419854324202
-62	8	-12.32100473048835
-60	8	-13.751709819364988
-58	8	-14.60138788871141
-56	8	-15.502647724458154
-54	8	-16
-52	8	-16
-50	8	-16
-48	8	-15.50600386253667
-46	8	-16
-44	8	-16
-42	8	-16
-40	8	-16
-38	8	-16
-36	8	-16
-34	8	-16
-32	8	-16
-30	8	-16
-28	8	-16
-26	8	-16
-24	8	-16
-22	8	-16
-20	8	-16
-18	8	-16
-16	8	-16
-14	8	-16
-12	8	-16
-10	8	-16
-8	8	-16
-6	8	-16
-4	8	-16
-2	8	-16
0	8	-16
2	8	-16
4	8	-16
6	8	-16
8	8	-16
10	8	-16
12	8	-16
14	8	-16
16	8	-16
18	8	-16
20	8	-16
22	8	-16
24	8	-16
26	8	-16
28	8	-16
30	8	-16
32	8	-16
34	8	-16
36	8	-16
38	8	-16
40	8	-15.50600386253667
42	8	-16
44	8	-16
46	8	-16
48	8	-15.502647724458154
50	8	-14.60138788871141
52	8	-13.751709819364988
54	8	-12.32100473048835
56	8	-15.291419854324202
58	8	-10.635361138197357
60	8	-10.467298937678427
62	8	-14.367259398531429
64	8	-10.632386087444877
66	8	-12.05332533765229
68	8	-10.554914622478915
70	8	-10.510322070796661
72	8	-13.359009855989346
74	8	-7.075378217282825
76	8	-8.03582602293116
78	8	-9.458056997864636
80	8	-8.732689045519697
82	8	-11.482514534778625
84	8	-9.168178892985653
86	8	-9.66404617481205
88	8	-12.054516735109642
90	8	-10.074460608940734
92	8	-9.888558333899853
94	8	-10.048671770308685
96	8	-10.848656667691127
98	8	-11.076701087363164
100	8	-10.02233302637615
102	8	-9.879192950843603
104	8	-10.292330707161858
106	8	-12.28888883110252
108	8	-10.817329873409392
110	8	-10.434169348825973
112	8	-10.685052427129468
114	8	NaN
116	8	NaN
118	8	NaN
120	8	NaN

-120	6	-10.993668473938671
-118	6	-10.271809396721252
-116	6	-10.120203758497832
-114	6	-10.517803624244186
-112	6	-12.96695420919279
-110	6	-10.269344883768579
-108	6	-9.851686348074324
-106	6	-9.97969443805796
-104	6	-10.786962291191587
-102	6	-11.537896378487286
-100	6	-10.25927363122036
-98	6	-9.83459589440966
-96	6	-9.829959524032182
-94	6	-11.921405071122303
-92	6	-9.409511783725296
-90	6	-9.143023883208258
-88	6	-10.25224163322431
-86	6	-8.589320951336077
-84	6	-9.881073684806156
-82	6	-7.68125058473616
-80	6	-8.357362638993191
-78	6	-10.14894267164125
-76	6	-10.526681993475371
-74	6	-11.792570206368161
-72	6	-10.894286070971491
-70	6	-9.939762339192773
-68	6	-10.03240818749728
-66	6	-11.632298698820524
-64	6	-11.189850068107846
-62	6	-12.169598046514386
-60	6	-12.945047446679359
-58	6	-14.605879783570396
-56	6	-14.869197912397587
-54	6	-15.675894796882003
-52	6	-16
-50	6	-16
-48	6	-16
-46	6	-15.629425247207317
-44	6	-16
-42	6	-16
-40	6	-16
-38	6	-16
-36	6	-16
-34	6	-16
-32	6	-16
-30	6	-16
-28	6	-16
-26	6	-16
-24	6	-16
-22	6	-16
-20	6	-16
-18	6	-16
-16	6	-16
-14	6	-16
-12	6	-16
-10	6	-16
-8	6	-16
-6	6	-16
-4	6	-16
-2	6	-16
0	6	-16
2	6	-16
4	6	-16
6	6	-16
8	6	-16
10	6	-16
12	6	-16
14	6	-16
16	6	-16
18	6	-16
20	6	-16
22	6	-16
24	6	-16
26	6	-16
28	6	-16
30	6	-16
32	6	-16
34	6	-16
36	6	-16
38	6	-16
40	6	-15.629425247207317
42	6	-16
44	6	-16
46	6	-16
48	6	-15.675894796882003
50	6	-14.869197912397587
52	6	-14.605879783570396
54	6	-12.945047446679359
56	6	-12.169598046514386
58	6	-11.189850068107846
60	6	-11.632298698820524
62	6	-10.03240818749728
64	6	-9.939762339192773
66	6	-10.894286070971491
68	6	-11.792570206368161
70	6	-10.526681993475371
72	6	-10.14894267164125
74	6	-8.357362638993191
76	6	-7.68125058473616
78	6	-9.881073684806156
80	6	-8.589320951336077
82	6	-10.25224163322431
84	6	-9.143023883208258
86	6	-9.409511783725296
88	6	-11.921405071122303
90	6	-9.829959524032182
92	6	-9.83459589440966
94	6	-10.25927363122036
96	6	-11.537896378487286
98	6	-10.786962291191587
100	6	-9.97969443805796
102	6	-9.851686348074324
104	6	-10.269344883768579
106	6	-12.96695420919279
108	6	-10.517803624244186
110	6	-10.120203758497832
112	6	-10.271809396721252
114	6	-10.993668473938671
116	6	NaN
118	6	NaN
120	6	NaN

-120	4	-14.020687273909498
-118	4	-10.63440708117256
-116	4	-10.0601194619236
-114	4	-9.991094247979056
-112	4	-10.477012346681539
-110	4	-12.365450894946958
-108	4	-10.23179547054581
-106	4	-9.885262568130516
-104	4	-10.044499940523833
-102	4	-10.759194019402468
-100	4	-12.18577821704888
-98	4	-10.303865802642383
-96	4	-9.714929588092362
-94	4	-9.770872857910964
-92	4	-11.341650847394254
-90	4	-9.157379279668945
-88	4	-9.406719431988108
-86	4	-9.163045615568027
-84	4	-8.711209415204067
-82	4	-8.243673157750491
-80	4	-7.145157613674226
-78	4	-10.673002908677402
-76	4	-10.592142284893287
-74	4	-10.635987087734858
-72	4	-11.982638121072211
-70	4	-10.733582277330122
-68	4	-12.641179134895356
-66	4	-10.390809958154327
-64	4	-10.64947155162673
-62	4	-14.105758163109467
-60	4	-12.28924668772652
-58	4	-13.853972514347737
-56	4	-15.306572069116035
-54	4	-15.057265153600536
-52	4	-15.83179161260071
-50	4	-16
-48	4	-16
-46	4	-16
-44	4	-15.743899796909085
-42	4	-16
-40	4	-16
-38	4	-16
-36	4	-16
-34	4	-16
-32	4	-16
-30	4	-16
-28	4	-16
-26	4	-16
-24	4	-16
-22	4	-16
-20	4	-16
-18	4	-16
-16	4	-16
-14	4	-16
-12	4	-16
-10	4	-16
-8	4	-16
-6	4	-16
-4	4	-16
-2	4	-16
0	4	-16
2	4	-16
4	4	-16
6	4	-16
8	4	-16
10	4	-16
12	4	-16
14	4	-16
16	4	-16
18	4	-16
20	4	-16
22	4	-16
24	4	-16
26	4	-16
28	4	-16
30	4	-16
32	4	-16
34	4	-16
36	4	-16
38	4	-16
40	4	-15.743899796909085
42	4	-16
44	4	-16
46	4	-16
48	4	-15.83179161260071
50	4	-15.057265153600536
52	4	-15.306572069116035
54	4	-13.853972514347737
56	4	-12.28924668772652
58	4	-14.105758163109467
60	4	-10.64947155162673
62	4	-10.390809958154327
64	4	-12.641179134895356
66	4	-10.733582277330122
68	4	-11.982638121072211
70	4	-10.635987087734858
72	4	-10.592142284893287
74	4	-10.673002908677402
76	4	-7.145157613674226
78	4	-8.243673157750491
80	4	-8.711209415204067
82	4	-9.163045615568027
84	4	-9.406719431988108
86	4	-9.157379279668945
88	4	-11.341650847394254
90	4	-9.770872857910964
92	4	-9.714929588092362
94	4	-10.303865802642383
96	4	-12.18577821704888
98	4	-10.759194019402468
100	4	-10.044499940523833
102	4	-9.885262568130516
104	4	-10.23179547054581
106	4	-12.365450894946958
108	4	-10.477012346681539
110	4	-9.991094247979056
112	4	-10.0601194619236
114	4	-10.63440708117256
116	4	-14.020687273909498
118	4	NaN
120	4	NaN

-120	2	-11.118577935002909
-118	2	-11.837264550258283
-116	2	-10.341415553994723
-114	2	-9.935726332365487
-112	2	-9.996262573105797
-110	2	-10.717775382456969
-108	2	-11.339057737529364
-106	2	-10.133404009500078
-104	2	-9.93162041279074
-102	2	-10.165197632185212
-100	2	-10.914206902563986
-98	2	-11.759570285984916
-96	2	-10.086695917994062
-94	2	-9.583008815187066
-92	2	-10.016923026658123
-90	2	-9.900914684214808
-88	2	-9.025908715755845
-86	2	-10.770502155107392
-84	2	-8.658929580664493
-82	2	-10.200654396795258
-80	2	-7.455386426538071
-78	2	-8.735635866833434
-76	2	-10.058231593801622
-74	2	-10.513061400821565
-72	2	-11.786776795646857
-70	2	-10.852936483676965
-68	2	-9.931247444354945
-66	2	-10.058434198469207
-64	2	-11.8507288557305
-62	2	-11.137787078471717
-60	2	-12.207438628459087
-58	2	-12.892256515312047
-56	2	-15.00876994925128
-54	2	-15.728783595382035
-52	2	-15.212200044954969
-50	2	-15.975390919690145
-48	2	-16
-46	2	-16
-44	2	-16
-42	2	-15.849603401309563
-40	2	-16
-38	2	-16
-36	2	-16
-34	2	-16
-32	2	-16
-30	2	-16
-28	2	-16
-26	2	-16
-24	2	-16
-22	2	-16
-20	2	-16
-18	2	-16
-16	2	-16
-14	2	-16
-12	2	-16
-10	2	-16
-8	2	-16
-6	2	-16
-4	2	-16
-2	2	-16
0	2	-16
2	2	-16
4	2	-16
6	2	-16
8	2	-16
10	2	-16
12	2	-16
14	2	-16
16	2	-16
18	2	-16
20	2	-16
22	2	-16
24	2	-16
26	2	-16
28	2	-16
30	2	-16
32	2	-16
34	2	-16
36	2	-16
38	2	-16
40	2	-15.849603401309563
42	2	-16
44	2	-16
46	2	-16
48	2	-15.975390919690145
50	2	-15.212200044954969
52	2	-15.728783595382035
54	2	-15.00876994925128
56	2	-12.892256515312047
58	2	-12.207438628459087
60	2	-11.137787078471717
62	2	-11.8507288557305
64	2	-10.058434198469207
66	2	-9.931247444354945
68	2	-10.852936483676965
70	2	-11.786776795646857
72	2	-10.513061400821565
74	2	-10.058231593801622
76	2	-8.735635866833434
78	2	-7.455386426538071
80	2	-10.200654396795258
82	2	-8.658929580664493
84	2	-10.770502155107392
86	2	-9.025908715755845
88	2	-9.900914684214808
90	2	-10.016923026658123
92	2	-9.583008815187066
94	2	-10.086695917994062
96	2	-11.759570285984916
98	2	-10.914206902563986
100	2	-10.165197632185212
102	2	-9.93162041279074
104	2	-10.133404009500078
106	2	-11.339057737529364
108	2	-10.717775382456969
110	2	-9.996262573105797
112	2	-9.935726332365487
114	2	-10.341415553994723
116	2	-11.837264550258283
118	2	-11.118577935002909
120	2	NaN

-120	0	-10.63692303423074
-118	0	-11.873234523334931
-116	0	-10.90648651163105
-114	0	-10.088128299250215
-112	0	-9.890977559505949
-110	0	-10.166256016027742
-108	0	-11.65478076310801
-106	0	-10.61387359974375
-104	0	-10.007652782303401
-102	0	-9.996213118523787
-100	0	-10.372028359224698
-98	0	-11.545334752700862
-96	0	-10.802227943600077
-94	0	-9.770348106874263
-92	0	-9.581440817050822
-90	0	-11.606676502388606
-88	0	-9.259970514245994
-86	0	-9.214332366025062
-84	0	-9.468269214197615
-82	0	-8.607053173053623
-80	0	-8.395519509014495
-78	0	-7.183205063613941
-76	0	-10.519759721630571
-74	0	-10.615788924939487
-72	0	-10.664270404809345
-70	0	-11.963561333648226
-68	0	-10.770671263811156
-66	0	-12.312624869740878
-64	0	-10.368006928133344
-62	0	-10.655901009026003
-60	0	-13.736537438654723
-58	0	-12.280041596966683
-56	0	-13.813747883493003
-54	0	-16
-52	0	-15.955068917645072
-50	0	-15.35109488773499
-48	0	-16
-46	0	-16
-44	0	-16
-42	0	-16
-40	0	-15.946622388762512
-38	0	-16
-36	0	-16
-34	0	-16
-32	0	-16
-30	0	-16
-28	0	-16
-26	0	-16
-24	0	-16
-22	0	-16
-20	0	-16
-18	0	-16
-16	0	-16
-14	0	-16
-12	0	-16
-10	0	-16
-8	0	-16
-6	0	-16
-4	0	-16
-2	0	-16
0	0	NaN
2	0	-16
4	0	-16
6	0	-16
8	0	-16
10	0	-16
12	0	-16
14	0	-16
16	0	-16
18	0	-16
20	0	-16
22	0	-16
24	0	-16
26	0	-16
28	0	-16
30	0	-16
32	0	-16
34	0	-16
36	0	-16
38	0	-16
40	0	-15.946622388762512
42	0	-16
44	0	-16
46	0	-16
48	0	-16
50	0	-15.35109488773499
52	0	-15.955068917645072
54	0	-16
56	0	-13.813747883493003
58	0	-12.280041596966683
60	0	-13.736537438654723
62	0	-10.655901009026003
64	0	-10.368006928133344
66	0	-12.312624869740878
68	0	-10.770671263811156
70	0	-11.963561333648226
72	0	-10.664270404809345
74	0	-10.615788924939487
76	0	-10.519759721630571
78	0	-7.183205063613941
80	0	-8.395519509014495
82	0	-8.607053173053623
84	0	-9.468269214197615
86	0	-9.214332366025062
88	0	-9.259970514245994
90	0	-11.606676502388606
92	0	-9.581440817050822
94	0	-9.770348106874263
96	0	-10.802227943600077
98	0	-11.545334752700862
100	0	-10.372028359224698
102	0	-9.996213118523787
104	0	-10.007652782303401
106	0	-10.61387359974375
108	0	-11.65478076310801
110	0	-10.166256016027742
112	0	-9.890977559505949
114	0	-10.088128299250215
116	0	-10.90648651163105
118	0	-11.873234523334931
120	0	-10.63692303423074

-120	-2	NaN
-118	-2	-11.118577929694489
-116	-2	-11.837264560542746
-114	-2	-10.341415556168998
-112	-2	-9.935726333731852
-110	-2	-9.996262574473397
-108	-2	-10.717775385105849
-106	-2	-11.339057732891904
-104	-2	-10.133404008194772
-102	-2	-9.931620411788538
-100	-2	-10.165197630978852
-98	-2	-10.914206898521545
-96	-2	-11.759570551278149
-94	-2	-10.086702429759756
-92	-2	-9.584779834012817
-90	-2	-10.01917120662017
-88	-2	-9.905024217591919
-86	-2	-9.02745562509136
-84	-2	-10.77053592794482
-82	-2	-8.658929515121324
-80	-2	-10.200654384895207
-78	-2	-7.455386426568215
-76	-2	-8.735635866747538
-74	-2	-10.058231593412527
-72	-2	-10.513061401415673
-70	-2	-11.78677679366666
-68	-2	-10.852936482961885
-66	-2	-9.931247444611486
-64	-2	-10.058434198222882
-62	-2	-11.850728856480314
-60	-2	-11.137787076644099
-58	-2	-12.207438711447963
-56	-2	-12.892260379688082
-54	-2	-15.010595383745242
-52	-2	-16
-50	-2	-16
-48	-2	-15.478561230005262
-46	-2	-16
-44	-2	-16
-42	-2	-16
-40	-2	-16
-38	-2	-16
-36	-2	-16
-34	-2	-16
-32	-2	-16
-30	-2	-16
-28	-2	-16
-26	-2	-16
-24	-2	-16
-22	-2	-16
-20	-2	-16
-18	-2	-16
-16	-2	-16
-14	-2	-16
-12	-2	-16
-10	-2	-16
-8	-2	-16
-6	-2	-16
-4	-2	-16
-2	-2	-16
0	-2	-16
2	-2	-16
4	-2	-16
6	-2	-16
8	-2	-16
10	-2	-16
12	-2	-16
14	-2	-16
16	-2	-16
18	-2	-16
20	-2	-16
22	-2	-16
24	-2	-16
26	-2	-16
28	-2	-16
30	-2	-16
32	-2	-16
34	-2	-16
36	-2	-16
38	-2	-16
40	-2	-16
42	-2	-16
44	-2	-16
46	-2	-16
48	-2	-16
50	-2	-15.478561230005262
52	-2	-16
54	-2	-16
56	-2	-15.010595383745242
58	-2	-12.892260379688082
60	-2	-12.207438711447963
62	-2	-11.137787076644099
64	-2	-11.850728856480314
66	-2	-10.058434198222882
68	-2	-9.931247444611486
70	-2	-10.852936482961885
72	-2	-11.78677679366666
74	-2	-10.513061401415673
76	-2	-10.058231593412527
78	-2	-8.735635866747538
80	-2	-7.455386426568215
82	-2	-10.200654384895207
84	-2	-8.658929515121324
86	-2	-10.77053592794482
88	-2	-9.02745562509136
90	-2	-9.905024217591919
92	-2	-10.01917120662017
94	-2	-9.584779834012817
96	-2	-10.086702429759756
98	-2	-11.759570551278149
100	-2	-10.914206898521545
102	-2	-10.165197630978852
104	-2	-9.931620411788538
106	-2	-10.133404008194772
108	-2	-11.339057732891904
110	-2	-10.717775385105849
112	-2	-9.996262574473397
114	-2	-9.935726333731852
116	-2	-10.341415556168998
118	-2	-11.837264560542746
120	-2	-11.118577929694489

-120	-4	NaN
-118	-4	NaN
-116	-4	-14.020687085954837
-114	-4	-10.63440707516987
-112	-4	-10.060119458735407
-110	-4	-9.991094245174649
-108	-4	-10.477012342388122
-106	-4	-12.365450921647504
-104	-4	-10.2317954735182
-102	-4	-9.885262570105338
-100	-4	-10.044499942708999
-98	-4	-10.759194024625268
-96	-4	-12.185777893914212
-94	-4	-10.303859161796
-92	-4	-9.71314787908299
-90	-4	-9.7668769408056
-88	-4	-11.336274346993848
-86	-4	-9.153580504093663
-84	-4	-9.404075062307397
-82	-4	-9.1630545708003
-80	-4	-8.711209519784903
-78	-4	-8.243673154815305
-76	-4	-7.145157613723031
-74	-4	-10.67300290969849
-72	-4	-10.59214228611198
-70	-4	-10.635987086483956
-68	-4	-11.982638116597148
-66	-4	-10.733582278484933
-64	-4	-12.641179141334305
-62	-4	-10.390809957854625
-60	-4	-10.649471549314594
-58	-4	-14.105757184025567
-56	-4	-12.289249934293156
-54	-4	-13.85474246776865
-52	-4	-16
-50	-4	-16
-48	-4	-16
-46	-4	-15.595665496151991
-44	-4	-16
-42	-4	-16
-40	-4	-16
-38	-4	-16
-36	-4	-16
-34	-4	-16
-32	-4	-16
-30	-4	-16
-28	-4	-16
-26	-4	-16
-24	-4	-16
-22	-4	-16
-20	-4	-16
-18	-4	-16
-16	-4	-16
-14	-4	-16
-12	-4	-16
-10	-4	-16
-8	-4	-16
-6	-4	-16
-4	-4	-16
-2	-4	-16
0	-4	-16
2	-4	-16
4	-4	-16
6	-4	-16
8	-4	-16
10	-4	-16
12	-4	-16
14	-4	-16
16	-4	-16
18	-4	-16
20	-4	-16
22	-4	-16
24	-4	-16
26	-4	-16
28	-4	-16
30	-4	-16
32	-4	-16
34	-4	-16
36	-4	-16
38	-4	-16
40	-4	-16
42	-4	-16
44	-4	-16
46	-4	-16
48	-4	-16
50	-4	-15.595665496151991
52	-4	-16
54	-4	-16
56	-4	-16
58	-4	-13.85474246776865
60	-4	-12.289249934293156
62	-4	-14.105757184025567
64	-4	-10.649471549314594
66	-4	-10.390809957854625
68	-4	-12.641179141334305
70	-4	-10.733582278484933
72	-4	-11.982638116597148
74	-4	-10.635987086483956
76	-4	-10.59214228611198
78	-4	-10.67300290969849
80	-4	-7.145157613723031
82	-4	-8.243673154815305
84	-4	-8.711209519784903
86	-4	-9.1630545708003
88	-4	-9.404075062307397
90	-4	-9.153580504093663
92	-4	-11.336274346993848
94	-4	-9.7668769408056
96	-4	-9.71314787908299
98	-4	-10.303859161796
100	-4	-12.185777893914212
102	-4	-10.759194024625268
104	-4	-10.044499942708999
106	-4	-9.885262570105338
108	-4	-10.2317954735182
110	-4	-12.365450921647504
112	-4	-10.477012342388122
114	-4	-9.991094245174649
116	-4	-10.060119458735407
118	-4	-10.63440707516987
120	-4	-14.020687085954837

-120	-6	NaN
-118	-6	NaN
-116	-6	NaN
-114	-6	-10.993668487218837
-112	-6	-10.271809402809321
-110	-6	-10.120203763430506
-108	-6	-10.517803631160318
-106	-6	-12.966954133809757
-104	-6	-10.269344878991976
-102	-6	-9.851686345117693
-100	-6	-9.979694434895354
-98	-6	-10.786962283790793
-96	-6	-11.537896513046553
-94	-6	-10.259278820902079
-92	-6	-9.836376288484109
-90	-6	-9.833724845329204
-88	-6	-11.937628036573939
-86	-6	-9.412167271384828
-84	-6	-9.147436994817518
-82	-6	-10.24500072671857
-80	-6	-8.58931421358095
-78	-6	-9.881074201080589
-76	-6	-7.681250587742794
-74	-6	-8.357362639448061
-72	-6	-10.148942671144633
-70	-6	-10.52668199487251
-68	-6	-11.792570201269973
-66	-6	-10.894286069092269
-64	-6	-9.939762339742742
-62	-6	-10.032408187460826
-60	-6	-11.63229868454482
-58	-6	-11.189849972477795
-56	-6	-12.169602519123952
-54	-6	-12.945467131847305
-52	-6	-15.124405077852888
-50	-6	-16
-48	-6	-16
-46	-6	-16
-44	-6	-15.702663759163359
-42	-6	-16
-40	-6	-16
-38	-6	-16
-36	-6	-16
-34	-6	-16
-32	-6	-16
-30	-6	-16
-28	-6	-16
-26	-6	-16
-24	-6	-16
-22	-6	-16
-20	-6	-16
-18	-6	-16
-16	-6	-16
-14	-6	-16
-12	-6	-16
-10	-6	-16
-8	-6	-16
-6	-6	-16
-4	-6	-16
-2	-6	-16
0	-6	-16
2	-6	-16
4	-6	-16
6	-6	-16
8	-6	-16
10	-6	-16
12	-6	-16
14	-6	-16
16	-6	-16
18	-6	-16
20	-6	-16
22	-6	-16
24	-6	-16
26	-6	-16
28	-6	-16
30	-6	-16
32	-6	-16
34	-6	-16
36	-6	-16
38	-6	-16
40	-6	-16
42	-6	-16
44	-6	-16
46	-6	-16
48	-6	-16
50	-6	-15.702663759163359
52	-6	-16
54	-6	-16
56	-6	-16
58	-6	-15.124405077852888
60	-6	-12.945467131847305
62	-6	-12.169602519123952
64	-6	-11.189849972477795
66	-6	-11.63229868454482
68	-6	-10.032408187460826
70	-6	-9.939762339742742
72	-6	-10.894286069092269
74	-6	-11.792570201269973
76	-6	-10.52668199487251
78	-6	-10.148942671144633
80	-6	-8.357362639448061
82	-6	-7.681250587742794
84	-6	-9.881074201080589
86	-6	-8.58931421358095
88	-6	-10.24500072671857
90	-6	-9.147436994817518
92	-6	-9.412167271384828
94	-6	-11.937628036573939
96	-6	-9.833724845329204
98	-6	-9.836376288484109
100	-6	-10.259278820902079
102	-6	-11.537896513046553
104	-6	-10.786962283790793
106	-6	-9.979694434895354
108	-6	-9.851686345117693
110	-6	-10.269344878991976
112	-6	-12.966954133809757
114	-6	-10.517803631160318
116	-6	-10.120203763430506
118	-6	-10.271809402809321
120	-6	-10.993668487218837

-120	-8	NaN
-118	-8	NaN
-116	-8	NaN
-114	-8	NaN
-112	-8	-10.685052414488581
-110	-8	-10.434169339548394
-108	-8	-10.817329860582596
-106	-8	-12.288888883721665
-104	-8	-10.29233071388595
-102	-8	-9.879192955026195
-100	-8	-10.022333030914954
-98	-8	-11.076701100301394
-96	-8	-10.848656612071137
-94	-8	-10.048668307803622
-92	-8	-9.886890080002772
-90	-8	-10.070211433021623
-88	-8	-12.038274515730933
-86	-8	-9.66403489775891
-84	-8	-9.16572403100017
-82	-8	-11.429839150492944
-80	-8	-8.734583429265223
-78	-8	-9.458078855701888
-76	-8	-8.035825894211918
-74	-8	-7.0753782203644215
-72	-8	-13.359009672490021
-70	-8	-10.510322069933546
-68	-8	-10.554914621621128
-66	-8	-12.053325333010557
-64	-8	-10.632386087973492
-62	-8	-14.367259471375665
-60	-8	-10.467298948524887
-58	-8	-10.635361034786978
-56	-8	-15.291582157555016
-54	-8	-12.321315135927225
-52	-8	-13.982473361341846
-50	-8	-16
-48	-8	-16
-46	-8	-16
-44	-8	-16
-42	-8	-15.799604229673928
-40	-8	-16
-38	-8	-16
-36	-8	-16
-34	-8	-16
-32	-8	-16
-30	-8	-16
-28	-8	-16
-26	-8	-16
-24	-8	-16
-22	-8	-16
-20	-8	-16
-18	-8	-16
-16	-8	-16
-14	-8	-16
-12	-8	-16
-10	-8	-16
-8	-8	-16
-6	-8	-16
-4	-8	-16
-2	-8	-16
0	-8	-16
2	-8	-16
4	-8	-16
6	-8	-16
8	-8	-16
10	-8	-16
12	-8	-16
14	-8	-16
16	-8	-16
18	-8	-16
20	-8	-16
22	-8	-16
24	-8	-16
26	-8	-16
28	-8	-16
30	-8	-16
32	-8	-16
34	-8	-16
36	-8	-16
38	-8	-16
40	-8	-16
42	-8	-16
44	-8	-16
46	-8	-16
48	-8	-16
50	-8	-15.799604229673928
52	-8	-16
54	-8	-16
56	-8	-16
58	-8	-16
60	-8	-13.982473361341846
62	-8	-12.321315135927225
64	-8	-15.291582157555016
66	-8	-10.635361034786978
68	-8	-10.467298948524887
70	-8	-14.367259471375665
72	-8	-10.632386087973492
74	-8	-12.053325333010557
76	-8	-10.554914621621128
78	-8	-10.510322069933546
80	-8	-13.359009672490021
82	-8	-7.0753782203644215
84	-8	-8.035825894211918
86	-8	-9.458078855701888
88	-8	-8.734583429265223
90	-8	-11.429839150492944
92	-8	-9.16572403100017
94	-8	-9.66403489775891
96	-8	-12.038274515730933
98	-8	-10.070211433021623
100	-8	-9.886890080002772
102	-8	-10.048668307803622
104	-8	-10.848656612071137
106	-8	-11.076701100301394
108	-8	-10.022333030914954
110	-8	-9.879192955026195
112	-8	-10.29233071388595
114	-8	-12.288888883721665
116	-8	-10.817329860582596
118	-8	-10.434169339548394
120	-8	-10.685052414488581

-120	-10	NaN
-118	-10	NaN
-116	-10	NaN
-114	-10	NaN
-112	-10	NaN
-110	-10	-10.981953740769994
-108	-10	-11.285884711173159
-106	-10	-12.156277218528272
-104	-10	-10.47346533100954
-102	-10	-10.077276137335293
-100	-10	-10.285007816736584
-98	-10	-12.280866912412218
-96	-10	-10.383607735506589
-94	-10	-9.873138171033226
-92	-10	-9.959060098501858
-90	-10	-10.619693665886548
-88	-10	-11.496741617578676
-86	-10	-9.778383850048483
-84	-10	-9.343548176958596
-82	-10	-10.508214675589178
-80	-10	-8.99158776088164
-78	-10	-8.940042733032131
-76	-10	-8.527140368083352
-74	-10	-8.582244701923706
-72	-10	-7.807564310839246
-70	-10	-10.39785752483528
-68	-10	-10.570367663707325
-66	-10	-11.82439946027528
-64	-10	-10.985285083848348
-62	-10	-9.963513250005102
-60	-10	-9.989571639083497
-58	-10	-11.30944612218113
-56	-10	-11.310588367725606
-54	-10	-12.11204914981149
-52	-10	-13.060290217117641
-50	-10	-15.364146808998376
-48	-10	-16
-46	-10	-16
-44	-10	-16
-42	-10	-16
-40	-10	-15.886436335032501
-38	-10	-16
-36	-10	-16
-34	-10	-16
-32	-10	-16
-30	-10	-16
-28	-10	-16
-26	-10	-16
-24	-10	-16
-22	-10	-16
-20	-10	-16
-18	-10	-16
-16	-10	-16
-14	-10	-16
-12	-10	-16
-10	-10	-16
-8	-10	-16
-6	-10	-16
-4	-10	-16
-2	-10	-16
0	-10	-16
2	-10	-16
4	-10	-16
6	-10	-16
8	-10	-16
10	-10	-16
12	-10	-16
14	-10	-16
16	-10	-16
18	-10	-16
20	-10	-16
22	-10	-16
24	-10	-16
26	-10	-16
28	-10	-16
30	-10	-16
32	-10	-16
34	-10	-16
36	-10	-16
38	-10	-16
40	-10	-16
42	-10	-16
44	-10	-16
46	-10	-16
48	-10	-16
50	-10	-15.886436335032501
52	-10	-16
54	-10	-16
56	-10	-16
58	-10	-16
60	-10	-15.364146808998376
62	-10	-13.060290217117641
64	-10	-12.11204914981149
66	-10	-11.310588367725606
68	-10	-11.30944612218113
70	-10	-9.989571639083497
72	-10	-9.963513250005102
74	-10	-10.985285083848348
76	-10	-11.82439946027528
78	-10	-10.570367663707325
80	-10	-10.39785752483528
82	-10	-7.807564310839246
84	-10	-8.582244701923706
86	-10	-8.527140368083352
88	-10	-8.940042733032131
90	-10	-8.99158776088164
92	-10	-10.508214675589178
94	-10	-9.343548176958596
96	-10	-9.778383850048483
98	-10	-11.496741617578676
100	-10	-10.619693665886548
102	-10	-9.959060098501858
104	-10	-9.873138171033226
106	-10	-10.383607735506589
108	-10	-12.280866912412218
110	-10	-10.285007816736584
112	-10	-10.077276137335293
114	-10	-10.47346533100954
116	-10	-12.156277218528272
118	-10	-11.285884711173159
120	-10	-10.981953740769994

-120	-12	NaN
-118	-12	NaN
-116	-12	NaN
-114	-12	NaN
-112	-12	NaN
-110	-12	NaN
-108	-12	-11.078194862896554
-106	-12	-12.306246076374757
-104	-12	-11.292404556782904
-102	-12	-10.654504231474663
-100	-12	-10.945714782360177
-98	-12	-11.907094937645116
-96	-12	-10.224459142890554
-94	-12	-9.90512820818969
-92	-12	-10.243870128100076
-90	-12	-13.414957267507216
-88	-12	-10.324874898537393
-86	-12	-9.786530886819047
-84	-12	-9.70349945214736
-82	-12	-11.085511248421225
-80	-12	-9.26126938402948
-78	-12	-8.933174770981612
-76	-12	-9.22011506364914
-74	-12	-8.286402703505182
-72	-12	-7.128014970213328
-70	-12	-9.417946450709907
-68	-12	-10.309304276403633
-66	-12	-10.429909663376671
-64	-12	-12.225715713464465
-62	-12	-10.491514881244393
-60	-12	-11.868620996254128
-58	-12	-10.626807440916407
-56	-12	-10.628598045770163
-54	-12	-13.25281673341796
-52	-12	-12.38940871555085
-50	-12	-14.212145760230635
-48	-12	-16
-46	-12	-16
-44	-12	-16
-42	-12	-16
-40	-12	-16
-38	-12	-15.963039576728733
-36	-12	-16
-34	-12	-16
-32	-12	-16
-30	-12	-16
-28	-12	-16
-26	-12	-16
-24	-12	-16
-22	-12	-16
-20	-12	-16
-18	-12	-16
-16	-12	-16
-14	-12	-16
-12	-12	-16
-10	-12	-16
-8	-12	-16
-6	-12	-16
-4	-12	-16
-2	-12	-16
0	-12	-16
2	-12	-16
4	-12	-16
6	-12	-16
8	-12	-16
10	-12	-16
12	-12	-16
14	-12	-16
16	-12	-16
18	-12	-16
20	-12	-16
22	-12	-16
24	-12	-16
26	-12	-16
28	-12	-16
30	-12	-16
32	-12	-16
34	-12	-16
36	-12	-16
38	-12	-16
40	-12	-16
42	-12	-16
44	-12	-16
46	-12	-16
48	-12	-16
50	-12	-15.963039576728733
52	-12	-16
54	-12	-16
56	-12	-16
58	-12	-16
60	-12	-16
62	-12	-14.212145760230635
64	-12	-12.38940871555085
66	-12	-13.25281673341796
68	-12	-10.628598045770163
70	-12	-10.626807440916407
72	-12	-11.868620996254128
74	-12	-10.491514881244393
76	-12	-12.225715713464465
78	-12	-10.429909663376671
80	-12	-10.309304276403633
82	-12	-9.417946450709907
84	-12	-7.128014970213328
86	-12	-8.286402703505182
88	-12	-9.22011506364914
90	-12	-8.933174770981612
92	-12	-9.26126938402948
94	-12	-11.085511248421225
96	-12	-9.70349945214736
98	-12	-9.786530886819047
100	-12	-10.324874898537393
102	-12	-13.414957267507216
104	-12	-10.243870128100076
106	-12	-9.90512820818969
108	-12	-10.224459142890554
110	-12	-11.907094937645116
112	-12	-10.945714782360177
114	-12	-10.654504231474663
116	-12	-11.292404556782904
118	-12	-12.306246076374757
120	-12	-11.078194862896554

-120	-14	NaN
-118	-14	NaN
-116	-14	NaN
-114	-14	NaN
-112	-14	NaN
-110	-14	NaN
-108	-14	NaN
-106	-14	-10.722184607757166
-104	-14	-12.191089092084363
-102	-14	-11.612692238768632
-100	-14	-11.48715495498188
-98	-14	-12.443686356523356
-96	-14	-10.652262133511815
-94	-14	-10.389274716752984
-92	-14	-11.238935751865471
-90	-14	-10.755297668078217
-88	-14	-9.942891235206474
-86	-14	-9.930466726917873
-84	-14	-10.568334800710439
-82	-14	-11.068384593423529
-80	-14	-9.47688118346209
-78	-14	-9.234309289089325
-76	-14	-9.899251364690988
-74	-14	-8.4015322137831
-72	-14	-8.63944066665314
-70	-14	-7.317622116258257
-68	-14	-10.5649915182097
-66	-14	-10.683087640578554
-64	-14	-11.940623458905991
-62	-14	-11.144101037536169
-60	-14	-10.016859947102413
-58	-14	-9.946826513592605
-56	-14	-10.982359708848717
-54	-14	-11.543646968347204
-52	-14	-12.06401303721454
-50	-14	-13.254596061286053
-48	-14	-15.757228266847145
-46	-14	-16
-44	-14	-16
-42	-14	-16
-40	-14	-16
-38	-14	-16
-36	-14	-16
-34	-14	-16
-32	-14	-16
-30	-14	-16
-28	-14	-16
-26	-14	-16
-24	-14	-16
-22	-14	-16
-20	-14	-16
-18	-14	-16
-16	-14	-16
-14	-14	-16
-12	-14	-16
-10	-14	-16
-8	-14	-16
-6	-14	-16
-4	-14	-16
-2	-14	-16
0	-14	-16
2	-14	-16
4	-14	-16
6	-14	-16
8	-14	-16
10	-14	-16
12	-14	-16
14	-14	-16
16	-14	-16
18	-14	-16
20	-14	-16
22	-14	-16
24	-14	-16
26	-14	-16
28	-14	-16
30	-14	-16
32	-14	-16
34	-14	-16
36	-14	-16
38	-14	-16
40	-14	-16
42	-14	-16
44	-14	-16
46	-14	-16
48	-14	-16
50	-14	-16
52	-14	-16
54	-14	-16
56	-14	-16
58	-14	-16
60	-14	-16
62	-14	-15.757228266847145
64	-14	-13.254596061286053
66	-14	-12.06401303721454
68	-14	-11.543646968347204
70	-14	-10.982359708848717
72	-14	-9.946826513592605
74	-14	-10.016859947102413
76	-14	-11.144101037536169
78	-14	-11.940623458905991
80	-14	-10.683087640578554
82	-14	-10.5649915182097
84	-14	-7.317622116258257
86	-14	-8.63944066665314
88	-14	-8.4015322137831
90	-14	-9.899251364690988
92	-14	-9.234309289089325
94	-14	-9.47688118346209
96	-14	-11.068384593423529
98	-14	-10.568334800710439
100	-14	-9.930466726917873
102	-14	-9.942891235206474
104	-14	-10.755297668078217
106	-14	-11.238935751865471
108	-14	-10.389274716752984
110	-14	-10.652262133511815
112	-14	-12.443686356523356
114	-14	-11.48715495498188
116	-14	-11.612692238768632
118	-14	-12.191089092084363
120	-14	-10.722184607757166

-120	-16	NaN
-118	-16	NaN
-116	-16	NaN
-114	-16	NaN
-112	-16	NaN
-110	-16	NaN
-108	-16	NaN
-106	-16	NaN
-104	-16	-13.05270301887484
-102	-16	-10.770618170462038
-100	-16	-10.491187274820298
-98	-16	-10.855083490260688
-96	-16	-12.821544319718075
-94	-16	-11.8447893691864
-92	-16	-13.672034054804744
-90	-16	-10.679901012200446
-88	-16	-10.213192745994178
-86	-16	-10.699185950032406
-84	-16	-11.222358640629439
-82	-16	-10.010691045190592
-80	-16	-9.767743665275745
-78	-16	-10.100197636425827
-76	-16	-9.988250308694862
-74	-16	-8.764129569444718
-72	-16	-10.061554452323117
-70	-16	-7.743706676708552
-68	-16	-8.035515437950629
-66	-16	-9.884238381856735
-64	-16	-10.262569681008486
-62	-16	-12.652219790306768
-60	-16	-10.33885274359963
-58	-16	-11.04137014517998
-56	-16	-10.947272021208764
-54	-16	-10.653742245071546
-52	-16	-12.525260082291345
-50	-16	-12.51554055994339
-48	-16	-14.572698318041462
-46	-16	-16
-44	-16	-16
-42	-16	-16
-40	-16	-16
-38	-16	-16
-36	-16	-16
-34	-16	-16
-32	-16	-16
-30	-16	-16
-28	-16	-16
-26	-16	-16
-24	-16	-16
-22	-16	-16
-20	-16	-16
-18	-16	-16
-16	-16	-16
-14	-16	-16
-12	-16	-16
-10	-16	-16
-8	-16	-16
-6	-16	-16
-4	-16	-16
-2	-16	-16
0	-16	-16
2	-16	-16
4	-16	-16
6	-16	-16
8	-16	-16
10	-16	-16
12	-16	-16
14	-16	-16
16	-16	-16
18	-16	-16
20	-16	-16
22	-16	-16
24	-16	-16
26	-16	-16
28	-16	-16
30	-16	-16
32	-16	-16
34	-16	-16
36	-16	-16
38	-16	-16
40	-16	-16
42	-16	-16
44	-16	-16
46	-16	-16
48	-16	-16
50	-16	-16
52	-16	-16
54	-16	-16
56	-16	-16
58	-16	-16
60	-16	-16
62	-16	-16
64	-16	-14.572698318041462
66	-16	-12.51554055994339
68	-16	-12.525260082291345
70	-16	-10.653742245071546
72	-16	-10.947272021208764
74	-16	-11.04137014517998
76	-16	-10.33885274359963
78	-16	-12.652219790306768
80	-16	-10.262569681008486
82	-16	-9.884238381856735
84	-16	-8.035515437950629
86	-16	-7.743706676708552
88	-16	-10.061554452323117
90	-16	-8.764129569444718
92	-16	-9.988250308694862
94	-16	-10.100197636425827
96	-16	-9.767743665275745
98	-16	-10.010691045190592
100	-16	-11.222358640629439
102	-16	-10.699185950032406
104	-16	-10.213192745994178
106	-16	-10.679901012200446
108	-16	-13.672034054804744
110	-16	-11.8447893691864
112	-16	-12.821544319718075
114	-16	-10.855083490260688
116	-16	-10.491187274820298
118	-16	-10.770618170462038
120	-16	-13.05270301887484

-120	-18	NaN
-118	-18	NaN
-116	-18	NaN
-114	-18	NaN
-112	-18	NaN
-110	-18	NaN
-108	-18	NaN
-106	-18	NaN
-104	-18	NaN
-102	-18	-10.127914240723168
-100	-18	-10.087680405099057
-98	-18	-10.502597193461465
-96	-18	-12.409625257685695
-94	-18	-11.09065802023818
-92	-18	-10.882507186279913
-90	-18	-11.818382662162481
-88	-18	-12.833159706413678
-86	-18	-11.975702599744821
-84	-18	-10.391729789096063
-82	-18	-10.07218319294811
-80	-18	-10.816056099539553
-78	-18	-10.779999403443638
-76	-18	-9.743753168630523
-74	-18	-9.464343862245014
-72	-18	-10.441802515338763
-70	-18	-8.367749522524305
-68	-18	-7.1904081263876165
-66	-18	-9.226876765003873
-64	-18	-10.808424989646248
-62	-18	-12.341562777955815
-60	-18	-11.40165897654378
-58	-18	-10.12513171690894
-56	-18	-9.927670666185348
-54	-18	-10.702024760727396
-52	-18	-12.008281857129756
-50	-18	-12.0593680684585
-48	-18	-13.55872007800244
-46	-18	-16
-44	-18	-16
-42	-18	-16
-40	-18	-16
-38	-18	-16
-36	-18	-16
-34	-18	-16
-32	-18	-16
-30	-18	-16
-28	-18	-16
-26	-18	-16
-24	-18	-16
-22	-18	-16
-20	-18	-16
-18	-18	-16
-16	-18	-16
-14	-18	-16
-12	-18	-16
-10	-18	-16
-8	-18	-16
-6	-18	-16
-4	-18	-16
-2	-18	-16
0	-18	-16
2	-18	-16
4	-18	-16
6	-18	-16
8	-18	-16
10	-18	-16
12	-18	-16
14	-18	-16
16	-18	-16
18	-18	-16
20	-18	-16
22	-18	-16
24	-18	-16
26	-18	-16
28	-18	-16
30	-18	-16
32	-18	-16
34	-18	-16
36	-18	-16
38	-18	-16
40	-18	-16
42	-18	-16
44	-18	-16
46	-18	-16
48	-18	-16
50	-18	-16
52	-18	-16
54	-18	-16
56	-18	-16
58	-18	-16
60	-18	-16
62	-18	-16
64	-18	-16
66	-18	-13.55872007800244
68	-18	-12.0593680684585
70	-18	-12.008281857129756
72	-18	-10.702024760727396
74	-18	-9.927670666185348
76	-18	-10.12513171690894
78	-18	-11.40165897654378
80	-18	-12.341562777955815
82	-18	-10.808424989646248
84	-18	-9.226876765003873
86	-18	-7.1904081263876165
88	-18	-8.367749522524305
90	-18	-10.441802515338763
92	-18	-9.464343862245014
94	-18	-9.743753168630523
96	-18	-10.779999403443638
98	-18	-10.816056099539553
100	-18	-10.07218319294811
102	-18	-10.391729789096063
104	-18	-11.975702599744821
106	-18	-12.833159706413678
108	-18	-11.818382662162481
110	-18	-10.882507186279913
112	-18	-11.09065802023818
114	-18	-12.409625257685695
116	-18	-10.502597193461465
118	-18	-10.087680405099057
120	-18	-10.127914240723168

-120	-20	NaN
-118	-20	NaN
-116	-20	NaN
-114	-20	NaN
-112	-20	NaN
-110	-20	NaN
-108	-20	NaN
-106	-20	NaN
-104	-20	NaN
-102	-20	NaN
-100	-20	-10.502187615158782
-98	-20	-11.995329367929086
-96	-20	-10.796668249517243
-94	-20	-10.12681279566735
-92	-20	-10.08654474137045
-90	-20	-10.602778980396952
-88	-20	-12.827521031754781
-86	-20	-11.845517577070066
-84	-20	-13.438346773032098
-82	-20	-15.53840543564915
-80	-20	-10.726769962319995
-78	-20	-9.879182632204147
-76	-20	-10.011282567459707
-74	-20	-12.412505088130123
-72	-20	-9.591887517037087
-70	-20	-9.12140491009295
-68	-20	-8.851182195895833
-66	-20	-7.205420435555073
-64	-20	-9.479788737930205
-62	-20	-10.028338640560417
-60	-20	-14.878968178097063
-58	-20	-10.198687585073527
-56	-20	-10.508957460045021
-54	-20	-11.731313160649092
-52	-20	-10.748243278135174
-50	-20	-12.108278885450929
-48	-20	-12.73246468370436
-46	-20	-15.115063104271858
-44	-20	-16
-42	-20	-16
-40	-20	-16
-38	-20	-16
-36	-20	-16
-34	-20	-16
-32	-20	-16
-30	-20	-16
-28	-20	-16
-26	-20	-16
-24	-20	-16
-22	-20	-16
-20	-20	-16
-18	-20	-16
-16	-20	-16
-14	-20	-16
-12	-20	-16
-10	-20	-16
-8	-20	-16
-6	-20	-16
-4	-20	-16
-2	-20	-16
0	-20	-16
2	-20	-16
4	-20	-16
6	-20	-16
8	-20	-16
10	-20	-16
12	-20	-16
14	-20	-16
16	-20	-16
18	-20	-16
20	-20	-16
22	-20	-16
24	-20	-16
26	-20	-16
28	-20	-16
30	-20	-16
32	-20	-16
34	-20	-16
36	-20	-16
38	-20	-16
40	-20	-16
42	-20	-16
44	-20	-16
46	-20	-16
48	-20	-16
50	-20	-16
52	-20	-16
54	-20	-16
56	-20	-16
58	-20	-16
60	-20	-16
62	-20	-16
64	-20	-16
66	-20	-15.115063104271858
68	-20	-12.73246468370436
70	-20	-12.108278885450929
72	-20	-10.748243278135174
74	-20	-11.731313160649092
76	-20	-10.508957460045021
78	-20	-10.198687585073527
80	-20	-14.878968178097063
82	-20	-10.028338640560417
84	-20	-9.479788737930205
86	-20	-7.205420435555073
88	-20	-8.851182195895833
90	-20	-9.12140491009295
92	-20	-9.591887517037087
94	-20	-12.412505088130123
96	-20	-10.011282567459707
98	-20	-9.879182632204147
100	-20	-10.726769962319995
102	-20	-15.53840543564915
104	-20	-13.438346773032098
106	-20	-11.845517577070066
108	-20	-12.827521031754781
110	-20	-10.602778980396952
112	-20	-10.08654474137045
114	-20	-10.12681279566735
116	-20	-10.796668249517243
118	-20	-11.995329367929086
120	-20	-10.502187615158782

-120	-22	NaN
-118	-22	NaN
-116	-22	NaN
-114	-22	NaN
-112	-22	NaN
-110	-22	NaN
-108	-22	NaN
-106	-22	NaN
-104	-22	NaN
-102	-22	NaN
-100	-22	NaN
-98	-22	-11.396078760965857
-96	-22	-10.370595030432431
-94	-22	-10.120528536600451
-92	-22	-10.393665859253723
-90	-22	-12.35348070579918
-88	-22	-10.581946976633114
-86	-22	-10.111980876424974
-84	-22	-10.3000059445194
-82	-22	-10.984964114707136
-80	-22	-11.422747930093383
-78	-22	-11.275015079162989
-76	-22	-11.526863687644127
-74	-22	-9.680005850613835
-72	-22	-9.423410846364826
-70	-22	-11.844024422577567
-68	-22	-8.871391667821893
-66	-22	-8.586953558558589
-64	-22	-7.674643959284036
-62	-22	-10.291259115899493
-60	-22	-15.885840071815798
-58	-22	-11.793966714760364
-56	-22	-10.335948527474283
-54	-22	-9.964606493652449
-52	-22	-10.495473489351387
-50	-22	-13.36876188528191
-48	-22	-12.136117454683323
-46	-22	-14.02307793075062
-44	-22	-16
-42	-22	-16
-40	-22	-16
-38	-22	-16
-36	-22	-16
-34	-22	-16
-32	-22	-16
-30	-22	-16
-28	-22	-16
-26	-22	-16
-24	-22	-16
-22	-22	-16
-20	-22	-16
-18	-22	-16
-16	-22	-16
-14	-22	-16
-12	-22	-16
-10	-22	-16
-8	-22	-16
-6	-22	-16
-4	-22	-16
-2	-22	-16
0	-22	-16
2	-22	-16
4	-22	-16
6	-22	-16
8	-22	-16
10	-22	-16
12	-22	-16
14	-22	-16
16	-22	-16
18	-22	-16
20	-22	-16
22	-22	-16
24	-22	-16
26	-22	-16
28	-22	-16
30	-22	-16
32	-22	-16
34	-22	-16
36	-22	-16
38	-22	-16
40	-22	-16
42	-22	-16
44	-22	-16
46	-22	-16
48	-22	-16
50	-22	-16
52	-22	-16
54	-22	-16
56	-22	-16
58	-22	-16
60	-22	-16
62	-22	-16
64	-22	-16
66	-22	-16
68	-22	-14.02307793075062
70	-22	-12.136117454683323
72	-22	-13.36876188528191
74	-22	-10.495473489351387
76	-22	-9.964606493652449
78	-22	-10.335948527474283
80	-22	-11.793966714760364
82	-22	-15.885840071815798
84	-22	-10.291259115899493
86	-22	-7.674643959284036
88	-22	-8.586953558558589
90	-22	-8.871391667821893
92	-22	-11.844024422577567
94	-22	-9.423410846364826
96	-22	-9.680005850613835
98	-22	-11.526863687644127
100	-22	-11.275015079162989
102	-22	-11.422747930093383
104	-22	-10.984964114707136
106	-22	-10.3000059445194
108	-22	-10.111980876424974
110	-22	-10.581946976633114
112	-22	-12.35348070579918
114	-22	-10.393665859253723
116	-22	-10.120528536600451
118	-22	-10.370595030432431
120	-22	-11.396078760965857

-120	-24	NaN
-118	-24	NaN
-116	-24	NaN
-114	-24	NaN
-112	-24	NaN
-110	-24	NaN
-108	-24	NaN
-106	-24	NaN
-104	-24	NaN
-102	-24	NaN
-100	-24	NaN
-98	-24	NaN
-96	-24	-10.287080862355765
-94	-24	-10.369931239843009
-92	-24	-11.162173279244412
-90	-24	-11.289666325539553
-88	-24	-10.23363475423967
-86	-24	-10.104280310499794
-84	-24	-10.757145307097856
-82	-24	-11.418865551521474
-80	-24	-10.329058713337123
-78	-24	-10.313669753132507
-76	-24	-10.41614206424322
-74	-24	-10.182481067805295
-72	-24	-10.867380850169214
-70	-24	-9.546436173643169
-68	-24	-8.827611358155243
-66	-24	-12.690607099105968
-64	-24	-7.268656250116334
-62	-24	-9.72891461892962
-60	-24	-9.821204711112383
-58	-24	-12.3197795053878
-56	-24	-10.089604539515763
-54	-24	-10.129144006047335
-52	-24	-12.31143298401915
-50	-24	-10.978543591498717
-48	-24	-11.885924971691962
-46	-24	-13.0902480467757
-44	-24	-15.933641389701288
-42	-24	-16
-40	-24	-16
-38	-24	-16
-36	-24	-16
-34	-24	-16
-32	-24	-16
-30	-24	-16
-28	-24	-16
-26	-24	-16
-24	-24	-16
-22	-24	-16
-20	-24	-16
-18	-24	-16
-16	-24	-16
-14	-24	-16
-12	-24	-16
-10	-24	-16
-8	-24	-16
-6	-24	-16
-4	-24	-16
-2	-24	-16
0	-24	-16
2	-24	-16
4	-24	-16
6	-24	-16
8	-24	-16
10	-24	-16
12	-24	-16
14	-24	-16
16	-24	-16
18	-24	-16
20	-24	-16
22	-24	-16
24	-24	-16
26	-24	-16
28	-24	-16
30	-24	-16
32	-24	-16
34	-24	-16
36	-24	-16
38	-24	-16
40	-24	-16
42	-24	-16
44	-24	-16
46	-24	-16
48	-24	-16
50	-24	-16
52	-24	-16
54	-24	-16
56	-24	-16
58	-24	-16
60	-24	-16
62	-24	-16
64	-24	-16
66	-24	-16
68	-24	-15.933641389701288
70	-24	-13.0902480467757
72	-24	-11.885924971691962
74	-24	-10.978543591498717
76	-24	-12.31143298401915
78	-24	-10.129144006047335
80	-24	-10.089604539515763
82	-24	-12.3197795053878
84	-24	-9.821204711112383
86	-24	-9.72891461892962
88	-24	-7.268656250116334
90	-24	-12.690607099105968
92	-24	-8.827611358155243
94	-24	-9.546436173643169
96	-24	-10.867380850169214
98	-24	-10.182481067805295
100	-24	-10.41614206424322
102	-24	-10.313669753132507
104	-24	-10.329058713337123
106	-24	-11.418865551521474
108	-24	-10.757145307097856
110	-24	-10.104280310499794
112	-24	-10.23363475423967
114	-24	-11.289666325539553
116	-24	-11.162173279244412
118	-24	-10.369931239843009
120	-24	-10.287080862355765

-120	-26	NaN
-118	-26	NaN
-116	-26	NaN
-114	-26	NaN
-112	-26	NaN
-110	-26	NaN
-108	-26	NaN
-106	-26	NaN
-104	-26	NaN
-102	-26	NaN
-100	-26	NaN
-98	-26	NaN
-96	-26	NaN
-94	-26	-11.286511534396237
-92	-26	-11.91794769317386
-90	-26	-10.509838677023147
-88	-26	-10.15347480534748
-86	-26	-10.339009752184847
-84	-26	-11.91997683401251
-82	-26	-10.597410339795474
-80	-26	-10.120390652184382
-78	-26	-10.55638782579149
-76	-26	-12.323297366100721
-74	-26	-10.640721994231868
-72	-26	-10.312886427302898
-70	-26	-9.711144435619403
-68	-26	-9.66101940679367
-66	-26	-9.368426477547827
-64	-26	-8.176377404557993
-62	-26	-6.96493208741399
-60	-26	-10.276917473784595
-58	-26	-12.5398963473781
-56	-26	-12.273783709507804
-54	-26	-10.76579746103199
-52	-26	-10.111578501692078
-50	-26	-10.388621541377134
-48	-26	-12.605917345032932
-46	-26	-12.343241100803667
-44	-26	-14.738364594994442
-42	-26	-16
-40	-26	-16
-38	-26	-16
-36	-26	-16
-34	-26	-16
-32	-26	-16
-30	-26	-16
-28	-26	-16
-26	-26	-16
-24	-26	-16
-22	-26	-16
-20	-26	-16
-18	-26	-16
-16	-26	-16
-14	-26	-16
-12	-26	-16
-10	-26	-16
-8	-26	-16
-6	-26	-16
-4	-26	-16
-2	-26	-16
0	-26	-16
2	-26	-16
4	-26	-16
6	-26	-16
8	-26	-16
10	-26	-16
12	-26	-16
14	-26	-16
16	-26	-16
18	-26	-16
20	-26	-16
22	-26	-16
24	-26	-16
26	-26	-16
28	-26	-16
30	-26	-16
32	-26	-16
34	-26	-16
36	-26	-16
38	-26	-16
40	-26	-16
42	-26	-16
44	-26	-16
46	-26	-16
48	-26	-16
50	-26	-16
52	-26	-16
54	-26	-16
56	-26	-16
58	-26	-16
60	-26	-16
62	-26	-16
64	-26	-16
66	-26	-16
68	-26	-16
70	-26	-14.738364594994442
72	-26	-12.343241100803667
74	-26	-12.605917345032932
76	-26	-10.388621541377134
78	-26	-10.111578501692078
80	-26	-10.76579746103199
82	-26	-12.273783709507804
84	-26	-12.5398963473781
86	-26	-10.276917473784595
88	-26	-6.96493208741399
90	-26	-8.176377404557993
92	-26	-9.368426477547827
94	-26	-9.66101940679367
96	-26	-9.711144435619403
98	-26	-10.312886427302898
100	-26	-10.640721994231868
102	-26	-12.323297366100721
104	-26	-10.55638782579149
106	-26	-10.120390652184382
108	-26	-10.597410339795474
110	-26	-11.91997683401251
112	-26	-10.339009752184847
114	-26	-10.15347480534748
116	-26	-10.509838677023147
118	-26	-11.91794769317386
120	-26	-11.286511534396237

-120	-28	NaN
-118	-28	NaN
-116	-28	NaN
-114	-28	NaN
-112	-28	NaN
-110	-28	NaN
-108	-28	NaN
-106	-28	NaN
-104	-28	NaN
-102	-28	NaN
-100	-28	NaN
-98	-28	NaN
-96	-28	NaN
-94	-28	NaN
-92	-28	-10.631271150614927
-90	-28	-10.339948317282731
-88	-28	-10.410608235798488
-86	-28	-11.16267045633224
-84	-28	-11.341907974398401
-82	-28	-10.245135813617887
-80	-28	-10.122922926631436
-78	-28	-10.92724213549421
-76	-28	-10.99099006127188
-74	-28	-10.297358560264072
-72	-28	-10.92038428460913
-70	-28	-12.072485802767165
-68	-28	-10.789692891090077
-66	-28	-9.548390452065767
-64	-28	-9.113655746060237
-62	-28	-8.522861275396457
-60	-28	-7.259216345760235
-58	-28	-10.393829370378167
-56	-28	-11.472247805562114
-54	-28	-10.026727928555369
-52	-28	-9.860815784270923
-50	-28	-10.86242918273672
-48	-28	-11.517808869548903
-46	-28	-11.844794112085513
-44	-28	-13.675004854983328
-42	-28	-16
-40	-28	-16
-38	-28	-16
-36	-28	-16
-34	-28	-16
-32	-28	-16
-30	-28	-16
-28	-28	-16
-26	-28	-16
-24	-28	-16
-22	-28	-16
-20	-28	-16
-18	-28	-16
-16	-28	-16
-14	-28	-16
-12	-28	-16
-10	-28	-16
-8	-28	-16
-6	-28	-16
-4	-28	-16
-2	-28	-16
0	-28	-16
2	-28	-16
4	-28	-16
6	-28	-16
8	-28	-16
10	-28	-16
12	-28	-16
14	-28	-16
16	-28	-16
18	-28	-16
20	-28	-16
22	-28	-16
24	-28	-16
26	-28	-16
28	-28	-16
30	-28	-16
32	-28	-16
34	-28	-16
36	-28	-16
38	-28	-16
40	-28	-16
42	-28	-16
44	-28	-16
46	-28	-16
48	-28	-16
50	-28	-16
52	-28	-16
54	-28	-16
56	-28	-16
58	-28	-16
60	-28	-16
62	-28	-16
64	-28	-16
66	-28	-16
68	-28	-16
70	-28	-16
72	-28	-13.675004854983328
74	-28	-11.844794112085513
76	-28	-11.517808869548903
78	-28	-10.86242918273672
80	-28	-9.860815784270923
82	-28	-10.026727928555369
84	-28	-11.472247805562114
86	-28	-10.393829370378167
88	-28	-7.259216345760235
90	-28	-8.522861275396457
92	-28	-9.113655746060237
94	-28	-9.548390452065767
96	-28	-10.789692891090077
98	-28	-12.072485802767165
100	-28	-10.92038428460913
102	-28	-10.297358560264072
104	-28	-10.99099006127188
106	-28	-10.92724213549421
108	-28	-10.122922926631436
110	-28	-10.245135813617887
112	-28	-11.341907974398401
114	-28	-11.16267045633224
116	-28	-10.410608235798488
118	-28	-10.339948317282731
120	-28	-10.631271150614927

-120	-30	NaN
-118	-30	NaN
-116	-30	NaN
-114	-30	NaN
-112	-30	NaN
-110	-30	NaN
-108	-30	NaN
-106	-30	NaN
-104	-30	NaN
-102	-30	NaN
-100	-30	NaN
-98	-30	NaN
-96	-30	NaN
-94	-30	NaN
-92	-30	NaN
-90	-30	-11.181330224393989
-88	-30	-12.648276041268312
-86	-30	-11.21148489940913
-84	-30	-10.383788489555712
-82	-30	-10.13159247955787
-80	-30	-10.38118783362282
-78	-30	-12.536763447287276
-76	-30	-10.476076082945967
-74	-30	-10.1414727667378
-72	-30	-10.974388835420196
-70	-30	-11.06596898745766
-68	-30	-10.892162502135129
-66	-30	-12.652846616509194
-64	-30	-11.024018876621051
-62	-30	-9.286631500525734
-60	-30	-8.887482081483503
-58	-30	-7.630024220602123
-56	-30	-10.370189447765283
-54	-30	-12.55445036531926
-52	-30	-12.019439928986655
-50	-30	-10.499662009954987
-48	-30	-10.426408502332679
-46	-30	-11.791481341637871
-44	-30	-12.759436382460747
-42	-30	-15.901381747873558
-40	-30	-16
-38	-30	-16
-36	-30	-16
-34	-30	-16
-32	-30	-16
-30	-30	-16
-28	-30	-16
-26	-30	-16
-24	-30	-16
-22	-30	-16
-20	-30	-16
-18	-30	-16
-16	-30	-16
-14	-30	-16
-12	-30	-16
-10	-30	-16
-8	-30	-16
-6	-30	-16
-4	-30	-16
-2	-30	-16
0	-30	-16
2	-30	-16
4	-30	-16
6	-30	-16
8	-30	-16
10	-30	-16
12	-30	-16
14	-30	-16
16	-30	-16
18	-30	-16
20	-30	-16
22	-30	-16
24	-30	-16
26	-30	-16
28	-30	-16
30	-30	-16
32	-30	-16
34	-30	-16
36	-30	-16
38	-30	-16
40	-30	-16
42	-30	-16
44	-30	-16
46	-30	-16
48	-30	-16
50	-30	-16
52	-30	-16
54	-30	-16
56	-30	-16
58	-30	-16
60	-30	-16
62	-30	-16
64	-30	-16
66	-30	-16
68	-30	-16
70	-30	-16
72	-30	-15.901381747873558
74	-30	-12.759436382460747
76	-30	-11.791481341637871
78	-30	-10.426408502332679
80	-30	-10.499662009954987
82	-30	-12.019439928986655
84	-30	-12.55445036531926
86	-30	-10.370189447765283
88	-30	-7.630024220602123
90	-30	-8.887482081483503
92	-30	-9.286631500525734
94	-30	-11.024018876621051
96	-30	-12.652846616509194
98	-30	-10.892162502135129
100	-30	-11.06596898745766
102	-30	-10.974388835420196
104	-30	-10.1414727667378
106	-30	-10.476076082945967
108	-30	-12.536763447287276
110	-30	-10.38118783362282
112	-30	-10.13159247955787
114	-30	-10.383788489555712
116	-30	-11.21148489940913
118	-30	-12.648276041268312
120	-30	-11.181330224393989

-120	-32	NaN
-118	-32	NaN
-116	-32	NaN
-114	-32	NaN
-112	-32	NaN
-110	-32	NaN
-108	-32	NaN
-106	-32	NaN
-104	-32	NaN
-102	-32	NaN
-100	-32	NaN
-98	-32	NaN
-96	-32	NaN
-94	-32	NaN
-92	-32	NaN
-90	-32	NaN
-88	-32	-11.311520181451229
-86	-32	-10.83857747814295
-84	-32	-10.695619923882651
-82	-32	-10.992286882585114
-80	-32	-16
-78	-32	-10.625569599443969
-76	-32	-10.038993051721212
-74	-32	-10.076111528364232
-72	-32	-11.209323626045409
-70	-32	-10.708746954689119
-68	-32	-10.444425265750818
-66	-32	-14.477223266785986
-64	-32	-11.485937012339363
-62	-32	-10.589336458500323
-60	-32	-9.67918496575087
-58	-32	-7.988017916142545
-56	-32	-8.034846728850729
-54	-32	-11.147323426786441
-52	-32	-9.996754056203322
-50	-32	-9.693127066273927
-48	-32	-10.299327394506607
-46	-32	-14.22735335597078
-44	-32	-12.025888381405595
-42	-32	-14.67062645592764
-40	-32	-16
-38	-32	-16
-36	-32	-16
-34	-32	-16
-32	-32	-16
-30	-32	-16
-28	-32	-16
-26	-32	-16
-24	-32	-16
-22	-32	-16
-20	-32	-16
-18	-32	-16
-16	-32	-16
-14	-32	-16
-12	-32	-16
-10	-32	-16
-8	-32	-16
-6	-32	-16
-4	-32	-16
-2	-32	-16
0	-32	-16
2	-32	-16
4	-32	-16
6	-32	-16
8	-32	-16
10	-32	-16
12	-32	-16
14	-32	-16
16	-32	-16
18	-32	-16
20	-32	-16
22	-32	-16
24	-32	-16
26	-32	-16
28	-32	-16
30	-32	-16
32	-32	-16
34	-32	-16
36	-32	-16
38	-32	-16
40	-32	-16
42	-32	-16
44	-32	-16
46	-32	-16
48	-32	-16
50	-32	-16
52	-32	-16
54	-32	-16
56	-32	-16
58	-32	-16
60	-32	-16
62	-32	-16
64	-32	-16
66	-32	-16
68	-32	-16
70	-32	-16
72	-32	-16
74	-32	-14.67062645592764
76	-32	-12.025888381405595
78	-32	-14.22735335597078
80	-32	-10.299327394506607
82	-32	-9.693127066273927
84	-32	-9.996754056203322
86	-32	-11.147323426786441
88	-32	-8.034846728850729
90	-32	-7.988017916142545
92	-32	-9.67918496575087
94	-32	-10.589336458500323
96	-32	-11.485937012339363
98	-32	-14.477223266785986
100	-32	-10.444425265750818
102	-32	-10.708746954689119
104	-32	-11.209323626045409
106	-32	-10.076111528364232
108	-32	-10.038993051721212
110	-32	-10.625569599443969
112	-32	-16
114	-32	-10.992286882585114
116	-32	-10.695619923882651
118	-32	-10.83857747814295
120	-32	-11.311520181451229

-120	-34	NaN
-118	-34	NaN
-116	-34	NaN
-114	-34	NaN
-112	-34	NaN
-110	-34	NaN
-108	-34	NaN
-106	-34	NaN
-104	-34	NaN
-102	-34	NaN
-100	-34	NaN
-98	-34	NaN
-96	-34	NaN
-94	-34	NaN
-92	-34	NaN
-90	-34	NaN
-88	-34	NaN
-86	-34	-11.715562847260511
-84	-34	-12.585343515908214
-82	-34	-12.122626509735028
-80	-34	-10.980909379942245
-78	-34	-10.524833420497826
-76	-34	-10.499315157865691
-74	-34	-11.30718230933116
-72	-34	-10.940309261830333
-70	-34	-9.982531751111223
-68	-34	-9.95764655648326
-66	-34	-11.173225410028166
-64	-34	-11.122304286650028
-62	-34	-12.141156578098764
-60	-34	-10.904259813572295
-58	-34	-9.46345833426723
-56	-34	-7.340723822473434
-54	-34	-10.76359063808042
-52	-34	-10.842298792519342
-50	-34	-11.286387113622478
-48	-34	-11.955880225378499
-46	-34	-10.723928526207919
-44	-34	-11.556622088609444
-42	-34	-13.550875347451397
-40	-34	-16
-38	-34	-16
-36	-34	-16
-34	-34	-16
-32	-34	-16
-30	-34	-16
-28	-34	-16
-26	-34	-16
-24	-34	-16
-22	-34	-16
-20	-34	-16
-18	-34	-16
-16	-34	-16
-14	-34	-16
-12	-34	-16
-10	-34	-16
-8	-34	-16
-6	-34	-16
-4	-34	-16
-2	-34	-16
0	-34	-16
2	-34	-16
4	-34	-16
6	-34	-16
8	-34	-16
10	-34	-16
12	-34	-16
14	-34	-16
16	-34	-16
18	-34	-16
20	-34	-16
22	-34	-16
24	-34	-16
26	-34	-16
28	-34	-16
30	-34	-16
32	-34	-16
34	-34	-16
36	-34	-16
38	-34	-16
40	-34	-16
42	-34	-16
44	-34	-16
46	-34	-16
48	-34	-16
50	-34	-16
52	-34	-16
54	-34	-16
56	-34	-16
58	-34	-16
60	-34	-16
62	-34	-16
64	-34	-16
66	-34	-16
68	-34	-16
70	-34	-16
72	-34	-16
74	-34	-16
76	-34	-13.550875347451397
78	-34	-11.556622088609444
80	-34	-10.723928526207919
82	-34	-11.955880225378499
84	-34	-11.286387113622478
86	-34	-10.842298792519342
88	-34	-10.76359063808042
90	-34	-7.340723822473434
92	-34	-9.46345833426723
94	-34	-10.904259813572295
96	-34	-12.141156578098764
98	-34	-11.122304286650028
100	-34	-11.173225410028166
102	-34	-9.95764655648326
104	-34	-9.982531751111223
106	-34	-10.940309261830333
108	-34	-11.30718230933116
110	-34	-10.499315157865691
112	-34	-10.524833420497826
114	-34	-10.980909379942245
116	-34	-12.122626509735028
118	-34	-12.585343515908214
120	-34	-11.715562847260511

-120	-36	NaN
-118	-36	NaN
-116	-36	NaN
-114	-36	NaN
-112	-36	NaN
-110	-36	NaN
-108	-36	NaN
-106	-36	NaN
-104	-36	NaN
-102	-36	NaN
-100	-36	NaN
-98	-36	NaN
-96	-36	NaN
-94	-36	NaN
-92	-36	NaN
-90	-36	NaN
-88	-36	NaN
-86	-36	NaN
-84	-36	-11.865837295430023
-82	-36	-11.479094837825022
-80	-36	-11.315767955541007
-78	-36	-11.4876959968313
-76	-36	-12.998465519636571
-74	-36	-11.31466579497872
-72	-36	-10.45978477702196
-70	-36	-10.228416919945674
-68	-36	-10.755382174596773
-66	-36	-10.998750570125829
-64	-36	-9.881875089424856
-62	-36	-10.05980233728055
-60	-36	-11.673583494378173
-58	-36	-10.21838149633467
-56	-36	-9.616942971066747
-54	-36	-6.951344714662222
-52	-36	-9.437421174008874
-50	-36	-9.956923275228009
-48	-36	-9.620060989350886
-46	-36	-10.039968309446115
-44	-36	-11.650986930881212
-42	-36	-12.559581234230912
-40	-36	-16
-38	-36	-16
-36	-36	-16
-34	-36	-16
-32	-36	-16
-30	-36	-16
-28	-36	-16
-26	-36	-16
-24	-36	-16
-22	-36	-16
-20	-36	-16
-18	-36	-16
-16	-36	-16
-14	-36	-16
-12	-36	-16
-10	-36	-16
-8	-36	-16
-6	-36	-16
-4	-36	-16
-2	-36	-16
0	-36	-16
2	-36	-16
4	-36	-16
6	-36	-16
8	-36	-16
10	-36	-16
12	-36	-16
14	-36	-16
16	-36	-16
18	-36	-16
20	-36	-16
22	-36	-16
24	-36	-16
26	-36	-16
28	-36	-16
30	-36	-16
32	-36	-16
34	-36	-16
36	-36	-16
38	-36	-16
40	-36	-16
42	-36	-16
44	-36	-16
46	-36	-16
48	-36	-16
50	-36	-16
52	-36	-16
54	-36	-16
56	-36	-16
58	-36	-16
60	-36	-16
62	-36	-16
64	-36	-16
66	-36	-16
68	-36	-16
70	-36	-16
72	-36	-16
74	-36	-16
76	-36	-16
78	-36	-12.559581234230912
80	-36	-11.650986930881212
82	-36	-10.039968309446115
84	-36	-9.620060989350886
86	-36	-9.956923275228009
88	-36	-9.437421174008874
90	-36	-6.951344714662222
92	-36	-9.616942971066747
94	-36	-10.21838149633467
96	-36	-11.673583494378173
98	-36	-10.05980233728055
100	-36	-9.881875089424856
102	-36	-10.998750570125829
104	-36	-10.755382174596773
106	-36	-10.228416919945674
108	-36	-10.45978477702196
110	-36	-11.31466579497872
112	-36	-12.998465519636571
114	-36	-11.4876959968313
116	-36	-11.315767955541007
118	-36	-11.479094837825022
120	-36	-11.865837295430023

-120	-38	NaN
-118	-38	NaN
-116	-38	NaN
-114	-38	NaN
-112	-38	NaN
-110	-38	NaN
-108	-38	NaN
-106	-38	NaN
-104	-38	NaN
-102	-38	NaN
-100	-38	NaN
-98	-38	NaN
-96	-38	NaN
-94	-38	NaN
-92	-38	NaN
-90	-38	NaN
-88	-38	NaN
-86	-38	NaN
-84	-38	NaN
-82	-38	-13.623178579680827
-80	-38	-13.886204400224393
-78	-38	-12.296441589619608
-76	-38	-11.566275542883162
-74	-38	-11.155632756019827
-72	-38	-11.050151486905001
-70	-38	-11.543231728870758
-68	-38	-11.805919821372852
-66	-38	-10.370418675462876
-64	-38	-10.021367110030624
-62	-38	-10.670644769479548
-60	-38	-10.458608857320197
-58	-38	-9.844815875912012
-56	-38	-10.624155941930074
-54	-38	-9.021106306137451
-52	-38	-7.002925279883802
-50	-38	-10.281518216392294
-48	-38	-10.578730807461449
-46	-38	-10.584749416818141
-44	-38	-11.838138674414191
-42	-38	-11.737013698777206
-40	-38	-15.318657201101606
-38	-38	-16
-36	-38	-16
-34	-38	-16
-32	-38	-16
-30	-38	-16
-28	-38	-16
-26	-38	-16
-24	-38	-16
-22	-38	-16
-20	-38	-16
-18	-38	-16
-16	-38	-16
-14	-38	-16
-12	-38	-15.963039576728733
-10	-38	-16
-8	-38	-16
-6	-38	-16
-4	-38	-16
-2	-38	-16
0	-38	-16
2	-38	-16
4	-38	-16
6	-38	-16
8	-38	-16
10	-38	-16
12	-38	-16
14	-38	-16
16	-38	-16
18	-38	-16
20	-38	-16
22	-38	-16
24	-38	-16
26	-38	-16
28	-38	-16
30	-38	-16
32	-38	-16
34	-38	-16
36	-38	-16
38	-38	-16
40	-38	-16
42	-38	-16
44	-38	-16
46	-38	-16
48	-38	-16
50	-38	-15.963039576728733
52	-38	-16
54	-38	-16
56	-38	-16
58	-38	-16
60	-38	-16
62	-38	-16
64	-38	-16
66	-38	-16
68	-38	-16
70	-38	-16
72	-38	-16
74	-38	-16
76	-38	-16
78	-38	-15.318657201101606
80	-38	-11.737013698777206
82	-38	-11.838138674414191
84	-38	-10.584749416818141
86	-38	-10.578730807461449
88	-38	-10.281518216392294
90	-38	-7.002925279883802
92	-38	-9.021106306137451
94	-38	-10.624155941930074
96	-38	-9.844815875912012
98	-38	-10.458608857320197
100	-38	-10.670644769479548
102	-38	-10.021367110030624
104	-38	-10.370418675462876
106	-38	-11.805919821372852
108	-38	-11.543231728870758
110	-38	-11.050151486905001
112	-38	-11.155632756019827
114	-38	-11.566275542883162
116	-38	-12.296441589619608
118	-38	-13.886204400224393
120	-38	-13.623178579680827

-120	-40	NaN
-118	-40	NaN
-116	-40	NaN
-114	-40	NaN
-112	-40	NaN
-110	-40	NaN
-108	-40	NaN
-106	-40	NaN
-104	-40	NaN
-102	-40	NaN
-100	-40	NaN
-98	-40	NaN
-96	-40	NaN
-94	-40	NaN
-92	-40	NaN
-90	-40	NaN
-88	-40	NaN
-86	-40	NaN
-84	-40	NaN
-82	-40	NaN
-80	-40	-12.86556680447725
-78	-40	-12.702985076737823
-76	-40	-12.73246708252561
-74	-40	-13.309625907511412
-72	-40	-13.291256831760167
-70	-40	-11.779164340610352
-68	-40	-11.07833513719385
-66	-40	-10.766141327430924
-64	-40	-10.99797337118026
-62	-40	-12.115485751320529
-60	-40	-10.133883744889163
-58	-40	-9.873928490708401
-56	-40	-13.12877900101042
-54	-40	-9.756688280849135
-52	-40	-9.79161815547549
-50	-40	-7.059431567137635
-48	-40	-8.905096332534244
-46	-40	-9.48344003636904
-44	-40	-10.298428374558327
-42	-40	-10.974633999983547
-40	-40	-13.265328585539692
-38	-40	-15.318657201101606
-36	-40	-16
-34	-40	-16
-32	-40	-16
-30	-40	-16
-28	-40	-16
-26	-40	-16
-24	-40	-16
-22	-40	-16
-20	-40	-16
-18	-40	-16
-16	-40	-16
-14	-40	-16
-12	-40	-16
-10	-40	-15.886436335032501
-8	-40	-16
-6	-40	-16
-4	-40	-16
-2	-40	-16
0	-40	-15.946622388762512
2	-40	-16
4	-40	-16
6	-40	-16
8	-40	-16
10	-40	-16
12	-40	-16
14	-40	-16
16	-40	-16
18	-40	-16
20	-40	-16
22	-40	-16
24	-40	-16
26	-40	-16
28	-40	-16
30	-40	-16
32	-40	-16
34	-40	-16
36	-40	-16
38	-40	-16
40	-40	-15.946622388762512
42	-40	-16
44	-40	-16
46	-40	-16
48	-40	-16
50	-40	-15.886436335032501
52	-40	-16
54	-40	-16
56	-40	-16
58	-40	-16
60	-40	-16
62	-40	-16
64	-40	-16
66	-40	-16
68	-40	-16
70	-40	-16
72	-40	-16
74	-40	-16
76	-40	-16
78	-40	-15.318657201101606
80	-40	-13.265328585539692
82	-40	-10.974633999983547
84	-40	-10.298428374558327
86	-40	-9.48344003636904
88	-40	-8.905096332534244
90	-40	-7.059431567137635
92	-40	-9.79161815547549
94	-40	-9.756688280849135
96	-40	-13.12877900101042
98	-40	-9.873928490708401
100	-40	-10.133883744889163
102	-40	-12.115485751320529
104	-40	-10.99797337118026
106	-40	-10.766141327430924
108	-40	-11.07833513719385
110	-40	-11.779164340610352
112	-40	-13.291256831760167
114	-40	-13.309625907511412
116	-40	-12.73246708252561
118	-40	-12.702985076737823
120	-40	-12.86556680447725

-120	-42	NaN
-118	-42	NaN
-116	-42	NaN
-114	-42	NaN
-112	-42	NaN
-110	-42	NaN
-108	-42	NaN
-106	-42	NaN
-104	-42	NaN
-102	-42	NaN
-100	-42	NaN
-98	-42	NaN
-96	-42	NaN
-94	-42	NaN
-92	-42	NaN
-90	-42	NaN
-88	-42	NaN
-86	-42	NaN
-84	-42	NaN
-82	-42	NaN
-80	-42	NaN
-78	-42	-13.824221857090762
-76	-42	-13.360348560161976
-74	-42	-12.947691798832695
-72	-42	-12.61229450722548
-70	-42	-12.404892367107626
-68	-42	-12.45762503200333
-66	-42	-13.588524689683101
-64	-42	-12.096572404876213
-62	-42	-10.983961751334316
-60	-42	-10.490760660574804
-58	-42	-10.665612399292616
-56	-42	-11.266229966774452
-54	-42	-9.712011247904007
-52	-42	-10.62379593387884
-50	-42	-9.093160969604202
-48	-42	-6.941922375867479
-46	-42	-9.006224391411024
-44	-42	-9.249102485111653
-42	-42	-10.621473170534307
-40	-42	-10.974633999983547
-38	-42	-11.737013698777206
-36	-42	-12.559581234230912
-34	-42	-13.550875347451397
-32	-42	-14.67062645592764
-30	-42	-15.901381747873558
-28	-42	-16
-26	-42	-16
-24	-42	-16
-22	-42	-16
-20	-42	-16
-18	-42	-16
-16	-42	-16
-14	-42	-16
-12	-42	-16
-10	-42	-16
-8	-42	-15.799604229673928
-6	-42	-16
-4	-42	-16
-2	-42	-16
0	-42	-16
2	-42	-15.849603401309563
4	-42	-16
6	-42	-16
8	-42	-16
10	-42	-16
12	-42	-16
14	-42	-16
16	-42	-16
18	-42	-16
20	-42	-16
22	-42	-16
24	-42	-16
26	-42	-16
28	-42	-16
30	-42	-16
32	-42	-16
34	-42	-16
36	-42	-16
38	-42	-16
40	-42	-15.849603401309563
42	-42	-16
44	-42	-16
46	-42	-16
48	-42	-16
50	-42	-15.799604229673928
52	-42	-16
54	-42	-16
56	-42	-16
58	-42	-16
60	-42	-16
62	-42	-16
64	-42	-16
66	-42	-16
68	-42	-16
70	-42	-16
72	-42	-15.901381747873558
74	-42	-14.67062645592764
76	-42	-13.550875347451397
78	-42	-12.559581234230912
80	-42	-11.737013698777206
82	-42	-10.974633999983547
84	-42	-10.621473170534307
86	-42	-9.249102485111653
88	-42	-9.006224391411024
90	-42	-6.941922375867479
92	-42	-9.093160969604202
94	-42	-10.62379593387884
96	-42	-9.712011247904007
98	-42	-11.266229966774452
100	-42	-10.665612399292616
102	-42	-10.490760660574804
104	-42	-10.983961751334316
106	-42	-12.096572404876213
108	-42	-13.588524689683101
110	-42	-12.45762503200333
112	-42	-12.404892367107626
114	-42	-12.61229450722548
116	-42	-12.947691798832695
118	-42	-13.360348560161976
120	-42	-13.824221857090762

-120	-44	NaN
-118	-44	NaN
-116	-44	NaN
-114	-44	NaN
-112	-44	NaN
-110	-44	NaN
-108	-44	NaN
-106	-44	NaN
-104	-44	NaN
-102	-44	NaN
-100	-44	NaN
-98	-44	NaN
-96	-44	NaN
-94	-44	NaN
-92	-44	NaN
-90	-44	NaN
-88	-44	NaN
-86	-44	NaN
-84	-44	NaN
-82	-44	NaN
-80	-44	NaN
-78	-44	NaN
-76	-44	-15.596648435875265
-74	-44	-14.942239232844969
-72	-44	-14.307038151096073
-70	-44	-13.700198284231867
-68	-44	-13.13541478875665
-66	-44	-12.63469557302934
-64	-44	-12.23770609094342
-62	-44	-12.032428717830744
-60	-44	-12.335075730409763
-58	-44	-12.50235918598365
-56	-44	-10.755232105552839
-54	-44	-10.128626160900868
-52	-44	-10.587953562984364
-50	-44	-9.457404104872017
-48	-44	-9.26057166538219
-46	-44	-6.9466857976422975
-44	-44	-10.554047721877806
-42	-44	-9.249102485111653
-40	-44	-10.298428374558327
-38	-44	-11.838138674414191
-36	-44	-11.650986930881212
-34	-44	-11.556622088609444
-32	-44	-12.025888381405595
-30	-44	-12.759436382460747
-28	-44	-13.675004854983328
-26	-44	-14.738364594994442
-24	-44	-15.933641389701288
-22	-44	-16
-20	-44	-16
-18	-44	-16
-16	-44	-16
-14	-44	-16
-12	-44	-16
-10	-44	-16
-8	-44	-16
-6	-44	-15.702663759163359
-4	-44	-16
-2	-44	-16
0	-44	-16
2	-44	-16
4	-44	-15.743899796909085
6	-44	-16
8	-44	-16
10	-44	-16
12	-44	-16
14	-44	-16
16	-44	-16
18	-44	-16
20	-44	-16
22	-44	-16
24	-44	-16
26	-44	-16
28	-44	-16
30	-44	-16
32	-44	-16
34	-44	-16
36	-44	-16
38	-44	-16
40	-44	-15.743899796909085
42	-44	-16
44	-44	-16
46	-44	-16
48	-44	-16
50	-44	-15.702663759163359
52	-44	-16
54	-44	-16
56	-44	-16
58	-44	-16
60	-44	-16
62	-44	-16
64	-44	-16
66	-44	-16
68	-44	-15.933641389701288
70	-44	-14.738364594994442
72	-44	-13.675004854983328
74	-44	-12.759436382460747
76	-44	-12.025888381405595
78	-44	-11.556622088609444
80	-44	-11.650986930881212
82	-44	-11.838138674414191
84	-44	-10.298428374558327
86	-44	-9.249102485111653
88	-44	-10.554047721877806
90	-44	-6.9466857976422975
92	-44	-9.26057166538219
94	-44	-9.457404104872017
96	-44	-10.587953562984364
98	-44	-10.128626160900868
100	-44	-10.755232105552839
102	-44	-12.50235918598365
104	-44	-12.335075730409763
106	-44	-12.032428717830744
108	-44	-12.23770609094342
110	-44	-12.63469557302934
112	-44	-13.13541478875665
114	-44	-13.700198284231867
116	-44	-14.307038151096073
118	-44	-14.942239232844969
120	-44	-15.596648435875265

-120	-46	NaN
-118	-46	NaN
-116	-46	NaN
-114	-46	NaN
-112	-46	NaN
-110	-46	NaN
-108	-46	NaN
-106	-46	NaN
-104	-46	NaN
-102	-46	NaN
-100	-46	NaN
-98	-46	NaN
-96	-46	NaN
-94	-46	NaN
-92	-46	NaN
-90	-46	NaN
-88	-46	NaN
-86	-46	NaN
-84	-46	NaN
-82	-46	NaN
-80	-46	NaN
-78	-46	NaN
-76	-46	NaN
-74	-46	-16
-72	-46	-16
-70	-46	-16
-68	-46	-15.737749380558476
-66	-46	-14.939963574029253
-64	-46	-14.161943295011277
-62	-46	-13.416585338311245
-60	-46	-12.724708556421515
-58	-46	-12.123322662817401
-56	-46	-11.690474625784063
-54	-46	-11.666496637436925
-52	-46	-12.764920645954437
-50	-46	-10.4287227660672
-48	-46	-9.5201710464944
-46	-46	-11.159119084196327
-44	-46	-6.9466857976422975
-42	-46	-9.006224391411024
-40	-46	-9.48344003636904
-38	-46	-10.584749416818141
-36	-46	-10.039968309446115
-34	-46	-10.723928526207919
-32	-46	-14.22735335597078
-30	-46	-11.791481341637871
-28	-46	-11.844794112085513
-26	-46	-12.343241100803667
-24	-46	-13.0902480467757
-22	-46	-14.02307793075062
-20	-46	-15.115063104271858
-18	-46	-16
-16	-46	-16
-14	-46	-16
-12	-46	-16
-10	-46	-16
-8	-46	-16
-6	-46	-16
-4	-46	-15.595665496151991
-2	-46	-16
0	-46	-16
2	-46	-16
4	-46	-16
6	-46	-15.629425247207317
8	-46	-16
10	-46	-16
12	-46	-16
14	-46	-16
16	-46	-16
18	-46	-16
20	-46	-16
22	-46	-16
24	-46	-16
26	-46	-16
28	-46	-16
30	-46	-16
32	-46	-16
34	-46	-16
36	-46	-16
38	-46	-16
40	-46	-15.629425247207317
42	-46	-16
44	-46	-16
46	-46	-16
48	-46	-16
50	-46	-15.595665496151991
52	-46	-16
54	-46	-16
56	-46	-16
58	-46	-16
60	-46	-16
62	-46	-16
64	-46	-16
66	-46	-15.115063104271858
68	-46	-14.02307793075062
70	-46	-13.0902480467757
72	-46	-12.343241100803667
74	-46	-11.844794112085513
76	-46	-11.791481341637871
78	-46	-14.22735335597078
80	-46	-10.723928526207919
82	-46	-10.039968309446115
84	-46	-10.584749416818141
86	-46	-9.48344003636904
88	-46	-9.006224391411024
90	-46	-6.9466857976422975
92	-46	-11.159119084196327
94	-46	-9.5201710464944
96	-46	-10.4287227660672
98	-46	-12.764920645954437
100	-46	-11.666496637436925
102	-46	-11.690474625784063
104	-46	-12.123322662817401
106	-46	-12.724708556421515
108	-46	-13.416585338311245
110	-46	-14.161943295011277
112	-46	-14.939963574029253
114	-46	-15.737749380558476
116	-46	-16
118	-46	-16
120	-46	-16

-120	-48	NaN
-118	-48	NaN
-116	-48	NaN
-114	-48	NaN
-112	-48	NaN
-110	-48	NaN
-108	-48	NaN
-106	-48	NaN
-104	-48	NaN
-102	-48	NaN
-100	-48	NaN
-98	-48	NaN
-96	-48	NaN
-94	-48	NaN
-92	-48	NaN
-90	-48	NaN
-88	-48	NaN
-86	-48	NaN
-84	-48	NaN
-82	-48	NaN
-80	-48	NaN
-78	-48	NaN
-76	-48	NaN
-74	-48	NaN
-72	-48	-16
-70	-48	-16
-68	-48	-16
-66	-48	-16
-64	-48	-16
-62	-48	-16
-60	-48	-15.850039009191017
-58	-48	-14.843772080432087
-56	-48	-13.852841059352134
-54	-48	-12.89659688531688
-52	-48	-12.011810731039128
-50	-48	-11.174231248925167
-48	-48	-10.280212648260944
-46	-48	-9.5201710464944
-44	-48	-9.26057166538219
-42	-48	-6.941922375867479
-40	-48	-8.905096332534244
-38	-48	-10.578730807461449
-36	-48	-9.620060989350886
-34	-48	-11.955880225378499
-32	-48	-10.299327394506607
-30	-48	-10.426408502332679
-28	-48	-11.517808869548903
-26	-48	-12.605917345032932
-24	-48	-11.885924971691962
-22	-48	-12.136117454683323
-20	-48	-12.73246468370436
-18	-48	-13.55872007800244
-16	-48	-14.572698318041462
-14	-48	-15.757228266847145
-12	-48	-16
-10	-48	-16
-8	-48	-16
-6	-48	-16
-4	-48	-16
-2	-48	-15.478561230005262
0	-48	-16
2	-48	-16
4	-48	-16
6	-48	-16
8	-48	-15.50600386253667
10	-48	-16
12	-48	-16
14	-48	-16
16	-48	-16
18	-48	-16
20	-48	-16
22	-48	-16
24	-48	-16
26	-48	-16
28	-48	-16
30	-48	-16
32	-48	-16
34	-48	-16
36	-48	-16
38	-48	-16
40	-48	-15.50600386253667
42	-48	-16
44	-48	-16
46	-48	-16
48	-48	-16
50	-48	-15.478561230005262
52	-48	-16
54	-48	-16
56	-48	-16
58	-48	-16
60	-48	-16
62	-48	-15.757228266847145
64	-48	-14.572698318041462
66	-48	-13.55872007800244
68	-48	-12.73246468370436
70	-48	-12.136117454683323
72	-48	-11.885924971691962
74	-48	-12.605917345032932
76	-48	-11.517808869548903
78	-48	-10.426408502332679
80	-48	-10.299327394506607
82	-48	-11.955880225378499
84	-48	-9.620060989350886
86	-48	-10.578730807461449
88	-48	-8.905096332534244
90	-48	-6.941922375867479
92	-48	-9.26057166538219
94	-48	-9.5201710464944
96	-48	-10.280212648260944
98	-48	-11.174231248925167
100	-48	-12.011810731039128
102	-48	-12.89659688531688
104	-48	-13.852841059352134
106	-48	-14.843772080432087
108	-48	-15.850039009191017
110	-48	-16
112	-48	-16
114	-48	-16
116	-48	-16
118	-48	-16
120	-48	-16

-120	-50	NaN
-118	-50	NaN
-116	-50	NaN
-114	-50	NaN
-112	-50	NaN
-110	-50	NaN
-108	-50	NaN
-106	-50	NaN
-104	-50	NaN
-102	-50	NaN
-100	-50	NaN
-98	-50	NaN
-96	-50	NaN
-94	-50	NaN
-92	-50	NaN
-90	-50	NaN
-88	-50	NaN
-86	-50	NaN
-84	-50	NaN
-82	-50	NaN
-80	-50	NaN
-78	-50	NaN
-76	-50	NaN
-74	-50	NaN
-72	-50	NaN
-70	-50	-16
-68	-50	-16
-66	-50	-16
-64	-50	-16
-62	-50	-16
-60	-50	-16
-58	-50	-16
-56	-50	-16
-54	-50	-16
-52	-50	-16
-50	-50	-14.211025549247502
-48	-50	-11.174231248925167
-46	-50	-10.4287227660672
-44	-50	-9.457404104872017
-42	-50	-9.093160969604202
-40	-50	-7.059431567137635
-38	-50	-10.281518216392294
-36	-50	-9.956923275228009
-34	-50	-11.286387113622478
-32	-50	-9.693127066273927
-30	-50	-10.499662009954987
-28	-50	-10.86242918273672
-26	-50	-10.388621541377134
-24	-50	-10.978543591498717
-22	-50	-13.36876188528191
-20	-50	-12.108278885450929
-18	-50	-12.0593680684585
-16	-50	-12.51554055994339
-14	-50	-13.254596061286053
-12	-50	-14.212145760230635
-10	-50	-15.364146808998376
-8	-50	-16
-6	-50	-16
-4	-50	-16
-2	-50	-16
0	-50	-15.35109488773499
2	-50	-15.975390919690145
4	-50	-16
6	-50	-16
8	-50	-16
10	-50	-15.373355483625222
12	-50	-15.995186165540579
14	-50	-16
16	-50	-16
18	-50	-16
20	-50	-16
22	-50	-16
24	-50	-16
26	-50	-16
28	-50	-16
30	-50	-16
32	-50	-16
34	-50	-16
36	-50	-16
38	-50	-15.995186165540579
40	-50	-15.373355483625222
42	-50	-16
44	-50	-16
46	-50	-16
48	-50	-15.975390919690145
50	-50	-15.35109488773499
52	-50	-16
54	-50	-16
56	-50	-16
58	-50	-16
60	-50	-15.364146808998376
62	-50	-14.212145760230635
64	-50	-13.254596061286053
66	-50	-12.51554055994339
68	-50	-12.0593680684585
70	-50	-12.108278885450929
72	-50	-13.36876188528191
74	-50	-10.978543591498717
76	-50	-10.388621541377134
78	-50	-10.86242918273672
80	-50	-10.499662009954987
82	-50	-9.693127066273927
84	-50	-11.286387113622478
86	-50	-9.956923275228009
88	-50	-10.281518216392294
90	-50	-7.059431567137635
92	-50	-9.093160969604202
94	-50	-9.457404104872017
96	-50	-10.4287227660672
98	-50	-11.174231248925167
100	-50	-14.211025549247502
102	-50	-16
104	-50	-16
106	-50	-16
108	-50	-16
110	-50	-16
112	-50	-16
114	-50	-16
116	-50	-16
118	-50	-16
120	-50	-16

-120	-52	NaN
-118	-52	NaN
-116	-52	NaN
-114	-52	NaN
-112	-52	NaN
-110	-52	NaN
-108	-52	NaN
-106	-52	NaN
-104	-52	NaN
-102	-52	NaN
-100	-52	NaN
-98	-52	NaN
-96	-52	NaN
-94	-52	NaN
-92	-52	NaN
-90	-52	NaN
-88	-52	NaN
-86	-52	NaN
-84	-52	NaN
-82	-52	NaN
-80	-52	NaN
-78	-52	NaN
-76	-52	NaN
-74	-52	NaN
-72	-52	NaN
-70	-52	NaN
-68	-52	-16
-66	-52	-16
-64	-52	-16
-62	-52	-16
-60	-52	-16
-58	-52	-16
-56	-52	-16
-54	-52	-16
-52	-52	-16
-50	-52	-16
-48	-52	-12.011810731039128
-46	-52	-12.764920645954437
-44	-52	-10.587953562984364
-42	-52	-10.62379593387884
-40	-52	-9.79161815547549
-38	-52	-7.002925279883802
-36	-52	-9.437421174008874
-34	-52	-10.842298792519342
-32	-52	-9.996754056203322
-30	-52	-12.019439928986655
-28	-52	-9.860815784270923
-26	-52	-10.111578501692078
-24	-52	-12.31143298401915
-22	-52	-10.495473489351387
-20	-52	-10.748243278135174
-18	-52	-12.008281857129756
-16	-52	-12.525260082291345
-14	-52	-12.06401303721454
-12	-52	-12.38940871555085
-10	-52	-13.060290217117641
-8	-52	-13.982473361341846
-6	-52	-15.124405077852888
-4	-52	-16
-2	-52	-16
0	-52	-15.955068917645072
2	-52	-15.212200044954969
4	-52	-15.83179161260071
6	-52	-16
8	-52	-16
10	-52	-15.995182173133854
12	-52	-15.231078883468806
14	-52	-15.847732259764372
16	-52	-16
18	-52	-16
20	-52	-16
22	-52	-16
24	-52	-16
26	-52	-16
28	-52	-16
30	-52	-16
32	-52	-16
34	-52	-16
36	-52	-16
38	-52	-15.847732259764372
40	-52	-15.231078883468806
42	-52	-15.995182173133854
44	-52	-16
46	-52	-16
48	-52	-15.83179161260071
50	-52	-15.212200044954969
52	-52	-15.955068917645072
54	-52	-16
56	-52	-16
58	-52	-15.124405077852888
60	-52	-13.982473361341846
62	-52	-13.060290217117641
64	-52	-12.38940871555085
66	-52	-12.06401303721454
68	-52	-12.525260082291345
70	-52	-12.008281857129756
72	-52	-10.748243278135174
74	-52	-10.495473489351387
76	-52	-12.31143298401915
78	-52	-10.111578501692078
80	-52	-9.860815784270923
82	-52	-12.019439928986655
84	-52	-9.996754056203322
86	-52	-10.842298792519342
88	-52	-9.437421174008874
90	-52	-7.002925279883802
92	-52	-9.79161815547549
94	-52	-10.62379593387884
96	-52	-10.587953562984364
98	-52	-12.764920645954437
100	-52	-12.011810731039128
102	-52	-16
104	-52	-16
106	-52	-16
108	-52	-16
110	-52	-16
112	-52	-16
114	-52	-16
116	-52	-16
118	-52	-16
120	-52	-16

-120	-54	NaN
-118	-54	NaN
-116	-54	NaN
-114	-54	NaN
-112	-54	NaN
-110	-54	NaN
-108	-54	NaN
-106	-54	NaN
-104	-54	NaN
-102	-54	NaN
-100	-54	NaN
-98	-54	NaN
-96	-54	NaN
-94	-54	NaN
-92	-54	NaN
-90	-54	NaN
-88	-54	NaN
-86	-54	NaN
-84	-54	NaN
-82	-54	NaN
-80	-54	NaN
-78	-54	NaN
-76	-54	NaN
-74	-54	NaN
-72	-54	NaN
-70	-54	NaN
-68	-54	NaN
-66	-54	-16
-64	-54	-16
-62	-54	-16
-60	-54	-16
-58	-54	-16
-56	-54	-16
-54	-54	-16
-52	-54	-16
-50	-54	-16
-48	-54	-12.89659688531688
-46	-54	-11.666496637436925
-44	-54	-10.128626160900868
-42	-54	-9.712011247904007
-40	-54	-9.756688280849135
-38	-54	-9.021106306137451
-36	-54	-6.951344714662222
-34	-54	-10.76359063808042
-32	-54	-11.147323426786441
-30	-54	-12.55445036531926
-28	-54	-10.026727928555369
-26	-54	-10.76579746103199
-24	-54	-10.129144006047335
-22	-54	-9.964606493652449
-20	-54	-11.731313160649092
-18	-54	-10.702024760727396
-16	-54	-10.653742245071546
-14	-54	-11.543646968347204
-12	-54	-13.25281673341796
-10	-54	-12.11204914981149
-8	-54	-12.321315135927225
-6	-54	-12.945467131847305
-4	-54	-13.85474246776865
-2	-54	-15.010595383745242
0	-54	-16
2	-54	-15.728783595382035
4	-54	-15.057265153600536
6	-54	-15.675894796882003
8	-54	-16
10	-54	-16
12	-54	-15.847726324454758
14	-54	-15.078631591736311
16	-54	-15.689746847507037
18	-54	-16
20	-54	-16
22	-54	-16
24	-54	-16
26	-54	-16
28	-54	-16
30	-54	-16
32	-54	-16
34	-54	-16
36	-54	-16
38	-54	-15.689746847507037
40	-54	-15.078631591736311
42	-54	-15.847726324454758
44	-54	-16
46	-54	-16
48	-54	-15.675894796882003
50	-54	-15.057265153600536
52	-54	-15.728783595382035
54	-54	-16
56	-54	-15.010595383745242
58	-54	-13.85474246776865
60	-54	-12.945467131847305
62	-54	-12.321315135927225
64	-54	-12.11204914981149
66	-54	-13.25281673341796
68	-54	-11.543646968347204
70	-54	-10.653742245071546
72	-54	-10.702024760727396
74	-54	-11.731313160649092
76	-54	-9.964606493652449
78	-54	-10.129144006047335
80	-54	-10.76579746103199
82	-54	-10.026727928555369
84	-54	-12.55445036531926
86	-54	-11.147323426786441
88	-54	-10.76359063808042
90	-54	-6.951344714662222
92	-54	-9.021106306137451
94	-54	-9.756688280849135
96	-54	-9.712011247904007
98	-54	-10.128626160900868
100	-54	-11.666496637436925
102	-54	-12.89659688531688
104	-54	-16
106	-54	-16
108	-54	-16
110	-54	-16
112	-54	-16
114	-54	-16
116	-54	-16
118	-54	-16
120	-54	-16

-120	-56	NaN
-118	-56	NaN
-116	-56	NaN
-114	-56	NaN
-112	-56	NaN
-110	-56	NaN
-108	-56	NaN
-106	-56	NaN
-104	-56	NaN
-102	-56	NaN
-100	-56	NaN
-98	-56	NaN
-96	-56	NaN
-94	-56	NaN
-92	-56	NaN
-90	-56	NaN
-88	-56	NaN
-86	-56	NaN
-84	-56	NaN
-82	-56	NaN
-80	-56	NaN
-78	-56	NaN
-76	-56	NaN
-74	-56	NaN
-72	-56	NaN
-70	-56	NaN
-68	-56	NaN
-66	-56	NaN
-64	-56	-16
-62	-56	-16
-60	-56	-16
-58	-56	-16
-56	-56	-16
-54	-56	-16
-52	-56	-16
-50	-56	-16
-48	-56	-13.852841059352134
-46	-56	-11.690474625784063
-44	-56	-10.755232105552839
-42	-56	-11.266229966774452
-40	-56	-13.12877900101042
-38	-56	-10.624155941930074
-36	-56	-9.616942971066747
-34	-56	-7.340723822473434
-32	-56	-8.034846728850729
-30	-56	-10.370189447765283
-28	-56	-11.472247805562114
-26	-56	-12.273783709507804
-24	-56	-10.089604539515763
-22	-56	-10.335948527474283
-20	-56	-10.508957460045021
-18	-56	-9.927670666185348
-16	-56	-10.947272021208764
-14	-56	-10.982359708848717
-12	-56	-10.628598045770163
-10	-56	-11.310588367725606
-8	-56	-15.291582157555016
-6	-56	-12.169602519123952
-4	-56	-12.289249934293156
-2	-56	-12.892260379688082
0	-56	-13.813747883493003
2	-56	-15.00876994925128
4	-56	-15.306572069116035
6	-56	-14.869197912397587
8	-56	-15.502647724458154
10	-56	-16
12	-56	-16
14	-56	-15.689737181612907
16	-56	-14.915304633915744
18	-56	-15.520418886923657
20	-56	-16
22	-56	-16
24	-56	-16
26	-56	-16
28	-56	-16
30	-56	-16
32	-56	-16
34	-56	-16
36	-56	-16
38	-56	-15.520418886923657
40	-56	-14.915304633915744
42	-56	-15.689737181612907
44	-56	-16
46	-56	-16
48	-56	-15.502647724458154
50	-56	-14.869197912397587
52	-56	-15.306572069116035
54	-56	-15.00876994925128
56	-56	-13.813747883493003
58	-56	-12.892260379688082
60	-56	-12.289249934293156
62	-56	-12.169602519123952
64	-56	-15.291582157555016
66	-56	-11.310588367725606
68	-56	-10.628598045770163
70	-56	-10.982359708848717
72	-56	-10.947272021208764
74	-56	-9.927670666185348
76	-56	-10.508957460045021
78	-56	-10.335948527474283
80	-56	-10.089604539515763
82	-56	-12.273783709507804
84	-56	-11.472247805562114
86	-56	-10.370189447765283
88	-56	-8.034846728850729
90	-56	-7.340723822473434
92	-56	-9.616942971066747
94	-56	-10.624155941930074
96	-56	-13.12877900101042
98	-56	-11.266229966774452
100	-56	-10.755232105552839
102	-56	-11.690474625784063
104	-56	-13.852841059352134
106	-56	-16
108	-56	-16
110	-56	-16
112	-56	-16
114	-56	-16
116	-56	-16
118	-56	-16
120	-56	-16

-120	-58	NaN
-118	-58	NaN
-116	-58	NaN
-114	-58	NaN
-112	-58	NaN
-110	-58	NaN
-108	-58	NaN
-106	-58	NaN
-104	-58	NaN
-102	-58	NaN
-100	-58	NaN
-98	-58	NaN
-96	-58	NaN
-94	-58	NaN
-92	-58	NaN
-90	-58	NaN
-88	-58	NaN
-86	-58	NaN
-84	-58	NaN
-82	-58	NaN
-80	-58	NaN
-78	-58	NaN
-76	-58	NaN
-74	-58	NaN
-72	-58	NaN
-70	-58	NaN
-68	-58	NaN
-66	-58	NaN
-64	-58	NaN
-62	-58	-16
-60	-58	-16
-58	-58	-16
-56	-58	-16
-54	-58	-16
-52	-58	-16
-50	-58	-16
-48	-58	-14.843772080432087
-46	-58	-12.123322662817401
-44	-58	-12.50235918598365
-42	-58	-10.665612399292616
-40	-58	-9.873928490708401
-38	-58	-9.844815875912012
-36	-58	-10.21838149633467
-34	-58	-9.46345833426723
-32	-58	-7.988017916142545
-30	-58	-7.630024220602123
-28	-58	-10.393829370378167
-26	-58	-12.5398963473781
-24	-58	-12.3197795053878
-22	-58	-11.793966714760364
-20	-58	-10.198687585073527
-18	-58	-10.12513171690894
-16	-58	-11.04137014517998
-14	-58	-9.946826513592605
-12	-58	-10.626807440916407
-10	-58	-11.30944612218113
-8	-58	-10.635361034786978
-6	-58	-11.189849972477795
-4	-58	-14.105757184025567
-2	-58	-12.207438711447963
0	-58	-12.280041596966683
2	-58	-12.892256515312047
4	-58	-13.853972514347737
6	-58	-14.605879783570396
8	-58	-14.60138788871141
10	-58	-15.294852964848557
12	-58	-16
14	-58	-16
16	-58	-15.52039892969767
18	-58	-14.740189857543157
20	-58	-15.338715684792055
22	-58	-16
24	-58	-16
26	-58	-16
28	-58	-16
30	-58	-16
32	-58	-16
34	-58	-16
36	-58	-16
38	-58	-15.338715684792055
40	-58	-14.740189857543157
42	-58	-15.52039892969767
44	-58	-16
46	-58	-16
48	-58	-15.294852964848557
50	-58	-14.60138788871141
52	-58	-14.605879783570396
54	-58	-13.853972514347737
56	-58	-12.892256515312047
58	-58	-12.280041596966683
60	-58	-12.207438711447963
62	-58	-14.105757184025567
64	-58	-11.189849972477795
66	-58	-10.635361034786978
68	-58	-11.30944612218113
70	-58	-10.626807440916407
72	-58	-9.946826513592605
74	-58	-11.04137014517998
76	-58	-10.12513171690894
78	-58	-10.198687585073527
80	-58	-11.793966714760364
82	-58	-12.3197795053878
84	-58	-12.5398963473781
86	-58	-10.393829370378167
88	-58	-7.630024220602123
90	-58	-7.988017916142545
92	-58	-9.46345833426723
94	-58	-10.21838149633467
96	-58	-9.844815875912012
98	-58	-9.873928490708401
100	-58	-10.665612399292616
102	-58	-12.50235918598365
104	-58	-12.123322662817401
106	-58	-14.843772080432087
108	-58	-16
110	-58	-16
112	-58	-16
114	-58	-16
116	-58	-16
118	-58	-16
120	-58	-16

-120	-60	NaN
-118	-60	NaN
-116	-60	NaN
-114	-60	NaN
-112	-60	NaN
-110	-60	NaN
-108	-60	NaN
-106	-60	NaN
-104	-60	NaN
-102	-60	NaN
-100	-60	NaN
-98	-60	NaN
-96	-60	NaN
-94	-60	NaN
-92	-60	NaN
-90	-60	NaN
-88	-60	NaN
-86	-60	NaN
-84	-60	NaN
-82	-60	NaN
-80	-60	NaN
-78	-60	NaN
-76	-60	NaN
-74	-60	NaN
-72	-60	NaN
-70	-60	NaN
-68	-60	NaN
-66	-60	NaN
-64	-60	NaN
-62	-60	NaN
-60	-60	-16
-58	-60	-16
-56	-60	-16
-54	-60	-16
-52	-60	-16
-50	-60	-16
-48	-60	-15.850039009191017
-46	-60	-12.724708556421515
-44	-60	-12.335075730409763
-42	-60	-10.490760660574804
-40	-60	-10.133883744889163
-38	-60	-10.458608857320197
-36	-60	-11.673583494378173
-34	-60	-10.904259813572295
-32	-60	-9.67918496575087
-30	-60	-8.887482081483503
-28	-60	-7.259216345760235
-26	-60	-10.276917473784595
-24	-60	-9.821204711112383
-22	-60	-15.885840071815798
-20	-60	-14.878968178097063
-18	-60	-11.40165897654378
-16	-60	-10.33885274359963
-14	-60	-10.016859947102413
-12	-60	-11.868620996254128
-10	-60	-9.989571639083497
-8	-60	-10.467298948524887
-6	-60	-11.63229868454482
-4	-60	-10.649471549314594
-2	-60	-11.137787076644099
0	-60	-13.736537438654723
2	-60	-12.207438628459087
4	-60	-12.28924668772652
6	-60	-12.945047446679359
8	-60	-13.751709819364988
10	-60	-14.180199304371273
12	-60	-15.007056528800657
14	-60	-16
16	-60	-16
18	-60	-15.338654656054452
20	-60	-14.552136543598227
22	-60	-15.143331552950668
24	-60	-16
26	-60	-16
28	-60	-16
30	-60	-16
32	-60	-16
34	-60	-16
36	-60	-16
38	-60	-15.143331552950668
40	-60	-14.552136543598227
42	-60	-15.338654656054452
44	-60	-16
46	-60	-16
48	-60	-15.007056528800657
50	-60	-14.180199304371273
52	-60	-13.751709819364988
54	-60	-12.945047446679359
56	-60	-12.28924668772652
58	-60	-12.207438628459087
60	-60	-13.736537438654723
62	-60	-11.137787076644099
64	-60	-10.649471549314594
66	-60	-11.63229868454482
68	-60	-10.467298948524887
70	-60	-9.989571639083497
72	-60	-11.868620996254128
74	-60	-10.016859947102413
76	-60	-10.33885274359963
78	-60	-11.40165897654378
80	-60	-14.878968178097063
82	-60	-15.885840071815798
84	-60	-9.821204711112383
86	-60	-10.276917473784595
88	-60	-7.259216345760235
90	-60	-8.887482081483503
92	-60	-9.67918496575087
94	-60	-10.904259813572295
96	-60	-11.673583494378173
98	-60	-10.458608857320197
100	-60	-10.133883744889163
102	-60	-10.490760660574804
104	-60	-12.335075730409763
106	-60	-12.724708556421515
108	-60	-15.850039009191017
110	-60	-16
112	-60	-16
114	-60	-16
116	-60	-16
118	-60	-16
120	-60	-16

-120	-62	NaN
-118	-62	NaN
-116	-62	NaN
-114	-62	NaN
-112	-62	NaN
-110	-62	NaN
-108	-62	NaN
-106	-62	NaN
-104	-62	NaN
-102	-62	NaN
-100	-62	NaN
-98	-62	NaN
-96	-62	NaN
-94	-62	NaN
-92	-62	NaN
-90	-62	NaN
-88	-62	NaN
-86	-62	NaN
-84	-62	NaN
-82	-62	NaN
-80	-62	NaN
-78	-62	NaN
-76	-62	NaN
-74	-62	NaN
-72	-62	NaN
-70	-62	NaN
-68	-62	NaN
-66	-62	NaN
-64	-62	NaN
-62	-62	NaN
-60	-62	NaN
-58	-62	-16
-56	-62	-16
-54	-62	-16
-52	-62	-16
-50	-62	-16
-48	-62	-16
-46	-62	-13.416585338311245
-44	-62	-12.032428717830744
-42	-62	-10.983961751334316
-40	-62	-12.115485751320529
-38	-62	-10.670644769479548
-36	-62	-10.05980233728055
-34	-62	-12.141156578098764
-32	-62	-10.589336458500323
-30	-62	-9.286631500525734
-28	-62	-8.522861275396457
-26	-62	-6.96493208741399
-24	-62	-9.72891461892962
-22	-62	-10.291259115899493
-20	-62	-10.028338640560417
-18	-62	-12.341562777955815
-16	-62	-12.652219790306768
-14	-62	-11.144101037536169
-12	-62	-10.491514881244393
-10	-62	-9.963513250005102
-8	-62	-14.367259471375665
-6	-62	-10.032408187460826
-4	-62	-10.390809957854625
-2	-62	-11.850728856480314
0	-62	-10.655901009026003
2	-62	-11.137787078471717
4	-62	-14.105758163109467
6	-62	-12.169598046514386
8	-62	-12.32100473048835
10	-62	-12.94227318516939
12	-62	-13.583093889816073
14	-62	-14.566098036873328
16	-62	-16
18	-62	-16
20	-62	-15.143084609704665
22	-62	-14.349692342730329
24	-62	-14.932617218142589
26	-62	-16
28	-62	-16
30	-62	-16
32	-62	-16
34	-62	-16
36	-62	-16
38	-62	-14.932617218142589
40	-62	-14.349692342730329
42	-62	-15.143084609704665
44	-62	-16
46	-62	-16
48	-62	-14.566098036873328
50	-62	-13.583093889816073
52	-62	-12.94227318516939
54	-62	-12.32100473048835
56	-62	-12.169598046514386
58	-62	-14.105758163109467
60	-62	-11.137787078471717
62	-62	-10.655901009026003
64	-62	-11.850728856480314
66	-62	-10.390809957854625
68	-62	-10.032408187460826
70	-62	-14.367259471375665
72	-62	-9.963513250005102
74	-62	-10.491514881244393
76	-62	-11.144101037536169
78	-62	-12.652219790306768
80	-62	-12.341562777955815
82	-62	-10.028338640560417
84	-62	-10.291259115899493
86	-62	-9.72891461892962
88	-62	-6.96493208741399
90	-62	-8.522861275396457
92	-62	-9.286631500525734
94	-62	-10.589336458500323
96	-62	-12.141156578098764
98	-62	-10.05980233728055
100	-62	-10.670644769479548
102	-62	-12.115485751320529
104	-62	-10.983961751334316
106	-62	-12.032428717830744
108	-62	-13.416585338311245
110	-62	-16
112	-62	-16
114	-62	-16
116	-62	-16
118	-62	-16
120	-62	-16

-120	-64	NaN
-118	-64	NaN
-116	-64	NaN
-114	-64	NaN
-112	-64	NaN
-110	-64	NaN
-108	-64	NaN
-106	-64	NaN
-104	-64	NaN
-102	-64	NaN
-100	-64	NaN
-98	-64	NaN
-96	-64	NaN
-94	-64	NaN
-92	-64	NaN
-90	-64	NaN
-88	-64	NaN
-86	-64	NaN
-84	-64	NaN
-82	-64	NaN
-80	-64	NaN
-78	-64	NaN
-76	-64	NaN
-74	-64	NaN
-72	-64	NaN
-70	-64	NaN
-68	-64	NaN
-66	-64	NaN
-64	-64	NaN
-62	-64	NaN
-60	-64	NaN
-58	-64	NaN
-56	-64	-16
-54	-64	-16
-52	-64	-16
-50	-64	-16
-48	-64	-16
-46	-64	-14.161943295011277
-44	-64	-12.23770609094342
-42	-64	-12.096572404876213
-40	-64	-10.99797337118026
-38	-64	-10.021367110030624
-36	-64	-9.881875089424856
-34	-64	-11.122304286650028
-32	-64	-11.485937012339363
-30	-64	-11.024018876621051
-28	-64	-9.113655746060237
-26	-64	-8.176377404557993
-24	-64	-7.268656250116334
-22	-64	-7.674643959284036
-20	-64	-9.479788737930205
-18	-64	-10.808424989646248
-16	-64	-10.262569681008486
-14	-64	-11.940623458905991
-12	-64	-12.225715713464465
-10	-64	-10.985285083848348
-8	-64	-10.632386087973492
-6	-64	-9.939762339742742
-4	-64	-12.641179141334305
-2	-64	-10.058434198222882
0	-64	-10.368006928133344
2	-64	-11.8507288557305
4	-64	-10.64947155162673
6	-64	-11.189850068107846
8	-64	-15.291419854324202
10	-64	-12.111693490082391
12	-64	-12.313418968328408
14	-64	-12.905482150703609
16	-64	-13.941791094398807
18	-64	-16
20	-64	-16
22	-64	-14.931565895152126
24	-64	-14.131020389626114
26	-64	-14.704480258152365
28	-64	-16
30	-64	-16
32	-64	-16
34	-64	-16
36	-64	-16
38	-64	-14.704480258152365
40	-64	-14.131020389626114
42	-64	-14.931565895152126
44	-64	-16
46	-64	-16
48	-64	-13.941791094398807
50	-64	-12.905482150703609
52	-64	-12.313418968328408
54	-64	-12.111693490082391
56	-64	-15.291419854324202
58	-64	-11.189850068107846
60	-64	-10.64947155162673
62	-64	-11.8507288557305
64	-64	-10.368006928133344
66	-64	-10.058434198222882
68	-64	-12.641179141334305
70	-64	-9.939762339742742
72	-64	-10.632386087973492
74	-64	-10.985285083848348
76	-64	-12.225715713464465
78	-64	-11.940623458905991
80	-64	-10.262569681008486
82	-64	-10.808424989646248
84	-64	-9.479788737930205
86	-64	-7.674643959284036
88	-64	-7.268656250116334
90	-64	-8.176377404557993
92	-64	-9.113655746060237
94	-64	-11.024018876621051
96	-64	-11.485937012339363
98	-64	-11.122304286650028
100	-64	-9.881875089424856
102	-64	-10.021367110030624
104	-64	-10.99797337118026
106	-64	-12.096572404876213
108	-64	-12.23770609094342
110	-64	-14.161943295011277
112	-64	-16
114	-64	-16
116	-64	-16
118	-64	-16
120	-64	-16

-120	-66	NaN
-118	-66	NaN
-116	-66	NaN
-114	-66	NaN
-112	-66	NaN
-110	-66	NaN
-108	-66	NaN
-106	-66	NaN
-104	-66	NaN
-102	-66	NaN
-100	-66	NaN
-98	-66	NaN
-96	-66	NaN
-94	-66	NaN
-92	-66	NaN
-90	-66	NaN
-88	-66	NaN
-86	-66	NaN
-84	-66	NaN
-82	-66	NaN
-80	-66	NaN
-78	-66	NaN
-76	-66	NaN
-74	-66	NaN
-72	-66	NaN
-70	-66	NaN
-68	-66	NaN
-66	-66	NaN
-64	-66	NaN
-62	-66	NaN
-60	-66	NaN
-58	-66	NaN
-56	-66	NaN
-54	-66	-16
-52	-66	-16
-50	-66	-16
-48	-66	-16
-46	-66	-14.939963574029253
-44	-66	-12.63469557302934
-42	-66	-13.588524689683101
-40	-66	-10.766141327430924
-38	-66	-10.370418675462876
-36	-66	-10.998750570125829
-34	-66	-11.173225410028166
-32	-66	-14.477223266785986
-30	-66	-12.652846616509194
-28	-66	-9.548390452065767
-26	-66	-9.368426477547827
-24	-66	-12.690607099105968
-22	-66	-8.586953558558589
-20	-66	-7.205420435555073
-18	-66	-9.226876765003873
-16	-66	-9.884238381856735
-14	-66	-10.683087640578554
-12	-66	-10.429909663376671
-10	-66	-11.82439946027528
-8	-66	-12.053325333010557
-6	-66	-10.894286069092269
-4	-66	-10.733582278484933
-2	-66	-9.931247444611486
0	-66	-12.312624869740878
2	-66	-10.058434198469207
4	-66	-10.390809958154327
6	-66	-11.632298698820524
8	-66	-10.635361138197357
10	-66	-11.31059338189654
12	-66	-13.251204025990978
14	-66	-11.99490297281089
16	-66	-12.290239636507351
18	-66	-13.216186435932494
20	-66	-15.091075836114548
22	-66	-16
24	-66	-14.700298500007055
26	-66	-13.893777337477863
28	-66	-14.456239138688911
30	-66	-16
32	-66	-16
34	-66	-16
36	-66	-16
38	-66	-14.456239138688911
40	-66	-13.893777337477863
42	-66	-14.700298500007055
44	-66	-16
46	-66	-15.091075836114548
48	-66	-13.216186435932494
50	-66	-12.290239636507351
52	-66	-11.99490297281089
54	-66	-13.251204025990978
56	-66	-11.31059338189654
58	-66	-10.635361138197357
60	-66	-11.632298698820524
62	-66	-10.390809958154327
64	-66	-10.058434198469207
66	-66	-12.312624869740878
68	-66	-9.931247444611486
70	-66	-10.733582278484933
72	-66	-10.894286069092269
74	-66	-12.053325333010557
76	-66	-11.82439946027528
78	-66	-10.429909663376671
80	-66	-10.683087640578554
82	-66	-9.884238381856735
84	-66	-9.226876765003873
86	-66	-7.205420435555073
88	-66	-8.586953558558589
90	-66	-12.690607099105968
92	-66	-9.368426477547827
94	-66	-9.548390452065767
96	-66	-12.652846616509194
98	-66	-14.477223266785986
100	-66	-11.173225410028166
102	-66	-10.998750570125829
104	-66	-10.370418675462876
106	-66	-10.766141327430924
108	-66	-13.588524689683101
110	-66	-12.63469557302934
112	-66	-14.939963574029253
114	-66	-16
116	-66	-16
118	-66	-16
120	-66	-16

-120	-68	NaN
-118	-68	NaN
-116	-68	NaN
-114	-68	NaN
-112	-68	NaN
-110	-68	NaN
-108	-68	NaN
-106	-68	NaN
-104	-68	NaN
-102	-68	NaN
-100	-68	NaN
-98	-68	NaN
-96	-68	NaN
-94	-68	NaN
-92	-68	NaN
-90	-68	NaN
-88	-68	NaN
-86	-68	NaN
-84	-68	NaN
-82	-68	NaN
-80	-68	NaN
-78	-68	NaN
-76	-68	NaN
-74	-68	NaN
-72	-68	NaN
-70	-68	NaN
-68	-68	NaN
-66	-68	NaN
-64	-68	NaN
-62	-68	NaN
-60	-68	NaN
-58	-68	NaN
-56	-68	NaN
-54	-68	NaN
-52	-68	-16
-50	-68	-16
-48	-68	-16
-46	-68	-15.737749380558476
-44	-68	-13.13541478875665
-42	-68	-12.45762503200333
-40	-68	-11.07833513719385
-38	-68	-11.805919821372852
-36	-68	-10.755382174596773
-34	-68	-9.95764655648326
-32	-68	-10.444425265750818
-30	-68	-10.892162502135129
-28	-68	-10.789692891090077
-26	-68	-9.66101940679367
-24	-68	-8.827611358155243
-22	-68	-8.871391667821893
-20	-68	-8.851182195895833
-18	-68	-7.1904081263876165
-16	-68	-8.035515437950629
-14	-68	-10.5649915182097
-12	-68	-10.309304276403633
-10	-68	-10.570367663707325
-8	-68	-10.554914621621128
-6	-68	-11.792570201269973
-4	-68	-11.982638116597148
-2	-68	-10.852936482961885
0	-68	-10.770671263811156
2	-68	-9.931247444354945
4	-68	-12.641179134895356
6	-68	-10.03240818749728
8	-68	-10.467298937678427
10	-68	-11.30944652271301
12	-68	-10.62860240977004
14	-68	-11.544083722999698
16	-68	-12.38956107128332
18	-68	-11.871006312741674
20	-68	-12.521813459726452
22	-68	-14.009993548712924
24	-68	-15.893133762359142
26	-68	-14.441329613074883
28	-68	-13.634918890577435
30	-68	-14.18439015265926
32	-68	-16
34	-68	-16
36	-68	-16
38	-68	-14.18439015265926
40	-68	-13.634918890577435
42	-68	-14.441329613074883
44	-68	-15.893133762359142
46	-68	-14.009993548712924
48	-68	-12.521813459726452
50	-68	-11.871006312741674
52	-68	-12.38956107128332
54	-68	-11.544083722999698
56	-68	-10.62860240977004
58	-68	-11.30944652271301
60	-68	-10.467298937678427
62	-68	-10.03240818749728
64	-68	-12.641179134895356
66	-68	-9.931247444354945
68	-68	-10.770671263811156
70	-68	-10.852936482961885
72	-68	-11.982638116597148
74	-68	-11.792570201269973
76	-68	-10.554914621621128
78	-68	-10.570367663707325
80	-68	-10.309304276403633
82	-68	-10.5649915182097
84	-68	-8.035515437950629
86	-68	-7.1904081263876165
88	-68	-8.851182195895833
90	-68	-8.871391667821893
92	-68	-8.827611358155243
94	-68	-9.66101940679367
96	-68	-10.789692891090077
98	-68	-10.892162502135129
100	-68	-10.444425265750818
102	-68	-9.95764655648326
104	-68	-10.755382174596773
106	-68	-11.805919821372852
108	-68	-11.07833513719385
110	-68	-12.45762503200333
112	-68	-13.13541478875665
114	-68	-15.737749380558476
116	-68	-16
118	-68	-16
120	-68	-16

-120	-70	NaN
-118	-70	NaN
-116	-70	NaN
-114	-70	NaN
-112	-70	NaN
-110	-70	NaN
-108	-70	NaN
-106	-70	NaN
-104	-70	NaN
-102	-70	NaN
-100	-70	NaN
-98	-70	NaN
-96	-70	NaN
-94	-70	NaN
-92	-70	NaN
-90	-70	NaN
-88	-70	NaN
-86	-70	NaN
-84	-70	NaN
-82	-70	NaN
-80	-70	NaN
-78	-70	NaN
-76	-70	NaN
-74	-70	NaN
-72	-70	NaN
-70	-70	NaN
-68	-70	NaN
-66	-70	NaN
-64	-70	NaN
-62	-70	NaN
-60	-70	NaN
-58	-70	NaN
-56	-70	NaN
-54	-70	NaN
-52	-70	NaN
-50	-70	-16
-48	-70	-16
-46	-70	-16
-44	-70	-13.700198284231867
-42	-70	-12.404892367107626
-40	-70	-11.779164340610352
-38	-70	-11.543231728870758
-36	-70	-10.228416919945674
-34	-70	-9.982531751111223
-32	-70	-10.708746954689119
-30	-70	-11.06596898745766
-28	-70	-12.072485802767165
-26	-70	-9.711144435619403
-24	-70	-9.546436173643169
-22	-70	-11.844024422577567
-20	-70	-9.12140491009295
-18	-70	-8.367749522524305
-16	-70	-7.743706676708552
-14	-70	-7.317622116258257
-12	-70	-9.417946450709907
-10	-70	-10.39785752483528
-8	-70	-10.510322069933546
-6	-70	-10.52668199487251
-4	-70	-10.635987086483956
-2	-70	-11.78677679366666
0	-70	-11.963561333648226
2	-70	-10.852936483676965
4	-70	-10.733582277330122
6	-70	-9.939762339192773
8	-70	-14.367259398531429
10	-70	-9.98957162210541
12	-70	-10.62680701920425
14	-70	-10.9823709138492
16	-70	-10.65402001437821
18	-70	-12.128933465163085
20	-70	-11.85438486608104
22	-70	-11.9754971213008
24	-70	-13.081466421209376
26	-70	-14.717976596294799
28	-70	-14.137672575251324
30	-70	-13.350347203340705
32	-70	-13.884126143742993
34	-70	-16
36	-70	-16
38	-70	-13.884126143742993
40	-70	-13.350347203340705
42	-70	-14.137672575251324
44	-70	-14.717976596294799
46	-70	-13.081466421209376
48	-70	-11.9754971213008
50	-70	-11.85438486608104
52	-70	-12.128933465163085
54	-70	-10.65402001437821
56	-70	-10.9823709138492
58	-70	-10.62680701920425
60	-70	-9.98957162210541
62	-70	-14.367259398531429
64	-70	-9.939762339192773
66	-70	-10.733582277330122
68	-70	-10.852936483676965
70	-70	-11.963561333648226
72	-70	-11.78677679366666
74	-70	-10.635987086483956
76	-70	-10.52668199487251
78	-70	-10.510322069933546
80	-70	-10.39785752483528
82	-70	-9.417946450709907
84	-70	-7.317622116258257
86	-70	-7.743706676708552
88	-70	-8.367749522524305
90	-70	-9.12140491009295
92	-70	-11.844024422577567
94	-70	-9.546436173643169
96	-70	-9.711144435619403
98	-70	-12.072485802767165
100	-70	-11.06596898745766
102	-70	-10.708746954689119
104	-70	-9.982531751111223
106	-70	-10.228416919945674
108	-70	-11.543231728870758
110	-70	-11.779164340610352
112	-70	-12.404892367107626
114	-70	-13.700198284231867
116	-70	-16
118	-70	-16
120	-70	-16

-120	-72	NaN
-118	-72	NaN
-116	-72	NaN
-114	-72	NaN
-112	-72	NaN
-110	-72	NaN
-108	-72	NaN
-106	-72	NaN
-104	-72	NaN
-102	-72	NaN
-100	-72	NaN
-98	-72	NaN
-96	-72	NaN
-94	-72	NaN
-92	-72	NaN
-90	-72	NaN
-88	-72	NaN
-86	-72	NaN
-84	-72	NaN
-82	-72	NaN
-80	-72	NaN
-78	-72	NaN
-76	-72	NaN
-74	-72	NaN
-72	-72	NaN
-70	-72	NaN
-68	-72	NaN
-66	-72	NaN
-64	-72	NaN
-62	-72	NaN
-60	-72	NaN
-58	-72	NaN
-56	-72	NaN
-54	-72	NaN
-52	-72	NaN
-50	-72	NaN
-48	-72	-16
-46	-72	-16
-44	-72	-14.307038151096073
-42	-72	-12.61229450722548
-40	-72	-13.291256831760167
-38	-72	-11.050151486905001
-36	-72	-10.45978477702196
-34	-72	-10.940309261830333
-32	-72	-11.209323626045409
-30	-72	-10.974388835420196
-28	-72	-10.92038428460913
-26	-72	-10.312886427302898
-24	-72	-10.867380850169214
-22	-72	-9.423410846364826
-20	-72	-9.591887517037087
-18	-72	-10.441802515338763
-16	-72	-10.061554452323117
-14	-72	-8.63944066665314
-12	-72	-7.128014970213328
-10	-72	-7.807564310839246
-8	-72	-13.359009672490021
-6	-72	-10.148942671144633
-4	-72	-10.59214228611198
-2	-72	-10.513061401415673
0	-72	-10.664270404809345
2	-72	-11.786776795646857
4	-72	-11.982638121072211
6	-72	-10.894286070971491
8	-72	-10.632386087444877
10	-72	-9.963513254303097
12	-72	-11.868620701724703
14	-72	-9.946826038943023
16	-72	-10.947251423200832
18	-72	-10.702495818530476
20	-72	-10.792707874966462
22	-72	-14.29495068346257
24	-72	-11.712445185532712
26	-72	-12.335686688940983
28	-72	-13.662417014539766
30	-72	-13.758233962022217
32	-72	-13.034129385713701
34	-72	-13.547349490728504
36	-72	-16
38	-72	-13.547349490728504
40	-72	-13.034129385713701
42	-72	-13.758233962022217
44	-72	-13.662417014539766
46	-72	-12.335686688940983
48	-72	-11.712445185532712
50	-72	-14.29495068346257
52	-72	-10.792707874966462
54	-72	-10.702495818530476
56	-72	-10.947251423200832
58	-72	-9.946826038943023
60	-72	-11.868620701724703
62	-72	-9.963513254303097
64	-72	-10.632386087444877
66	-72	-10.894286070971491
68	-72	-11.982638121072211
70	-72	-11.786776795646857
72	-72	-10.664270404809345
74	-72	-10.513061401415673
76	-72	-10.59214228611198
78	-72	-10.148942671144633
80	-72	-13.359009672490021
82	-72	-7.807564310839246
84	-72	-7.128014970213328
86	-72	-8.63944066665314
88	-72	-10.061554452323117
90	-72	-10.441802515338763
92	-72	-9.591887517037087
94	-72	-9.423410846364826
96	-72	-10.867380850169214
98	-72	-10.312886427302898
100	-72	-10.92038428460913
102	-72	-10.974388835420196
104	-72	-11.209323626045409
106	-72	-10.940309261830333
108	-72	-10.45978477702196
110	-72	-11.050151486905001
112	-72	-13.291256831760167
114	-72	-12.61229450722548
116	-72	-14.307038151096073
118	-72	-16
120	-72	-16

-120	-74	NaN
-118	-74	NaN
-116	-74	NaN
-114	-74	NaN
-112	-74	NaN
-110	-74	NaN
-108	-74	NaN
-106	-74	NaN
-104	-74	NaN
-102	-74	NaN
-100	-74	NaN
-98	-74	NaN
-96	-74	NaN
-94	-74	NaN
-92	-74	NaN
-90	-74	NaN
-88	-74	NaN
-86	-74	NaN
-84	-74	NaN
-82	-74	NaN
-80	-74	NaN
-78	-74	NaN
-76	-74	NaN
-74	-74	NaN
-72	-74	NaN
-70	-74	NaN
-68	-74	NaN
-66	-74	NaN
-64	-74	NaN
-62	-74	NaN
-60	-74	NaN
-58	-74	NaN
-56	-74	NaN
-54	-74	NaN
-52	-74	NaN
-50	-74	NaN
-48	-74	NaN
-46	-74	-16
-44	-74	-14.942239232844969
-42	-74	-12.947691798832695
-40	-74	-13.309625907511412
-38	-74	-11.155632756019827
-36	-74	-11.31466579497872
-34	-74	-11.30718230933116
-32	-74	-10.076111528364232
-30	-74	-10.1414727667378
-28	-74	-10.297358560264072
-26	-74	-10.640721994231868
-24	-74	-10.182481067805295
-22	-74	-9.680005850613835
-20	-74	-12.412505088130123
-18	-74	-9.464343862245014
-16	-74	-8.764129569444718
-14	-74	-8.4015322137831
-12	-74	-8.286402703505182
-10	-74	-8.582244701923706
-8	-74	-7.0753782203644215
-6	-74	-8.357362639448061
-4	-74	-10.67300290969849
-2	-74	-10.058231593412527
0	-74	-10.615788924939487
2	-74	-10.513061400821565
4	-74	-10.635987087734858
6	-74	-11.792570206368161
8	-74	-12.05332533765229
10	-74	-10.985285079009666
12	-74	-10.491514909247025
14	-74	-10.016860078635258
16	-74	-11.04136674084473
18	-74	-9.927655551718948
20	-74	-11.729073121946739
22	-74	-10.543783761617862
24	-74	-11.17929341716495
26	-74	-12.156578157478245
28	-74	-11.835765065794657
30	-74	-12.749337880472794
32	-74	-13.264364644706859
34	-74	-12.675933828794971
36	-74	-13.140077337956221
38	-74	-13.140077337956221
40	-74	-12.675933828794971
42	-74	-13.264364644706859
44	-74	-12.749337880472794
46	-74	-11.835765065794657
48	-74	-12.156578157478245
50	-74	-11.17929341716495
52	-74	-10.543783761617862
54	-74	-11.729073121946739
56	-74	-9.927655551718948
58	-74	-11.04136674084473
60	-74	-10.016860078635258
62	-74	-10.491514909247025
64	-74	-10.985285079009666
66	-74	-12.05332533765229
68	-74	-11.792570206368161
70	-74	-10.635987087734858
72	-74	-10.513061400821565
74	-74	-10.615788924939487
76	-74	-10.058231593412527
78	-74	-10.67300290969849
80	-74	-8.357362639448061
82	-74	-7.0753782203644215
84	-74	-8.582244701923706
86	-74	-8.286402703505182
88	-74	-8.4015322137831
90	-74	-8.764129569444718
92	-74	-9.464343862245014
94	-74	-12.412505088130123
96	-74	-9.680005850613835
98	-74	-10.182481067805295
100	-74	-10.640721994231868
102	-74	-10.297358560264072
104	-74	-10.1414727667378
106	-74	-10.076111528364232
108	-74	-11.30718230933116
110	-74	-11.31466579497872
112	-74	-11.155632756019827
114	-74	-13.309625907511412
116	-74	-12.947691798832695
118	-74	-14.942239232844969
120	-74	-16

-120	-76	NaN
-118	-76	NaN
-116	-76	NaN
-114	-76	NaN
-112	-76	NaN
-110	-76	NaN
-108	-76	NaN
-106	-76	NaN
-104	-76	NaN
-102	-76	NaN
-100	-76	NaN
-98	-76	NaN
-96	-76	NaN
-94	-76	NaN
-92	-76	NaN
-90	-76	NaN
-88	-76	NaN
-86	-76	NaN
-84	-76	NaN
-82	-76	NaN
-80	-76	NaN
-78	-76	NaN
-76	-76	NaN
-74	-76	NaN
-72	-76	NaN
-70	-76	NaN
-68	-76	NaN
-66	-76	NaN
-64	-76	NaN
-62	-76	NaN
-60	-76	NaN
-58	-76	NaN
-56	-76	NaN
-54	-76	NaN
-52	-76	NaN
-50	-76	NaN
-48	-76	NaN
-46	-76	NaN
-44	-76	-15.596648435875265
-42	-76	-13.360348560161976
-40	-76	-12.73246708252561
-38	-76	-11.566275542883162
-36	-76	-12.998465519636571
-34	-76	-10.499315157865691
-32	-76	-10.038993051721212
-30	-76	-10.476076082945967
-28	-76	-10.99099006127188
-26	-76	-12.323297366100721
-24	-76	-10.41614206424322
-22	-76	-11.526863687644127
-20	-76	-10.011282567459707
-18	-76	-9.743753168630523
-16	-76	-9.988250308694862
-14	-76	-9.899251364690988
-12	-76	-9.22011506364914
-10	-76	-8.527140368083352
-8	-76	-8.035825894211918
-6	-76	-7.681250587742794
-4	-76	-7.145157613723031
-2	-76	-8.735635866747538
0	-76	-10.519759721630571
2	-76	-10.058231593801622
4	-76	-10.592142284893287
6	-76	-10.526681993475371
8	-76	-10.554914622478915
10	-76	-11.824399449863167
12	-76	-12.225715601446407
14	-76	-11.144100829368991
16	-76	-10.33885331323529
18	-76	-10.125135313521675
20	-76	-10.508897807738137
22	-76	-9.963911662128787
24	-76	-12.860586162670277
26	-76	-10.551616568241688
28	-76	-11.86651267247621
30	-76	-11.772793461534551
32	-76	-12.01421512341013
34	-76	-12.639577723325708
36	-76	-12.241950616907802
38	-76	-12.047972315591583
40	-76	-12.241950616907802
42	-76	-12.639577723325708
44	-76	-12.01421512341013
46	-76	-11.772793461534551
48	-76	-11.86651267247621
50	-76	-10.551616568241688
52	-76	-12.860586162670277
54	-76	-9.963911662128787
56	-76	-10.508897807738137
58	-76	-10.125135313521675
60	-76	-10.33885331323529
62	-76	-11.144100829368991
64	-76	-12.225715601446407
66	-76	-11.824399449863167
68	-76	-10.554914622478915
70	-76	-10.526681993475371
72	-76	-10.592142284893287
74	-76	-10.058231593801622
76	-76	-10.519759721630571
78	-76	-8.735635866747538
80	-76	-7.145157613723031
82	-76	-7.681250587742794
84	-76	-8.035825894211918
86	-76	-8.527140368083352
88	-76	-9.22011506364914
90	-76	-9.899251364690988
92	-76	-9.988250308694862
94	-76	-9.743753168630523
96	-76	-10.011282567459707
98	-76	-11.526863687644127
100	-76	-10.41614206424322
102	-76	-12.323297366100721
104	-76	-10.99099006127188
106	-76	-10.476076082945967
108	-76	-10.038993051721212
110	-76	-10.499315157865691
112	-76	-12.998465519636571
114	-76	-11.566275542883162
116	-76	-12.73246708252561
118	-76	-13.360348560161976
120	-76	-15.596648435875265

-120	-78	NaN
-118	-78	NaN
-116	-78	NaN
-114	-78	NaN
-112	-78	NaN
-110	-78	NaN
-108	-78	NaN
-106	-78	NaN
-104	-78	NaN
-102	-78	NaN
-100	-78	NaN
-98	-78	NaN
-96	-78	NaN
-94	-78	NaN
-92	-78	NaN
-90	-78	NaN
-88	-78	NaN
-86	-78	NaN
-84	-78	NaN
-82	-78	NaN
-80	-78	NaN
-78	-78	NaN
-76	-78	NaN
-74	-78	NaN
-72	-78	NaN
-70	-78	NaN
-68	-78	NaN
-66	-78	NaN
-64	-78	NaN
-62	-78	NaN
-60	-78	NaN
-58	-78	NaN
-56	-78	NaN
-54	-78	NaN
-52	-78	NaN
-50	-78	NaN
-48	-78	NaN
-46	-78	NaN
-44	-78	NaN
-42	-78	-13.824221857090762
-40	-78	-12.702985076737823
-38	-78	-12.296441589619608
-36	-78	-11.4876959968313
-34	-78	-10.524833420497826
-32	-78	-10.625569599443969
-30	-78	-12.536763447287276
-28	-78	-10.92724213549421
-26	-78	-10.55638782579149
-24	-78	-10.313669753132507
-22	-78	-11.275015079162989
-20	-78	-9.879182632204147
-18	-78	-10.779999403443638
-16	-78	-10.100197636425827
-14	-78	-9.234309289089325
-12	-78	-8.933174770981612
-10	-78	-8.940042733032131
-8	-78	-9.458078855701888
-6	-78	-9.881074201080589
-4	-78	-8.243673154815305
-2	-78	-7.455386426568215
0	-78	-7.183205063613941
2	-78	-8.735635866833434
4	-78	-10.673002908677402
6	-78	-10.14894267164125
8	-78	-10.510322070796661
10	-78	-10.570367670973265
12	-78	-10.42990963736887
14	-78	-11.940622997084374
16	-78	-12.65221574884422
18	-78	-11.401653081779443
20	-78	-10.198699118123988
22	-78	-10.336071321378913
24	-78	-10.127532520097416
26	-78	-10.04191859010635
28	-78	-11.346127756037694
30	-78	-10.605579564392677
32	-78	-15.02485964688448
34	-78	-11.532799431094135
36	-78	-11.898619713012694
38	-78	-11.295303433069869
40	-78	-11.295303433069869
42	-78	-11.898619713012694
44	-78	-11.532799431094135
46	-78	-15.02485964688448
48	-78	-10.605579564392677
50	-78	-11.346127756037694
52	-78	-10.04191859010635
54	-78	-10.127532520097416
56	-78	-10.336071321378913
58	-78	-10.198699118123988
60	-78	-11.401653081779443
62	-78	-12.65221574884422
64	-78	-11.940622997084374
66	-78	-10.42990963736887
68	-78	-10.570367670973265
70	-78	-10.510322070796661
72	-78	-10.14894267164125
74	-78	-10.673002908677402
76	-78	-8.735635866833434
78	-78	-7.183205063613941
80	-78	-7.455386426568215
82	-78	-8.243673154815305
84	-78	-9.881074201080589
86	-78	-9.458078855701888
88	-78	-8.940042733032131
90	-78	-8.933174770981612
92	-78	-9.234309289089325
94	-78	-10.100197636425827
96	-78	-10.779999403443638
98	-78	-9.879182632204147
100	-78	-11.275015079162989
102	-78	-10.313669753132507
104	-78	-10.55638782579149
106	-78	-10.92724213549421
108	-78	-12.536763447287276
110	-78	-10.625569599443969
112	-78	-10.524833420497826
114	-78	-11.4876959968313
116	-78	-12.296441589619608
118	-78	-12.702985076737823
120	-78	-13.824221857090762

-120	-80	NaN
-118	-80	NaN
-116	-80	NaN
-114	-80	NaN
-112	-80	NaN
-110	-80	NaN
-108	-80	NaN
-106	-80	NaN
-104	-80	NaN
-102	-80	NaN
-100	-80	NaN
-98	-80	NaN
-96	-80	NaN
-94	-80	NaN
-92	-80	NaN
-90	-80	NaN
-88	-80	NaN
-86	-80	NaN
-84	-80	NaN
-82	-80	NaN
-80	-80	NaN
-78	-80	NaN
-76	-80	NaN
-74	-80	NaN
-72	-80	NaN
-70	-80	NaN
-68	-80	NaN
-66	-80	NaN
-64	-80	NaN
-62	-80	NaN
-60	-80	NaN
-58	-80	NaN
-56	-80	NaN
-54	-80	NaN
-52	-80	NaN
-50	-80	NaN
-48	-80	NaN
-46	-80	NaN
-44	-80	NaN
-42	-80	NaN
-40	-80	-12.86556680447725
-38	-80	-13.886204400224393
-36	-80	-11.315767955541007
-34	-80	-10.980909379942245
-32	-80	-16
-30	-80	-10.38118783362282
-28	-80	-10.122922926631436
-26	-80	-10.120390652184382
-24	-80	-10.329058713337123
-22	-80	-11.422747930093383
-20	-80	-10.726769962319995
-18	-80	-10.816056099539553
-16	-80	-9.767743665275745
-14	-80	-9.47688118346209
-12	-80	-9.26126938402948
-10	-80	-8.99158776088164
-8	-80	-8.734583429265223
-6	-80	-8.58931421358095
-4	-80	-8.711209519784903
-2	-80	-10.200654384895207
0	-80	-8.395519509014495
2	-80	-7.455386426538071
4	-80	-7.145157613674226
6	-80	-8.357362638993191
8	-80	-13.359009855989346
10	-80	-10.397857499662145
12	-80	-10.309304338575158
14	-80	-10.683087898749148
16	-80	-10.26256914956681
18	-80	-12.341547631425545
20	-80	-14.878157768920504
22	-80	-11.793768596404366
24	-80	-10.089873473183008
26	-80	-10.772507239093306
28	-80	-9.77173409428349
30	-80	-10.120405232835026
32	-80	-10.60915725602855
34	-80	-10.77819994250903
36	-80	-11.512603681773946
38	-80	-10.732787052608314
40	-80	-10.514576030496253
42	-80	-10.732787052608314
44	-80	-11.512603681773946
46	-80	-10.77819994250903
48	-80	-10.60915725602855
50	-80	-10.120405232835026
52	-80	-9.77173409428349
54	-80	-10.772507239093306
56	-80	-10.089873473183008
58	-80	-11.793768596404366
60	-80	-14.878157768920504
62	-80	-12.341547631425545
64	-80	-10.26256914956681
66	-80	-10.683087898749148
68	-80	-10.309304338575158
70	-80	-10.397857499662145
72	-80	-13.359009855989346
74	-80	-8.357362638993191
76	-80	-7.145157613674226
78	-80	-7.455386426538071
80	-80	-8.395519509014495
82	-80	-10.200654384895207
84	-80	-8.711209519784903
86	-80	-8.58931421358095
88	-80	-8.734583429265223
90	-80	-8.99158776088164
92	-80	-9.26126938402948
94	-80	-9.47688118346209
96	-80	-9.767743665275745
98	-80	-10.816056099539553
100	-80	-10.726769962319995
102	-80	-11.422747930093383
104	-80	-10.329058713337123
106	-80	-10.120390652184382
108	-80	-10.122922926631436
110	-80	-10.38118783362282
112	-80	-16
114	-80	-10.980909379942245
116	-80	-11.315767955541007
118	-80	-13.886204400224393
120	-80	-12.86556680447725

-120	-82	NaN
-118	-82	NaN
-116	-82	NaN
-114	-82	NaN
-112	-82	NaN
-110	-82	NaN
-108	-82	NaN
-106	-82	NaN
-104	-82	NaN
-102	-82	NaN
-100	-82	NaN
-98	-82	NaN
-96	-82	NaN
-94	-82	NaN
-92	-82	NaN
-90	-82	NaN
-88	-82	NaN
-86	-82	NaN
-84	-82	NaN
-82	-82	NaN
-80	-82	NaN
-78	-82	NaN
-76	-82	NaN
-74	-82	NaN
-72	-82	NaN
-70	-82	NaN
-68	-82	NaN
-66	-82	NaN
-64	-82	NaN
-62	-82	NaN
-60	-82	NaN
-58	-82	NaN
-56	-82	NaN
-54	-82	NaN
-52	-82	NaN
-50	-82	NaN
-48	-82	NaN
-46	-82	NaN
-44	-82	NaN
-42	-82	NaN
-40	-82	NaN
-38	-82	-13.623178579680827
-36	-82	-11.479094837825022
-34	-82	-12.122626509735028
-32	-82	-10.992286882585114
-30	-82	-10.13159247955787
-28	-82	-10.245135813617887
-26	-82	-10.597410339795474
-24	-82	-11.418865551521474
-22	-82	-10.984964114707136
-20	-82	-15.53840543564915
-18	-82	-10.07218319294811
-16	-82	-10.010691045190592
-14	-82	-11.068384593423529
-12	-82	-11.085511248421225
-10	-82	-10.508214675589178
-8	-82	-11.429839150492944
-6	-82	-10.24500072671857
-4	-82	-9.1630545708003
-2	-82	-8.658929515121324
0	-82	-8.607053173053623
2	-82	-10.200654396795258
4	-82	-8.243673157750491
6	-82	-7.68125058473616
8	-82	-7.075378217282825
10	-82	-7.807564298237432
12	-82	-9.41794632002211
14	-82	-10.564990610076851
16	-82	-9.884239477716113
18	-82	-10.808432233659332
20	-82	-10.028328808175774
22	-82	-15.873987084924183
24	-82	-12.321226568610816
26	-82	-12.265755909691443
28	-82	-10.034910114903683
30	-82	-12.737152674556897
32	-82	-9.35483318386351
34	-82	-10.5621662576531
36	-82	-10.17308450820881
38	-82	-11.283040620572967
40	-82	-9.885011941183578
42	-82	-9.885011941183578
44	-82	-11.283040620572967
46	-82	-10.17308450820881
48	-82	-10.5621662576531
50	-82	-9.35483318386351
52	-82	-12.737152674556897
54	-82	-10.034910114903683
56	-82	-12.265755909691443
58	-82	-12.321226568610816
60	-82	-15.873987084924183
62	-82	-10.028328808175774
64	-82	-10.808432233659332
66	-82	-9.884239477716113
68	-82	-10.564990610076851
70	-82	-9.41794632002211
72	-82	-7.807564298237432
74	-82	-7.075378217282825
76	-82	-7.68125058473616
78	-82	-8.243673157750491
80	-82	-10.200654396795258
82	-82	-8.607053173053623
84	-82	-8.658929515121324
86	-82	-9.1630545708003
88	-82	-10.24500072671857
90	-82	-11.429839150492944
92	-82	-10.508214675589178
94	-82	-11.085511248421225
96	-82	-11.068384593423529
98	-82	-10.010691045190592
100	-82	-10.07218319294811
102	-82	-15.53840543564915
104	-82	-10.984964114707136
106	-82	-11.418865551521474
108	-82	-10.597410339795474
110	-82	-10.245135813617887
112	-82	-10.13159247955787
114	-82	-10.992286882585114
116	-82	-12.122626509735028
118	-82	-11.479094837825022
120	-82	-13.623178579680827

-120	-84	NaN
-118	-84	NaN
-116	-84	NaN
-114	-84	NaN
-112	-84	NaN
-110	-84	NaN
-108	-84	NaN
-106	-84	NaN
-104	-84	NaN
-102	-84	NaN
-100	-84	NaN
-98	-84	NaN
-96	-84	NaN
-94	-84	NaN
-92	-84	NaN
-90	-84	NaN
-88	-84	NaN
-86	-84	NaN
-84	-84	NaN
-82	-84	NaN
-80	-84	NaN
-78	-84	NaN
-76	-84	NaN
-74	-84	NaN
-72	-84	NaN
-70	-84	NaN
-68	-84	NaN
-66	-84	NaN
-64	-84	NaN
-62	-84	NaN
-60	-84	NaN
-58	-84	NaN
-56	-84	NaN
-54	-84	NaN
-52	-84	NaN
-50	-84	NaN
-48	-84	NaN
-46	-84	NaN
-44	-84	NaN
-42	-84	NaN
-40	-84	NaN
-38	-84	NaN
-36	-84	-11.865837295430023
-34	-84	-12.585343515908214
-32	-84	-10.695619923882651
-30	-84	-10.383788489555712
-28	-84	-11.341907974398401
-26	-84	-11.91997683401251
-24	-84	-10.757145307097856
-22	-84	-10.3000059445194
-20	-84	-13.438346773032098
-18	-84	-10.391729789096063
-16	-84	-11.222358640629439
-14	-84	-10.568334800710439
-12	-84	-9.70349945214736
-10	-84	-9.343548176958596
-8	-84	-9.16572403100017
-6	-84	-9.147436994817518
-4	-84	-9.404075062307397
-2	-84	-10.77053592794482
0	-84	-9.468269214197615
2	-84	-8.658929580664493
4	-84	-8.711209415204067
6	-84	-9.881073684806156
8	-84	-8.03582602293116
10	-84	-8.582244338989929
12	-84	-7.128014826267105
14	-84	-7.317621806861997
16	-84	-8.035514246331635
18	-84	-9.226868888774849
20	-84	-9.479810854406532
22	-84	-10.29137963263069
24	-84	-9.82099573392657
26	-84	-12.550556487544974
28	-84	-11.488428717649033
30	-84	-12.271697489723085
32	-84	-10.553781791380242
34	-84	-9.544570310953558
36	-84	-9.006689880198563
38	-84	-10.380470828811253
40	-84	-10.538384718989331
42	-84	-9.667891478393104
44	-84	-10.538384718989331
46	-84	-10.380470828811253
48	-84	-9.006689880198563
50	-84	-9.544570310953558
52	-84	-10.553781791380242
54	-84	-12.271697489723085
56	-84	-11.488428717649033
58	-84	-12.550556487544974
60	-84	-9.82099573392657
62	-84	-10.29137963263069
64	-84	-9.479810854406532
66	-84	-9.226868888774849
68	-84	-8.035514246331635
70	-84	-7.317621806861997
72	-84	-7.128014826267105
74	-84	-8.582244338989929
76	-84	-8.03582602293116
78	-84	-9.881073684806156
80	-84	-8.711209415204067
82	-84	-8.658929580664493
84	-84	-9.468269214197615
86	-84	-10.77053592794482
88	-84	-9.404075062307397
90	-84	-9.147436994817518
92	-84	-9.16572403100017
94	-84	-9.343548176958596
96	-84	-9.70349945214736
98	-84	-10.568334800710439
100	-84	-11.222358640629439
102	-84	-10.391729789096063
104	-84	-13.438346773032098
106	-84	-10.3000059445194
108	-84	-10.757145307097856
110	-84	-11.91997683401251
112	-84	-11.341907974398401
114	-84	-10.383788489555712
116	-84	-10.695619923882651
118	-84	-12.585343515908214
120	-84	-11.865837295430023

-120	-86	NaN
-118	-86	NaN
-116	-86	NaN
-114	-86	NaN
-112	-86	NaN
-110	-86	NaN
-108	-86	NaN
-106	-86	NaN
-104	-86	NaN
-102	-86	NaN
-100	-86	NaN
-98	-86	NaN
-96	-86	NaN
-94	-86	NaN
-92	-86	NaN
-90	-86	NaN
-88	-86	NaN
-86	-86	NaN
-84	-86	NaN
-82	-86	NaN
-80	-86	NaN
-78	-86	NaN
-76	-86	NaN
-74	-86	NaN
-72	-86	NaN
-70	-86	NaN
-68	-86	NaN
-66	-86	NaN
-64	-86	NaN
-62	-86	NaN
-60	-86	NaN
-58	-86	NaN
-56	-86	NaN
-54	-86	NaN
-52	-86	NaN
-50	-86	NaN
-48	-86	NaN
-46	-86	NaN
-44	-86	NaN
-42	-86	NaN
-40	-86	NaN
-38	-86	NaN
-36	-86	NaN
-34	-86	-11.715562847260511
-32	-86	-10.83857747814295
-30	-86	-11.21148489940913
-28	-86	-11.16267045633224
-26	-86	-10.339009752184847
-24	-86	-10.104280310499794
-22	-86	-10.111980876424974
-20	-86	-11.845517577070066
-18	-86	-11.975702599744821
-16	-86	-10.699185950032406
-14	-86	-9.930466726917873
-12	-86	-9.786530886819047
-10	-86	-9.778383850048483
-8	-86	-9.66403489775891
-6	-86	-9.412167271384828
-4	-86	-9.153580504093663
-2	-86	-9.02745562509136
0	-86	-9.214332366025062
2	-86	-10.770502155107392
4	-86	-9.163045615568027
6	-86	-8.589320951336077
8	-86	-9.458056997864636
10	-86	-8.527128385927465
12	-86	-8.286416134667071
14	-86	-8.639468740289052
16	-86	-7.743689250043965
18	-86	-7.190392241514023
20	-86	-7.205393535641076
22	-86	-7.6745674829065464
24	-86	-9.7277634442655
26	-86	-10.281218014056925
28	-86	-10.381797663207342
30	-86	-10.408208334935406
32	-86	-11.620294792492308
34	-86	-9.487613417726898
36	-86	-8.782977284364575
38	-86	-8.005299121600853
40	-86	-8.18850063106197
42	-86	-10.270684796903902
44	-86	-10.270684796903902
46	-86	-8.18850063106197
48	-86	-8.005299121600853
50	-86	-8.782977284364575
52	-86	-9.487613417726898
54	-86	-11.620294792492308
56	-86	-10.408208334935406
58	-86	-10.381797663207342
60	-86	-10.281218014056925
62	-86	-9.7277634442655
64	-86	-7.6745674829065464
66	-86	-7.205393535641076
68	-86	-7.190392241514023
70	-86	-7.743689250043965
72	-86	-8.639468740289052
74	-86	-8.286416134667071
76	-86	-8.527128385927465
78	-86	-9.458056997864636
80	-86	-8.589320951336077
82	-86	-9.163045615568027
84	-86	-10.770502155107392
86	-86	-9.214332366025062
88	-86	-9.02745562509136
90	-86	-9.153580504093663
92	-86	-9.412167271384828
94	-86	-9.66403489775891
96	-86	-9.778383850048483
98	-86	-9.786530886819047
100	-86	-9.930466726917873
102	-86	-10.699185950032406
104	-86	-11.975702599744821
106	-86	-11.845517577070066
108	-86	-10.111980876424974
110	-86	-10.104280310499794
112	-86	-10.339009752184847
114	-86	-11.16267045633224
116	-86	-11.21148489940913
118	-86	-10.83857747814295
120	-86	-11.715562847260511

-120	-88	NaN
-118	-88	NaN
-116	-88	NaN
-114	-88	NaN
-112	-88	NaN
-110	-88	NaN
-108	-88	NaN
-106	-88	NaN
-104	-88	NaN
-102	-88	NaN
-100	-88	NaN
-98	-88	NaN
-96	-88	NaN
-94	-88	NaN
-92	-88	NaN
-90	-88	NaN
-88	-88	NaN
-86	-88	NaN
-84	-88	NaN
-82	-88	NaN
-80	-88	NaN
-78	-88	NaN
-76	-88	NaN
-74	-88	NaN
-72	-88	NaN
-70	-88	NaN
-68	-88	NaN
-66	-88	NaN
-64	-88	NaN
-62	-88	NaN
-60	-88	NaN
-58	-88	NaN
-56	-88	NaN
-54	-88	NaN
-52	-88	NaN
-50	-88	NaN
-48	-88	NaN
-46	-88	NaN
-44	-88	NaN
-42	-88	NaN
-40	-88	NaN
-38	-88	NaN
-36	-88	NaN
-34	-88	NaN
-32	-88	-11.311520181451229
-30	-88	-12.648276041268312
-28	-88	-10.410608235798488
-26	-88	-10.15347480534748
-24	-88	-10.23363475423967
-22	-88	-10.581946976633114
-20	-88	-12.827521031754781
-18	-88	-12.833159706413678
-16	-88	-10.213192745994178
-14	-88	-9.942891235206474
-12	-88	-10.324874898537393
-10	-88	-11.496741617578676
-8	-88	-12.038274515730933
-6	-88	-11.937628036573939
-4	-88	-11.336274346993848
-2	-88	-9.905024217591919
0	-88	-9.259970514245994
2	-88	-9.025908715755845
4	-88	-9.406719431988108
6	-88	-10.25224163322431
8	-88	-8.732689045519697
10	-88	-8.942850130469044
12	-88	-9.224650162869025
14	-88	-8.39906375031858
16	-88	-10.045300180055214
18	-88	-8.371635870777354
20	-88	-8.85952697717861
22	-88	-8.57828984152538
24	-88	-7.265355946850921
26	-88	-6.96128733950322
28	-88	-7.251366369370639
30	-88	-7.609861385702037
32	-88	-7.972778373535158
34	-88	-9.443334455521047
36	-88	-8.372593284704347
38	-88	-6.495896015129189
40	-88	-6.562542634935112
42	-88	-8.494080365812989
44	-88	-9.358406416000596
46	-88	-8.494080365812989
48	-88	-6.562542634935112
50	-88	-6.495896015129189
52	-88	-8.372593284704347
54	-88	-9.443334455521047
56	-88	-7.972778373535158
58	-88	-7.609861385702037
60	-88	-7.251366369370639
62	-88	-6.96128733950322
64	-88	-7.265355946850921
66	-88	-8.57828984152538
68	-88	-8.85952697717861
70	-88	-8.371635870777354
72	-88	-10.045300180055214
74	-88	-8.39906375031858
76	-88	-9.224650162869025
78	-88	-8.942850130469044
80	-88	-8.732689045519697
82	-88	-10.25224163322431
84	-88	-9.406719431988108
86	-88	-9.025908715755845
88	-88	-9.259970514245994
90	-88	-9.905024217591919
92	-88	-11.336274346993848
94	-88	-11.937628036573939
96	-88	-12.038274515730933
98	-88	-11.496741617578676
100	-88	-10.324874898537393
102	-88	-9.942891235206474
104	-88	-10.213192745994178
106	-88	-12.833159706413678
108	-88	-12.827521031754781
110	-88	-10.581946976633114
112	-88	-10.23363475423967
114	-88	-10.15347480534748
116	-88	-10.410608235798488
118	-88	-12.648276041268312
120	-88	-11.311520181451229

-120	-90	NaN
-118	-90	NaN
-116	-90	NaN
-114	-90	NaN
-112	-90	NaN
-110	-90	NaN
-108	-90	NaN
-106	-90	NaN
-104	-90	NaN
-102	-90	NaN
-100	-90	NaN
-98	-90	NaN
-96	-90	NaN
-94	-90	NaN
-92	-90	NaN
-90	-90	NaN
-88	-90	NaN
-86	-90	NaN
-84	-90	NaN
-82	-90	NaN
-80	-90	NaN
-78	-90	NaN
-76	-90	NaN
-74	-90	NaN
-72	-90	NaN
-70	-90	NaN
-68	-90	NaN
-66	-90	NaN
-64	-90	NaN
-62	-90	NaN
-60	-90	NaN
-58	-90	NaN
-56	-90	NaN
-54	-90	NaN
-52	-90	NaN
-50	-90	NaN
-48	-90	NaN
-46	-90	NaN
-44	-90	NaN
-42	-90	NaN
-40	-90	NaN
-38	-90	NaN
-36	-90	NaN
-34	-90	NaN
-32	-90	NaN
-30	-90	-11.181330224393989
-28	-90	-10.339948317282731
-26	-90	-10.509838677023147
-24	-90	-11.289666325539553
-22	-90	-12.35348070579918
-20	-90	-10.602778980396952
-18	-90	-11.818382662162481
-16	-90	-10.679901012200446
-14	-90	-10.755297668078217
-12	-90	-13.414957267507216
-10	-90	-10.619693665886548
-8	-90	-10.070211433021623
-6	-90	-9.833724845329204
-4	-90	-9.7668769408056
-2	-90	-10.01917120662017
0	-90	-11.606676502388606
2	-90	-9.900914684214808
4	-90	-9.157379279668945
6	-90	-9.143023883208258
8	-90	-11.482514534778625
10	-90	-8.996962733570934
12	-90	-8.927069505828696
14	-90	-9.879680635060248
16	-90	-8.77209056563996
18	-90	-10.497336302811329
20	-90	-9.102793091043834
22	-90	-8.85198364157454
24	-90	-14.122004863204111
26	-90	-8.196266736731236
28	-90	-8.566711495987592
30	-90	-8.789083692130331
32	-90	-7.9114815256712605
34	-90	-7.249253705189595
36	-90	-6.757147880259904
38	-90	-6.009391547260673
40	-90	-3.1226928059528967
42	-90	-5.979432044131948
44	-90	-6.707742850780592
46	-90	-6.707742850780592
48	-90	-5.979432044131948
50	-90	-3.1226928059528967
52	-90	-6.009391547260673
54	-90	-6.757147880259904
56	-90	-7.249253705189595
58	-90	-7.9114815256712605
60	-90	-8.789083692130331
62	-90	-8.566711495987592
64	-90	-8.196266736731236
66	-90	-14.122004863204111
68	-90	-8.85198364157454
70	-90	-9.102793091043834
72	-90	-10.497336302811329
74	-90	-8.77209056563996
76	-90	-9.879680635060248
78	-90	-8.927069505828696
80	-90	-8.996962733570934
82	-90	-11.482514534778625
84	-90	-9.143023883208258
86	-90	-9.157379279668945
88	-90	-9.900914684214808
90	-90	-11.606676502388606
92	-90	-10.01917120662017
94	-90	-9.7668769408056
96	-90	-9.833724845329204
98	-90	-10.070211433021623
100	-90	-10.619693665886548
102	-90	-13.414957267507216
104	-90	-10.755297668078217
106	-90	-10.679901012200446
108	-90	-11.818382662162481
110	-90	-10.602778980396952
112	-90	-12.35348070579918
114	-90	-11.289666325539553
116	-90	-10.509838677023147
118	-90	-10.339948317282731
120	-90	-11.181330224393989

-120	-92	NaN
-118	-92	NaN
-116	-92	NaN
-114	-92	NaN
-112	-92	NaN
-110	-92	NaN
-108	-92	NaN
-106	-92	NaN
-104	-92	NaN
-102	-92	NaN
-100	-92	NaN
-98	-92	NaN
-96	-92	NaN
-94	-92	NaN
-92	-92	NaN
-90	-92	NaN
-88	-92	NaN
-86	-92	NaN
-84	-92	NaN
-82	-92	NaN
-80	-92	NaN
-78	-92	NaN
-76	-92	NaN
-74	-92	NaN
-72	-92	NaN
-70	-92	NaN
-68	-92	NaN
-66	-92	NaN
-64	-92	NaN
-62	-92	NaN
-60	-92	NaN
-58	-92	NaN
-56	-92	NaN
-54	-92	NaN
-52	-92	NaN
-50	-92	NaN
-48	-92	NaN
-46	-92	NaN
-44	-92	NaN
-42	-92	NaN
-40	-92	NaN
-38	-92	NaN
-36	-92	NaN
-34	-92	NaN
-32	-92	NaN
-30	-92	NaN
-28	-92	-10.631271150614927
-26	-92	-11.91794769317386
-24	-92	-11.162173279244412
-22	-92	-10.393665859253723
-20	-92	-10.08654474137045
-18	-92	-10.882507186279913
-16	-92	-13.672034054804744
-14	-92	-11.238935751865471
-12	-92	-10.243870128100076
-10	-92	-9.959060098501858
-8	-92	-9.886890080002772
-6	-92	-9.836376288484109
-4	-92	-9.71314787908299
-2	-92	-9.584779834012817
0	-92	-9.581440817050822
2	-92	-10.016923026658123
4	-92	-11.341650847394254
6	-92	-9.409511783725296
8	-92	-9.168178892985653
10	-92	-10.49710394422335
12	-92	-9.257411374383262
14	-92	-9.23890936845147
16	-92	-10.00040383045065
18	-92	-9.455365739145373
20	-92	-9.578781060477885
22	-92	-12.02521249673802
24	-92	-8.838741943270069
26	-92	-9.395786530001413
28	-92	-9.082829057241899
30	-92	-9.228503445872846
32	-92	-9.532421652354632
34	-92	-9.226639074595177
36	-92	-11.6718069337847
38	-92	-8.56865615051452
40	-92	-6.51034724812214
42	-92	-6.546204651346758
44	-92	-8.36782655183188
46	-92	-9.229724092367315
48	-92	-8.36782655183188
50	-92	-6.546204651346758
52	-92	-6.51034724812214
54	-92	-8.56865615051452
56	-92	-11.6718069337847
58	-92	-9.226639074595177
60	-92	-9.532421652354632
62	-92	-9.228503445872846
64	-92	-9.082829057241899
66	-92	-9.395786530001413
68	-92	-8.838741943270069
70	-92	-12.02521249673802
72	-92	-9.578781060477885
74	-92	-9.455365739145373
76	-92	-10.00040383045065
78	-92	-9.23890936845147
80	-92	-9.257411374383262
82	-92	-10.49710394422335
84	-92	-9.168178892985653
86	-92	-9.409511783725296
88	-92	-11.341650847394254
90	-92	-10.016923026658123
92	-92	-9.581440817050822
94	-92	-9.584779834012817
96	-92	-9.71314787908299
98	-92	-9.836376288484109
100	-92	-9.886890080002772
102	-92	-9.959060098501858
104	-92	-10.243870128100076
106	-92	-11.238935751865471
108	-92	-13.672034054804744
110	-92	-10.882507186279913
112	-92	-10.08654474137045
114	-92	-10.393665859253723
116	-92	-11.162173279244412
118	-92	-11.91794769317386
120	-92	-10.631271150614927

-120	-94	NaN
-118	-94	NaN
-116	-94	NaN
-114	-94	NaN
-112	-94	NaN
-110	-94	NaN
-108	-94	NaN
-106	-94	NaN
-104	-94	NaN
-102	-94	NaN
-100	-94	NaN
-98	-94	NaN
-96	-94	NaN
-94	-94	NaN
-92	-94	NaN
-90	-94	NaN
-88	-94	NaN
-86	-94	NaN
-84	-94	NaN
-82	-94	NaN
-80	-94	NaN
-78	-94	NaN
-76	-94	NaN
-74	-94	NaN
-72	-94	NaN
-70	-94	NaN
-68	-94	NaN
-66	-94	NaN
-64	-94	NaN
-62	-94	NaN
-60	-94	NaN
-58	-94	NaN
-56	-94	NaN
-54	-94	NaN
-52	-94	NaN
-50	-94	NaN
-48	-94	NaN
-46	-94	NaN
-44	-94	NaN
-42	-94	NaN
-40	-94	NaN
-38	-94	NaN
-36	-94	NaN
-34	-94	NaN
-32	-94	NaN
-30	-94	NaN
-28	-94	NaN
-26	-94	-11.286511534396237
-24	-94	-10.369931239843009
-22	-94	-10.120528536600451
-20	-94	-10.12681279566735
-18	-94	-11.09065802023818
-16	-94	-11.8447893691864
-14	-94	-10.389274716752984
-12	-94	-9.90512820818969
-10	-94	-9.873138171033226
-8	-94	-10.048668307803622
-6	-94	-10.259278820902079
-4	-94	-10.303859161796
-2	-94	-10.086702429759756
0	-94	-9.770348106874263
2	-94	-9.583008815187066
4	-94	-9.770872857910964
6	-94	-11.921405071122303
8	-94	-9.66404617481205
10	-94	-9.343533871554746
12	-94	-11.08562252257634
14	-94	-9.476912157351842
16	-94	-10.100115260070975
18	-94	-9.743668472601357
20	-94	-12.410649664383127
22	-94	-9.423559028783616
24	-94	-9.546715753278539
26	-94	-9.660462100983903
28	-94	-9.54742932411445
30	-94	-11.015001263552344
32	-94	-10.574725675238549
34	-94	-10.970012486619854
36	-94	-10.379543434393753
38	-94	-10.352665900406437
40	-94	-8.853987743942755
42	-94	-8.008667847028466
44	-94	-8.18130052401054
46	-94	-11.348020209657417
48	-94	-11.348020209657417
50	-94	-8.18130052401054
52	-94	-8.008667847028466
54	-94	-8.853987743942755
56	-94	-10.352665900406437
58	-94	-10.379543434393753
60	-94	-10.970012486619854
62	-94	-10.574725675238549
64	-94	-11.015001263552344
66	-94	-9.54742932411445
68	-94	-9.660462100983903
70	-94	-9.546715753278539
72	-94	-9.423559028783616
74	-94	-12.410649664383127
76	-94	-9.743668472601357
78	-94	-10.100115260070975
80	-94	-9.476912157351842
82	-94	-11.08562252257634
84	-94	-9.343533871554746
86	-94	-9.66404617481205
88	-94	-11.921405071122303
90	-94	-9.770872857910964
92	-94	-9.583008815187066
94	-94	-9.770348106874263
96	-94	-10.086702429759756
98	-94	-10.303859161796
100	-94	-10.259278820902079
102	-94	-10.048668307803622
104	-94	-9.873138171033226
106	-94	-9.90512820818969
108	-94	-10.389274716752984
110	-94	-11.8447893691864
112	-94	-11.09065802023818
114	-94	-10.12681279566735
116	-94	-10.120528536600451
118	-94	-10.369931239843009
120	-94	-11.286511534396237

-120	-96	NaN
-118	-96	NaN
-116	-96	NaN
-114	-96	NaN
-112	-96	NaN
-110	-96	NaN
-108	-96	NaN
-106	-96	NaN
-104	-96	NaN
-102	-96	NaN
-100	-96	NaN
-98	-96	NaN
-96	-96	NaN
-94	-96	NaN
-92	-96	NaN
-90	-96	NaN
-88	-96	NaN
-86	-96	NaN
-84	-96	NaN
-82	-96	NaN
-80	-96	NaN
-78	-96	NaN
-76	-96	NaN
-74	-96	NaN
-72	-96	NaN
-70	-96	NaN
-68	-96	NaN
-66	-96	NaN
-64	-96	NaN
-62	-96	NaN
-60	-96	NaN
-58	-96	NaN
-56	-96	NaN
-54	-96	NaN
-52	-96	NaN
-50	-96	NaN
-48	-96	NaN
-46	-96	NaN
-44	-96	NaN
-42	-96	NaN
-40	-96	NaN
-38	-96	NaN
-36	-96	NaN
-34	-96	NaN
-32	-96	NaN
-30	-96	NaN
-28	-96	NaN
-26	-96	NaN
-24	-96	-10.287080862355765
-22	-96	-10.370595030432431
-20	-96	-10.796668249517243
-18	-96	-12.409625257685695
-16	-96	-12.821544319718075
-14	-96	-10.652262133511815
-12	-96	-10.224459142890554
-10	-96	-10.383607735506589
-8	-96	-10.848656612071137
-6	-96	-11.537896513046553
-4	-96	-12.185777893914212
-2	-96	-11.759570551278149
0	-96	-10.802227943600077
2	-96	-10.086695917994062
4	-96	-9.714929588092362
6	-96	-9.829959524032182
8	-96	-12.054516735109642
10	-96	-9.778386754377491
12	-96	-9.703499863045105
14	-96	-11.06838725526241
16	-96	-9.76774247993312
18	-96	-10.779993860663984
20	-96	-10.011287139017595
22	-96	-9.68001201900384
24	-96	-10.867340234700174
26	-96	-9.711116565206899
28	-96	-10.789494542516056
30	-96	-12.649305537066772
32	-96	-11.489639754231238
34	-96	-12.172990592050946
36	-96	-11.819099631300068
38	-96	-10.301882637099002
40	-96	-9.704127894867556
42	-96	-9.05544109890457
44	-96	-10.377866292808084
46	-96	-10.39403832131783
48	-96	-9.522298250953941
50	-96	-10.39403832131783
52	-96	-10.377866292808084
54	-96	-9.05544109890457
56	-96	-9.704127894867556
58	-96	-10.301882637099002
60	-96	-11.819099631300068
62	-96	-12.172990592050946
64	-96	-11.489639754231238
66	-96	-12.649305537066772
68	-96	-10.789494542516056
70	-96	-9.711116565206899
72	-96	-10.867340234700174
74	-96	-9.68001201900384
76	-96	-10.011287139017595
78	-96	-10.779993860663984
80	-96	-9.76774247993312
82	-96	-11.06838725526241
84	-96	-9.703499863045105
86	-96	-9.778386754377491
88	-96	-12.054516735109642
90	-96	-9.829959524032182
92	-96	-9.714929588092362
94	-96	-10.086695917994062
96	-96	-10.802227943600077
98	-96	-11.759570551278149
100	-96	-12.185777893914212
102	-96	-11.537896513046553
104	-96	-10.848656612071137
106	-96	-10.383607735506589
108	-96	-10.224459142890554
110	-96	-10.652262133511815
112	-96	-12.821544319718075
114	-96	-12.409625257685695
116	-96	-10.796668249517243
118	-96	-10.370595030432431
120	-96	-10.287080862355765

-120	-98	NaN
-118	-98	NaN
-116	-98	NaN
-114	-98	NaN
-112	-98	NaN
-110	-98	NaN
-108	-98	NaN
-106	-98	NaN
-104	-98	NaN
-102	-98	NaN
-100	-98	NaN
-98	-98	NaN
-96	-98	NaN
-94	-98	NaN
-92	-98	NaN
-90	-98	NaN
-88	-98	NaN
-86	-98	NaN
-84	-98	NaN
-82	-98	NaN
-80	-98	NaN
-78	-98	NaN
-76	-98	NaN
-74	-98	NaN
-72	-98	NaN
-70	-98	NaN
-68	-98	NaN
-66	-98	NaN
-64	-98	NaN
-62	-98	NaN
-60	-98	NaN
-58	-98	NaN
-56	-98	NaN
-54	-98	NaN
-52	-98	NaN
-50	-98	NaN
-48	-98	NaN
-46	-98	NaN
-44	-98	NaN
-42	-98	NaN
-40	-98	NaN
-38	-98	NaN
-36	-98	NaN
-34	-98	NaN
-32	-98	NaN
-30	-98	NaN
-28	-98	NaN
-26	-98	NaN
-24	-98	NaN
-22	-98	-11.396078760965857
-20	-98	-11.995329367929086
-18	-98	-10.502597193461465
-16	-98	-10.855083490260688
-14	-98	-12.443686356523356
-12	-98	-11.907094937645116
-10	-98	-12.280866912412218
-8	-98	-11.076701100301394
-6	-98	-10.786962283790793
-4	-98	-10.759194024625268
-2	-98	-10.914206898521545
0	-98	-11.545334752700862
2	-98	-11.759570285984916
4	-98	-10.303865802642383
6	-98	-9.83459589440966
8	-98	-10.074460608940734
10	-98	-11.50511429071462
12	-98	-9.7865282365965
14	-98	-10.568334788376884
16	-98	-10.01069099126542
18	-98	-10.816056345916099
20	-98	-9.879182835894323
22	-98	-11.526866044740787
24	-98	-10.182479596252007
26	-98	-10.31288201990384
28	-98	-12.07240990914734
30	-98	-10.892243343969806
32	-98	-14.464794625544151
34	-98	-11.119759188472026
36	-98	-10.068260810364086
38	-98	-10.833065094030182
40	-98	-9.480353919283035
42	-98	-10.341934968609678
44	-98	-10.275030062392874
46	-98	-10.985318410830832
48	-98	-9.94782430910857
50	-98	-9.94782430910857
52	-98	-10.985318410830832
54	-98	-10.275030062392874
56	-98	-10.341934968609678
58	-98	-9.480353919283035
60	-98	-10.833065094030182
62	-98	-10.068260810364086
64	-98	-11.119759188472026
66	-98	-14.464794625544151
68	-98	-10.892243343969806
70	-98	-12.07240990914734
72	-98	-10.31288201990384
74	-98	-10.182479596252007
76	-98	-11.526866044740787
78	-98	-9.879182835894323
80	-98	-10.816056345916099
82	-98	-10.01069099126542
84	-98	-10.568334788376884
86	-98	-9.7865282365965
88	-98	-11.50511429071462
90	-98	-10.074460608940734
92	-98	-9.83459589440966
94	-98	-10.303865802642383
96	-98	-11.759570285984916
98	-98	-11.545334752700862
100	-98	-10.914206898521545
102	-98	-10.759194024625268
104	-98	-10.786962283790793
106	-98	-11.076701100301394
108	-98	-12.280866912412218
110	-98	-11.907094937645116
112	-98	-12.443686356523356
114	-98	-10.855083490260688
116	-98	-10.502597193461465
118	-98	-11.995329367929086
120	-98	-11.396078760965857

-120	-100	NaN
-118	-100	NaN
-116	-100	NaN
-114	-100	NaN
-112	-100	NaN
-110	-100	NaN
-108	-100	NaN
-106	-100	NaN
-104	-100	NaN
-102	-100	NaN
-100	-100	NaN
-98	-100	NaN
-96	-100	NaN
-94	-100	NaN
-92	-100	NaN
-90	-100	NaN
-88	-100	NaN
-86	-100	NaN
-84	-100	NaN
-82	-100	NaN
-80	-100	NaN
-78	-100	NaN
-76	-100	NaN
-74	-100	NaN
-72	-100	NaN
-70	-100	NaN
-68	-100	NaN
-66	-100	NaN
-64	-100	NaN
-62	-100	NaN
-60	-100	NaN
-58	-100	NaN
-56	-100	NaN
-54	-100	NaN
-52	-100	NaN
-50	-100	NaN
-48	-100	NaN
-46	-100	NaN
-44	-100	NaN
-42	-100	NaN
-40	-100	NaN
-38	-100	NaN
-36	-100	NaN
-34	-100	NaN
-32	-100	NaN
-30	-100	NaN
-28	-100	NaN
-26	-100	NaN
-24	-100	NaN
-22	-100	NaN
-20	-100	-10.502187615158782
-18	-100	-10.087680405099057
-16	-100	-10.491187274820298
-14	-100	-11.48715495498188
-12	-100	-10.945714782360177
-10	-100	-10.285007816736584
-8	-100	-10.022333030914954
-6	-100	-9.979694434895354
-4	-100	-10.044499942708999
-2	-100	-10.165197630978852
0	-100	-10.372028359224698
2	-100	-10.914206902563986
4	-100	-12.18577821704888
6	-100	-10.25927363122036
8	-100	-9.888558333899853
10	-100	-10.61316692746446
12	-100	-10.322570028782174
14	-100	-9.93046927933164
16	-100	-11.222358700729655
18	-100	-10.072183194381951
20	-100	-10.726769986905593
22	-100	-11.275014934329516
24	-100	-10.416141874578363
26	-100	-10.640721228811683
28	-100	-10.920387927613199
30	-100	-11.06598687390611
32	-100	-10.44437388706116
34	-100	-11.174020396396568
36	-100	-9.884641814275513
38	-100	-10.480587378137287
40	-100	-9.856386042653295
42	-100	-11.150471317943587
44	-100	-10.811278493277383
46	-100	-11.526095487402591
48	-100	-10.824980924127733
50	-100	-10.554516132718458
52	-100	-10.824980924127733
54	-100	-11.526095487402591
56	-100	-10.811278493277383
58	-100	-11.150471317943587
60	-100	-9.856386042653295
62	-100	-10.480587378137287
64	-100	-9.884641814275513
66	-100	-11.174020396396568
68	-100	-10.44437388706116
70	-100	-11.06598687390611
72	-100	-10.920387927613199
74	-100	-10.640721228811683
76	-100	-10.416141874578363
78	-100	-11.275014934329516
80	-100	-10.726769986905593
82	-100	-10.072183194381951
84	-100	-11.222358700729655
86	-100	-9.93046927933164
88	-100	-10.322570028782174
90	-100	-10.61316692746446
92	-100	-9.888558333899853
94	-100	-10.25927363122036
96	-100	-12.18577821704888
98	-100	-10.914206902563986
100	-100	-10.372028359224698
102	-100	-10.165197630978852
104	-100	-10.044499942708999
106	-100	-9.979694434895354
108	-100	-10.022333030914954
110	-100	-10.285007816736584
112	-100	-10.945714782360177
114	-100	-11.48715495498188
116	-100	-10.491187274820298
118	-100	-10.087680405099057
120	-100	-10.502187615158782

-120	-102	NaN
-118	-102	NaN
-116	-102	NaN
-114	-102	NaN
-112	-102	NaN
-110	-102	NaN
-108	-102	NaN
-106	-102	NaN
-104	-102	NaN
-102	-102	NaN
-100	-102	NaN
-98	-102	NaN
-96	-102	NaN
-94	-102	NaN
-92	-102	NaN
-90	-102	NaN
-88	-102	NaN
-86	-102	NaN
-84	-102	NaN
-82	-102	NaN
-80	-102	NaN
-78	-102	NaN
-76	-102	NaN
-74	-102	NaN
-72	-102	NaN
-70	-102	NaN
-68	-102	NaN
-66	-102	NaN
-64	-102	NaN
-62	-102	NaN
-60	-102	NaN
-58	-102	NaN
-56	-102	NaN
-54	-102	NaN
-52	-102	NaN
-50	-102	NaN
-48	-102	NaN
-46	-102	NaN
-44	-102	NaN
-42	-102	NaN
-40	-102	NaN
-38	-102	NaN
-36	-102	NaN
-34	-102	NaN
-32	-102	NaN
-30	-102	NaN
-28	-102	NaN
-26	-102	NaN
-24	-102	NaN
-22	-102	NaN
-20	-102	NaN
-18	-102	-10.127914240723168
-16	-102	-10.770618170462038
-14	-102	-11.612692238768632
-12	-102	-10.654504231474663
-10	-102	-10.077276137335293
-8	-102	-9.879192955026195
-6	-102	-9.851686345117693
-4	-102	-9.885262570105338
-2	-102	-9.931620411788538
0	-102	-9.996213118523787
2	-102	-10.165197632185212
4	-102	-10.759194019402468
6	-102	-11.537896378487286
8	-102	-10.048671770308685
10	-102	-9.95746080406901
12	-102	-13.515833838609462
14	-102	-9.944305129912674
16	-102	-10.699181345346506
18	-102	-10.391729762205044
20	-102	-15.538406859070994
22	-102	-11.422747938627877
24	-102	-10.313669738633266
26	-102	-12.323296755061962
28	-102	-10.297358934929372
30	-102	-10.974385008173048
32	-102	-10.708727761858272
34	-102	-9.957730664881904
36	-102	-11.002605961746161
38	-102	-9.957574757772662
40	-102	-11.264523948165166
42	-102	-10.682976511276106
44	-102	-12.605405811659999
46	-102	-11.66328607635954
48	-102	-12.058631846423776
50	-102	-11.306768344409797
52	-102	-11.306768344409797
54	-102	-12.058631846423776
56	-102	-11.66328607635954
58	-102	-12.605405811659999
60	-102	-10.682976511276106
62	-102	-11.264523948165166
64	-102	-9.957574757772662
66	-102	-11.002605961746161
68	-102	-9.957730664881904
70	-102	-10.708727761858272
72	-102	-10.974385008173048
74	-102	-10.297358934929372
76	-102	-12.323296755061962
78	-102	-10.313669738633266
80	-102	-11.422747938627877
82	-102	-15.538406859070994
84	-102	-10.391729762205044
86	-102	-10.699181345346506
88	-102	-9.944305129912674
90	-102	-13.515833838609462
92	-102	-9.95746080406901
94	-102	-10.048671770308685
96	-102	-11.537896378487286
98	-102	-10.759194019402468
100	-102	-10.165197632185212
102	-102	-9.996213118523787
104	-102	-9.931620411788538
106	-102	-9.885262570105338
108	-102	-9.851686345117693
110	-102	-9.879192955026195
112	-102	-10.077276137335293
114	-102	-10.654504231474663
116	-102	-11.612692238768632
118	-102	-10.770618170462038
120	-102	-10.127914240723168

-120	-104	NaN
-118	-104	NaN
-116	-104	NaN
-114	-104	NaN
-112	-104	NaN
-110	-104	NaN
-108	-104	NaN
-106	-104	NaN
-104	-104	NaN
-102	-104	NaN
-100	-104	NaN
-98	-104	NaN
-96	-104	NaN
-94	-104	NaN
-92	-104	NaN
-90	-104	NaN
-88	-104	NaN
-86	-104	NaN
-84	-104	NaN
-82	-104	NaN
-80	-104	NaN
-78	-104	NaN
-76	-104	NaN
-74	-104	NaN
-72	-104	NaN
-70	-104	NaN
-68	-104	NaN
-66	-104	NaN
-64	-104	NaN
-62	-104	NaN
-60	-104	NaN
-58	-104	NaN
-56	-104	NaN
-54	-104	NaN
-52	-104	NaN
-50	-104	NaN
-48	-104	NaN
-46	-104	NaN
-44	-104	NaN
-42	-104	NaN
-40	-104	NaN
-38	-104	NaN
-36	-104	NaN
-34	-104	NaN
-32	-104	NaN
-30	-104	NaN
-28	-104	NaN
-26	-104	NaN
-24	-104	NaN
-22	-104	NaN
-20	-104	NaN
-18	-104	NaN
-16	-104	-13.05270301887484
-14	-104	-12.191089092084363
-12	-104	-11.292404556782904
-10	-104	-10.47346533100954
-8	-104	-10.29233071388595
-6	-104	-10.269344878991976
-4	-104	-10.2317954735182
-2	-104	-10.133404008194772
0	-104	-10.007652782303401
2	-104	-9.93162041279074
4	-104	-10.044499940523833
6	-104	-10.786962291191587
8	-104	-10.848656667691127
10	-104	-9.873135759916945
12	-104	-10.245781029948187
14	-104	-10.761351736976726
16	-104	-10.211526708017528
18	-104	-11.975688709136383
20	-104	-13.438346238724014
22	-104	-10.984964135454879
24	-104	-10.329058721230131
26	-104	-10.556387833741736
28	-104	-10.990990219129493
30	-104	-10.141472308186735
32	-104	-11.209334234655374
34	-104	-9.982566982123242
36	-104	-10.753850719760763
38	-104	-10.311599382159471
40	-104	-11.321423984034526
42	-104	-11.173295671827399
44	-104	-12.30310596673476
46	-104	-12.110462611751087
48	-104	-12.750661430014283
50	-104	-12.249373132195796
52	-104	-12.048142229790338
54	-104	-12.249373132195796
56	-104	-12.750661430014283
58	-104	-12.110462611751087
60	-104	-12.30310596673476
62	-104	-11.173295671827399
64	-104	-11.321423984034526
66	-104	-10.311599382159471
68	-104	-10.753850719760763
70	-104	-9.982566982123242
72	-104	-11.209334234655374
74	-104	-10.141472308186735
76	-104	-10.990990219129493
78	-104	-10.556387833741736
80	-104	-10.329058721230131
82	-104	-10.984964135454879
84	-104	-13.438346238724014
86	-104	-11.975688709136383
88	-104	-10.211526708017528
90	-104	-10.761351736976726
92	-104	-10.245781029948187
94	-104	-9.873135759916945
96	-104	-10.848656667691127
98	-104	-10.786962291191587
100	-104	-10.044499940523833
102	-104	-9.93162041279074
104	-104	-10.007652782303401
106	-104	-10.133404008194772
108	-104	-10.2317954735182
110	-104	-10.269344878991976
112	-104	-10.29233071388595
114	-104	-10.47346533100954
116	-104	-11.292404556782904
118	-104	-12.191089092084363
120	-104	-13.05270301887484

-120	-106	NaN
-118	-106	NaN
-116	-106	NaN
-114	-106	NaN
-112	-106	NaN
-110	-106	NaN
-108	-106	NaN
-106	-106	NaN
-104	-106	NaN
-102	-106	NaN
-100	-106	NaN
-98	-106	NaN
-96	-106	NaN
-94	-106	NaN
-92	-106	NaN
-90	-106	NaN
-88	-106	NaN
-86	-106	NaN
-84	-106	NaN
-82	-106	NaN
-80	-106	NaN
-78	-106	NaN
-76	-106	NaN
-74	-106	NaN
-72	-106	NaN
-70	-106	NaN
-68	-106	NaN
-66	-106	NaN
-64	-106	NaN
-62	-106	NaN
-60	-106	NaN
-58	-106	NaN
-56	-106	NaN
-54	-106	NaN
-52	-106	NaN
-50	-106	NaN
-48	-106	NaN
-46	-106	NaN
-44	-106	NaN
-42	-106	NaN
-40	-106	NaN
-38	-106	NaN
-36	-106	NaN
-34	-106	NaN
-32	-106	NaN
-30	-106	NaN
-28	-106	NaN
-26	-106	NaN
-24	-106	NaN
-22	-106	NaN
-20	-106	NaN
-18	-106	NaN
-16	-106	NaN
-14	-106	-10.722184607757166
-12	-106	-12.306246076374757
-10	-106	-12.156277218528272
-8	-106	-12.288888883721665
-6	-106	-12.966954133809757
-4	-106	-12.365450921647504
-2	-106	-11.339057732891904
0	-106	-10.61387359974375
2	-106	-10.133404009500078
4	-106	-9.885262568130516
6	-106	-9.97969443805796
8	-106	-11.076701087363164
10	-106	-10.383607705584447
12	-106	-9.905130289317539
14	-106	-11.234295802509768
16	-106	-10.674862988372334
18	-106	-12.854078427647403
20	-106	-11.84550724848419
22	-106	-10.300005966717613
24	-106	-11.418865588959552
26	-106	-10.120390644509277
28	-106	-10.927242114463766
30	-106	-10.476075889223422
32	-106	-10.076112815147075
34	-106	-10.940350846964112
36	-106	-10.227918165805502
38	-106	-11.645078042859486
40	-106	-10.92493853751991
42	-106	-12.512737011292215
44	-106	-12.02154652313633
46	-106	-12.71495346143953
48	-106	-13.304950384453601
50	-106	-12.678964016743617
52	-106	-13.14063766937644
54	-106	-13.14063766937644
56	-106	-12.678964016743617
58	-106	-13.304950384453601
60	-106	-12.71495346143953
62	-106	-12.02154652313633
64	-106	-12.512737011292215
66	-106	-10.92493853751991
68	-106	-11.645078042859486
70	-106	-10.227918165805502
72	-106	-10.940350846964112
74	-106	-10.076112815147075
76	-106	-10.476075889223422
78	-106	-10.927242114463766
80	-106	-10.120390644509277
82	-106	-11.418865588959552
84	-106	-10.300005966717613
86	-106	-11.84550724848419
88	-106	-12.854078427647403
90	-106	-10.674862988372334
92	-106	-11.234295802509768
94	-106	-9.905130289317539
96	-106	-10.383607705584447
98	-106	-11.076701087363164
100	-106	-9.97969443805796
102	-106	-9.885262568130516
104	-106	-10.133404009500078
106	-106	-10.61387359974375
108	-106	-11.339057732891904
110	-106	-12.365450921647504
112	-106	-12.966954133809757
114	-106	-12.288888883721665
116	-106	-12.156277218528272
118	-106	-12.306246076374757
120	-106	-10.722184607757166

-120	-108	NaN
-118	-108	NaN
-116	-108	NaN
-114	-108	NaN
-112	-108	NaN
-110	-108	NaN
-108	-108	NaN
-106	-108	NaN
-104	-108	NaN
-102	-108	NaN
-100	-108	NaN
-98	-108	NaN
-96	-108	NaN
-94	-108	NaN
-92	-108	NaN
-90	-108	NaN
-88	-108	NaN
-86	-108	NaN
-84	-108	NaN
-82	-108	NaN
-80	-108	NaN
-78	-108	NaN
-76	-108	NaN
-74	-108	NaN
-72	-108	NaN
-70	-108	NaN
-68	-108	NaN
-66	-108	NaN
-64	-108	NaN
-62	-108	NaN
-60	-108	NaN
-58	-108	NaN
-56	-108	NaN
-54	-108	NaN
-52	-108	NaN
-50	-108	NaN
-48	-108	NaN
-46	-108	NaN
-44	-108	NaN
-42	-108	NaN
-40	-108	NaN
-38	-108	NaN
-36	-108	NaN
-34	-108	NaN
-32	-108	NaN
-30	-108	NaN
-28	-108	NaN
-26	-108	NaN
-24	-108	NaN
-22	-108	NaN
-20	-108	NaN
-18	-108	NaN
-16	-108	NaN
-14	-108	NaN
-12	-108	-11.078194862896554
-10	-108	-11.285884711173159
-8	-108	-10.817329860582596
-6	-108	-10.517803631160318
-4	-108	-10.477012342388122
-2	-108	-10.717775385105849
0	-108	-11.65478076310801
2	-108	-11.339057737529364
4	-108	-10.23179547054581
6	-108	-9.851686348074324
8	-108	-10.02233302637615
10	-108	-12.280866966730766
12	-108	-10.224459165672865
14	-108	-10.389271874422787
16	-108	-13.625247625649235
18	-108	-11.804205544114208
20	-108	-12.846366978786607
22	-108	-10.111982431057523
24	-108	-10.757145272685086
26	-108	-10.597410321581561
28	-108	-10.122922932811308
30	-108	-12.536763893690848
32	-108	-10.038993561454749
34	-108	-11.307152827475756
36	-108	-10.459415292141214
38	-108	-11.644147792884285
40	-108	-11.23024921899404
42	-108	-12.876815306772158
44	-108	-12.230906124328532
46	-108	-13.406851146788698
48	-108	-13.753634212035253
50	-108	-13.036045968287093
52	-108	-13.548426185969177
54	-108	-16
56	-108	-13.548426185969177
58	-108	-13.036045968287093
60	-108	-13.753634212035253
62	-108	-13.406851146788698
64	-108	-12.230906124328532
66	-108	-12.876815306772158
68	-108	-11.23024921899404
70	-108	-11.644147792884285
72	-108	-10.459415292141214
74	-108	-11.307152827475756
76	-108	-10.038993561454749
78	-108	-12.536763893690848
80	-108	-10.122922932811308
82	-108	-10.597410321581561
84	-108	-10.757145272685086
86	-108	-10.111982431057523
88	-108	-12.846366978786607
90	-108	-11.804205544114208
92	-108	-13.625247625649235
94	-108	-10.389271874422787
96	-108	-10.224459165672865
98	-108	-12.280866966730766
100	-108	-10.02233302637615
102	-108	-9.851686348074324
104	-108	-10.23179547054581
106	-108	-11.339057737529364
108	-108	-11.65478076310801
110	-108	-10.717775385105849
112	-108	-10.477012342388122
114	-108	-10.517803631160318
116	-108	-10.817329860582596
118	-108	-11.285884711173159
120	-108	-11.078194862896554

-120	-110	NaN
-118	-110	NaN
-116	-110	NaN
-114	-110	NaN
-112	-110	NaN
-110	-110	NaN
-108	-110	NaN
-106	-110	NaN
-104	-110	NaN
-102	-110	NaN
-100	-110	NaN
-98	-110	NaN
-96	-110	NaN
-94	-110	NaN
-92	-110	NaN
-90	-110	NaN
-88	-110	NaN
-86	-110	NaN
-84	-110	NaN
-82	-110	NaN
-80	-110	NaN
-78	-110	NaN
-76	-110	NaN
-74	-110	NaN
-72	-110	NaN
-70	-110	NaN
-68	-110	NaN
-66	-110	NaN
-64	-110	NaN
-62	-110	NaN
-60	-110	NaN
-58	-110	NaN
-56	-110	NaN
-54	-110	NaN
-52	-110	NaN
-50	-110	NaN
-48	-110	NaN
-46	-110	NaN
-44	-110	NaN
-42	-110	NaN
-40	-110	NaN
-38	-110	NaN
-36	-110	NaN
-34	-110	NaN
-32	-110	NaN
-30	-110	NaN
-28	-110	NaN
-26	-110	NaN
-24	-110	NaN
-22	-110	NaN
-20	-110	NaN
-18	-110	NaN
-16	-110	NaN
-14	-110	NaN
-12	-110	NaN
-10	-110	-10.981953740769994
-8	-110	-10.434169339548394
-6	-110	-10.120203763430506
-4	-110	-9.991094245174649
-2	-110	-9.996262574473397
0	-110	-10.166256016027742
2	-110	-10.717775382456969
4	-110	-12.365450894946958
6	-110	-10.269344883768579
8	-110	-9.879192950843603
10	-110	-10.28500782435103
12	-110	-11.90709498336799
14	-110	-10.652262101016353
16	-110	-11.84479968901635
18	-110	-10.879841284070014
20	-110	-10.606632594532979
22	-110	-10.583746800740002
24	-110	-10.10427898858685
26	-110	-11.919976944068761
28	-110	-10.245135826605773
30	-110	-10.381187842198827
32	-110	-10.62556999908926
34	-110	-10.499308265001748
36	-110	-11.314128297296977
38	-110	-11.09450848300457
40	-110	-12.011272889091755
42	-110	-12.242896481733474
44	-110	-12.629118873167494
46	-110	-14.150438304545702
48	-110	-14.119932254206226
50	-110	-13.352650624657224
52	-110	-13.885905443147575
54	-110	-16
56	-110	-16
58	-110	-13.885905443147575
60	-110	-13.352650624657224
62	-110	-14.119932254206226
64	-110	-14.150438304545702
66	-110	-12.629118873167494
68	-110	-12.242896481733474
70	-110	-12.011272889091755
72	-110	-11.09450848300457
74	-110	-11.314128297296977
76	-110	-10.499308265001748
78	-110	-10.62556999908926
80	-110	-10.381187842198827
82	-110	-10.245135826605773
84	-110	-11.919976944068761
86	-110	-10.10427898858685
88	-110	-10.583746800740002
90	-110	-10.606632594532979
92	-110	-10.879841284070014
94	-110	-11.84479968901635
96	-110	-10.652262101016353
98	-110	-11.90709498336799
100	-110	-10.28500782435103
102	-110	-9.879192950843603
104	-110	-10.269344883768579
106	-110	-12.365450894946958
108	-110	-10.717775382456969
110	-110	-10.166256016027742
112	-110	-9.996262574473397
114	-110	-9.991094245174649
116	-110	-10.120203763430506
118	-110	-10.434169339548394
120	-110	-10.981953740769994

-120	-112	NaN
-118	-112	NaN
-116	-112	NaN
-114	-112	NaN
-112	-112	NaN
-110	-112	NaN
-108	-112	NaN
-106	-112	NaN
-104	-112	NaN
-102	-112	NaN
-100	-112	NaN
-98	-112	NaN
-96	-112	NaN
-94	-112	NaN
-92	-112	NaN
-90	-112	NaN
-88	-112	NaN
-86	-112	NaN
-84	-112	NaN
-82	-112	NaN
-80	-112	NaN
-78	-112	NaN
-76	-112	NaN
-74	-112	NaN
-72	-112	NaN
-70	-112	NaN
-68	-112	NaN
-66	-112	NaN
-64	-112	NaN
-62	-112	NaN
-60	-112	NaN
-58	-112	NaN
-56	-112	NaN
-54	-112	NaN
-52	-112	NaN
-50	-112	NaN
-48	-112	NaN
-46	-112	NaN
-44	-112	NaN
-42	-112	NaN
-40	-112	NaN
-38	-112	NaN
-36	-112	NaN
-34	-112	NaN
-32	-112	NaN
-30	-112	NaN
-28	-112	NaN
-26	-112	NaN
-24	-112	NaN
-22	-112	NaN
-20	-112	NaN
-18	-112	NaN
-16	-112	NaN
-14	-112	NaN
-12	-112	NaN
-10	-112	NaN
-8	-112	-10.685052414488581
-6	-112	-10.271809402809321
-4	-112	-10.060119458735407
-2	-112	-9.935726333731852
0	-112	-9.890977559505949
2	-112	-9.996262573105797
4	-112	-10.477012346681539
6	-112	-12.96695420919279
8	-112	-10.292330707161858
10	-112	-10.077276143913851
12	-112	-10.945714764097529
14	-112	-12.443686262988955
16	-112	-12.82154404517865
18	-112	-11.09065388364966
20	-112	-10.087641034965607
22	-112	-12.333499646301265
24	-112	-10.232477187615775
26	-112	-10.339011192384492
28	-112	-11.34190803596948
30	-112	-10.131592473043932
32	-112	-16
34	-112	-10.524829508738751
36	-112	-13.00033654998482
38	-112	-11.193008085295427
40	-112	-14.51635312400378
42	-112	-12.249461661582329
44	-112	-13.130009492371702
46	-112	-14.924780758813327
48	-112	-14.427580826977843
50	-112	-13.638320831520879
52	-112	-14.187167485273628
54	-112	-16
56	-112	-16
58	-112	-16
60	-112	-14.187167485273628
62	-112	-13.638320831520879
64	-112	-14.427580826977843
66	-112	-14.924780758813327
68	-112	-13.130009492371702
70	-112	-12.249461661582329
72	-112	-14.51635312400378
74	-112	-11.193008085295427
76	-112	-13.00033654998482
78	-112	-10.524829508738751
80	-112	-16
82	-112	-10.131592473043932
84	-112	-11.34190803596948
86	-112	-10.339011192384492
88	-112	-10.232477187615775
90	-112	-12.333499646301265
92	-112	-10.087641034965607
94	-112	-11.09065388364966
96	-112	-12.82154404517865
98	-112	-12.443686262988955
100	-112	-10.945714764097529
102	-112	-10.077276143913851
104	-112	-10.292330707161858
106	-112	-12.96695420919279
108	-112	-10.477012346681539
110	-112	-9.996262573105797
112	-112	-9.890977559505949
114	-112	-9.935726333731852
116	-112	-10.060119458735407
118	-112	-10.271809402809321
120	-112	-10.685052414488581

-120	-114	NaN
-118	-114	NaN
-116	-114	NaN
-114	-114	NaN
-112	-114	NaN
-110	-114	NaN
-108	-114	NaN
-106	-114	NaN
-104	-114	NaN
-102	-114	NaN
-100	-114	NaN
-98	-114	NaN
-96	-114	NaN
-94	-114	NaN
-92	-114	NaN
-90	-114	NaN
-88	-114	NaN
-86	-114	NaN
-84	-114	NaN
-82	-114	NaN
-80	-114	NaN
-78	-114	NaN
-76	-114	NaN
-74	-114	NaN
-72	-114	NaN
-70	-114	NaN
-68	-114	NaN
-66	-114	NaN
-64	-114	NaN
-62	-114	NaN
-60	-114	NaN
-58	-114	NaN
-56	-114	NaN
-54	-114	NaN
-52	-114	NaN
-50	-114	NaN
-48	-114	NaN
-46	-114	NaN
-44	-114	NaN
-42	-114	NaN
-40	-114	NaN
-38	-114	NaN
-36	-114	NaN
-34	-114	NaN
-32	-114	NaN
-30	-114	NaN
-28	-114	NaN
-26	-114	NaN
-24	-114	NaN
-22	-114	NaN
-20	-114	NaN
-18	-114	NaN
-16	-114	NaN
-14	-114	NaN
-12	-114	NaN
-10	-114	NaN
-8	-114	NaN
-6	-114	-10.993668487218837
-4	-114	-10.63440707516987
-2	-114	-10.341415556168998
0	-114	-10.088128299250215
2	-114	-9.935726332365487
4	-114	-9.991094247979056
6	-114	-10.517803624244186
8	-114	-12.28888883110252
10	-114	-10.473465341403463
12	-114	-10.654504216962717
14	-114	-11.487154992781287
16	-114	-10.855083467811058
18	-114	-12.409625438936892
20	-114	-10.12681414784576
22	-114	-10.392307536218508
24	-114	-11.283321366322541
26	-114	-10.154453453895577
28	-114	-11.162667614378368
30	-114	-10.383788468950534
32	-114	-10.992286772591685
34	-114	-10.980905812298081
36	-114	-11.487971993372243
38	-114	-11.6103001439756
40	-114	-12.868539086167873
42	-114	-12.46608338704743
44	-114	-13.69431959942346
46	-114	-15.716157040164223
48	-114	-14.694858678889743
50	-114	-13.898788262737092
52	-114	-14.460394615714456
54	-114	-16
56	-114	-16
58	-114	-16
60	-114	-16
62	-114	-14.460394615714456
64	-114	-13.898788262737092
66	-114	-14.694858678889743
68	-114	-15.716157040164223
70	-114	-13.69431959942346
72	-114	-12.46608338704743
74	-114	-12.868539086167873
76	-114	-11.6103001439756
78	-114	-11.487971993372243
80	-114	-10.980905812298081
82	-114	-10.992286772591685
84	-114	-10.383788468950534
86	-114	-11.162667614378368
88	-114	-10.154453453895577
90	-114	-11.283321366322541
92	-114	-10.392307536218508
94	-114	-10.12681414784576
96	-114	-12.409625438936892
98	-114	-10.855083467811058
100	-114	-11.487154992781287
102	-114	-10.654504216962717
104	-114	-10.473465341403463
106	-114	-12.28888883110252
108	-114	-10.517803624244186
110	-114	-9.991094247979056
112	-114	-9.935726332365487
114	-114	-10.088128299250215
116	-114	-10.341415556168998
118	-114	-10.63440707516987
120	-114	-10.993668487218837

-120	-116	NaN
-118	-116	NaN
-116	-116	NaN
-114	-116	NaN
-112	-116	NaN
-110	-116	NaN
-108	-116	NaN
-106	-116	NaN
-104	-116	NaN
-102	-116	NaN
-100	-116	NaN
-98	-116	NaN
-96	-116	NaN
-94	-116	NaN
-92	-116	NaN
-90	-116	NaN
-88	-116	NaN
-86	-116	NaN
-84	-116	NaN
-82	-116	NaN
-80	-116	NaN
-78	-116	NaN
-76	-116	NaN
-74	-116	NaN
-72	-116	NaN
-70	-116	NaN
-68	-116	NaN
-66	-116	NaN
-64	-116	NaN
-62	-116	NaN
-60	-116	NaN
-58	-116	NaN
-56	-116	NaN
-54	-116	NaN
-52	-116	NaN
-50	-116	NaN
-48	-116	NaN
-46	-116	NaN
-44	-116	NaN
-42	-116	NaN
-40	-116	NaN
-38	-116	NaN
-36	-116	NaN
-34	-116	NaN
-32	-116	NaN
-30	-116	NaN
-28	-116	NaN
-26	-116	NaN
-24	-116	NaN
-22	-116	NaN
-20	-116	NaN
-18	-116	NaN
-16	-116	NaN
-14	-116	NaN
-12	-116	NaN
-10	-116	NaN
-8	-116	NaN
-6	-116	NaN
-4	-116	-14.020687085954837
-2	-116	-11.837264560542746
0	-116	-10.90648651163105
2	-116	-10.341415553994723
4	-116	-10.0601194619236
6	-116	-10.120203758497832
8	-116	-10.817329873409392
10	-116	-12.156277277937068
12	-116	-11.292404527597384
14	-116	-11.612692284320882
16	-116	-10.491187258347722
18	-116	-10.502597211749215
20	-116	-10.796668286457683
22	-116	-10.120527378662858
24	-116	-11.164859054264877
26	-116	-10.512516174695758
28	-116	-10.409448406643989
30	-116	-11.211482306130724
32	-116	-10.695619901286484
34	-116	-12.122619815911802
36	-116	-11.31592811444103
38	-116	-12.370056944084261
40	-116	-12.513336483259826
42	-116	-12.789457594284384
44	-116	-14.300083956859535
46	-116	-16
48	-116	-14.93371749850398
50	-116	-14.138176848638716
52	-116	-14.7104883805258
54	-116	-16
56	-116	-16
58	-116	-16
60	-116	-16
62	-116	-16
64	-116	-14.7104883805258
66	-116	-14.138176848638716
68	-116	-14.93371749850398
70	-116	-16
72	-116	-14.300083956859535
74	-116	-12.789457594284384
76	-116	-12.513336483259826
78	-116	-12.370056944084261
80	-116	-11.31592811444103
82	-116	-12.122619815911802
84	-116	-10.695619901286484
86	-116	-11.211482306130724
88	-116	-10.409448406643989
90	-116	-10.512516174695758
92	-116	-11.164859054264877
94	-116	-10.120527378662858
96	-116	-10.796668286457683
98	-116	-10.502597211749215
100	-116	-10.491187258347722
102	-116	-11.612692284320882
104	-116	-11.292404527597384
106	-116	-12.156277277937068
108	-116	-10.817329873409392
110	-116	-10.120203758497832
112	-116	-10.0601194619236
114	-116	-10.341415553994723
116	-116	-10.90648651163105
118	-116	-11.837264560542746
120	-116	-14.020687085954837

-120	-118	NaN
-118	-118	NaN
-116	-118	NaN
-114	-118	NaN
-112	-118	NaN
-110	-118	NaN
-108	-118	NaN
-106	-118	NaN
-104	-118	NaN
-102	-118	NaN
-100	-118	NaN
-98	-118	NaN
-96	-118	NaN
-94	-118	NaN
-92	-118	NaN
-90	-118	NaN
-88	-118	NaN
-86	-118	NaN
-84	-118	NaN
-82	-118	NaN
-80	-118	NaN
-78	-118	NaN
-76	-118	NaN
-74	-118	NaN
-72	-118	NaN
-70	-118	NaN
-68	-118	NaN
-66	-118	NaN
-64	-118	NaN
-62	-118	NaN
-60	-118	NaN
-58	-118	NaN
-56	-118	NaN
-54	-118	NaN
-52	-118	NaN
-50	-118	NaN
-48	-118	NaN
-46	-118	NaN
-44	-118	NaN
-42	-118	NaN
-40	-118	NaN
-38	-118	NaN
-36	-118	NaN
-34	-118	NaN
-32	-118	NaN
-30	-118	NaN
-28	-118	NaN
-26	-118	NaN
-24	-118	NaN
-22	-118	NaN
-20	-118	NaN
-18	-118	NaN
-16	-118	NaN
-14	-118	NaN
-12	-118	NaN
-10	-118	NaN
-8	-118	NaN
-6	-118	NaN
-4	-118	NaN
-2	-118	-11.118577929694489
0	-118	-11.873234523334931
2	-118	-11.837264550258283
4	-118	-10.63440708117256
6	-118	-10.271809396721252
8	-118	-10.434169348825973
10	-118	-11.285884684765389
12	-118	-12.306246161788758
14	-118	-12.191089005800707
16	-118	-10.770618147316455
18	-118	-10.0876804178777
20	-118	-11.995329274715012
22	-118	-10.37059500527711
24	-118	-10.369932527209516
26	-118	-11.92320079149731
28	-118	-10.337878048987069
30	-118	-12.658328171740008
32	-118	-10.838579006024268
34	-118	-12.58535003993416
36	-118	-11.479228200948732
38	-118	-14.215968197616595
40	-118	-12.528530418335237
42	-118	-13.173328858700959
44	-118	-14.933474268589853
46	-118	-16
48	-118	-15.151492463869175
50	-118	-14.359634550292638
52	-118	-14.941061427382834
54	-118	-16
56	-118	-16
58	-118	-16
60	-118	-16
62	-118	-16
64	-118	-16
66	-118	-14.941061427382834
68	-118	-14.359634550292638
70	-118	-15.151492463869175
72	-118	-16
74	-118	-14.933474268589853
76	-118	-13.173328858700959
78	-118	-12.528530418335237
80	-118	-14.215968197616595
82	-118	-11.479228200948732
84	-118	-12.58535003993416
86	-118	-10.838579006024268
88	-118	-12.658328171740008
90	-118	-10.337878048987069
92	-118	-11.92320079149731
94	-118	-10.369932527209516
96	-118	-10.37059500527711
98	-118	-11.995329274715012
100	-118	-10.0876804178777
102	-118	-10.770618147316455
104	-118	-12.191089005800707
106	-118	-12.306246161788758
108	-118	-11.285884684765389
110	-118	-10.434169348825973
112	-118	-10.271809396721252
114	-118	-10.63440708117256
116	-118	-11.837264550258283
118	-118	-11.873234523334931
120	-118	-11.118577929694489

-120	-120	NaN
-118	-120	NaN
-116	-120	NaN
-114	-120	NaN
-112	-120	NaN
-110	-120	NaN
-108	-120	NaN
-106	-120	NaN
-104	-120	NaN
-102	-120	NaN
-100	-120	NaN
-98	-120	NaN
-96	-120	NaN
-94	-120	NaN
-92	-120	NaN
-90	-120	NaN
-88	-120	NaN
-86	-120	NaN
-84	-120	NaN
-82	-120	NaN
-80	-120	NaN
-78	-120	NaN
-76	-120	NaN
-74	-120	NaN
-72	-120	NaN
-70	-120	NaN
-68	-120	NaN
-66	-120	NaN
-64	-120	NaN
-62	-120	NaN
-60	-120	NaN
-58	-120	NaN
-56	-120	NaN
-54	-120	NaN
-52	-120	NaN
-50	-120	NaN
-48	-120	NaN
-46	-120	NaN
-44	-120	NaN
-42	-120	NaN
-40	-120	NaN
-38	-120	NaN
-36	-120	NaN
-34	-120	NaN
-32	-120	NaN
-30	-120	NaN
-28	-120	NaN
-26	-120	NaN
-24	-120	NaN
-22	-120	NaN
-20	-120	NaN
-18	-120	NaN
-16	-120	NaN
-14	-120	NaN
-12	-120	NaN
-10	-120	NaN
-8	-120	NaN
-6	-120	NaN
-4	-120	NaN
-2	-120	NaN
0	-120	-10.63692303423074
2	-120	-11.118577935002909
4	-120	-14.020687273909498
6	-120	-10.993668473938671
8	-120	-10.685052427129468
10	-120	-10.981953720102657
12	-120	-11.078194889436825
14	-120	-10.722184586677246
16	-120	-13.052702778101365
18	-120	-10.127914254853211
20	-120	-10.50218759297439
22	-120	-11.396078702872988
24	-120	-10.28708088682455
26	-120	-11.286508730681193
28	-120	-10.629941262907261
30	-120	-11.185766216178687
32	-120	-11.313945015859579
34	-120	-11.715561367989118
36	-120	-11.865979287694431
38	-120	-13.460315153539023
40	-120	-12.6979617270097
42	-120	-13.589921494119842
44	-120	-15.585049058283488
46	-120	-16
48	-120	-15.352703861234229
50	-120	-14.565639058868008
52	-120	-15.154920466736334
54	-120	-16
56	-120	-16
58	-120	-16
60	-120	-16
62	-120	-16
64	-120	-16
66	-120	-16
68	-120	-15.154920466736334
70	-120	-14.565639058868008
72	-120	-15.352703861234229
74	-120	-16
76	-120	-15.585049058283488
78	-120	-13.589921494119842
80	-120	-12.6979617270097
82	-120	-13.460315153539023
84	-120	-11.865979287694431
86	-120	-11.715561367989118
88	-120	-11.313945015859579
90	-120	-11.185766216178687
92	-120	-10.629941262907261
94	-120	-11.286508730681193
96	-120	-10.28708088682455
98	-120	-11.396078702872988
100	-120	-10.50218759297439
102	-120	-10.127914254853211
104	-120	-13.052702778101365
106	-120	-10.722184586677246
108	-120	-11.078194889436825
110	-120	-10.981953720102657
112	-120	-10.685052427129468
114	-120	-10.993668473938671
116	-120	-14.020687273909498
118	-120	-11.118577935002909
120	-120	-10.63692303423074


==> figure_data/figure_5_col_20_70.dat <==
-120	120	-9.92121095880904
-118	120	-9.974383778938611
-116	120	-10.278093630681076
-114	120	-12.00047279696167
-112	120	-10.38119374167928
-110	120	-10.049230098609776
-108	120	-10.9274030712496
-106	120	-12.14229261747942
-104	120	-11.133969516235661
-102	120	-10.717907448547644
-100	120	-10.949743903351969
-98	120	-14.84747851492975
-96	120	-10.874829459292712
-94	120	-10.659899098023825
-92	120	-11.703778584960697
-90	120	-11.110557771713752
-88	120	-10.60422122765424
-86	120	-11.62688440972983
-84	120	-10.959037834551324
-82	120	-10.677841378826516
-80	120	-13.289445600597238
-78	120	-10.657468637275507
-76	120	-11.857086519785836
-74	120	-10.831945600477104
-72	120	-12.489442831777872
-70	120	-11.25156652931093
-68	120	-12.715605932201925
-66	120	-12.638188861844094
-64	120	-12.954956269644201
-62	120	-14.207878730483877
-60	120	-15.487868677896252
-58	120	-14.207878730483877
-56	120	-12.954956269644201
-54	120	-12.638188861844094
-52	120	-12.715605932201925
-50	120	-11.25156652931093
-48	120	-12.489442831777872
-46	120	-10.831945600477104
-44	120	-11.857086519785836
-42	120	-10.657468637275507
-40	120	-13.289445600597238
-38	120	-10.677841378826516
-36	120	-10.959037834551324
-34	120	-11.62688440972983
-32	120	-10.60422122765424
-30	120	-11.110557771713752
-28	120	-11.703778584960697
-26	120	-10.659899098023825
-24	120	-10.874829459292712
-22	120	-14.84747851492975
-20	120	-10.949743903351969
-18	120	-10.717907448547644
-16	120	-11.133969516235661
-14	120	-12.14229261747942
-12	120	-10.9274030712496
-10	120	-10.049230098609776
-8	120	-10.38119374167928
-6	120	-12.00047279696167
-4	120	-10.278093630681076
-2	120	-9.974383778938611
0	120	-9.92121095880904
2	120	NaN
4	120	NaN
6	120	NaN
8	120	NaN
10	120	NaN
12	120	NaN
14	120	NaN
16	120	NaN
18	120	NaN
20	120	NaN
22	120	NaN
24	120	NaN
26	120	NaN
28	120	NaN
30	120	NaN
32	120	NaN
34	120	NaN
36	120	NaN
38	120	NaN
40	120	NaN
42	120	NaN
44	120	NaN
46	120	NaN
48	120	NaN
50	120	NaN
52	120	NaN
54	120	NaN
56	120	NaN
58	120	NaN
60	120	NaN
62	120	NaN
64	120	NaN
66	120	NaN
68	120	NaN
70	120	NaN
72	120	NaN
74	120	NaN
76	120	NaN
78	120	NaN
80	120	NaN
82	120	NaN
84	120	NaN
86	120	NaN
88	120	NaN
90	120	NaN
92	120	NaN
94	120	NaN
96	120	NaN
98	120	NaN
100	120	NaN
102	120	NaN
104	120	NaN
106	120	NaN
108	120	NaN
110	120	NaN
112	120	NaN
114	120	NaN
116	120	NaN
118	120	NaN
120	120	NaN

-120	118	-9.974383777720396
-118	118	-10.131868441406098
-116	118	-10.452845893925465
-114	118	-11.431234508967291
-112	118	-11.013484910456253
-110	118	-10.091568950364056
-108	118	-10.328489879171952
-106	118	-11.82305907985151
-104	118	-10.476494978180861
-102	118	-10.677874689715859
-100	118	-11.29801356536179
-98	118	-12.081078369515373
-96	118	-10.72206974779861
-94	118	-10.681087801271197
-92	118	-12.03661625677431
-90	118	-10.971982978140066
-88	118	-10.56672871811553
-86	118	-11.475812935225017
-84	118	-11.02689883597276
-82	118	-10.553319817633936
-80	118	-12.087098859914322
-78	118	-10.711235685730625
-76	118	-10.841791732761562
-74	118	-11.297465886389805
-72	118	-10.740070918710856
-70	118	-11.575254351206908
-68	118	-11.225755128741891
-66	118	-11.613322930228513
-64	118	-13.219323242211075
-62	118	-12.562214950018689
-60	118	-13.349928470821903
-58	118	-13.349928470821903
-56	118	-12.562214950018689
-54	118	-13.219323242211075
-52	118	-11.613322930228513
-50	118	-11.225755128741891
-48	118	-11.575254351206908
-46	118	-10.740070918710856
-44	118	-11.297465886389805
-42	118	-10.841791732761562
-40	118	-10.711235685730625
-38	118	-12.087098859914322
-36	118	-10.553319817633936
-34	118	-11.02689883597276
-32	118	-11.475812935225017
-30	118	-10.56672871811553
-28	118	-10.971982978140066
-26	118	-12.03661625677431
-24	118	-10.681087801271197
-22	118	-10.72206974779861
-20	118	-12.081078369515373
-18	118	-11.29801356536179
-16	118	-10.677874689715859
-14	118	-10.476494978180861
-12	118	-11.82305907985151
-10	118	-10.328489879171952
-8	118	-10.091568950364056
-6	118	-11.013484910456253
-4	118	-11.431234508967291
-2	118	-10.452845893925465
0	118	-10.131868441406098
2	118	-9.974383777720396
4	118	NaN
6	118	NaN
8	118	NaN
10	118	NaN
12	118	NaN
14	118	NaN
16	118	NaN
18	118	NaN
20	118	NaN
22	118	NaN
24	118	NaN
26	118	NaN
28	118	NaN
30	118	NaN
32	118	NaN
34	118	NaN
36	118	NaN
38	118	NaN
40	118	NaN
42	118	NaN
44	118	NaN
46	118	NaN
48	118	NaN
50	118	NaN
52	118	NaN
54	118	NaN
56	118	NaN
58	118	NaN
60	118	NaN
62	118	NaN
64	118	NaN
66	118	NaN
68	118	NaN
70	118	NaN
72	118	NaN
74	118	NaN
76	118	NaN
78	118	NaN
80	118	NaN
82	118	NaN
84	118	NaN
86	118	NaN
88	118	NaN
90	118	NaN
92	118	NaN
94	118	NaN
96	118	NaN
98	118	NaN
100	118	NaN
102	118	NaN
104	118	NaN
106	118	NaN
108	118	NaN
110	118	NaN
112	118	NaN
114	118	NaN
116	118	NaN
118	118	NaN
120	118	NaN

-120	116	-10.278093633890688
-118	116	-10.452845892068108
-116	116	-10.811754202101357
-114	116	-11.488498013626167
-112	116	-12.762173839365614
-110	116	-10.799164834209355
-108	116	-10.401492894944052
-106	116	-11.727415925937187
-104	116	-10.417737333646558
-102	116	-10.378163730579477
-100	116	-12.13723890869441
-98	116	-11.178948928582535
-96	116	-10.604191556561297
-94	116	-10.79599314398248
-92	116	-14.400292404418348
-90	116	-10.787597487243051
-88	116	-10.5524652595619
-86	116	-11.662787873744106
-84	116	-10.939683893303995
-82	116	-10.496068399933431
-80	116	-11.653883189822436
-78	116	-10.781753434988955
-76	116	-10.565449113383957
-74	116	-12.73851949624504
-72	116	-10.508808029719697
-70	116	-11.708728929023755
-68	116	-10.679373345647377
-66	116	-12.152033795661959
-64	116	-11.093620428301891
-62	116	-12.878569301277956
-60	116	-12.266750136097528
-58	116	-12.20064611660453
-56	116	-12.266750136097528
-54	116	-12.878569301277956
-52	116	-11.093620428301891
-50	116	-12.152033795661959
-48	116	-10.679373345647377
-46	116	-11.708728929023755
-44	116	-10.508808029719697
-42	116	-12.73851949624504
-40	116	-10.565449113383957
-38	116	-10.781753434988955
-36	116	-11.653883189822436
-34	116	-10.496068399933431
-32	116	-10.939683893303995
-30	116	-11.662787873744106
-28	116	-10.5524652595619
-26	116	-10.787597487243051
-24	116	-14.400292404418348
-22	116	-10.79599314398248
-20	116	-10.604191556561297
-18	116	-11.178948928582535
-16	116	-12.13723890869441
-14	116	-10.378163730579477
-12	116	-10.417737333646558
-10	116	-11.727415925937187
-8	116	-10.401492894944052
-6	116	-10.799164834209355
-4	116	-12.762173839365614
-2	116	-11.488498013626167
0	116	-10.811754202101357
2	116	-10.452845892068108
4	116	-10.278093633890688
6	116	NaN
8	116	NaN
10	116	NaN
12	116	NaN
14	116	NaN
16	116	NaN
18	116	NaN
20	116	NaN
22	116	NaN
24	116	NaN
26	116	NaN
28	116	NaN
30	116	NaN
32	116	NaN
34	116	NaN
36	116	NaN
38	116	NaN
40	116	NaN
42	116	NaN
44	116	NaN
46	116	NaN
48	116	NaN
50	116	NaN
52	116	NaN
54	116	NaN
56	116	NaN
58	116	NaN
60	116	NaN
62	116	NaN
64	116	NaN
66	116	NaN
68	116	NaN
70	116	NaN
72	116	NaN
74	116	NaN
76	116	NaN
78	116	NaN
80	116	NaN
82	116	NaN
84	116	NaN
86	116	NaN
88	116	NaN
90	116	NaN
92	116	NaN
94	116	NaN
96	116	NaN
98	116	NaN
100	116	NaN
102	116	NaN
104	116	NaN
106	116	NaN
108	116	NaN
110	116	NaN
112	116	NaN
114	116	NaN
116	116	NaN
118	116	NaN
120	116	NaN

-120	114	-12.000472770770989
-118	114	-11.431234518570736
-116	114	-11.488498008686449
-114	114	-11.613206602839258
-112	114	-11.75783071586026
-110	114	-12.895684557239717
-108	114	-11.603665217015642
-106	114	-11.110123965829763
-104	114	-12.141286036649042
-102	114	-10.494765279289789
-100	114	-11.718872904272693
-98	114	-10.693748606654905
-96	114	-10.510699788211499
-94	114	-11.125863148716162
-92	114	-11.860880891007684
-90	114	-10.584009464038779
-88	114	-10.621978931883824
-86	114	-12.566305768460245
-84	114	-10.741733963376213
-82	114	-10.479774265350692
-80	114	-11.795547853263104
-78	114	-10.735900025237349
-76	114	-10.467092802901979
-74	114	-13.04813906222188
-72	114	-10.49888647211712
-70	114	-10.801796941207316
-68	114	-10.99986697178503
-66	114	-10.600680566798081
-64	114	-11.342583965241388
-62	114	-11.050985285638319
-60	114	-11.601073080080443
-58	114	-11.89886204704606
-56	114	-11.89886204704606
-54	114	-11.601073080080443
-52	114	-11.050985285638319
-50	114	-11.342583965241388
-48	114	-10.600680566798081
-46	114	-10.99986697178503
-44	114	-10.801796941207316
-42	114	-10.49888647211712
-40	114	-13.04813906222188
-38	114	-10.467092802901979
-36	114	-10.735900025237349
-34	114	-11.795547853263104
-32	114	-10.479774265350692
-30	114	-10.741733963376213
-28	114	-12.566305768460245
-26	114	-10.621978931883824
-24	114	-10.584009464038779
-22	114	-11.860880891007684
-20	114	-11.125863148716162
-18	114	-10.510699788211499
-16	114	-10.693748606654905
-14	114	-11.718872904272693
-12	114	-10.494765279289789
-10	114	-12.141286036649042
-8	114	-11.110123965829763
-6	114	-11.603665217015642
-4	114	-12.895684557239717
-2	114	-11.75783071586026
0	114	-11.613206602839258
2	114	-11.488498008686449
4	114	-11.431234518570736
6	114	-12.000472770770989
8	114	NaN
10	114	NaN
12	114	NaN
14	114	NaN
16	114	NaN
18	114	NaN
20	114	NaN
22	114	NaN
24	114	NaN
26	114	NaN
28	114	NaN
30	114	NaN
32	114	NaN
34	114	NaN
36	114	NaN
38	114	NaN
40	114	NaN
42	114	NaN
44	114	NaN
46	114	NaN
48	114	NaN
50	114	NaN
52	114	NaN
54	114	NaN
56	114	NaN
58	114	NaN
60	114	NaN
62	114	NaN
64	114	NaN
66	114	NaN
68	114	NaN
70	114	NaN
72	114	NaN
74	114	NaN
76	114	NaN
78	114	NaN
80	114	NaN
82	114	NaN
84	114	NaN
86	114	NaN
88	114	NaN
90	114	NaN
92	114	NaN
94	114	NaN
96	114	NaN
98	114	NaN
100	114	NaN
102	114	NaN
104	114	NaN
106	114	NaN
108	114	NaN
110	114	NaN
112	114	NaN
114	114	NaN
116	114	NaN
118	114	NaN
120	114	NaN

-120	112	-10.381193734990896
-118	112	-11.013484919664629
-116	112	-12.762173805075479
-114	112	-11.75783070976124
-112	112	-11.013054978316596
-110	112	-10.825950898347626
-108	112	-11.340052946120787
-106	112	-11.815999519093204
-104	112	-10.79473012084837
-102	112	-11.904705372292993
-100	112	-11.928688126028852
-98	112	-11.13989933314725
-96	112	-10.501988759197568
-94	112	-11.848631219567482
-92	112	-10.995511305176713
-90	112	-10.485105969416557
-88	112	-10.840837317669635
-86	112	-12.220344299579603
-84	112	-10.533493519635863
-82	112	-10.540811986258678
-80	112	-13.037318381597432
-78	112	-10.57938023745788
-76	112	-10.453818319304046
-74	112	-13.262111162377154
-72	112	-10.464384717497946
-70	112	-10.568293306419893
-68	112	-11.485017964598088
-66	112	-10.337117652990347
-64	112	-12.181996990839066
-62	112	-10.438570901516213
-60	112	-13.204946236958687
-58	112	-11.207791130621429
-56	112	-12.006652513735185
-54	112	-11.207791130621429
-52	112	-13.204946236958687
-50	112	-10.438570901516213
-48	112	-12.181996990839066
-46	112	-10.337117652990347
-44	112	-11.485017964598088
-42	112	-10.568293306419893
-40	112	-10.464384717497946
-38	112	-13.262111162377154
-36	112	-10.453818319304046
-34	112	-10.57938023745788
-32	112	-13.037318381597432
-30	112	-10.540811986258678
-28	112	-10.533493519635863
-26	112	-12.220344299579603
-24	112	-10.840837317669635
-22	112	-10.485105969416557
-20	112	-10.995511305176713
-18	112	-11.848631219567482
-16	112	-10.501988759197568
-14	112	-11.13989933314725
-12	112	-11.928688126028852
-10	112	-11.904705372292993
-8	112	-10.79473012084837
-6	112	-11.815999519093204
-4	112	-11.340052946120787
-2	112	-10.825950898347626
0	112	-11.013054978316596
2	112	-11.75783070976124
4	112	-12.762173805075479
6	112	-11.013484919664629
8	112	-10.381193734990896
10	112	NaN
12	112	NaN
14	112	NaN
16	112	NaN
18	112	NaN
20	112	NaN
22	112	NaN
24	112	NaN
26	112	NaN
28	112	NaN
30	112	NaN
32	112	NaN
34	112	NaN
36	112	NaN
38	112	NaN
40	112	NaN
42	112	NaN
44	112	NaN
46	112	NaN
48	112	NaN
50	112	NaN
52	112	NaN
54	112	NaN
56	112	NaN
58	112	NaN
60	112	NaN
62	112	NaN
64	112	NaN
66	112	NaN
68	112	NaN
70	112	NaN
72	112	NaN
74	112	NaN
76	112	NaN
78	112	NaN
80	112	NaN
82	112	NaN
84	112	NaN
86	112	NaN
88	112	NaN
90	112	NaN
92	112	NaN
94	112	NaN
96	112	NaN
98	112	NaN
100	112	NaN
102	112	NaN
104	112	NaN
106	112	NaN
108	112	NaN
110	112	NaN
112	112	NaN
114	112	NaN
116	112	NaN
118	112	NaN
120	112	NaN

-120	110	-10.049230104021252
-118	110	-10.091568945673792
-116	110	-10.799164841204217
-114	110	-12.89568459414847
-112	110	-10.825950896086203
-110	110	-10.490617464223936
-108	110	-10.759684263578492
-106	110	-12.90693149887434
-104	110	-10.286969479507217
-102	110	-9.963996603092992
-100	110	-10.687186392883502
-98	110	-13.252756164132839
-96	110	-12.117436429416088
-94	110	-14.29842834562292
-92	110	-10.66918618759826
-90	110	-10.493170609686848
-88	110	-11.516706648187027
-86	110	-11.068486133208834
-84	110	-10.402993805961184
-82	110	-10.779049124624096
-80	110	-11.841908001758704
-78	110	-10.404740719085586
-76	110	-10.55388888611644
-74	110	-12.405718300596568
-72	110	-10.36043681953104
-70	110	-10.552819324119096
-68	110	-11.530808587759454
-66	110	-10.253551293464094
-64	110	-11.111986135530442
-62	110	-10.584953398856797
-60	110	-10.37653027660075
-58	110	-10.707802351792454
-56	110	-10.33364768432401
-54	110	-10.33364768432401
-52	110	-10.707802351792454
-50	110	-10.37653027660075
-48	110	-10.584953398856797
-46	110	-11.111986135530442
-44	110	-10.253551293464094
-42	110	-11.530808587759454
-40	110	-10.552819324119096
-38	110	-10.36043681953104
-36	110	-12.405718300596568
-34	110	-10.55388888611644
-32	110	-10.404740719085586
-30	110	-11.841908001758704
-28	110	-10.779049124624096
-26	110	-10.402993805961184
-24	110	-11.068486133208834
-22	110	-11.516706648187027
-20	110	-10.493170609686848
-18	110	-10.66918618759826
-16	110	-14.29842834562292
-14	110	-12.117436429416088
-12	110	-13.252756164132839
-10	110	-10.687186392883502
-8	110	-9.963996603092992
-6	110	-10.286969479507217
-4	110	-12.90693149887434
-2	110	-10.759684263578492
0	110	-10.490617464223936
2	110	-10.825950896086203
4	110	-12.89568459414847
6	110	-10.799164841204217
8	110	-10.091568945673792
10	110	-10.049230104021252
12	110	NaN
14	110	NaN
16	110	NaN
18	110	NaN
20	110	NaN
22	110	NaN
24	110	NaN
26	110	NaN
28	110	NaN
30	110	NaN
32	110	NaN
34	110	NaN
36	110	NaN
38	110	NaN
40	110	NaN
42	110	NaN
44	110	NaN
46	110	NaN
48	110	NaN
50	110	NaN
52	110	NaN
54	110	NaN
56	110	NaN
58	110	NaN
60	110	NaN
62	110	NaN
64	110	NaN
66	110	NaN
68	110	NaN
70	110	NaN
72	110	NaN
74	110	NaN
76	110	NaN
78	110	NaN
80	110	NaN
82	110	NaN
84	110	NaN
86	110	NaN
88	110	NaN
90	110	NaN
92	110	NaN
94	110	NaN
96	110	NaN
98	110	NaN
100	110	NaN
102	110	NaN
104	110	NaN
106	110	NaN
108	110	NaN
110	110	NaN
112	110	NaN
114	110	NaN
116	110	NaN
118	110	NaN
120	110	NaN

-120	108	-10.927403078949881
-118	108	-10.328489885332644
-116	108	-10.401492889024324
-114	108	-11.603665231653961
-112	108	-11.340052953427866
-110	108	-10.759684261594746
-108	108	-11.171364191288642
-106	108	-11.47844902189727
-104	108	-10.003681508605261
-102	108	-9.558820009369125
-100	108	-9.756456010183797
-98	108	-12.342987977131012
-96	108	-10.308898380667546
-94	108	-10.634712420495468
-92	108	-10.893129630731467
-90	108	-10.897008590815153
-88	108	-12.735127409282715
-86	108	-10.567377264091014
-84	108	-10.432322622904033
-82	108	-11.53064035604846
-80	108	-10.865850706342368
-78	108	-10.313909438651471
-76	108	-10.911004273608189
-74	108	-11.137258608820744
-72	108	-10.25673239610737
-70	108	-10.75796776289718
-68	108	-11.048128391075272
-66	108	-10.191981636217267
-64	108	-10.998574691191807
-62	108	-10.419264780277617
-60	108	-10.47144917240511
-58	108	-11.313536112220014
-56	108	-11.308700167814981
-54	108	-13.15158236924945
-52	108	-11.308700167814981
-50	108	-11.313536112220014
-48	108	-10.47144917240511
-46	108	-10.419264780277617
-44	108	-10.998574691191807
-42	108	-10.191981636217267
-40	108	-11.048128391075272
-38	108	-10.75796776289718
-36	108	-10.25673239610737
-34	108	-11.137258608820744
-32	108	-10.911004273608189
-30	108	-10.313909438651471
-28	108	-10.865850706342368
-26	108	-11.53064035604846
-24	108	-10.432322622904033
-22	108	-10.567377264091014
-20	108	-12.735127409282715
-18	108	-10.897008590815153
-16	108	-10.893129630731467
-14	108	-10.634712420495468
-12	108	-10.308898380667546
-10	108	-12.342987977131012
-8	108	-9.756456010183797
-6	108	-9.558820009369125
-4	108	-10.003681508605261
-2	108	-11.47844902189727
0	108	-11.171364191288642
2	108	-10.759684261594746
4	108	-11.340052953427866
6	108	-11.603665231653961
8	108	-10.401492889024324
10	108	-10.328489885332644
12	108	-10.927403078949881
14	108	NaN
16	108	NaN
18	108	NaN
20	108	NaN
22	108	NaN
24	108	NaN
26	108	NaN
28	108	NaN
30	108	NaN
32	108	NaN
34	108	NaN
36	108	NaN
38	108	NaN
40	108	NaN
42	108	NaN
44	108	NaN
46	108	NaN
48	108	NaN
50	108	NaN
52	108	NaN
54	108	NaN
56	108	NaN
58	108	NaN
60	108	NaN
62	108	NaN
64	108	NaN
66	108	NaN
68	108	NaN
70	108	NaN
72	108	NaN
74	108	NaN
76	108	NaN
78	108	NaN
80	108	NaN
82	108	NaN
84	108	NaN
86	108	NaN
88	108	NaN
90	108	NaN
92	108	NaN
94	108	NaN
96	108	NaN
98	108	NaN
100	108	NaN
102	108	NaN
104	108	NaN
106	108	NaN
108	108	NaN
110	108	NaN
112	108	NaN
114	108	NaN
116	108	NaN
118	108	NaN
120	108	NaN

-120	106	-12.142295360331687
-118	106	-11.823059015331054
-116	106	-11.727415944482091
-114	106	-11.11012395504753
-112	106	-11.815999535775681
-110	106	-12.906931466443329
-108	106	-11.47844902565483
-106	106	-10.365997115930378
-104	106	-9.73374387784297
-102	106	-9.43733672072153
-100	106	-9.53815253118379
-98	106	-10.754573096794429
-96	106	-9.93532910979944
-94	106	-9.62309286773919
-92	106	-10.725227044756332
-90	106	-11.750249664369322
-88	106	-10.873433288976626
-86	106	-10.40158207425481
-84	106	-10.772911751449524
-82	106	-12.012406186249713
-80	106	-10.420750268711906
-78	106	-10.416829263493584
-76	106	-12.40914479261481
-74	106	-10.522291990706513
-72	106	-10.267037069190298
-70	106	-11.549198611960733
-68	106	-10.533914261060458
-66	106	-10.185643151638725
-64	106	-11.874901314844514
-62	106	-10.603878583942576
-60	106	-10.119432876211341
-58	106	-10.95599741274507
-56	106	-9.734311667809617
-54	106	-9.866623830632866
-52	106	-9.866623830632866
-50	106	-9.734311667809617
-48	106	-10.95599741274507
-46	106	-10.119432876211341
-44	106	-10.603878583942576
-42	106	-11.874901314844514
-40	106	-10.185643151638725
-38	106	-10.533914261060458
-36	106	-11.549198611960733
-34	106	-10.267037069190298
-32	106	-10.522291990706513
-30	106	-12.40914479261481
-28	106	-10.416829263493584
-26	106	-10.420750268711906
-24	106	-12.012406186249713
-22	106	-10.772911751449524
-20	106	-10.40158207425481
-18	106	-10.873433288976626
-16	106	-11.750249664369322
-14	106	-10.725227044756332
-12	106	-9.62309286773919
-10	106	-9.93532910979944
-8	106	-10.754573096794429
-6	106	-9.53815253118379
-4	106	-9.43733672072153
-2	106	-9.73374387784297
0	106	-10.365997115930378
2	106	-11.47844902565483
4	106	-12.906931466443329
6	106	-11.815999535775681
8	106	-11.11012395504753
10	106	-11.727415944482091
12	106	-11.823059015331054
14	106	-12.142295360331687
16	106	NaN
18	106	NaN
20	106	NaN
22	106	NaN
24	106	NaN
26	106	NaN
28	106	NaN
30	106	NaN
32	106	NaN
34	106	NaN
36	106	NaN
38	106	NaN
40	106	NaN
42	106	NaN
44	106	NaN
46	106	NaN
48	106	NaN
50	106	NaN
52	106	NaN
54	106	NaN
56	106	NaN
58	106	NaN
60	106	NaN
62	106	NaN
64	106	NaN
66	106	NaN
68	106	NaN
70	106	NaN
72	106	NaN
74	106	NaN
76	106	NaN
78	106	NaN
80	106	NaN
82	106	NaN
84	106	NaN
86	106	NaN
88	106	NaN
90	106	NaN
92	106	NaN
94	106	NaN
96	106	NaN
98	106	NaN
100	106	NaN
102	106	NaN
104	106	NaN
106	106	NaN
108	106	NaN
110	106	NaN
112	106	NaN
114	106	NaN
116	106	NaN
118	106	NaN
120	106	NaN

-120	104	-11.133901190593361
-118	104	-10.476495790432079
-116	104	-10.417737297251294
-114	104	-12.141286026722856
-112	104	-10.794730114474836
-110	104	-10.286969482669875
-108	104	-10.003681507030576
-106	104	-9.733743878416938
-104	104	-9.52492858823722
-102	104	-9.449198923035684
-100	104	-9.620633539597819
-98	104	-10.544599579225075
-96	104	-10.212550649894494
-94	104	-9.419170097369458
-92	104	-9.94247983204418
-90	104	-10.493313592618067
-88	104	-9.970624127304646
-86	104	-10.57471499573712
-84	104	-12.548367163536515
-82	104	-10.680669737459038
-80	104	-10.299304730616905
-78	104	-10.961091968530718
-76	104	-11.13649233382574
-74	104	-10.243967223957586
-72	104	-10.568453524156649
-70	104	-11.66192424201627
-68	104	-10.208775112728608
-66	104	-10.413726509951237
-64	104	-13.040419081938508
-62	104	-9.922401632636426
-60	104	-10.034506345858663
-58	104	-10.017166352477883
-56	104	-9.660497559095559
-54	104	-10.911987643578591
-52	104	-9.635264380570865
-50	104	-10.911987643578591
-48	104	-9.660497559095559
-46	104	-10.017166352477883
-44	104	-10.034506345858663
-42	104	-9.922401632636426
-40	104	-13.040419081938508
-38	104	-10.413726509951237
-36	104	-10.208775112728608
-34	104	-11.66192424201627
-32	104	-10.568453524156649
-30	104	-10.243967223957586
-28	104	-11.13649233382574
-26	104	-10.961091968530718
-24	104	-10.299304730616905
-22	104	-10.680669737459038
-20	104	-12.548367163536515
-18	104	-10.57471499573712
-16	104	-9.970624127304646
-14	104	-10.493313592618067
-12	104	-9.94247983204418
-10	104	-9.419170097369458
-8	104	-10.212550649894494
-6	104	-10.544599579225075
-4	104	-9.620633539597819
-2	104	-9.449198923035684
0	104	-9.52492858823722
2	104	-9.733743878416938
4	104	-10.003681507030576
6	104	-10.286969482669875
8	104	-10.794730114474836
10	104	-12.141286026722856
12	104	-10.417737297251294
14	104	-10.476495790432079
16	104	-11.133901190593361
18	104	NaN
20	104	NaN
22	104	NaN
24	104	NaN
26	104	NaN
28	104	NaN
30	104	NaN
32	104	NaN
34	104	NaN
36	104	NaN
38	104	NaN
40	104	NaN
42	104	NaN
44	104	NaN
46	104	NaN
48	104	NaN
50	104	NaN
52	104	NaN
54	104	NaN
56	104	NaN
58	104	NaN
60	104	NaN
62	104	NaN
64	104	NaN
66	104	NaN
68	104	NaN
70	104	NaN
72	104	NaN
74	104	NaN
76	104	NaN
78	104	NaN
80	104	NaN
82	104	NaN
84	104	NaN
86	104	NaN
88	104	NaN
90	104	NaN
92	104	NaN
94	104	NaN
96	104	NaN
98	104	NaN
100	104	NaN
102	104	NaN
104	104	NaN
106	104	NaN
108	104	NaN
110	104	NaN
112	104	NaN
114	104	NaN
116	104	NaN
118	104	NaN
120	104	NaN

-120	102	-10.727619446610738
-118	102	-10.677814828795217
-116	102	-10.378164914626893
-114	102	-10.494765196894159
-112	102	-11.904705349619007
-110	102	-9.963996601697014
-108	102	-9.558820010457788
-106	102	-9.437336720038706
-104	102	-9.449198923389854
-102	102	-9.580976540283931
-100	102	-9.893769166405589
-98	102	-10.736909120493157
-96	102	-10.903143315446904
-94	102	-9.746985501167497
-92	102	-9.721908380187628
-90	102	-12.29809644221974
-88	102	-9.675112854630033
-86	102	-10.382474256305496
-84	102	-10.780286571301906
-82	102	-10.27278708252844
-80	102	-10.570267455134228
-78	102	-12.562098082235464
-76	102	-10.379221911701256
-74	102	-10.312756696528913
-72	102	-12.036532825638812
-70	102	-10.46990141474665
-68	102	-10.17278966959334
-66	102	-11.134239819066131
-64	102	-10.167524279105226
-62	102	-10.061380329530708
-60	102	-10.744785069673748
-58	102	-10.511433751467504
-56	102	-11.928801364519883
-54	102	-12.743368040889958
-52	102	-12.775878510274735
-50	102	-12.775878510274735
-48	102	-12.743368040889958
-46	102	-11.928801364519883
-44	102	-10.511433751467504
-42	102	-10.744785069673748
-40	102	-10.061380329530708
-38	102	-10.167524279105226
-36	102	-11.134239819066131
-34	102	-10.17278966959334
-32	102	-10.46990141474665
-30	102	-12.036532825638812
-28	102	-10.312756696528913
-26	102	-10.379221911701256
-24	102	-12.562098082235464
-22	102	-10.570267455134228
-20	102	-10.27278708252844
-18	102	-10.780286571301906
-16	102	-10.382474256305496
-14	102	-9.675112854630033
-12	102	-12.29809644221974
-10	102	-9.721908380187628
-8	102	-9.746985501167497
-6	102	-10.903143315446904
-4	102	-10.736909120493157
-2	102	-9.893769166405589
0	102	-9.580976540283931
2	102	-9.449198923389854
4	102	-9.437336720038706
6	102	-9.558820010457788
8	102	-9.963996601697014
10	102	-11.904705349619007
12	102	-10.494765196894159
14	102	-10.378164914626893
16	102	-10.677814828795217
18	102	-10.727619446610738
20	102	NaN
22	102	NaN
24	102	NaN
26	102	NaN
28	102	NaN
30	102	NaN
32	102	NaN
34	102	NaN
36	102	NaN
38	102	NaN
40	102	NaN
42	102	NaN
44	102	NaN
46	102	NaN
48	102	NaN
50	102	NaN
52	102	NaN
54	102	NaN
56	102	NaN
58	102	NaN
60	102	NaN
62	102	NaN
64	102	NaN
66	102	NaN
68	102	NaN
70	102	NaN
72	102	NaN
74	102	NaN
76	102	NaN
78	102	NaN
80	102	NaN
82	102	NaN
84	102	NaN
86	102	NaN
88	102	NaN
90	102	NaN
92	102	NaN
94	102	NaN
96	102	NaN
98	102	NaN
100	102	NaN
102	102	NaN
104	102	NaN
106	102	NaN
108	102	NaN
110	102	NaN
112	102	NaN
114	102	NaN
116	102	NaN
118	102	NaN
120	102	NaN

-120	100	-10.923275637723515
-118	100	-11.319320595430543
-116	100	-12.136874767754554
-114	100	-11.718880417104282
-112	100	-11.928687410648445
-110	100	-10.687186365252803
-108	100	-9.756456011633668
-106	100	-9.53815253158516
-104	100	-9.620633538465716
-102	100	-9.89376916878209
-100	100	-10.316046875390114
-98	100	-10.937869007453251
-96	100	-14.278441354131656
-94	100	-10.62084489897306
-92	100	-9.946684634235792
-90	100	-10.28474299821434
-88	100	-10.672652220765523
-86	100	-10.075792591054679
-84	100	-11.041348491434379
-82	100	-10.112149908004023
-80	100	-11.973234013925776
-78	100	-10.603097938700921
-76	100	-10.247556319440374
-74	100	-11.076510612982307
-72	100	-10.8424213738631
-70	100	-10.153121639450076
-68	100	-10.636321060929948
-66	100	-10.645237225530012
-64	100	-10.40510090730742
-62	100	-12.737671342661173
-60	100	-11.159275444578697
-58	100	-11.716777397967913
-56	100	-10.01008243646665
-54	100	-10.077856741948414
-52	100	-10.645618192417313
-50	100	-9.676849456133152
-48	100	-10.645618192417313
-46	100	-10.077856741948414
-44	100	-10.01008243646665
-42	100	-11.716777397967913
-40	100	-11.159275444578697
-38	100	-12.737671342661173
-36	100	-10.40510090730742
-34	100	-10.645237225530012
-32	100	-10.636321060929948
-30	100	-10.153121639450076
-28	100	-10.8424213738631
-26	100	-11.076510612982307
-24	100	-10.247556319440374
-22	100	-10.603097938700921
-20	100	-11.973234013925776
-18	100	-10.112149908004023
-16	100	-11.041348491434379
-14	100	-10.075792591054679
-12	100	-10.672652220765523
-10	100	-10.28474299821434
-8	100	-9.946684634235792
-6	100	-10.62084489897306
-4	100	-14.278441354131656
-2	100	-10.937869007453251
0	100	-10.316046875390114
2	100	-9.89376916878209
4	100	-9.620633538465716
6	100	-9.53815253158516
8	100	-9.756456011633668
10	100	-10.687186365252803
12	100	-11.928687410648445
14	100	-11.718880417104282
16	100	-12.136874767754554
18	100	-11.319320595430543
20	100	-10.923275637723515
22	100	NaN
24	100	NaN
26	100	NaN
28	100	NaN
30	100	NaN
32	100	NaN
34	100	NaN
36	100	NaN
38	100	NaN
40	100	NaN
42	100	NaN
44	100	NaN
46	100	NaN
48	100	NaN
50	100	NaN
52	100	NaN
54	100	NaN
56	100	NaN
58	100	NaN
60	100	NaN
62	100	NaN
64	100	NaN
66	100	NaN
68	100	NaN
70	100	NaN
72	100	NaN
74	100	NaN
76	100	NaN
78	100	NaN
80	100	NaN
82	100	NaN
84	100	NaN
86	100	NaN
88	100	NaN
90	100	NaN
92	100	NaN
94	100	NaN
96	100	NaN
98	100	NaN
100	100	NaN
102	100	NaN
104	100	NaN
106	100	NaN
108	100	NaN
110	100	NaN
112	100	NaN
114	100	NaN
116	100	NaN
118	100	NaN
120	100	NaN

-120	98	-14.297319361684409
-118	98	-12.18888654114461
-116	98	-11.156027101734082
-114	98	-10.693873371672426
-112	98	-11.139892081491851
-110	98	-13.252750570216744
-108	98	-12.342987626805856
-106	98	-10.754573095372407
-104	98	-10.544599610136498
-102	98	-10.736909040663853
-100	98	-10.937869168198946
-98	98	-10.893206032066484
-96	98	-10.970904411146948
-94	98	-15.919821061026832
-92	98	-10.208233319781927
-90	98	-9.593425440201203
-88	98	-9.999589686455145
-86	98	-10.782027972196401
-84	98	-10.257876519799062
-82	98	-11.57691403035479
-80	98	-14.27858593652453
-78	98	-10.276569815619165
-76	98	-10.805058943896405
-74	98	-11.232188393817903
-72	98	-10.181917033026501
-70	98	-10.413738525101918
-68	98	-11.518319536625908
-66	98	-10.87778982652299
-64	98	-11.11809146407154
-62	98	-9.982030206134922
-60	98	-11.600168733299121
-58	98	-9.409191632569181
-56	98	-9.667833076828826
-54	98	-10.28075622596889
-52	98	-9.321043016091584
-50	98	-9.812093200389056
-48	98	-9.812093200389056
-46	98	-9.321043016091584
-44	98	-10.28075622596889
-42	98	-9.667833076828826
-40	98	-9.409191632569181
-38	98	-11.600168733299121
-36	98	-9.982030206134922
-34	98	-11.11809146407154
-32	98	-10.87778982652299
-30	98	-11.518319536625908
-28	98	-10.413738525101918
-26	98	-10.181917033026501
-24	98	-11.232188393817903
-22	98	-10.805058943896405
-20	98	-10.276569815619165
-18	98	-14.27858593652453
-16	98	-11.57691403035479
-14	98	-10.257876519799062
-12	98	-10.782027972196401
-10	98	-9.999589686455145
-8	98	-9.593425440201203
-6	98	-10.208233319781927
-4	98	-15.919821061026832
-2	98	-10.970904411146948
0	98	-10.893206032066484
2	98	-10.937869168198946
4	98	-10.736909040663853
6	98	-10.544599610136498
8	98	-10.754573095372407
10	98	-12.342987626805856
12	98	-13.252750570216744
14	98	-11.139892081491851
16	98	-10.693873371672426
18	98	-11.156027101734082
20	98	-12.18888654114461
22	98	-14.297319361684409
24	98	NaN
26	98	NaN
28	98	NaN
30	98	NaN
32	98	NaN
34	98	NaN
36	98	NaN
38	98	NaN
40	98	NaN
42	98	NaN
44	98	NaN
46	98	NaN
48	98	NaN
50	98	NaN
52	98	NaN
54	98	NaN
56	98	NaN
58	98	NaN
60	98	NaN
62	98	NaN
64	98	NaN
66	98	NaN
68	98	NaN
70	98	NaN
72	98	NaN
74	98	NaN
76	98	NaN
78	98	NaN
80	98	NaN
82	98	NaN
84	98	NaN
86	98	NaN
88	98	NaN
90	98	NaN
92	98	NaN
94	98	NaN
96	98	NaN
98	98	NaN
100	98	NaN
102	98	NaN
104	98	NaN
106	98	NaN
108	98	NaN
110	98	NaN
112	98	NaN
114	98	NaN
116	98	NaN
118	98	NaN
120	98	NaN

-120	96	-10.874932449812807
-118	96	-10.707493534827899
-116	96	-10.633756639684378
-114	96	-10.495838043004175
-112	96	-10.502142592926054
-110	96	-12.117402826718925
-108	96	-10.308897999791405
-106	96	-9.93532892024338
-104	96	-10.21255120197606
-102	96	-10.903141459631474
-100	96	-14.278353073683503
-98	96	-10.97090923780407
-96	96	-10.750400292133335
-94	96	-14.902592896136944
-92	96	-9.93014897059382
-90	96	-9.231988678599102
-88	96	-9.227721982886893
-86	96	-11.124249551103325
-84	96	-9.367356413656225
-82	96	-9.449161735503607
-80	96	-12.389432198970777
-78	96	-12.058292363800183
-76	96	-11.920512718466655
-74	96	-10.183271243265004
-72	96	-10.231732129789092
-70	96	-12.422400085627242
-68	96	-11.51919234589157
-66	96	-10.10853084420469
-64	96	-9.468591977549849
-62	96	-10.68250777423431
-60	96	-9.484793493462046
-58	96	-9.265719557441884
-56	96	-10.221014637382266
-54	96	-8.8174573299677
-52	96	-11.039257807255341
-50	96	-9.945349629355624
-48	96	-8.452358757009348
-46	96	-9.945349629355624
-44	96	-11.039257807255341
-42	96	-8.8174573299677
-40	96	-10.221014637382266
-38	96	-9.265719557441884
-36	96	-9.484793493462046
-34	96	-10.68250777423431
-32	96	-9.468591977549849
-30	96	-10.10853084420469
-28	96	-11.51919234589157
-26	96	-12.422400085627242
-24	96	-10.231732129789092
-22	96	-10.183271243265004
-20	96	-11.920512718466655
-18	96	-12.058292363800183
-16	96	-12.389432198970777
-14	96	-9.449161735503607
-12	96	-9.367356413656225
-10	96	-11.124249551103325
-8	96	-9.227721982886893
-6	96	-9.231988678599102
-4	96	-9.93014897059382
-2	96	-14.902592896136944
0	96	-10.750400292133335
2	96	-10.97090923780407
4	96	-14.278353073683503
6	96	-10.903141459631474
8	96	-10.21255120197606
10	96	-9.93532892024338
12	96	-10.308897999791405
14	96	-12.117402826718925
16	96	-10.502142592926054
18	96	-10.495838043004175
20	96	-10.633756639684378
22	96	-10.707493534827899
24	96	-10.874932449812807
26	96	NaN
28	96	NaN
30	96	NaN
32	96	NaN
34	96	NaN
36	96	NaN
38	96	NaN
40	96	NaN
42	96	NaN
44	96	NaN
46	96	NaN
48	96	NaN
50	96	NaN
52	96	NaN
54	96	NaN
56	96	NaN
58	96	NaN
60	96	NaN
62	96	NaN
64	96	NaN
66	96	NaN
68	96	NaN
70	96	NaN
72	96	NaN
74	96	NaN
76	96	NaN
78	96	NaN
80	96	NaN
82	96	NaN
84	96	NaN
86	96	NaN
88	96	NaN
90	96	NaN
92	96	NaN
94	96	NaN
96	96	NaN
98	96	NaN
100	96	NaN
102	96	NaN
104	96	NaN
106	96	NaN
108	96	NaN
110	96	NaN
112	96	NaN
114	96	NaN
116	96	NaN
118	96	NaN
120	96	NaN

-120	94	-10.659902238216977
-118	94	-10.681203764014597
-116	94	-10.776282617444316
-114	94	-11.190252099858155
-112	94	-11.777936362896654
-110	94	-14.308409275493087
-108	94	-10.634704205351746
-106	94	-9.623103295852856
-104	94	-9.419157911123918
-102	94	-9.747009056355433
-100	94	-10.620765233128429
-98	94	-15.94296125303309
-96	94	-14.91417905199882
-94	94	-10.432490934659084
-92	94	-9.423985595033551
-90	94	-8.973922702800158
-88	94	-9.061487130647995
-86	94	-10.72338130708343
-84	94	-9.066617574311898
-82	94	-8.725338206004063
-80	94	-10.167040322546457
-78	94	-9.30500172765787
-76	94	-9.56485464939787
-74	94	-10.606717494241611
-72	94	-11.438673504425934
-70	94	-12.552879464698977
-68	94	-10.170369143992133
-66	94	-8.972467413775576
-64	94	-9.854953432870673
-62	94	-7.859396636053543
-60	94	-7.838875084189805
-58	94	-7.4191569208873265
-56	94	-7.050313102205884
-54	94	-7.218912861681681
-52	94	-7.197798302186011
-50	94	-7.018218523769819
-48	94	-7.234236009855449
-46	94	-7.234236009855449
-44	94	-7.018218523769819
-42	94	-7.197798302186011
-40	94	-7.218912861681681
-38	94	-7.050313102205884
-36	94	-7.4191569208873265
-34	94	-7.838875084189805
-32	94	-7.859396636053543
-30	94	-9.854953432870673
-28	94	-8.972467413775576
-26	94	-10.170369143992133
-24	94	-12.552879464698977
-22	94	-11.438673504425934
-20	94	-10.606717494241611
-18	94	-9.56485464939787
-16	94	-9.30500172765787
-14	94	-10.167040322546457
-12	94	-8.725338206004063
-10	94	-9.066617574311898
-8	94	-10.72338130708343
-6	94	-9.061487130647995
-4	94	-8.973922702800158
-2	94	-9.423985595033551
0	94	-10.432490934659084
2	94	-14.91417905199882
4	94	-15.94296125303309
6	94	-10.620765233128429
8	94	-9.747009056355433
10	94	-9.419157911123918
12	94	-9.623103295852856
14	94	-10.634704205351746
16	94	-14.308409275493087
18	94	-11.777936362896654
20	94	-11.190252099858155
22	94	-10.776282617444316
24	94	-10.681203764014597
26	94	-10.659902238216977
28	94	NaN
30	94	NaN
32	94	NaN
34	94	NaN
36	94	NaN
38	94	NaN
40	94	NaN
42	94	NaN
44	94	NaN
46	94	NaN
48	94	NaN
50	94	NaN
52	94	NaN
54	94	NaN
56	94	NaN
58	94	NaN
60	94	NaN
62	94	NaN
64	94	NaN
66	94	NaN
68	94	NaN
70	94	NaN
72	94	NaN
74	94	NaN
76	94	NaN
78	94	NaN
80	94	NaN
82	94	NaN
84	94	NaN
86	94	NaN
88	94	NaN
90	94	NaN
92	94	NaN
94	94	NaN
96	94	NaN
98	94	NaN
100	94	NaN
102	94	NaN
104	94	NaN
106	94	NaN
108	94	NaN
110	94	NaN
112	94	NaN
114	94	NaN
116	94	NaN
118	94	NaN
120	94	NaN

-120	92	-11.696494382012752
-118	92	-12.048145345930669
-116	92	-14.277605023516392
-114	92	-11.924666095415683
-112	92	-10.932467460975682
-110	92	-10.694132400559068
-108	92	-10.899838663021757
-106	92	-10.718084537324954
-104	92	-9.946387681722578
-102	92	-9.718163026872435
-100	92	-9.952406294203364
-98	92	-10.199145150886029
-96	92	-9.938838036727018
-94	92	-9.41746172556829
-92	92	-9.024610947434912
-90	92	-8.916623786768401
-88	92	-9.220187335846546
-86	92	-12.362980335440856
-84	92	-8.889821115336035
-82	92	-8.536821781651044
-80	92	-9.53230735635656
-78	92	-8.794496229272244
-76	92	-8.583010611165943
-74	92	-12.299300420966997
-72	92	-9.278689529012455
-70	92	-9.319882955410327
-68	92	-8.491377496003278
-66	92	-7.265252313564397
-64	92	-6.895405536297418
-62	92	-7.347470579485621
-60	92	-7.802537949125885
-58	92	-8.190499596504953
-56	92	-8.974160815954747
-54	92	-8.384689663243512
-52	92	-8.876135636537372
-50	92	-8.038052623258551
-48	92	-8.057128271924581
-46	92	-8.70828116729857
-44	92	-8.057128271924581
-42	92	-8.038052623258551
-40	92	-8.876135636537372
-38	92	-8.384689663243512
-36	92	-8.974160815954747
-34	92	-8.190499596504953
-32	92	-7.802537949125885
-30	92	-7.347470579485621
-28	92	-6.895405536297418
-26	92	-7.265252313564397
-24	92	-8.491377496003278
-22	92	-9.319882955410327
-20	92	-9.278689529012455
-18	92	-12.299300420966997
-16	92	-8.583010611165943
-14	92	-8.794496229272244
-12	92	-9.53230735635656
-10	92	-8.536821781651044
-8	92	-8.889821115336035
-6	92	-12.362980335440856
-4	92	-9.220187335846546
-2	92	-8.916623786768401
0	92	-9.024610947434912
2	92	-9.41746172556829
4	92	-9.938838036727018
6	92	-10.199145150886029
8	92	-9.952406294203364
10	92	-9.718163026872435
12	92	-9.946387681722578
14	92	-10.718084537324954
16	92	-10.899838663021757
18	92	-10.694132400559068
20	92	-10.932467460975682
22	92	-11.924666095415683
24	92	-14.277605023516392
26	92	-12.048145345930669
28	92	-11.696494382012752
30	92	NaN
32	92	NaN
34	92	NaN
36	92	NaN
38	92	NaN
40	92	NaN
42	92	NaN
44	92	NaN
46	92	NaN
48	92	NaN
50	92	NaN
52	92	NaN
54	92	NaN
56	92	NaN
58	92	NaN
60	92	NaN
62	92	NaN
64	92	NaN
66	92	NaN
68	92	NaN
70	92	NaN
72	92	NaN
74	92	NaN
76	92	NaN
78	92	NaN
80	92	NaN
82	92	NaN
84	92	NaN
86	92	NaN
88	92	NaN
90	92	NaN
92	92	NaN
94	92	NaN
96	92	NaN
98	92	NaN
100	92	NaN
102	92	NaN
104	92	NaN
106	92	NaN
108	92	NaN
110	92	NaN
112	92	NaN
114	92	NaN
116	92	NaN
118	92	NaN
120	92	NaN

-120	90	-11.102963339122239
-118	90	-10.97946191237642
-116	90	-10.780637255531175
-114	90	-10.590245585927272
-112	90	-10.50321242024036
-110	90	-10.444904560856076
-108	90	-10.934505521712511
-106	90	-11.716173927871877
-104	90	-10.50572916378684
-102	90	-12.212178561439266
-100	90	-10.270390682654513
-98	90	-9.602315406463308
-96	90	-9.224373195399853
-94	90	-8.98128990766113
-92	90	-8.914575657560725
-90	90	-9.076702779153907
-88	90	-9.913320251924983
-86	90	-9.954172345942448
-84	90	-8.785899105482402
-82	90	-8.548791079371174
-80	90	-9.506766811735577
-78	90	-8.58601916475818
-76	90	-8.058576756377555
-74	90	-9.908823671078627
-72	90	-7.247989324422345
-70	90	-7.192015929598385
-68	90	-7.28302926576451
-66	90	-8.134503887101092
-64	90	-8.124551431133936
-62	90	-8.351782106678812
-60	90	-11.123879353888823
-58	90	-10.934827541046193
-56	90	-8.905707465269748
-54	90	-8.201608816286672
-52	90	-9.128574725262036
-50	90	-9.121404910092874
-48	90	-8.514066245732105
-46	90	-9.824636161396635
-44	90	-9.824636161396635
-42	90	-8.514066245732105
-40	90	-9.121404910092874
-38	90	-9.128574725262036
-36	90	-8.201608816286672
-34	90	-8.905707465269748
-32	90	-10.934827541046193
-30	90	-11.123879353888823
-28	90	-8.351782106678812
-26	90	-8.124551431133936
-24	90	-8.134503887101092
-22	90	-7.28302926576451
-20	90	-7.192015929598385
-18	90	-7.247989324422345
-16	90	-9.908823671078627
-14	90	-8.058576756377555
-12	90	-8.58601916475818
-10	90	-9.506766811735577
-8	90	-8.548791079371174
-6	90	-8.785899105482402
-4	90	-9.954172345942448
-2	90	-9.913320251924983
0	90	-9.076702779153907
2	90	-8.914575657560725
4	90	-8.98128990766113
6	90	-9.224373195399853
8	90	-9.602315406463308
10	90	-10.270390682654513
12	90	-12.212178561439266
14	90	-10.50572916378684
16	90	-11.716173927871877
18	90	-10.934505521712511
20	90	-10.444904560856076
22	90	-10.50321242024036
24	90	-10.590245585927272
26	90	-10.780637255531175
28	90	-10.97946191237642
30	90	-11.102963339122239
32	90	NaN
34	90	NaN
36	90	NaN
38	90	NaN
40	90	NaN
42	90	NaN
44	90	NaN
46	90	NaN
48	90	NaN
50	90	NaN
52	90	NaN
54	90	NaN
56	90	NaN
58	90	NaN
60	90	NaN
62	90	NaN
64	90	NaN
66	90	NaN
68	90	NaN
70	90	NaN
72	90	NaN
74	90	NaN
76	90	NaN
78	90	NaN
80	90	NaN
82	90	NaN
84	90	NaN
86	90	NaN
88	90	NaN
90	90	NaN
92	90	NaN
94	90	NaN
96	90	NaN
98	90	NaN
100	90	NaN
102	90	NaN
104	90	NaN
106	90	NaN
108	90	NaN
110	90	NaN
112	90	NaN
114	90	NaN
116	90	NaN
118	90	NaN
120	90	NaN

-120	88	-10.606397330091518
-118	88	-10.56438631443523
-116	88	-10.555070398346391
-114	88	-10.618841012173629
-112	88	-10.844778910232556
-110	88	-11.603736855240694
-108	88	-13.936386150143463
-106	88	-10.813715317118737
-104	88	-9.9679407659423
-102	88	-9.678041235678112
-100	88	-10.663050324671872
-98	88	-9.993623669939888
-96	88	-9.231113348379152
-94	88	-9.058138928022467
-92	88	-9.212320846311856
-90	88	-9.944256543593514
-88	88	-11.060016219124718
-86	88	-9.288756045289947
-84	88	-8.717407319512782
-82	88	-8.61274142397197
-80	88	-9.929294461064119
-78	88	-8.263273783815043
-76	88	-7.369936582702398
-74	88	-6.97589583742866
-72	88	-8.051299889385653
-70	88	-10.32141398023124
-68	88	-10.525043721262078
-66	88	-10.458260789795698
-64	88	-8.76147580937757
-62	88	-9.353081806933
-60	88	-8.847472285657222
-58	88	-9.131969586560826
-56	88	-9.653526305937469
-54	88	-9.045381886859351
-52	88	-11.396253065663462
-50	88	-9.368385278116602
-48	88	-10.482901283003358
-46	88	-9.720155703196864
-44	88	-8.911979477857777
-42	88	-9.720155703196864
-40	88	-10.482901283003358
-38	88	-9.368385278116602
-36	88	-11.396253065663462
-34	88	-9.045381886859351
-32	88	-9.653526305937469
-30	88	-9.131969586560826
-28	88	-8.847472285657222
-26	88	-9.353081806933
-24	88	-8.76147580937757
-22	88	-10.458260789795698
-20	88	-10.525043721262078
-18	88	-10.32141398023124
-16	88	-8.051299889385653
-14	88	-6.97589583742866
-12	88	-7.369936582702398
-10	88	-8.263273783815043
-8	88	-9.929294461064119
-6	88	-8.61274142397197
-4	88	-8.717407319512782
-2	88	-9.288756045289947
0	88	-11.060016219124718
2	88	-9.944256543593514
4	88	-9.212320846311856
6	88	-9.058138928022467
8	88	-9.231113348379152
10	88	-9.993623669939888
12	88	-10.663050324671872
14	88	-9.678041235678112
16	88	-9.9679407659423
18	88	-10.813715317118737
20	88	-13.936386150143463
22	88	-11.603736855240694
24	88	-10.844778910232556
26	88	-10.618841012173629
28	88	-10.555070398346391
30	88	-10.56438631443523
32	88	-10.606397330091518
34	88	NaN
36	88	NaN
38	88	NaN
40	88	NaN
42	88	NaN
44	88	NaN
46	88	NaN
48	88	NaN
50	88	NaN
52	88	NaN
54	88	NaN
56	88	NaN
58	88	NaN
60	88	NaN
62	88	NaN
64	88	NaN
66	88	NaN
68	88	NaN
70	88	NaN
72	88	NaN
74	88	NaN
76	88	NaN
78	88	NaN
80	88	NaN
82	88	NaN
84	88	NaN
86	88	NaN
88	88	NaN
90	88	NaN
92	88	NaN
94	88	NaN
96	88	NaN
98	88	NaN
100	88	NaN
102	88	NaN
104	88	NaN
106	88	NaN
108	88	NaN
110	88	NaN
112	88	NaN
114	88	NaN
116	88	NaN
118	88	NaN
120	88	NaN

-120	86	-11.626874192644497
-118	86	-11.475823509825858
-116	86	-11.662772871776289
-114	86	-12.566337854475048
-112	86	-12.220236700682516
-110	86	-11.069625733540379
-108	86	-10.518074071653013
-106	86	-10.509085617608637
-104	86	-10.503070663039807
-102	86	-10.384529943624948
-100	86	-10.07555148809142
-98	86	-10.78227066808751
-96	86	-11.124873011437115
-94	86	-10.720591321951144
-92	86	-11.992559403982009
-90	86	-10.022353376225931
-88	86	-9.274680215386878
-86	86	-8.888941694976197
-84	86	-8.612584381411459
-82	86	-8.684626395862395
-80	86	-12.324811293256476
-78	86	-7.026768414678478
-76	86	-7.2953621721778905
-74	86	-11.657536432383374
-72	86	-10.248701473997695
-70	86	-9.670367197259873
-68	86	-11.457904923869483
-66	86	-10.02938928345821
-64	86	-10.911252702367515
-62	86	-9.67795553309982
-60	86	-9.314290990116406
-58	86	-11.14357701882793
-56	86	-10.490238292487048
-54	86	-9.881157935812473
-52	86	-9.235377272213654
-50	86	-9.2851810974457
-48	86	-9.51735694694679
-46	86	-9.456687455397887
-44	86	-9.64967415840963
-42	86	-9.64967415840963
-40	86	-9.456687455397887
-38	86	-9.51735694694679
-36	86	-9.2851810974457
-34	86	-9.235377272213654
-32	86	-9.881157935812473
-30	86	-10.490238292487048
-28	86	-11.14357701882793
-26	86	-9.314290990116406
-24	86	-9.67795553309982
-22	86	-10.911252702367515
-20	86	-10.02938928345821
-18	86	-11.457904923869483
-16	86	-9.670367197259873
-14	86	-10.248701473997695
-12	86	-11.657536432383374
-10	86	-7.2953621721778905
-8	86	-7.026768414678478
-6	86	-12.324811293256476
-4	86	-8.684626395862395
-2	86	-8.612584381411459
0	86	-8.888941694976197
2	86	-9.274680215386878
4	86	-10.022353376225931
6	86	-11.992559403982009
8	86	-10.720591321951144
10	86	-11.124873011437115
12	86	-10.78227066808751
14	86	-10.07555148809142
16	86	-10.384529943624948
18	86	-10.503070663039807
20	86	-10.509085617608637
22	86	-10.518074071653013
24	86	-11.069625733540379
26	86	-12.220236700682516
28	86	-12.566337854475048
30	86	-11.662772871776289
32	86	-11.475823509825858
34	86	-11.626874192644497
36	86	NaN
38	86	NaN
40	86	NaN
42	86	NaN
44	86	NaN
46	86	NaN
48	86	NaN
50	86	NaN
52	86	NaN
54	86	NaN
56	86	NaN
58	86	NaN
60	86	NaN
62	86	NaN
64	86	NaN
66	86	NaN
68	86	NaN
70	86	NaN
72	86	NaN
74	86	NaN
76	86	NaN
78	86	NaN
80	86	NaN
82	86	NaN
84	86	NaN
86	86	NaN
88	86	NaN
90	86	NaN
92	86	NaN
94	86	NaN
96	86	NaN
98	86	NaN
100	86	NaN
102	86	NaN
104	86	NaN
106	86	NaN
108	86	NaN
110	86	NaN
112	86	NaN
114	86	NaN
116	86	NaN
118	86	NaN
120	86	NaN

-120	84	-10.959037775964216
-118	84	-11.026898875815501
-116	84	-10.939683986002239
-114	84	-10.741733186626108
-112	84	-10.53349885312645
-110	84	-10.402940241799332
-108	84	-10.43343262293513
-106	84	-10.686201584608845
-104	84	-13.74492788832604
-102	84	-10.931890110180255
-100	84	-11.032580302178275
-98	84	-10.256805710496618
-96	84	-9.367796090860274
-94	84	-9.065396045588097
-92	84	-8.911469660416628
-90	84	-8.755811107452601
-88	84	-8.729205038384377
-86	84	-8.612408494473753
-84	84	-8.548094030468746
-82	84	-8.797561348475256
-80	84	-6.99078117713811
-78	84	-7.683485637968874
-76	84	-9.165075532096676
-74	84	-10.514633705683845
-72	84	-9.635996089947543
-70	84	-11.689764333289245
-68	84	-10.349434040932254
-66	84	-10.427715662324225
-64	84	-11.474980514396913
-62	84	-9.453702261389509
-60	84	-11.959600808231022
-58	84	-9.051581077820813
-56	84	-10.881054108485188
-54	84	-11.226070111982366
-52	84	-9.52666938332771
-50	84	-10.898618974344716
-48	84	-9.19513473517347
-46	84	-12.43355134536514
-44	84	-10.342686201617841
-42	84	-8.971483077968385
-40	84	-10.342686201617841
-38	84	-12.43355134536514
-36	84	-9.19513473517347
-34	84	-10.898618974344716
-32	84	-9.52666938332771
-30	84	-11.226070111982366
-28	84	-10.881054108485188
-26	84	-9.051581077820813
-24	84	-11.959600808231022
-22	84	-9.453702261389509
-20	84	-11.474980514396913
-18	84	-10.427715662324225
-16	84	-10.349434040932254
-14	84	-11.689764333289245
-12	84	-9.635996089947543
-10	84	-10.514633705683845
-8	84	-9.165075532096676
-6	84	-7.683485637968874
-4	84	-6.99078117713811
-2	84	-8.797561348475256
0	84	-8.548094030468746
2	84	-8.612408494473753
4	84	-8.729205038384377
6	84	-8.755811107452601
8	84	-8.911469660416628
10	84	-9.065396045588097
12	84	-9.367796090860274
14	84	-10.256805710496618
16	84	-11.032580302178275
18	84	-10.931890110180255
20	84	-13.74492788832604
22	84	-10.686201584608845
24	84	-10.43343262293513
26	84	-10.402940241799332
28	84	-10.53349885312645
30	84	-10.741733186626108
32	84	-10.939683986002239
34	84	-11.026898875815501
36	84	-10.959037775964216
38	84	NaN
40	84	NaN
42	84	NaN
44	84	NaN
46	84	NaN
48	84	NaN
50	84	NaN
52	84	NaN
54	84	NaN
56	84	NaN
58	84	NaN
60	84	NaN
62	84	NaN
64	84	NaN
66	84	NaN
68	84	NaN
70	84	NaN
72	84	NaN
74	84	NaN
76	84	NaN
78	84	NaN
80	84	NaN
82	84	NaN
84	84	NaN
86	84	NaN
88	84	NaN
90	84	NaN
92	84	NaN
94	84	NaN
96	84	NaN
98	84	NaN
100	84	NaN
102	84	NaN
104	84	NaN
106	84	NaN
108	84	NaN
110	84	NaN
112	84	NaN
114	84	NaN
116	84	NaN
118	84	NaN
120	84	NaN

-120	82	-10.677841395537284
-118	82	-10.553319827518303
-116	82	-10.49606830759878
-114	82	-10.479774710527636
-112	82	-10.540809510427833
-110	82	-10.779069703107076
-108	82	-11.530235047375955
-106	82	-12.00185885758945
-104	82	-10.816871748789126
-102	82	-10.080095956926401
-100	82	-10.239675668745145
-98	82	-11.539247962604867
-96	82	-9.447050693265858
-94	82	-8.727557744015089
-92	82	-8.512214435517155
-90	82	-8.587700978902067
-88	82	-8.596638199622483
-86	82	-8.6850066926671
-84	82	-8.79753594129088
-82	82	-6.999759300128583
-80	82	-7.926636825780962
-78	82	-9.0028070469649
-76	82	-10.672822821143313
-74	82	-9.689670515586677
-72	82	-12.923147139571784
-70	82	-10.2658807646283
-68	82	-10.452228515034275
-66	82	-11.117781290326857
-64	82	-10.050632611670151
-62	82	-10.827304477026145
-60	82	-11.31998501936669
-58	82	-9.446770894138613
-56	82	-10.497250208512042
-54	82	-9.033026447048474
-52	82	-10.916530872775745
-50	82	-10.929529778034249
-48	82	-9.017230933888552
-46	82	-10.87684756883857
-44	82	-9.409310057532846
-42	82	-9.666709160543997
-40	82	-9.666709160543997
-38	82	-9.409310057532846
-36	82	-10.87684756883857
-34	82	-9.017230933888552
-32	82	-10.929529778034249
-30	82	-10.916530872775745
-28	82	-9.033026447048474
-26	82	-10.497250208512042
-24	82	-9.446770894138613
-22	82	-11.31998501936669
-20	82	-10.827304477026145
-18	82	-10.050632611670151
-16	82	-11.117781290326857
-14	82	-10.452228515034275
-12	82	-10.2658807646283
-10	82	-12.923147139571784
-8	82	-9.689670515586677
-6	82	-10.672822821143313
-4	82	-9.0028070469649
-2	82	-7.926636825780962
0	82	-6.999759300128583
2	82	-8.79753594129088
4	82	-8.6850066926671
6	82	-8.596638199622483
8	82	-8.587700978902067
10	82	-8.512214435517155
12	82	-8.727557744015089
14	82	-9.447050693265858
16	82	-11.539247962604867
18	82	-10.239675668745145
20	82	-10.080095956926401
22	82	-10.816871748789126
24	82	-12.00185885758945
26	82	-11.530235047375955
28	82	-10.779069703107076
30	82	-10.540809510427833
32	82	-10.479774710527636
34	82	-10.49606830759878
36	82	-10.553319827518303
38	82	-10.677841395537284
40	82	NaN
42	82	NaN
44	82	NaN
46	82	NaN
48	82	NaN
50	82	NaN
52	82	NaN
54	82	NaN
56	82	NaN
58	82	NaN
60	82	NaN
62	82	NaN
64	82	NaN
66	82	NaN
68	82	NaN
70	82	NaN
72	82	NaN
74	82	NaN
76	82	NaN
78	82	NaN
80	82	NaN
82	82	NaN
84	82	NaN
86	82	NaN
88	82	NaN
90	82	NaN
92	82	NaN
94	82	NaN
96	82	NaN
98	82	NaN
100	82	NaN
102	82	NaN
104	82	NaN
106	82	NaN
108	82	NaN
110	82	NaN
112	82	NaN
114	82	NaN
116	82	NaN
118	82	NaN
120	82	NaN

-120	80	-13.289445495339326
-118	80	-12.087098587854918
-116	80	-11.65388381229321
-114	80	-11.795545462881906
-112	80	-13.037348444268261
-110	80	-11.84194674438446
-108	80	-10.865772509368995
-106	80	-10.421124589483712
-104	80	-10.295119817187368
-102	80	-10.780128771932846
-100	80	-10.87055004297328
-98	80	-11.554536965142013
-96	80	-12.713330285187059
-94	80	-10.13750185547232
-92	80	-9.664792125472742
-90	80	-9.34842939468443
-88	80	-10.034952864291636
-86	80	-12.357122477860594
-84	80	-6.99076907562504
-82	80	-7.926632870044361
-80	80	-8.988141355941064
-78	80	-10.68085447107244
-76	80	-9.725179560332249
-74	80	-13.453715576159938
-72	80	-10.22644748436147
-70	80	-10.496146497553397
-68	80	-10.988364451134787
-66	80	-10.094221821634294
-64	80	-11.28220340440524
-62	80	-10.324982391540987
-60	80	-10.336288235826965
-58	80	-10.952204980512006
-56	80	-11.776880111757178
-54	80	-10.527378442117232
-52	80	-10.9783756949652
-50	80	-9.603773625511085
-48	80	-14.290159319522285
-46	80	-12.475423386590704
-44	80	-9.366543975729822
-42	80	-9.948932641158477
-40	80	-10.520005268522521
-38	80	-9.948932641158477
-36	80	-9.366543975729822
-34	80	-12.475423386590704
-32	80	-14.290159319522285
-30	80	-9.603773625511085
-28	80	-10.9783756949652
-26	80	-10.527378442117232
-24	80	-11.776880111757178
-22	80	-10.952204980512006
-20	80	-10.336288235826965
-18	80	-10.324982391540987
-16	80	-11.28220340440524
-14	80	-10.094221821634294
-12	80	-10.988364451134787
-10	80	-10.496146497553397
-8	80	-10.22644748436147
-6	80	-13.453715576159938
-4	80	-9.725179560332249
-2	80	-10.68085447107244
0	80	-8.988141355941064
2	80	-7.926632870044361
4	80	-6.99076907562504
6	80	-12.357122477860594
8	80	-10.034952864291636
10	80	-9.34842939468443
12	80	-9.664792125472742
14	80	-10.13750185547232
16	80	-12.713330285187059
18	80	-11.554536965142013
20	80	-10.87055004297328
22	80	-10.780128771932846
24	80	-10.295119817187368
26	80	-10.421124589483712
28	80	-10.865772509368995
30	80	-11.84194674438446
32	80	-13.037348444268261
34	80	-11.795545462881906
36	80	-11.65388381229321
38	80	-12.087098587854918
40	80	-13.289445495339326
42	80	NaN
44	80	NaN
46	80	NaN
48	80	NaN
50	80	NaN
52	80	NaN
54	80	NaN
56	80	NaN
58	80	NaN
60	80	NaN
62	80	NaN
64	80	NaN
66	80	NaN
68	80	NaN
70	80	NaN
72	80	NaN
74	80	NaN
76	80	NaN
78	80	NaN
80	80	NaN
82	80	NaN
84	80	NaN
86	80	NaN
88	80	NaN
90	80	NaN
92	80	NaN
94	80	NaN
96	80	NaN
98	80	NaN
100	80	NaN
102	80	NaN
104	80	NaN
106	80	NaN
108	80	NaN
110	80	NaN
112	80	NaN
114	80	NaN
116	80	NaN
118	80	NaN
120	80	NaN

-120	78	-10.657468819664706
-118	78	-10.711235251574852
-116	78	-10.781754505510019
-114	78	-10.735897536630773
-112	78	-10.579385886463854
-110	78	-10.404726565764191
-108	78	-10.313954469284432
-106	78	-10.416614412907643
-104	78	-10.963260095685644
-102	78	-12.670580550264416
-100	78	-10.294990010768382
-98	78	-11.554137449311451
-96	78	-11.201726506195243
-94	78	-9.24734321927731
-92	78	-8.932063364146623
-90	78	-8.460840070636804
-88	78	-8.298776955892903
-86	78	-7.026362891905716
-84	78	-7.683403957269565
-82	78	-9.00285919451783
-80	78	-10.680916612782168
-78	78	-9.736557512878314
-76	78	-12.635736161383427
-74	78	-10.211411819851438
-72	78	-10.539868531602222
-70	78	-10.887076184981957
-68	78	-10.120252244727318
-66	78	-11.741907802534898
-64	78	-10.238330760460382
-62	78	-10.419927299030613
-60	78	-10.858393436777439
-58	78	-10.053695314459214
-56	78	-12.824365903118709
-54	78	-9.671238076514427
-52	78	-11.913771345917365
-50	78	-9.96075045489456
-48	78	-12.969276949035239
-46	78	-10.677543373967497
-44	78	-10.413544767738644
-42	78	-9.936036132276026
-40	78	-12.520274231571799
-38	78	-12.520274231571799
-36	78	-9.936036132276026
-34	78	-10.413544767738644
-32	78	-10.677543373967497
-30	78	-12.969276949035239
-28	78	-9.96075045489456
-26	78	-11.913771345917365
-24	78	-9.671238076514427
-22	78	-12.824365903118709
-20	78	-10.053695314459214
-18	78	-10.858393436777439
-16	78	-10.419927299030613
-14	78	-10.238330760460382
-12	78	-11.741907802534898
-10	78	-10.120252244727318
-8	78	-10.887076184981957
-6	78	-10.539868531602222
-4	78	-10.211411819851438
-2	78	-12.635736161383427
0	78	-9.736557512878314
2	78	-10.680916612782168
4	78	-9.00285919451783
6	78	-7.683403957269565
8	78	-7.026362891905716
10	78	-8.298776955892903
12	78	-8.460840070636804
14	78	-8.932063364146623
16	78	-9.24734321927731
18	78	-11.201726506195243
20	78	-11.554137449311451
22	78	-10.294990010768382
24	78	-12.670580550264416
26	78	-10.963260095685644
28	78	-10.416614412907643
30	78	-10.313954469284432
32	78	-10.404726565764191
34	78	-10.579385886463854
36	78	-10.735897536630773
38	78	-10.781754505510019
40	78	-10.711235251574852
42	78	-10.657468819664706
44	78	NaN
46	78	NaN
48	78	NaN
50	78	NaN
52	78	NaN
54	78	NaN
56	78	NaN
58	78	NaN
60	78	NaN
62	78	NaN
64	78	NaN
66	78	NaN
68	78	NaN
70	78	NaN
72	78	NaN
74	78	NaN
76	78	NaN
78	78	NaN
80	78	NaN
82	78	NaN
84	78	NaN
86	78	NaN
88	78	NaN
90	78	NaN
92	78	NaN
94	78	NaN
96	78	NaN
98	78	NaN
100	78	NaN
102	78	NaN
104	78	NaN
106	78	NaN
108	78	NaN
110	78	NaN
112	78	NaN
114	78	NaN
116	78	NaN
118	78	NaN
120	78	NaN

-120	76	-11.857077949564832
-118	76	-10.841797104507085
-116	76	-10.565441748168707
-114	76	-10.467105530719095
-112	76	-10.453792754005978
-110	76	-10.553951265537542
-108	76	-10.910786139062704
-106	76	-12.411881981456684
-104	76	-11.13907667811594
-102	76	-10.373879745767526
-100	76	-10.280587140304611
-98	76	-10.133065201556366
-96	76	-9.630656519654282
-94	76	-11.177354709402914
-92	76	-8.320553807330091
-90	76	-8.2653609930912
-88	76	-7.339480355411403
-86	76	-7.293666680085543
-84	76	-9.166667469908443
-82	76	-10.674447398465398
-80	76	-9.72499320997707
-78	76	-12.634556951531204
-76	76	-10.207704257814152
-74	76	-10.565500397285149
-72	76	-10.828075400010588
-70	76	-10.138908673139987
-68	76	-12.254476398463366
-66	76	-10.198814368703955
-64	76	-10.563926345625855
-62	76	-10.641585281741637
-60	76	-10.16591938312705
-58	76	-12.147301950588053
-56	76	-10.123035616677182
-54	76	-11.05324742281275
-52	76	-10.578885925402375
-50	76	-9.75245341422841
-48	76	-10.250458156532076
-46	76	-9.591539714309572
-44	76	-10.660629827603906
-42	76	-9.476493057552151
-40	76	-12.595701081295733
-38	76	-9.333685753481435
-36	76	-12.595701081295733
-34	76	-9.476493057552151
-32	76	-10.660629827603906
-30	76	-9.591539714309572
-28	76	-10.250458156532076
-26	76	-9.75245341422841
-24	76	-10.578885925402375
-22	76	-11.05324742281275
-20	76	-10.123035616677182
-18	76	-12.147301950588053
-16	76	-10.16591938312705
-14	76	-10.641585281741637
-12	76	-10.563926345625855
-10	76	-10.198814368703955
-8	76	-12.254476398463366
-6	76	-10.138908673139987
-4	76	-10.828075400010588
-2	76	-10.565500397285149
0	76	-10.207704257814152
2	76	-12.634556951531204
4	76	-9.72499320997707
6	76	-10.674447398465398
8	76	-9.166667469908443
10	76	-7.293666680085543
12	76	-7.339480355411403
14	76	-8.2653609930912
16	76	-8.320553807330091
18	76	-11.177354709402914
20	76	-9.630656519654282
22	76	-10.133065201556366
24	76	-10.280587140304611
26	76	-10.373879745767526
28	76	-11.13907667811594
30	76	-12.411881981456684
32	76	-10.910786139062704
34	76	-10.553951265537542
36	76	-10.453792754005978
38	76	-10.467105530719095
40	76	-10.565441748168707
42	76	-10.841797104507085
44	76	-11.857077949564832
46	76	NaN
48	76	NaN
50	76	NaN
52	76	NaN
54	76	NaN
56	76	NaN
58	76	NaN
60	76	NaN
62	76	NaN
64	76	NaN
66	76	NaN
68	76	NaN
70	76	NaN
72	76	NaN
74	76	NaN
76	76	NaN
78	76	NaN
80	76	NaN
82	76	NaN
84	76	NaN
86	76	NaN
88	76	NaN
90	76	NaN
92	76	NaN
94	76	NaN
96	76	NaN
98	76	NaN
100	76	NaN
102	76	NaN
104	76	NaN
106	76	NaN
108	76	NaN
110	76	NaN
112	76	NaN
114	76	NaN
116	76	NaN
118	76	NaN
120	76	NaN

-120	74	-10.831846863085854
-118	74	-11.297694108555604
-116	74	-12.737078952264703
-114	74	-13.045100200032934
-112	74	-13.268221475776373
-110	74	-12.410129492687092
-108	74	-11.135015768306031
-106	74	-10.524684272672834
-104	74	-10.240007129376695
-102	74	-10.323658686010726
-100	74	-11.004715656631264
-98	74	-10.890187861067
-96	74	-10.904977146717936
-94	74	-8.397971412619947
-92	74	-8.100585250056403
-90	74	-8.292506279768835
-88	74	-6.917472535509697
-86	74	-12.635520699171956
-84	74	-10.557998825935359
-82	74	-9.683872495508345
-80	74	-13.359956507179552
-78	74	-10.213162927743086
-76	74	-10.564262043118944
-74	74	-10.808098049805695
-72	74	-10.149364038387047
-70	74	-12.76160071304052
-68	74	-10.179670958540987
-66	74	-10.69479304643439
-64	74	-10.511546345481449
-62	74	-10.25104315405813
-60	74	-11.306447133686213
-58	74	-10.116091716636076
-56	74	-12.852334409069664
-54	74	-10.114944052177389
-52	74	-11.339865749607206
-50	74	-10.181850595416678
-48	74	-12.981685729119334
-46	74	-12.007944765436724
-44	74	-10.935152648655581
-42	74	-13.228437104904815
-40	74	-11.244000306817473
-38	74	-10.83195865212051
-36	74	-10.83195865212051
-34	74	-11.244000306817473
-32	74	-13.228437104904815
-30	74	-10.935152648655581
-28	74	-12.007944765436724
-26	74	-12.981685729119334
-24	74	-10.181850595416678
-22	74	-11.339865749607206
-20	74	-10.114944052177389
-18	74	-12.852334409069664
-16	74	-10.116091716636076
-14	74	-11.306447133686213
-12	74	-10.25104315405813
-10	74	-10.511546345481449
-8	74	-10.69479304643439
-6	74	-10.179670958540987
-4	74	-12.76160071304052
-2	74	-10.149364038387047
0	74	-10.808098049805695
2	74	-10.564262043118944
4	74	-10.213162927743086
6	74	-13.359956507179552
8	74	-9.683872495508345
10	74	-10.557998825935359
12	74	-12.635520699171956
14	74	-6.917472535509697
16	74	-8.292506279768835
18	74	-8.100585250056403
20	74	-8.397971412619947
22	74	-10.904977146717936
24	74	-10.890187861067
26	74	-11.004715656631264
28	74	-10.323658686010726
30	74	-10.240007129376695
32	74	-10.524684272672834
34	74	-11.135015768306031
36	74	-12.410129492687092
38	74	-13.268221475776373
40	74	-13.045100200032934
42	74	-12.737078952264703
44	74	-11.297694108555604
46	74	-10.831846863085854
48	74	NaN
50	74	NaN
52	74	NaN
54	74	NaN
56	74	NaN
58	74	NaN
60	74	NaN
62	74	NaN
64	74	NaN
66	74	NaN
68	74	NaN
70	74	NaN
72	74	NaN
74	74	NaN
76	74	NaN
78	74	NaN
80	74	NaN
82	74	NaN
84	74	NaN
86	74	NaN
88	74	NaN
90	74	NaN
92	74	NaN
94	74	NaN
96	74	NaN
98	74	NaN
100	74	NaN
102	74	NaN
104	74	NaN
106	74	NaN
108	74	NaN
110	74	NaN
112	74	NaN
114	74	NaN
116	74	NaN
118	74	NaN
120	74	NaN

-120	72	-12.561769666096035
-118	72	-10.725163841970717
-116	72	-10.523923907936497
-114	72	-10.479998625038505
-112	72	-10.48888082750021
-110	72	-10.331405226876448
-108	72	-10.294547056669773
-106	72	-10.213802038852018
-104	72	-10.689381391302284
-102	72	-11.437341806936907
-100	72	-10.46498379575054
-98	72	-10.90320938587463
-96	72	-9.291810207959417
-94	72	-8.121416151843935
-92	72	-6.539176697251269
-90	72	-6.0965066580704015
-88	72	-7.375190090944961
-86	72	-10.782258840205534
-84	72	-9.375386501653548
-82	72	-11.939559687394748
-80	72	-10.370747580688754
-78	72	-10.434765421457325
-76	72	-10.73639675804387
-74	72	-10.183109068564855
-72	72	-12.66253141254347
-70	72	-10.154133372312357
-68	72	-10.812510924190212
-66	72	-10.45454517602646
-64	72	-10.31789977466424
-62	72	-10.961860983142724
-60	72	-10.168222150373206
-58	72	-12.226054902139053
-56	72	-10.122138841800504
-54	72	-12.218045193531893
-52	72	-10.175431939884252
-50	72	-11.053804412418716
-48	72	-10.173546065074918
-46	72	-10.408839577031825
-44	72	-9.746281043247167
-42	72	-11.118169106743991
-40	72	-9.773925844121369
-38	72	-11.34856163480311
-36	72	-9.583529298779826
-34	72	-11.34856163480311
-32	72	-9.773925844121369
-30	72	-11.118169106743991
-28	72	-9.746281043247167
-26	72	-10.408839577031825
-24	72	-10.173546065074918
-22	72	-11.053804412418716
-20	72	-10.175431939884252
-18	72	-12.218045193531893
-16	72	-10.122138841800504
-14	72	-12.226054902139053
-12	72	-10.168222150373206
-10	72	-10.961860983142724
-8	72	-10.31789977466424
-6	72	-10.45454517602646
-4	72	-10.812510924190212
-2	72	-10.154133372312357
0	72	-12.66253141254347
2	72	-10.183109068564855
4	72	-10.73639675804387
6	72	-10.434765421457325
8	72	-10.370747580688754
10	72	-11.939559687394748
12	72	-9.375386501653548
14	72	-10.782258840205534
16	72	-7.375190090944961
18	72	-6.0965066580704015
20	72	-6.539176697251269
22	72	-8.121416151843935
24	72	-9.291810207959417
26	72	-10.90320938587463
28	72	-10.46498379575054
30	72	-11.437341806936907
32	72	-10.689381391302284
34	72	-10.213802038852018
36	72	-10.294547056669773
38	72	-10.331405226876448
40	72	-10.48888082750021
42	72	-10.479998625038505
44	72	-10.523923907936497
46	72	-10.725163841970717
48	72	-12.561769666096035
50	72	NaN
52	72	NaN
54	72	NaN
56	72	NaN
58	72	NaN
60	72	NaN
62	72	NaN
64	72	NaN
66	72	NaN
68	72	NaN
70	72	NaN
72	72	NaN
74	72	NaN
76	72	NaN
78	72	NaN
80	72	NaN
82	72	NaN
84	72	NaN
86	72	NaN
88	72	NaN
90	72	NaN
92	72	NaN
94	72	NaN
96	72	NaN
98	72	NaN
100	72	NaN
102	72	NaN
104	72	NaN
106	72	NaN
108	72	NaN
110	72	NaN
112	72	NaN
114	72	NaN
116	72	NaN
118	72	NaN
120	72	NaN

-120	70	-11.288733449145631
-118	70	-11.515159172202326
-116	70	-11.62412166531807
-114	70	-10.848123825252753
-112	70	-10.522855417570371
-110	70	-10.615620120387995
-108	70	-10.66044441148637
-106	70	-11.937213486135425
-104	70	-12.432313983917627
-102	70	-10.239608843574906
-100	70	-10.547824909860054
-98	70	-9.810790706819168
-96	70	-9.808007072066937
-94	70	-8.532074559995518
-92	70	-6.419970001711426
-90	70	-3.1199877238726654
-88	70	-6.455408985950663
-86	70	-8.240663633324568
-84	70	-9.890359665662222
-82	70	-11.51723518853163
-80	70	-10.117872681774436
-78	70	-10.555348079337296
-76	70	-10.263701794284728
-74	70	-12.02832553789183
-72	70	-10.116487007464341
-70	70	-10.903050759280925
-68	70	-10.449528895250502
-66	70	-10.352328366534056
-64	70	-10.78046641025645
-62	70	-10.229747621869533
-60	70	-11.492707448107172
-58	70	-10.145737890314264
-56	70	-12.501686085648837
-54	70	-10.160005262738336
-52	70	-13.285184444188834
-50	70	-10.156299076243771
-48	70	-13.743453682438554
-46	70	-10.303379495026254
-44	70	-13.374843187728672
-42	70	-11.009718258369986
-40	70	-11.103643549394098
-38	70	-10.794633464593087
-36	70	-11.067474175317658
-34	70	-11.067474175317658
-32	70	-10.794633464593087
-30	70	-11.103643549394098
-28	70	-11.009718258369986
-26	70	-13.374843187728672
-24	70	-10.303379495026254
-22	70	-13.743453682438554
-20	70	-10.156299076243771
-18	70	-13.285184444188834
-16	70	-10.160005262738336
-14	70	-12.501686085648837
-12	70	-10.145737890314264
-10	70	-11.492707448107172
-8	70	-10.229747621869533
-6	70	-10.78046641025645
-4	70	-10.352328366534056
-2	70	-10.449528895250502
0	70	-10.903050759280925
2	70	-10.116487007464341
4	70	-12.02832553789183
6	70	-10.263701794284728
8	70	-10.555348079337296
10	70	-10.117872681774436
12	70	-11.51723518853163
14	70	-9.890359665662222
16	70	-8.240663633324568
18	70	-6.455408985950663
20	70	-3.1199877238726654
22	70	-6.419970001711426
24	70	-8.532074559995518
26	70	-9.808007072066937
28	70	-9.810790706819168
30	70	-10.547824909860054
32	70	-10.239608843574906
34	70	-12.432313983917627
36	70	-11.937213486135425
38	70	-10.66044441148637
40	70	-10.615620120387995
42	70	-10.522855417570371
44	70	-10.848123825252753
46	70	-11.62412166531807
48	70	-11.515159172202326
50	70	-11.288733449145631
52	70	NaN
54	70	NaN
56	70	NaN
58	70	NaN
60	70	NaN
62	70	NaN
64	70	NaN
66	70	NaN
68	70	NaN
70	70	NaN
72	70	NaN
74	70	NaN
76	70	NaN
78	70	NaN
80	70	NaN
82	70	NaN
84	70	NaN
86	70	NaN
88	70	NaN
90	70	NaN
92	70	NaN
94	70	NaN
96	70	NaN
98	70	NaN
100	70	NaN
102	70	NaN
104	70	NaN
106	70	NaN
108	70	NaN
110	70	NaN
112	70	NaN
114	70	NaN
116	70	NaN
118	70	NaN
120	70	NaN

-120	68	-12.790006719160825
-118	68	-11.245670731288957
-116	68	-10.665338046479992
-114	68	-11.024686742671635
-112	68	-11.435164949470135
-110	68	-11.603697632480088
-108	68	-10.991187063738995
-106	68	-10.584114826199073
-104	68	-10.158478556507779
-102	68	-10.252571966048826
-100	68	-10.452063214083148
-98	68	-10.87572822047149
-96	68	-11.562959812398041
-94	68	-9.267386431727646
-92	68	-7.574906793881524
-90	68	-6.107442106872872
-88	68	-6.494174615113261
-86	68	-8.120722659463636
-84	68	-10.630931647710984
-82	68	-9.93735113489134
-80	68	-10.562616632107021
-78	68	-10.24903365749515
-76	68	-11.77479444061447
-74	68	-10.130784801932815
-72	68	-10.851764980862994
-70	68	-10.440230648309536
-68	68	-10.37891563109729
-66	68	-10.723889035058074
-64	68	-10.263331369028277
-62	68	-11.181883923474802
-60	68	-10.190326007508316
-58	68	-11.548092176566016
-56	68	-10.193800660864996
-54	68	-11.860686943201197
-52	68	-10.200010396579234
-50	68	-11.76747764524451
-48	68	-10.249742440342937
-46	68	-11.633095848335707
-44	68	-10.209841071025904
-42	68	-11.01681085030844
-40	68	-10.14017644286375
-38	68	-10.085349536344152
-36	68	-11.100339756237416
-34	68	-9.895157827392532
-32	68	-11.100339756237416
-30	68	-10.085349536344152
-28	68	-10.14017644286375
-26	68	-11.01681085030844
-24	68	-10.209841071025904
-22	68	-11.633095848335707
-20	68	-10.249742440342937
-18	68	-11.76747764524451
-16	68	-10.200010396579234
-14	68	-11.860686943201197
-12	68	-10.193800660864996
-10	68	-11.548092176566016
-8	68	-10.190326007508316
-6	68	-11.181883923474802
-4	68	-10.263331369028277
-2	68	-10.723889035058074
0	68	-10.37891563109729
2	68	-10.440230648309536
4	68	-10.851764980862994
6	68	-10.130784801932815
8	68	-11.77479444061447
10	68	-10.24903365749515
12	68	-10.562616632107021
14	68	-9.93735113489134
16	68	-10.630931647710984
18	68	-8.120722659463636
20	68	-6.494174615113261
22	68	-6.107442106872872
24	68	-7.574906793881524
26	68	-9.267386431727646
28	68	-11.562959812398041
30	68	-10.87572822047149
32	68	-10.452063214083148
34	68	-10.252571966048826
36	68	-10.158478556507779
38	68	-10.584114826199073
40	68	-10.991187063738995
42	68	-11.603697632480088
44	68	-11.435164949470135
46	68	-11.024686742671635
48	68	-10.665338046479992
50	68	-11.245670731288957
52	68	-12.790006719160825
54	68	NaN
56	68	NaN
58	68	NaN
60	68	NaN
62	68	NaN
64	68	NaN
66	68	NaN
68	68	NaN
70	68	NaN
72	68	NaN
74	68	NaN
76	68	NaN
78	68	NaN
80	68	NaN
82	68	NaN
84	68	NaN
86	68	NaN
88	68	NaN
90	68	NaN
92	68	NaN
94	68	NaN
96	68	NaN
98	68	NaN
100	68	NaN
102	68	NaN
104	68	NaN
106	68	NaN
108	68	NaN
110	68	NaN
112	68	NaN
114	68	NaN
116	68	NaN
118	68	NaN
120	68	NaN

-120	66	-12.637881358580197
-118	66	-11.613475511740766
-116	66	-12.15240354462978
-114	66	-10.600566886835301
-112	66	-10.337248257572522
-110	66	-10.253365230376543
-108	66	-10.19226442385035
-106	66	-10.18516526012685
-104	66	-10.41481618400644
-102	66	-11.129843352765114
-100	66	-10.639327717278201
-98	66	-10.897052097265519
-96	66	-10.080649008475328
-94	66	-9.015963324212137
-92	66	-7.187923125200988
-90	66	-7.6130835299125295
-88	66	-8.183492597122767
-86	66	-8.762517254019873
-84	66	-9.36390125326367
-82	66	-10.807594327829605
-80	66	-10.122490089337404
-78	66	-11.69763236291204
-76	66	-10.195030348371077
-74	66	-10.69751091754085
-72	66	-10.441289528342947
-70	66	-10.381525482798276
-68	66	-10.74788643895642
-66	66	-10.265724211478402
-64	66	-11.044956732910766
-62	66	-10.230818720445571
-60	66	-11.229905640605216
-58	66	-10.238668903021544
-56	66	-11.22473435945298
-54	66	-10.280515503550584
-52	66	-11.048407859057273
-50	66	-10.372977125191369
-48	66	-10.796683191941238
-46	66	-10.564131792040175
-44	66	-10.521558107007577
-42	66	-11.244301300334833
-40	66	-10.531739623887148
-38	66	-12.69927713400838
-36	66	-11.476231356094384
-34	66	-13.370420380517798
-32	66	-13.370420380517798
-30	66	-11.476231356094384
-28	66	-12.69927713400838
-26	66	-10.531739623887148
-24	66	-11.244301300334833
-22	66	-10.521558107007577
-20	66	-10.564131792040175
-18	66	-10.796683191941238
-16	66	-10.372977125191369
-14	66	-11.048407859057273
-12	66	-10.280515503550584
-10	66	-11.22473435945298
-8	66	-10.238668903021544
-6	66	-11.229905640605216
-4	66	-10.230818720445571
-2	66	-11.044956732910766
0	66	-10.265724211478402
2	66	-10.74788643895642
4	66	-10.381525482798276
6	66	-10.441289528342947
8	66	-10.69751091754085
10	66	-10.195030348371077
12	66	-11.69763236291204
14	66	-10.122490089337404
16	66	-10.807594327829605
18	66	-9.36390125326367
20	66	-8.762517254019873
22	66	-8.183492597122767
24	66	-7.6130835299125295
26	66	-7.187923125200988
28	66	-9.015963324212137
30	66	-10.080649008475328
32	66	-10.897052097265519
34	66	-10.639327717278201
36	66	-11.129843352765114
38	66	-10.41481618400644
40	66	-10.18516526012685
42	66	-10.19226442385035
44	66	-10.253365230376543
46	66	-10.337248257572522
48	66	-10.600566886835301
50	66	-12.15240354462978
52	66	-11.613475511740766
54	66	-12.637881358580197
56	66	NaN
58	66	NaN
60	66	NaN
62	66	NaN
64	66	NaN
66	66	NaN
68	66	NaN
70	66	NaN
72	66	NaN
74	66	NaN
76	66	NaN
78	66	NaN
80	66	NaN
82	66	NaN
84	66	NaN
86	66	NaN
88	66	NaN
90	66	NaN
92	66	NaN
94	66	NaN
96	66	NaN
98	66	NaN
100	66	NaN
102	66	NaN
104	66	NaN
106	66	NaN
108	66	NaN
110	66	NaN
112	66	NaN
114	66	NaN
116	66	NaN
118	66	NaN
120	66	NaN

-120	64	-12.9549502516154
-118	64	-13.219310823488076
-116	64	-11.093622828418061
-114	64	-11.342578833010334
-112	64	-12.181976453195944
-110	64	-11.111998863099547
-108	64	-10.998553031176192
-106	64	-11.875007212974516
-104	64	-13.041169136910531
-102	64	-10.16742055831737
-100	64	-10.4054694156436
-98	64	-11.115560710626365
-96	64	-9.470749092392017
-94	64	-9.83324467244162
-92	64	-6.876303502658745
-90	64	-8.347449371780716
-88	64	-8.454756706709738
-86	64	-10.180224085163864
-84	64	-9.575352557710833
-82	64	-10.649565955003782
-80	64	-11.194710888883664
-78	64	-10.233689046297824
-76	64	-10.565381861296403
-74	64	-10.511884231107897
-72	64	-10.32793684814955
-70	64	-10.816718187238665
-68	64	-10.251464615255303
-66	64	-11.044713993804905
-64	64	-10.243490261674568
-62	64	-11.09981105373246
-60	64	-10.278823395469644
-58	64	-10.974390217189034
-56	64	-10.365426108472123
-54	64	-10.75370064124927
-52	64	-10.545751428850409
-50	64	-10.532536669679377
-48	64	-10.939817049236659
-46	64	-10.383834655381872
-44	64	-12.184926844549626
-42	64	-10.412017986960505
-40	64	-11.774338949930947
-38	64	-10.589441696855955
-36	64	-10.748130221555318
-34	64	-11.31555655854474
-32	64	-10.365523733412411
-30	64	-11.31555655854474
-28	64	-10.748130221555318
-26	64	-10.589441696855955
-24	64	-11.774338949930947
-22	64	-10.412017986960505
-20	64	-12.184926844549626
-18	64	-10.383834655381872
-16	64	-10.939817049236659
-14	64	-10.532536669679377
-12	64	-10.545751428850409
-10	64	-10.75370064124927
-8	64	-10.365426108472123
-6	64	-10.974390217189034
-4	64	-10.278823395469644
-2	64	-11.09981105373246
0	64	-10.243490261674568
2	64	-11.044713993804905
4	64	-10.251464615255303
6	64	-10.816718187238665
8	64	-10.32793684814955
10	64	-10.511884231107897
12	64	-10.565381861296403
14	64	-10.233689046297824
16	64	-11.194710888883664
18	64	-10.649565955003782
20	64	-9.575352557710833
22	64	-10.180224085163864
24	64	-8.454756706709738
26	64	-8.347449371780716
28	64	-6.876303502658745
30	64	-9.83324467244162
32	64	-9.470749092392017
34	64	-11.115560710626365
36	64	-10.4054694156436
38	64	-10.16742055831737
40	64	-13.041169136910531
42	64	-11.875007212974516
44	64	-10.998553031176192
46	64	-11.111998863099547
48	64	-12.181976453195944
50	64	-11.342578833010334
52	64	-11.093622828418061
54	64	-13.219310823488076
56	64	-12.9549502516154
58	64	NaN
60	64	NaN
62	64	NaN
64	64	NaN
66	64	NaN
68	64	NaN
70	64	NaN
72	64	NaN
74	64	NaN
76	64	NaN
78	64	NaN
80	64	NaN
82	64	NaN
84	64	NaN
86	64	NaN
88	64	NaN
90	64	NaN
92	64	NaN
94	64	NaN
96	64	NaN
98	64	NaN
100	64	NaN
102	64	NaN
104	64	NaN
106	64	NaN
108	64	NaN
110	64	NaN
112	64	NaN
114	64	NaN
116	64	NaN
118	64	NaN
120	64	NaN

-120	62	-14.20787916071142
-118	62	-12.562214928034871
-116	62	-12.878569584852821
-114	62	-11.050985408316393
-112	62	-10.43857075038938
-110	62	-10.58495378630426
-108	62	-10.419264031613434
-106	62	-10.603880768671637
-104	62	-9.922398702371781
-102	62	-10.06139037154807
-100	62	-12.738179802809555
-98	62	-9.982169328509602
-96	62	-10.684148502188936
-94	62	-7.858463706094886
-92	62	-7.333514544048808
-90	62	-8.463779745758849
-88	62	-9.149968814682827
-86	62	-9.595284804935012
-84	62	-9.738796061428708
-82	62	-10.01586934782385
-80	62	-10.083407002180529
-78	62	-10.432070034613004
-76	62	-10.643159010793084
-74	62	-10.250900467723753
-72	62	-10.977594105242826
-70	62	-10.213263974861654
-68	62	-11.158196204421985
-66	62	-10.230895962570585
-64	62	-11.099816541280488
-62	62	-10.2940413267059
-60	62	-10.874781840798894
-58	62	-10.430240862705679
-56	62	-10.614586486194185
-54	62	-10.72070279377812
-52	62	-10.41117853248029
-50	62	-11.449229250781185
-48	62	-10.33297462784035
-46	62	-12.362371955574
-44	62	-10.48620770791912
-42	62	-10.867884530626014
-40	62	-11.215373456512532
-38	62	-10.529769640756186
-36	62	-11.359372250773445
-34	62	-11.622684854519383
-32	62	-10.872212781650843
-30	62	-10.872212781650843
-28	62	-11.622684854519383
-26	62	-11.359372250773445
-24	62	-10.529769640756186
-22	62	-11.215373456512532
-20	62	-10.867884530626014
-18	62	-10.48620770791912
-16	62	-12.362371955574
-14	62	-10.33297462784035
-12	62	-11.449229250781185
-10	62	-10.41117853248029
-8	62	-10.72070279377812
-6	62	-10.614586486194185
-4	62	-10.430240862705679
-2	62	-10.874781840798894
0	62	-10.2940413267059
2	62	-11.099816541280488
4	62	-10.230895962570585
6	62	-11.158196204421985
8	62	-10.213263974861654
10	62	-10.977594105242826
12	62	-10.250900467723753
14	62	-10.643159010793084
16	62	-10.432070034613004
18	62	-10.083407002180529
20	62	-10.01586934782385
22	62	-9.738796061428708
24	62	-9.595284804935012
26	62	-9.149968814682827
28	62	-8.463779745758849
30	62	-7.333514544048808
32	62	-7.858463706094886
34	62	-10.684148502188936
36	62	-9.982169328509602
38	62	-12.738179802809555
40	62	-10.06139037154807
42	62	-9.922398702371781
44	62	-10.603880768671637
46	62	-10.419264031613434
48	62	-10.58495378630426
50	62	-10.43857075038938
52	62	-11.050985408316393
54	62	-12.878569584852821
56	62	-12.562214928034871
58	62	-14.20787916071142
60	62	NaN
62	62	NaN
64	62	NaN
66	62	NaN
68	62	NaN
70	62	NaN
72	62	NaN
74	62	NaN
76	62	NaN
78	62	NaN
80	62	NaN
82	62	NaN
84	62	NaN
86	62	NaN
88	62	NaN
90	62	NaN
92	62	NaN
94	62	NaN
96	62	NaN
98	62	NaN
100	62	NaN
102	62	NaN
104	62	NaN
106	62	NaN
108	62	NaN
110	62	NaN
112	62	NaN
114	62	NaN
116	62	NaN
118	62	NaN
120	62	NaN

-120	60	-15.487872337160402
-118	60	-13.34992887019769
-116	60	-12.266750253569308
-114	60	-11.601073033722244
-112	60	-13.204946135376924
-110	60	-10.376530265764671
-108	60	-10.471449231542854
-106	60	-10.119432738838064
-104	60	-10.03450675928915
-102	60	-10.744788111035735
-100	60	-11.15929502797849
-98	60	-11.600005736528924
-96	60	-9.484646630328228
-94	60	-7.8385159455830795
-92	60	-7.790463511186249
-90	60	-10.495881404821414
-88	60	-8.912528496026393
-86	60	-9.301591383738126
-84	60	-11.794077058320761
-82	60	-10.766630403112051
-80	60	-10.833152777623972
-78	60	-11.149481535393258
-76	60	-10.162256469288474
-74	60	-11.30562216437464
-72	60	-10.162388968311621
-70	60	-11.44546254198435
-68	60	-10.197607048137566
-66	60	-11.230051941976342
-64	60	-10.27882177963403
-62	60	-10.874781691138743
-60	60	-10.454429548195813
-58	60	-10.557405240579758
-56	60	-10.853811888538699
-54	60	-10.357393890143289
-52	60	-12.135593722124499
-50	60	-10.340586891029778
-48	60	-11.398483081920807
-46	60	-10.656759536136697
-44	60	-10.619694883805996
-42	60	-12.279657801322301
-40	60	-10.622960213847211
-38	60	-11.065172565690592
-36	60	-12.402698876905154
-34	60	-11.349970791582717
-32	60	-12.064289199672782
-30	60	-13.97707645916051
-28	60	-12.064289199672782
-26	60	-11.349970791582717
-24	60	-12.402698876905154
-22	60	-11.065172565690592
-20	60	-10.622960213847211
-18	60	-12.279657801322301
-16	60	-10.619694883805996
-14	60	-10.656759536136697
-12	60	-11.398483081920807
-10	60	-10.340586891029778
-8	60	-12.135593722124499
-6	60	-10.357393890143289
-4	60	-10.853811888538699
-2	60	-10.557405240579758
0	60	-10.454429548195813
2	60	-10.874781691138743
4	60	-10.27882177963403
6	60	-11.230051941976342
8	60	-10.197607048137566
10	60	-11.44546254198435
12	60	-10.162388968311621
14	60	-11.30562216437464
16	60	-10.162256469288474
18	60	-11.149481535393258
20	60	-10.833152777623972
22	60	-10.766630403112051
24	60	-11.794077058320761
26	60	-9.301591383738126
28	60	-8.912528496026393
30	60	-10.495881404821414
32	60	-7.790463511186249
34	60	-7.8385159455830795
36	60	-9.484646630328228
38	60	-11.600005736528924
40	60	-11.15929502797849
42	60	-10.744788111035735
44	60	-10.03450675928915
46	60	-10.119432738838064
48	60	-10.471449231542854
50	60	-10.376530265764671
52	60	-13.204946135376924
54	60	-11.601073033722244
56	60	-12.266750253569308
58	60	-13.34992887019769
60	60	-15.487872337160402
62	60	NaN
64	60	NaN
66	60	NaN
68	60	NaN
70	60	NaN
72	60	NaN
74	60	NaN
76	60	NaN
78	60	NaN
80	60	NaN
82	60	NaN
84	60	NaN
86	60	NaN
88	60	NaN
90	60	NaN
92	60	NaN
94	60	NaN
96	60	NaN
98	60	NaN
100	60	NaN
102	60	NaN
104	60	NaN
106	60	NaN
108	60	NaN
110	60	NaN
112	60	NaN
114	60	NaN
116	60	NaN
118	60	NaN
120	60	NaN

-120	58	-14.20787916071142
-118	58	-13.34992887019769
-116	58	-12.200646239567456
-114	58	-11.898862130921833
-112	58	-11.207791093152942
-110	58	-10.707802370166643
-108	58	-11.313536096031452
-106	58	-10.955997437362933
-104	58	-10.017166413227214
-102	58	-10.51143328639959
-100	58	-11.716769351518423
-98	58	-9.409186395786929
-96	58	-9.265761759428008
-94	58	-7.4190487013621835
-92	58	-8.179556954515968
-90	58	-11.48788150378186
-88	58	-9.178961211594338
-86	58	-11.118973366683232
-84	58	-9.050162047997537
-82	58	-9.451342188463281
-80	58	-11.277089491557874
-78	58	-9.896068031764356
-76	58	-11.707702339532595
-74	58	-10.117666177071948
-72	58	-12.188705804905911
-70	58	-10.156314347610811
-68	58	-11.57176925167964
-66	58	-10.23863039241989
-64	58	-10.974388228776542
-62	58	-10.430240919756601
-60	58	-10.55740524418192
-58	58	-10.904116229682273
-56	58	-10.3375906651097
-54	58	-13.044945592750572
-52	58	-10.366932420360252
-50	58	-11.05957030482314
-48	58	-10.858682673409561
-46	58	-10.51742050811369
-44	58	-12.927430659693522
-42	58	-10.748826131731315
-40	58	-10.819323757808911
-38	58	-13.5884255648386
-36	58	-11.284203249899635
-34	58	-11.371001010244312
-32	58	-13.12510657844146
-30	58	-12.095147499799705
-28	58	-12.095147499799705
-26	58	-13.12510657844146
-24	58	-11.371001010244312
-22	58	-11.284203249899635
-20	58	-13.5884255648386
-18	58	-10.819323757808911
-16	58	-10.748826131731315
-14	58	-12.927430659693522
-12	58	-10.51742050811369
-10	58	-10.858682673409561
-8	58	-11.05957030482314
-6	58	-10.366932420360252
-4	58	-13.044945592750572
-2	58	-10.3375906651097
0	58	-10.904116229682273
2	58	-10.55740524418192
4	58	-10.430240919756601
6	58	-10.974388228776542
8	58	-10.23863039241989
10	58	-11.57176925167964
12	58	-10.156314347610811
14	58	-12.188705804905911
16	58	-10.117666177071948
18	58	-11.707702339532595
20	58	-9.896068031764356
22	58	-11.277089491557874
24	58	-9.451342188463281
26	58	-9.050162047997537
28	58	-11.118973366683232
30	58	-9.178961211594338
32	58	-11.48788150378186
34	58	-8.179556954515968
36	58	-7.4190487013621835
38	58	-9.265761759428008
40	58	-9.409186395786929
42	58	-11.716769351518423
44	58	-10.51143328639959
46	58	-10.017166413227214
48	58	-10.955997437362933
50	58	-11.313536096031452
52	58	-10.707802370166643
54	58	-11.207791093152942
56	58	-11.898862130921833
58	58	-12.200646239567456
60	58	-13.34992887019769
62	58	-14.20787916071142
64	58	NaN
66	58	NaN
68	58	NaN
70	58	NaN
72	58	NaN
74	58	NaN
76	58	NaN
78	58	NaN
80	58	NaN
82	58	NaN
84	58	NaN
86	58	NaN
88	58	NaN
90	58	NaN
92	58	NaN
94	58	NaN
96	58	NaN
98	58	NaN
100	58	NaN
102	58	NaN
104	58	NaN
106	58	NaN
108	58	NaN
110	58	NaN
112	58	NaN
114	58	NaN
116	58	NaN
118	58	NaN
120	58	NaN

-120	56	-12.9549502516154
-118	56	-12.562214928034871
-116	56	-12.266750253569308
-114	56	-11.898862130921833
-112	56	-12.006652425996888
-110	56	-10.33364766926354
-108	56	-11.308700202367513
-106	56	-9.734311663133678
-104	56	-9.660497555293594
-102	56	-11.92880094733446
-100	56	-10.010082030101728
-98	56	-9.667835361656131
-96	56	-10.2210597695345
-94	56	-7.0502745539107226
-92	56	-8.990443616941814
-90	56	-8.87026285625312
-88	56	-9.70221345453499
-86	56	-10.495342409244104
-84	56	-10.879056660717705
-82	56	-10.495889147093047
-80	56	-11.758668886230067
-78	56	-15.271302550514285
-76	56	-10.245454496057734
-74	56	-12.307247893069336
-72	56	-10.125387666941744
-70	56	-12.600347133026007
-68	56	-10.188724161829736
-66	56	-11.224660045500455
-64	56	-10.365426748737876
-62	56	-10.614586516127563
-60	56	-10.85381188751952
-58	56	-10.337590665146415
-56	56	-13.725007605393223
-54	56	-10.386670245666908
-52	56	-10.912881686446521
-50	56	-11.04419808405384
-48	56	-10.481697305855127
-46	56	-11.786460373195036
-44	56	-10.927087935411588
-42	56	-10.711088006874958
-40	56	-11.906219089285319
-38	56	-11.563560592310814
-36	56	-11.21794824736517
-34	56	-11.843380734930246
-32	56	-14.636179828158422
-30	56	-12.309553008847253
-28	56	-12.112517640687672
-26	56	-12.309553008847253
-24	56	-14.636179828158422
-22	56	-11.843380734930246
-20	56	-11.21794824736517
-18	56	-11.563560592310814
-16	56	-11.906219089285319
-14	56	-10.711088006874958
-12	56	-10.927087935411588
-10	56	-11.786460373195036
-8	56	-10.481697305855127
-6	56	-11.04419808405384
-4	56	-10.912881686446521
-2	56	-10.386670245666908
0	56	-13.725007605393223
2	56	-10.337590665146415
4	56	-10.85381188751952
6	56	-10.614586516127563
8	56	-10.365426748737876
10	56	-11.224660045500455
12	56	-10.188724161829736
14	56	-12.600347133026007
16	56	-10.125387666941744
18	56	-12.307247893069336
20	56	-10.245454496057734
22	56	-15.271302550514285
24	56	-11.758668886230067
26	56	-10.495889147093047
28	56	-10.879056660717705
30	56	-10.495342409244104
32	56	-9.70221345453499
34	56	-8.87026285625312
36	56	-8.990443616941814
38	56	-7.0502745539107226
40	56	-10.2210597695345
42	56	-9.667835361656131
44	56	-10.010082030101728
46	56	-11.92880094733446
48	56	-9.660497555293594
50	56	-9.734311663133678
52	56	-11.308700202367513
54	56	-10.33364766926354
56	56	-12.006652425996888
58	56	-11.898862130921833
60	56	-12.266750253569308
62	56	-12.562214928034871
64	56	-12.9549502516154
66	56	NaN
68	56	NaN
70	56	NaN
72	56	NaN
74	56	NaN
76	56	NaN
78	56	NaN
80	56	NaN
82	56	NaN
84	56	NaN
86	56	NaN
88	56	NaN
90	56	NaN
92	56	NaN
94	56	NaN
96	56	NaN
98	56	NaN
100	56	NaN
102	56	NaN
104	56	NaN
106	56	NaN
108	56	NaN
110	56	NaN
112	56	NaN
114	56	NaN
116	56	NaN
118	56	NaN
120	56	NaN

-120	54	-12.637881358580197
-118	54	-13.219310823488076
-116	54	-12.878569584852821
-114	54	-11.601073033722244
-112	54	-11.207791093152942
-110	54	-10.33364766926354
-108	54	-13.151582602078399
-106	54	-9.866623838208353
-104	54	-10.911987656429774
-102	54	-12.743368220384564
-100	54	-10.077856879603479
-98	54	-10.28075785010371
-96	54	-8.817452194609105
-94	54	-7.218886896788763
-92	54	-8.391178273265933
-90	54	-8.189223260762201
-88	54	-9.062877235499817
-86	54	-9.882428038587202
-84	54	-11.226908331958038
-82	54	-9.032972592998538
-80	54	-10.527794898488324
-78	54	-9.672258789012297
-76	54	-10.939966386139536
-74	54	-10.04116214410716
-72	54	-12.485868761288133
-70	54	-10.152672081965873
-68	54	-11.837969809660486
-66	54	-10.280535774358853
-64	54	-10.753701065510384
-62	54	-10.720702797423494
-60	54	-10.357393891981982
-58	54	-13.044945589711132
-56	54	-10.386670245735152
-54	54	-10.870664778445498
-52	54	-11.158282018716688
-50	54	-10.473802106702903
-48	54	-11.428280543450088
-46	54	-11.115112589117432
-44	54	-10.676377147253222
-42	54	-11.43270997747418
-40	54	-12.014375962157608
-38	54	-11.224089353468552
-36	54	-11.543806163151075
-34	54	-12.962422817060169
-32	54	-12.95343192660109
-30	54	-12.61211233538378
-28	54	-12.797186641370587
-26	54	-12.797186641370587
-24	54	-12.61211233538378
-22	54	-12.95343192660109
-20	54	-12.962422817060169
-18	54	-11.543806163151075
-16	54	-11.224089353468552
-14	54	-12.014375962157608
-12	54	-11.43270997747418
-10	54	-10.676377147253222
-8	54	-11.115112589117432
-6	54	-11.428280543450088
-4	54	-10.473802106702903
-2	54	-11.158282018716688
0	54	-10.870664778445498
2	54	-10.386670245735152
4	54	-13.044945589711132
6	54	-10.357393891981982
8	54	-10.720702797423494
10	54	-10.753701065510384
12	54	-10.280535774358853
14	54	-11.837969809660486
16	54	-10.152672081965873
18	54	-12.485868761288133
20	54	-10.04116214410716
22	54	-10.939966386139536
24	54	-9.672258789012297
26	54	-10.527794898488324
28	54	-9.032972592998538
30	54	-11.226908331958038
32	54	-9.882428038587202
34	54	-9.062877235499817
36	54	-8.189223260762201
38	54	-8.391178273265933
40	54	-7.218886896788763
42	54	-8.817452194609105
44	54	-10.28075785010371
46	54	-10.077856879603479
48	54	-12.743368220384564
50	54	-10.911987656429774
52	54	-9.866623838208353
54	54	-13.151582602078399
56	54	-10.33364766926354
58	54	-11.207791093152942
60	54	-11.601073033722244
62	54	-12.878569584852821
64	54	-13.219310823488076
66	54	-12.637881358580197
68	54	NaN
70	54	NaN
72	54	NaN
74	54	NaN
76	54	NaN
78	54	NaN
80	54	NaN
82	54	NaN
84	54	NaN
86	54	NaN
88	54	NaN
90	54	NaN
92	54	NaN
94	54	NaN
96	54	NaN
98	54	NaN
100	54	NaN
102	54	NaN
104	54	NaN
106	54	NaN
108	54	NaN
110	54	NaN
112	54	NaN
114	54	NaN
116	54	NaN
118	54	NaN
120	54	NaN

-120	52	-12.790006719160825
-118	52	-11.613475511740766
-116	52	-11.093622828418061
-114	52	-11.050985408316393
-112	52	-13.204946135376924
-110	52	-10.707802370166643
-108	52	-11.308700202367513
-106	52	-9.866623838208353
-104	52	-9.635264375722908
-102	52	-12.775878506686038
-100	52	-10.645618282825817
-98	52	-9.32104273656018
-96	52	-11.039232925644416
-94	52	-7.197782299601619
-92	52	-8.884350685278166
-90	52	-9.105259140044842
-88	52	-11.537144249312709
-86	52	-9.235720079705404
-84	52	-9.526614599349605
-82	52	-10.916613168496431
-80	52	-10.978288170174029
-78	52	-11.91436621487314
-76	52	-10.577602231206184
-74	52	-11.455847953026176
-72	52	-10.230833784604592
-70	52	-12.95403929822125
-68	52	-10.20353932551091
-66	52	-11.04842077036562
-64	52	-10.54575191681097
-62	52	-10.411178588074323
-60	52	-12.135593683712845
-58	52	-10.366932419757866
-56	52	-10.91288168669497
-54	52	-11.158282018429395
-52	52	-10.473359430325058
-50	52	-11.293954511379427
-48	52	-11.26242215168222
-46	52	-10.673854288776479
-44	52	-11.211695455407138
-42	52	-12.695597372357154
-40	52	-11.288017994335306
-38	52	-11.396133725321365
-36	52	-12.298897749570253
-34	52	-13.754958294732978
-32	52	-12.691488765081923
-30	52	-12.887280421764666
-28	52	-13.481771102542103
-26	52	-13.916417813029316
-24	52	-13.481771102542103
-22	52	-12.887280421764666
-20	52	-12.691488765081923
-18	52	-13.754958294732978
-16	52	-12.298897749570253
-14	52	-11.396133725321365
-12	52	-11.288017994335306
-10	52	-12.695597372357154
-8	52	-11.211695455407138
-6	52	-10.673854288776479
-4	52	-11.26242215168222
-2	52	-11.293954511379427
0	52	-10.473359430325058
2	52	-11.158282018429395
4	52	-10.91288168669497
6	52	-10.366932419757866
8	52	-12.135593683712845
10	52	-10.411178588074323
12	52	-10.54575191681097
14	52	-11.04842077036562
16	52	-10.20353932551091
18	52	-12.95403929822125
20	52	-10.230833784604592
22	52	-11.455847953026176
24	52	-10.577602231206184
26	52	-11.91436621487314
28	52	-10.978288170174029
30	52	-10.916613168496431
32	52	-9.526614599349605
34	52	-9.235720079705404
36	52	-11.537144249312709
38	52	-9.105259140044842
40	52	-8.884350685278166
42	52	-7.197782299601619
44	52	-11.039232925644416
46	52	-9.32104273656018
48	52	-10.645618282825817
50	52	-12.775878506686038
52	52	-9.635264375722908
54	52	-9.866623838208353
56	52	-11.308700202367513
58	52	-10.707802370166643
60	52	-13.204946135376924
62	52	-11.050985408316393
64	52	-11.093622828418061
66	52	-11.613475511740766
68	52	-12.790006719160825
70	52	NaN
72	52	NaN
74	52	NaN
76	52	NaN
78	52	NaN
80	52	NaN
82	52	NaN
84	52	NaN
86	52	NaN
88	52	NaN
90	52	NaN
92	52	NaN
94	52	NaN
96	52	NaN
98	52	NaN
100	52	NaN
102	52	NaN
104	52	NaN
106	52	NaN
108	52	NaN
110	52	NaN
112	52	NaN
114	52	NaN
116	52	NaN
118	52	NaN
120	52	NaN

-120	50	-11.288733449145631
-118	50	-11.245670731288957
-116	50	-12.15240354462978
-114	50	-11.342578833010334
-112	50	-10.43857075038938
-110	50	-10.376530265764671
-108	50	-11.313536096031452
-106	50	-9.734311663133678
-104	50	-10.911987656429774
-102	50	-12.775878506686038
-100	50	-9.6768494348277
-98	50	-9.812093473228774
-96	50	-9.945344380469997
-94	50	-7.018209023907828
-92	50	-8.040992825679067
-90	50	-9.10279309104376
-88	50	-9.355089356784624
-86	50	-9.285386122705312
-84	50	-10.89870785481902
-82	50	-10.929553738962081
-80	50	-9.603769488940232
-78	50	-9.960741370223381
-76	50	-9.752481366379726
-74	50	-10.1823195442377
-72	50	-11.00325305451189
-70	50	-10.122026536473891
-68	50	-11.697083185833156
-66	50	-10.373172795068024
-64	50	-10.53254356349218
-62	50	-11.449228312174197
-60	50	-10.340586866541955
-58	50	-11.059570300511131
-56	50	-11.044198083847789
-54	50	-10.473802106423957
-52	50	-11.293954511029128
-50	50	-11.319046413421649
-48	50	-10.678739038505942
-46	50	-11.108097489972547
-44	50	-13.884565306098157
-42	50	-11.371441411745367
-40	50	-11.326565956120096
-38	50	-11.975225559517462
-36	50	-15.027463604467545
-34	50	-12.826345786292901
-32	50	-12.773696953275268
-30	50	-13.24224571007544
-28	50	-14.059751721650667
-26	50	-15.046694926867769
-24	50	-15.046694926867769
-22	50	-14.059751721650667
-20	50	-13.24224571007544
-18	50	-12.773696953275268
-16	50	-12.826345786292901
-14	50	-15.027463604467545
-12	50	-11.975225559517462
-10	50	-11.326565956120096
-8	50	-11.371441411745367
-6	50	-13.884565306098157
-4	50	-11.108097489972547
-2	50	-10.678739038505942
0	50	-11.319046413421649
2	50	-11.293954511029128
4	50	-10.473802106423957
6	50	-11.044198083847789
8	50	-11.059570300511131
10	50	-10.340586866541955
12	50	-11.449228312174197
14	50	-10.53254356349218
16	50	-10.373172795068024
18	50	-11.697083185833156
20	50	-10.122026536473891
22	50	-11.00325305451189
24	50	-10.1823195442377
26	50	-9.752481366379726
28	50	-9.960741370223381
30	50	-9.603769488940232
32	50	-10.929553738962081
34	50	-10.89870785481902
36	50	-9.285386122705312
38	50	-9.355089356784624
40	50	-9.10279309104376
42	50	-8.040992825679067
44	50	-7.018209023907828
46	50	-9.945344380469997
48	50	-9.812093473228774
50	50	-9.6768494348277
52	50	-12.775878506686038
54	50	-10.911987656429774
56	50	-9.734311663133678
58	50	-11.313536096031452
60	50	-10.376530265764671
62	50	-10.43857075038938
64	50	-11.342578833010334
66	50	-12.15240354462978
68	50	-11.245670731288957
70	50	-11.288733449145631
72	50	NaN
74	50	NaN
76	50	NaN
78	50	NaN
80	50	NaN
82	50	NaN
84	50	NaN
86	50	NaN
88	50	NaN
90	50	NaN
92	50	NaN
94	50	NaN
96	50	NaN
98	50	NaN
100	50	NaN
102	50	NaN
104	50	NaN
106	50	NaN
108	50	NaN
110	50	NaN
112	50	NaN
114	50	NaN
116	50	NaN
118	50	NaN
120	50	NaN

-120	48	-12.561769666096035
-118	48	-11.515159172202326
-116	48	-10.665338046479992
-114	48	-10.600566886835301
-112	48	-12.181976453195944
-110	48	-10.58495378630426
-108	48	-10.471449231542854
-106	48	-10.955997437362933
-104	48	-9.660497555293594
-102	48	-12.743368220384564
-100	48	-10.645618282825817
-98	48	-9.812093473228774
-96	48	-8.452357767481088
-94	48	-7.2342262209211174
-92	48	-8.05980128724956
-90	48	-8.505296484665774
-88	48	-10.44961425707493
-86	48	-9.517519727797596
-84	48	-9.195142228316302
-82	48	-9.017229740526162
-80	48	-14.290053518880727
-78	48	-12.969248731213565
-76	48	-10.25046218091342
-74	48	-12.981464803022696
-72	48	-10.175912913231334
-70	48	-14.333146892227838
-68	48	-10.280859706537429
-66	48	-10.82267149429812
-64	48	-10.939578713253926
-62	48	-10.332971385038165
-60	48	-11.398482643030201
-58	48	-10.858682690440784
-56	48	-10.48169730637569
-54	48	-11.428280542548956
-52	48	-11.262422152325028
-50	48	-10.678739038684824
-48	48	-11.077474814389234
-46	48	-15.642791854730358
-44	48	-11.43983644655651
-42	48	-11.29855579800246
-40	48	-11.8011007595945
-38	48	-13.421255738786474
-36	48	-13.053626398701248
-34	48	-12.738664132915773
-32	48	-13.045042886675787
-30	48	-13.699107383006757
-28	48	-14.653870815215784
-26	48	-15.906166971869283
-24	48	-16
-22	48	-15.906166971869283
-20	48	-14.653870815215784
-18	48	-13.699107383006757
-16	48	-13.045042886675787
-14	48	-12.738664132915773
-12	48	-13.053626398701248
-10	48	-13.421255738786474
-8	48	-11.8011007595945
-6	48	-11.29855579800246
-4	48	-11.43983644655651
-2	48	-15.642791854730358
0	48	-11.077474814389234
2	48	-10.678739038684824
4	48	-11.262422152325028
6	48	-11.428280542548956
8	48	-10.48169730637569
10	48	-10.858682690440784
12	48	-11.398482643030201
14	48	-10.332971385038165
16	48	-10.939578713253926
18	48	-10.82267149429812
20	48	-10.280859706537429
22	48	-14.333146892227838
24	48	-10.175912913231334
26	48	-12.981464803022696
28	48	-10.25046218091342
30	48	-12.969248731213565
32	48	-14.290053518880727
34	48	-9.017229740526162
36	48	-9.195142228316302
38	48	-9.517519727797596
40	48	-10.44961425707493
42	48	-8.505296484665774
44	48	-8.05980128724956
46	48	-7.2342262209211174
48	48	-8.452357767481088
50	48	-9.812093473228774
52	48	-10.645618282825817
54	48	-12.743368220384564
56	48	-9.660497555293594
58	48	-10.955997437362933
60	48	-10.471449231542854
62	48	-10.58495378630426
64	48	-12.181976453195944
66	48	-10.600566886835301
68	48	-10.665338046479992
70	48	-11.515159172202326
72	48	-12.561769666096035
74	48	NaN
76	48	NaN
78	48	NaN
80	48	NaN
82	48	NaN
84	48	NaN
86	48	NaN
88	48	NaN
90	48	NaN
92	48	NaN
94	48	NaN
96	48	NaN
98	48	NaN
100	48	NaN
102	48	NaN
104	48	NaN
106	48	NaN
108	48	NaN
110	48	NaN
112	48	NaN
114	48	NaN
116	48	NaN
118	48	NaN
120	48	NaN

-120	46	-10.831846863085854
-118	46	-10.725163841970717
-116	46	-11.62412166531807
-114	46	-11.024686742671635
-112	46	-10.337248257572522
-110	46	-11.111998863099547
-108	46	-10.419264031613434
-106	46	-10.119432738838064
-104	46	-10.017166413227214
-102	46	-11.92880094733446
-100	46	-10.077856879603479
-98	46	-9.32104273656018
-96	46	-9.945344380469997
-94	46	-7.2342262209211174
-92	46	-8.713219267154752
-90	46	-9.794819668854622
-88	46	-9.70617191883759
-86	46	-9.45679628840047
-84	46	-12.433651707116299
-82	46	-10.876844612650649
-80	46	-12.475428220334223
-78	46	-10.677543932539573
-76	46	-9.591539465323063
-74	46	-12.00796748450734
-72	46	-10.405784735575066
-70	46	-10.29783995203689
-68	46	-11.68215956042202
-66	46	-10.52907898107694
-64	46	-10.37068187034237
-62	46	-12.361710147276591
-60	46	-10.656762143926255
-58	46	-10.517420600466773
-56	46	-11.786460391117096
-54	46	-11.115112589380969
-52	46	-10.673854289256244
-50	46	-11.10809749049208
-48	46	-15.642791878117201
-46	46	-11.466180558420989
-44	46	-11.290000180109221
-42	46	-11.713946303324926
-40	46	-12.967392566928511
-38	46	-13.335960956890142
-36	46	-12.75377956253675
-34	46	-12.930086655654886
-32	46	-13.45371170219895
-30	46	-14.251328010829926
-28	46	-15.317365651830736
-26	46	-16
-24	46	-16
-22	46	-16
-20	46	-16
-18	46	-15.317365651830736
-16	46	-14.251328010829926
-14	46	-13.45371170219895
-12	46	-12.930086655654886
-10	46	-12.75377956253675
-8	46	-13.335960956890142
-6	46	-12.967392566928511
-4	46	-11.713946303324926
-2	46	-11.290000180109221
0	46	-11.466180558420989
2	46	-15.642791878117201
4	46	-11.10809749049208
6	46	-10.673854289256244
8	46	-11.115112589380969
10	46	-11.786460391117096
12	46	-10.517420600466773
14	46	-10.656762143926255
16	46	-12.361710147276591
18	46	-10.37068187034237
20	46	-10.52907898107694
22	46	-11.68215956042202
24	46	-10.29783995203689
26	46	-10.405784735575066
28	46	-12.00796748450734
30	46	-9.591539465323063
32	46	-10.677543932539573
34	46	-12.475428220334223
36	46	-10.876844612650649
38	46	-12.433651707116299
40	46	-9.45679628840047
42	46	-9.70617191883759
44	46	-9.794819668854622
46	46	-8.713219267154752
48	46	-7.2342262209211174
50	46	-9.945344380469997
52	46	-9.32104273656018
54	46	-10.077856879603479
56	46	-11.92880094733446
58	46	-10.017166413227214
60	46	-10.119432738838064
62	46	-10.419264031613434
64	46	-11.111998863099547
66	46	-10.337248257572522
68	46	-11.024686742671635
70	46	-11.62412166531807
72	46	-10.725163841970717
74	46	-10.831846863085854
76	46	NaN
78	46	NaN
80	46	NaN
82	46	NaN
84	46	NaN
86	46	NaN
88	46	NaN
90	46	NaN
92	46	NaN
94	46	NaN
96	46	NaN
98	46	NaN
100	46	NaN
102	46	NaN
104	46	NaN
106	46	NaN
108	46	NaN
110	46	NaN
112	46	NaN
114	46	NaN
116	46	NaN
118	46	NaN
120	46	NaN

-120	44	-11.857077949564832
-118	44	-11.297694108555604
-116	44	-10.523923907936497
-114	44	-10.848123825252753
-112	44	-11.435164949470135
-110	44	-10.253365230376543
-108	44	-10.998553031176192
-106	44	-10.603880768671637
-104	44	-10.03450675928915
-102	44	-10.51143328639959
-100	44	-10.010082030101728
-98	44	-10.28075785010371
-96	44	-11.039232925644416
-94	44	-7.018209023907828
-92	44	-8.05980128724956
-90	44	-9.794819668854622
-88	44	-8.905958804595064
-86	44	-9.6497837501047
-84	44	-10.342694014936646
-82	44	-9.409310364795024
-80	44	-9.366543905816565
-78	44	-10.413544668582283
-76	44	-10.660629748207182
-74	44	-10.935143590667604
-72	44	-9.744805819114987
-70	44	-13.26623191877175
-68	44	-10.212246241084317
-66	44	-10.506486030264352
-64	44	-12.338294244612534
-62	44	-10.497935945678801
-60	44	-10.619774779452666
-58	44	-12.927445922542722
-56	44	-10.927087861677037
-54	44	-10.676377144872426
-52	44	-11.211695456152578
-50	44	-13.88456529455361
-48	44	-11.439836445895562
-46	44	-11.290000179837747
-44	44	-11.687434911024658
-42	44	-12.79470687169723
-40	44	-13.596319712240314
-38	44	-12.787604800709994
-36	44	-12.869450384900372
-34	44	-13.297038493125156
-32	44	-13.978336273364517
-30	44	-14.894446957560652
-28	44	-16
-26	44	-16
-24	44	-16
-22	44	-16
-20	44	-16
-18	44	-16
-16	44	-16
-14	44	-14.894446957560652
-12	44	-13.978336273364517
-10	44	-13.297038493125156
-8	44	-12.869450384900372
-6	44	-12.787604800709994
-4	44	-13.596319712240314
-2	44	-12.79470687169723
0	44	-11.687434911024658
2	44	-11.290000179837747
4	44	-11.439836445895562
6	44	-13.88456529455361
8	44	-11.211695456152578
10	44	-10.676377144872426
12	44	-10.927087861677037
14	44	-12.927445922542722
16	44	-10.619774779452666
18	44	-10.497935945678801
20	44	-12.338294244612534
22	44	-10.506486030264352
24	44	-10.212246241084317
26	44	-13.26623191877175
28	44	-9.744805819114987
30	44	-10.935143590667604
32	44	-10.660629748207182
34	44	-10.413544668582283
36	44	-9.366543905816565
38	44	-9.409310364795024
40	44	-10.342694014936646
42	44	-9.6497837501047
44	44	-8.905958804595064
46	44	-9.794819668854622
48	44	-8.05980128724956
50	44	-7.018209023907828
52	44	-11.039232925644416
54	44	-10.28075785010371
56	44	-10.010082030101728
58	44	-10.51143328639959
60	44	-10.03450675928915
62	44	-10.603880768671637
64	44	-10.998553031176192
66	44	-10.253365230376543
68	44	-11.435164949470135
70	44	-10.848123825252753
72	44	-10.523923907936497
74	44	-11.297694108555604
76	44	-11.857077949564832
78	44	NaN
80	44	NaN
82	44	NaN
84	44	NaN
86	44	NaN
88	44	NaN
90	44	NaN
92	44	NaN
94	44	NaN
96	44	NaN
98	44	NaN
100	44	NaN
102	44	NaN
104	44	NaN
106	44	NaN
108	44	NaN
110	44	NaN
112	44	NaN
114	44	NaN
116	44	NaN
118	44	NaN
120	44	NaN

-120	42	-10.657468819664706
-118	42	-10.841797104507085
-116	42	-12.737078952264703
-114	42	-10.479998625038505
-112	42	-10.522855417570371
-110	42	-11.603697632480088
-108	42	-10.19226442385035
-106	42	-11.875007212974516
-104	42	-9.922398702371781
-102	42	-10.744788111035735
-100	42	-11.716769351518423
-98	42	-9.667835361656131
-96	42	-8.817452194609105
-94	42	-7.197782299601619
-92	42	-8.040992825679067
-90	42	-8.505296484665774
-88	42	-9.70617191883759
-86	42	-9.6497837501047
-84	42	-8.971484741861945
-82	42	-9.66670892211472
-80	42	-9.948932591941134
-78	42	-9.936036116723884
-76	42	-9.476493051931396
-74	42	-13.228519838740004
-72	42	-11.123696259381667
-70	42	-11.019907045440734
-68	42	-11.022079372883466
-66	42	-11.244502994092958
-64	42	-10.422902962371271
-62	42	-10.898929028902618
-60	42	-12.224537090513998
-58	42	-10.748761819242112
-56	42	-10.711086966950129
-54	42	-11.432709910254058
-52	42	-12.695597378556943
-50	42	-11.37144141073023
-48	42	-11.298555797199032
-46	42	-11.713946302541377
-44	42	-12.79470687060184
-42	42	-13.708614895224969
-40	42	-12.812893918064622
-38	42	-12.84211923751583
-36	42	-13.205415938000336
-34	42	-13.803387178727517
-32	42	-14.61016437059186
-30	42	-15.628204941385066
-28	42	-16
-26	42	-16
-24	42	-16
-22	42	-16
-20	42	-16
-18	42	-16
-16	42	-16
-14	42	-16
-12	42	-15.628204941385066
-10	42	-14.61016437059186
-8	42	-13.803387178727517
-6	42	-13.205415938000336
-4	42	-12.84211923751583
-2	42	-12.812893918064622
0	42	-13.708614895224969
2	42	-12.79470687060184
4	42	-11.713946302541377
6	42	-11.298555797199032
8	42	-11.37144141073023
10	42	-12.695597378556943
12	42	-11.432709910254058
14	42	-10.711086966950129
16	42	-10.748761819242112
18	42	-12.224537090513998
20	42	-10.898929028902618
22	42	-10.422902962371271
24	42	-11.244502994092958
26	42	-11.022079372883466
28	42	-11.019907045440734
30	42	-11.123696259381667
32	42	-13.228519838740004
34	42	-9.476493051931396
36	42	-9.936036116723884
38	42	-9.948932591941134
40	42	-9.66670892211472
42	42	-8.971484741861945
44	42	-9.6497837501047
46	42	-9.70617191883759
48	42	-8.505296484665774
50	42	-8.040992825679067
52	42	-7.197782299601619
54	42	-8.817452194609105
56	42	-9.667835361656131
58	42	-11.716769351518423
60	42	-10.744788111035735
62	42	-9.922398702371781
64	42	-11.875007212974516
66	42	-10.19226442385035
68	42	-11.603697632480088
70	42	-10.522855417570371
72	42	-10.479998625038505
74	42	-12.737078952264703
76	42	-10.841797104507085
78	42	-10.657468819664706
80	42	NaN
82	42	NaN
84	42	NaN
86	42	NaN
88	42	NaN
90	42	NaN
92	42	NaN
94	42	NaN
96	42	NaN
98	42	NaN
100	42	NaN
102	42	NaN
104	42	NaN
106	42	NaN
108	42	NaN
110	42	NaN
112	42	NaN
114	42	NaN
116	42	NaN
118	42	NaN
120	42	NaN

-120	40	-13.289445495339326
-118	40	-10.711235251574852
-116	40	-10.565441748168707
-114	40	-13.045100200032934
-112	40	-10.48888082750021
-110	40	-10.615620120387995
-108	40	-10.991187063738995
-106	40	-10.18516526012685
-104	40	-13.041169136910531
-102	40	-10.06139037154807
-100	40	-11.15929502797849
-98	40	-9.409186395786929
-96	40	-10.2210597695345
-94	40	-7.218886896788763
-92	40	-8.884350685278166
-90	40	-9.10279309104376
-88	40	-10.44961425707493
-86	40	-9.45679628840047
-84	40	-10.342694014936646
-82	40	-9.66670892211472
-80	40	-10.520005325422506
-78	40	-12.520274171360937
-76	40	-12.59570084216105
-74	40	-11.244010884363409
-72	40	-9.7753084754196
-70	40	-11.093075576865216
-68	40	-10.138105823911967
-66	40	-10.531735653556069
-64	40	-11.774592287511684
-62	40	-11.196013010006698
-60	40	-10.60364223557646
-58	40	-10.808582996971822
-56	40	-11.90607102032876
-54	40	-12.0143784269048
-52	40	-11.288018027293814
-50	40	-11.326565956349445
-48	40	-11.801100758047466
-46	40	-12.967392563068543
-44	40	-13.596319716846555
-42	40	-12.812893919059414
-40	40	-12.834582413980023
-38	40	-13.163450806954602
-36	40	-13.706118535331662
-34	40	-14.435053214122226
-32	40	-15.347348746490342
-30	40	-16
-28	40	-16
-26	40	-16
-24	40	-16
-22	40	-16
-20	40	-16
-18	40	-16
-16	40	-16
-14	40	-16
-12	40	-16
-10	40	-16
-8	40	-15.347348746490342
-6	40	-14.435053214122226
-4	40	-13.706118535331662
-2	40	-13.163450806954602
0	40	-12.834582413980023
2	40	-12.812893919059414
4	40	-13.596319716846555
6	40	-12.967392563068543
8	40	-11.801100758047466
10	40	-11.326565956349445
12	40	-11.288018027293814
14	40	-12.0143784269048
16	40	-11.90607102032876
18	40	-10.808582996971822
20	40	-10.60364223557646
22	40	-11.196013010006698
24	40	-11.774592287511684
26	40	-10.531735653556069
28	40	-10.138105823911967
30	40	-11.093075576865216
32	40	-9.7753084754196
34	40	-11.244010884363409
36	40	-12.59570084216105
38	40	-12.520274171360937
40	40	-10.520005325422506
42	40	-9.66670892211472
44	40	-10.342694014936646
46	40	-9.45679628840047
48	40	-10.44961425707493
50	40	-9.10279309104376
52	40	-8.884350685278166
54	40	-7.218886896788763
56	40	-10.2210597695345
58	40	-9.409186395786929
60	40	-11.15929502797849
62	40	-10.06139037154807
64	40	-13.041169136910531
66	40	-10.18516526012685
68	40	-10.991187063738995
70	40	-10.615620120387995
72	40	-10.48888082750021
74	40	-13.045100200032934
76	40	-10.565441748168707
78	40	-10.711235251574852
80	40	-13.289445495339326
82	40	NaN
84	40	NaN
86	40	NaN
88	40	NaN
90	40	NaN
92	40	NaN
94	40	NaN
96	40	NaN
98	40	NaN
100	40	NaN
102	40	NaN
104	40	NaN
106	40	NaN
108	40	NaN
110	40	NaN
112	40	NaN
114	40	NaN
116	40	NaN
118	40	NaN
120	40	NaN

-120	38	-10.677841395537284
-118	38	-12.087098587854918
-116	38	-10.781754505510019
-114	38	-10.467105530719095
-112	38	-13.268221475776373
-110	38	-10.331405226876448
-108	38	-10.66044441148637
-106	38	-10.584114826199073
-104	38	-10.41481618400644
-102	38	-10.16742055831737
-100	38	-12.738179802809555
-98	38	-11.600005736528924
-96	38	-9.265761759428008
-94	38	-7.0502745539107226
-92	38	-8.391178273265933
-90	38	-9.105259140044842
-88	38	-9.355089356784624
-86	38	-9.517519727797596
-84	38	-12.433651707116299
-82	38	-9.409310364795024
-80	38	-9.948932591941134
-78	38	-12.520274171360937
-76	38	-9.33368576322324
-74	38	-10.831951911547703
-72	38	-11.342067282287314
-70	38	-10.787104346968915
-68	38	-10.083464820541655
-66	38	-12.699228957317374
-64	38	-10.589440269675173
-62	38	-10.52971798115446
-60	38	-11.051458731353934
-58	38	-13.316203202386559
-56	38	-11.582646008641541
-54	38	-11.224144616459755
-52	38	-11.39613460299949
-50	38	-11.97522559754228
-48	38	-13.421255735747435
-46	38	-13.335960963606281
-44	38	-12.787604803599123
-42	38	-12.842119239444513
-40	38	-13.163450808208484
-38	38	-13.674954368364553
-36	38	-14.351616638754948
-34	38	-15.188507685081765
-32	38	-16
-30	38	-16
-28	38	-16
-26	38	-16
-24	38	-16
-22	38	-16
-20	38	-16
-18	38	-16
-16	38	-16
-14	38	-16
-12	38	-16
-10	38	-16
-8	38	-16
-6	38	-16
-4	38	-15.188507685081765
-2	38	-14.351616638754948
0	38	-13.674954368364553
2	38	-13.163450808208484
4	38	-12.842119239444513
6	38	-12.787604803599123
8	38	-13.335960963606281
10	38	-13.421255735747435
12	38	-11.97522559754228
14	38	-11.39613460299949
16	38	-11.224144616459755
18	38	-11.582646008641541
20	38	-13.316203202386559
22	38	-11.051458731353934
24	38	-10.52971798115446
26	38	-10.589440269675173
28	38	-12.699228957317374
30	38	-10.083464820541655
32	38	-10.787104346968915
34	38	-11.342067282287314
36	38	-10.831951911547703
38	38	-9.33368576322324
40	38	-12.520274171360937
42	38	-9.948932591941134
44	38	-9.409310364795024
46	38	-12.433651707116299
48	38	-9.517519727797596
50	38	-9.355089356784624
52	38	-9.105259140044842
54	38	-8.391178273265933
56	38	-7.0502745539107226
58	38	-9.265761759428008
60	38	-11.600005736528924
62	38	-12.738179802809555
64	38	-10.16742055831737
66	38	-10.41481618400644
68	38	-10.584114826199073
70	38	-10.66044441148637
72	38	-10.331405226876448
74	38	-13.268221475776373
76	38	-10.467105530719095
78	38	-10.781754505510019
80	38	-12.087098587854918
82	38	-10.677841395537284
84	38	NaN
86	38	NaN
88	38	NaN
90	38	NaN
92	38	NaN
94	38	NaN
96	38	NaN
98	38	NaN
100	38	NaN
102	38	NaN
104	38	NaN
106	38	NaN
108	38	NaN
110	38	NaN
112	38	NaN
114	38	NaN
116	38	NaN
118	38	NaN
120	38	NaN

-120	36	-10.959037775964216
-118	36	-10.553319827518303
-116	36	-11.65388381229321
-114	36	-10.735897536630773
-112	36	-10.453792754005978
-110	36	-12.410129492687092
-108	36	-10.294547056669773
-106	36	-11.937213486135425
-104	36	-10.158478556507779
-102	36	-11.129843352765114
-100	36	-10.4054694156436
-98	36	-9.982169328509602
-96	36	-9.484646630328228
-94	36	-7.4190487013621835
-92	36	-8.990443616941814
-90	36	-8.189223260762201
-88	36	-11.537144249312709
-86	36	-9.285386122705312
-84	36	-9.195142228316302
-82	36	-10.876844612650649
-80	36	-9.366543905816565
-78	36	-9.936036116723884
-76	36	-12.59570084216105
-74	36	-10.831951911547703
-72	36	-9.582423399954601
-70	36	-11.07729444263589
-68	36	-11.105436016211979
-66	36	-11.476244694787406
-64	36	-10.748130206006017
-62	36	-11.359370265613933
-60	36	-12.402942187232243
-58	36	-11.298603289641932
-56	36	-11.242721173236971
-54	36	-11.559527760103055
-52	36	-12.29901938725659
-50	36	-15.027486017199596
-48	36	-13.053626332672021
-46	36	-12.753779565147461
-44	36	-12.86945038873398
-42	36	-13.205415941903007
-40	36	-13.706118539384745
-38	36	-14.351616642389601
-36	36	-15.137099255160205
-34	36	-16
-32	36	-16
-30	36	-16
-28	36	-16
-26	36	-16
-24	36	-16
-22	36	-16
-20	36	-16
-18	36	-16
-16	36	-16
-14	36	-16
-12	36	-16
-10	36	-16
-8	36	-16
-6	36	-16
-4	36	-16
-2	36	-16
0	36	-15.137099255160205
2	36	-14.351616642389601
4	36	-13.706118539384745
6	36	-13.205415941903007
8	36	-12.86945038873398
10	36	-12.753779565147461
12	36	-13.053626332672021
14	36	-15.027486017199596
16	36	-12.29901938725659
18	36	-11.559527760103055
20	36	-11.242721173236971
22	36	-11.298603289641932
24	36	-12.402942187232243
26	36	-11.359370265613933
28	36	-10.748130206006017
30	36	-11.476244694787406
32	36	-11.105436016211979
34	36	-11.07729444263589
36	36	-9.582423399954601
38	36	-10.831951911547703
40	36	-12.59570084216105
42	36	-9.936036116723884
44	36	-9.366543905816565
46	36	-10.876844612650649
48	36	-9.195142228316302
50	36	-9.285386122705312
52	36	-11.537144249312709
54	36	-8.189223260762201
56	36	-8.990443616941814
58	36	-7.4190487013621835
60	36	-9.484646630328228
62	36	-9.982169328509602
64	36	-10.4054694156436
66	36	-11.129843352765114
68	36	-10.158478556507779
70	36	-11.937213486135425
72	36	-10.294547056669773
74	36	-12.410129492687092
76	36	-10.453792754005978
78	36	-10.735897536630773
80	36	-11.65388381229321
82	36	-10.553319827518303
84	36	-10.959037775964216
86	36	NaN
88	36	NaN
90	36	NaN
92	36	NaN
94	36	NaN
96	36	NaN
98	36	NaN
100	36	NaN
102	36	NaN
104	36	NaN
106	36	NaN
108	36	NaN
110	36	NaN
112	36	NaN
114	36	NaN
116	36	NaN
118	36	NaN
120	36	NaN

-120	34	-11.626874192644497
-118	34	-11.026898875815501
-116	34	-10.49606830759878
-114	34	-11.795545462881906
-112	34	-10.579385886463854
-110	34	-10.553951265537542
-108	34	-11.135015768306031
-106	34	-10.213802038852018
-104	34	-12.432313983917627
-102	34	-10.252571966048826
-100	34	-10.639327717278201
-98	34	-11.115560710626365
-96	34	-10.684148502188936
-94	34	-7.8385159455830795
-92	34	-8.179556954515968
-90	34	-8.87026285625312
-88	34	-9.062877235499817
-86	34	-9.235720079705404
-84	34	-10.89870785481902
-82	34	-9.017229740526162
-80	34	-12.475428220334223
-78	34	-10.413544668582283
-76	34	-9.476493051931396
-74	34	-11.244010884363409
-72	34	-11.342067282287314
-70	34	-11.07729444263589
-68	34	-9.89667007319531
-66	34	-13.370505713828269
-64	34	-11.315556489243429
-62	34	-11.622684930984525
-60	34	-11.349972058023203
-58	34	-11.37106501779091
-56	34	-11.864652410085009
-54	34	-13.088576119090481
-52	34	-13.640655083715918
-50	34	-12.826188469645178
-48	34	-12.738662564276424
-46	34	-12.930086620793029
-44	34	-13.297038498209819
-42	34	-13.803387187467267
-40	34	-14.435053225922116
-38	34	-15.188507700807536
-36	34	-16
-34	34	-16
-32	34	-16
-30	34	-16
-28	34	-16
-26	34	-16
-24	34	-16
-22	34	-16
-20	34	-16
-18	34	-16
-16	34	-16
-14	34	-16
-12	34	-16
-10	34	-16
-8	34	-16
-6	34	-16
-4	34	-16
-2	34	-16
0	34	-16
2	34	-16
4	34	-15.188507700807536
6	34	-14.435053225922116
8	34	-13.803387187467267
10	34	-13.297038498209819
12	34	-12.930086620793029
14	34	-12.738662564276424
16	34	-12.826188469645178
18	34	-13.640655083715918
20	34	-13.088576119090481
22	34	-11.864652410085009
24	34	-11.37106501779091
26	34	-11.349972058023203
28	34	-11.622684930984525
30	34	-11.315556489243429
32	34	-13.370505713828269
34	34	-9.89667007319531
36	34	-11.07729444263589
38	34	-11.342067282287314
40	34	-11.244010884363409
42	34	-9.476493051931396
44	34	-10.413544668582283
46	34	-12.475428220334223
48	34	-9.017229740526162
50	34	-10.89870785481902
52	34	-9.235720079705404
54	34	-9.062877235499817
56	34	-8.87026285625312
58	34	-8.179556954515968
60	34	-7.8385159455830795
62	34	-10.684148502188936
64	34	-11.115560710626365
66	34	-10.639327717278201
68	34	-10.252571966048826
70	34	-12.432313983917627
72	34	-10.213802038852018
74	34	-11.135015768306031
76	34	-10.553951265537542
78	34	-10.579385886463854
80	34	-11.795545462881906
82	34	-10.49606830759878
84	34	-11.026898875815501
86	34	-11.626874192644497
88	34	NaN
90	34	NaN
92	34	NaN
94	34	NaN
96	34	NaN
98	34	NaN
100	34	NaN
102	34	NaN
104	34	NaN
106	34	NaN
108	34	NaN
110	34	NaN
112	34	NaN
114	34	NaN
116	34	NaN
118	34	NaN
120	34	NaN

-120	32	-10.606397330091518
-118	32	-11.475823509825858
-116	32	-10.939683986002239
-114	32	-10.479774710527636
-112	32	-13.037348444268261
-110	32	-10.404726565764191
-108	32	-10.910786139062704
-106	32	-10.524684272672834
-104	32	-10.689381391302284
-102	32	-10.239608843574906
-100	32	-10.452063214083148
-98	32	-10.897052097265519
-96	32	-9.470749092392017
-94	32	-7.858463706094886
-92	32	-7.790463511186249
-90	32	-11.48788150378186
-88	32	-9.70221345453499
-86	32	-9.882428038587202
-84	32	-9.526614599349605
-82	32	-10.929553738962081
-80	32	-14.290053518880727
-78	32	-10.677543932539573
-76	32	-10.660629748207182
-74	32	-13.228519838740004
-72	32	-9.7753084754196
-70	32	-10.787104346968915
-68	32	-11.105436016211979
-66	32	-13.370505713828269
-64	32	-10.365523705535098
-62	32	-10.87221278029252
-60	32	-12.064289266744172
-58	32	-13.125111514692017
-56	32	-14.634921401455534
-54	32	-12.900529131482173
-52	32	-12.617043095675028
-50	32	-12.735449897917201
-48	32	-13.044891303057573
-46	32	-13.453709447061808
-44	32	-13.978336213674746
-42	32	-14.610164389453544
-40	32	-15.347348782755114
-38	32	-16
-36	32	-16
-34	32	-16
-32	32	-16
-30	32	-16
-28	32	-16
-26	32	-16
-24	32	-16
-22	32	-16
-20	32	-16
-18	32	-16
-16	32	-16
-14	32	-16
-12	32	-16
-10	32	-16
-8	32	-16
-6	32	-16
-4	32	-16
-2	32	-16
0	32	-16
2	32	-16
4	32	-16
6	32	-16
8	32	-15.347348782755114
10	32	-14.610164389453544
12	32	-13.978336213674746
14	32	-13.453709447061808
16	32	-13.044891303057573
18	32	-12.735449897917201
20	32	-12.617043095675028
22	32	-12.900529131482173
24	32	-14.634921401455534
26	32	-13.125111514692017
28	32	-12.064289266744172
30	32	-10.87221278029252
32	32	-10.365523705535098
34	32	-13.370505713828269
36	32	-11.105436016211979
38	32	-10.787104346968915
40	32	-9.7753084754196
42	32	-13.228519838740004
44	32	-10.660629748207182
46	32	-10.677543932539573
48	32	-14.290053518880727
50	32	-10.929553738962081
52	32	-9.526614599349605
54	32	-9.882428038587202
56	32	-9.70221345453499
58	32	-11.48788150378186
60	32	-7.790463511186249
62	32	-7.858463706094886
64	32	-9.470749092392017
66	32	-10.897052097265519
68	32	-10.452063214083148
70	32	-10.239608843574906
72	32	-10.689381391302284
74	32	-10.524684272672834
76	32	-10.910786139062704
78	32	-10.404726565764191
80	32	-13.037348444268261
82	32	-10.479774710527636
84	32	-10.939683986002239
86	32	-11.475823509825858
88	32	-10.606397330091518
90	32	NaN
92	32	NaN
94	32	NaN
96	32	NaN
98	32	NaN
100	32	NaN
102	32	NaN
104	32	NaN
106	32	NaN
108	32	NaN
110	32	NaN
112	32	NaN
114	32	NaN
116	32	NaN
118	32	NaN
120	32	NaN

-120	30	-11.102963339122239
-118	30	-10.56438631443523
-116	30	-11.662772871776289
-114	30	-10.741733186626108
-112	30	-10.540809510427833
-110	30	-11.84194674438446
-108	30	-10.313954469284432
-106	30	-12.411881981456684
-104	30	-10.240007129376695
-102	30	-11.437341806936907
-100	30	-10.547824909860054
-98	30	-10.87572822047149
-96	30	-10.080649008475328
-94	30	-9.83324467244162
-92	30	-7.333514544048808
-90	30	-10.495881404821414
-88	30	-9.178961211594338
-86	30	-10.495342409244104
-84	30	-11.226908331958038
-82	30	-10.916613168496431
-80	30	-9.603769488940232
-78	30	-12.969248731213565
-76	30	-9.591539465323063
-74	30	-10.935143590667604
-72	30	-11.123696259381667
-70	30	-11.093075576865216
-68	30	-10.083464820541655
-66	30	-11.476244694787406
-64	30	-11.315556489243429
-62	30	-10.87221278029252
-60	30	-13.977076447742625
-58	30	-12.095147459336326
-56	30	-12.309551531794767
-54	30	-12.6119853559315
-52	30	-12.84452982958653
-50	30	-13.13276583802294
-48	30	-13.617294599535771
-46	30	-14.250930796153288
-44	30	-14.894440144530272
-42	30	-15.628204754368323
-40	30	-16
-38	30	-16
-36	30	-16
-34	30	-16
-32	30	-16
-30	30	-16
-28	30	-16
-26	30	-16
-24	30	-16
-22	30	-16
-20	30	-16
-18	30	-16
-16	30	-16
-14	30	-16
-12	30	-16
-10	30	-16
-8	30	-16
-6	30	-16
-4	30	-16
-2	30	-16
0	30	-16
2	30	-16
4	30	-16
6	30	-16
8	30	-16
10	30	-16
12	30	-15.628204754368323
14	30	-14.894440144530272
16	30	-14.250930796153288
18	30	-13.617294599535771
20	30	-13.13276583802294
22	30	-12.84452982958653
24	30	-12.6119853559315
26	30	-12.309551531794767
28	30	-12.095147459336326
30	30	-13.977076447742625
32	30	-10.87221278029252
34	30	-11.315556489243429
36	30	-11.476244694787406
38	30	-10.083464820541655
40	30	-11.093075576865216
42	30	-11.123696259381667
44	30	-10.935143590667604
46	30	-9.591539465323063
48	30	-12.969248731213565
50	30	-9.603769488940232
52	30	-10.916613168496431
54	30	-11.226908331958038
56	30	-10.495342409244104
58	30	-9.178961211594338
60	30	-10.495881404821414
62	30	-7.333514544048808
64	30	-9.83324467244162
66	30	-10.080649008475328
68	30	-10.87572822047149
70	30	-10.547824909860054
72	30	-11.437341806936907
74	30	-10.240007129376695
76	30	-12.411881981456684
78	30	-10.313954469284432
80	30	-11.84194674438446
82	30	-10.540809510427833
84	30	-10.741733186626108
86	30	-11.662772871776289
88	30	-10.56438631443523
90	30	-11.102963339122239
92	30	NaN
94	30	NaN
96	30	NaN
98	30	NaN
100	30	NaN
102	30	NaN
104	30	NaN
106	30	NaN
108	30	NaN
110	30	NaN
112	30	NaN
114	30	NaN
116	30	NaN
118	30	NaN
120	30	NaN

-120	28	-11.696494382012752
-118	28	-10.97946191237642
-116	28	-10.555070398346391
-114	28	-12.566337854475048
-112	28	-10.53349885312645
-110	28	-10.779069703107076
-108	28	-10.865772509368995
-106	28	-10.416614412907643
-104	28	-11.13907667811594
-102	28	-10.323658686010726
-100	28	-10.46498379575054
-98	28	-9.810790706819168
-96	28	-11.562959812398041
-94	28	-9.015963324212137
-92	28	-6.876303502658745
-90	28	-8.463779745758849
-88	28	-8.912528496026393
-86	28	-11.118973366683232
-84	28	-10.879056660717705
-82	28	-9.032972592998538
-80	28	-10.978288170174029
-78	28	-9.960741370223381
-76	28	-10.25046218091342
-74	28	-12.00796748450734
-72	28	-9.744805819114987
-70	28	-11.019907045440734
-68	28	-10.138105823911967
-66	28	-12.699228957317374
-64	28	-10.748130206006017
-62	28	-11.622684930984525
-60	28	-12.064289266744172
-58	28	-12.095147459336326
-56	28	-12.1125175898939
-54	28	-12.797184947555136
-52	28	-13.481536476847728
-50	28	-13.944394838828991
-48	28	-14.308006675288999
-46	28	-14.998286189556413
-44	28	-16
-42	28	-16
-40	28	-16
-38	28	-16
-36	28	-16
-34	28	-16
-32	28	-16
-30	28	-16
-28	28	-16
-26	28	-16
-24	28	-16
-22	28	-16
-20	28	-16
-18	28	-16
-16	28	-16
-14	28	-16
-12	28	-16
-10	28	-16
-8	28	-16
-6	28	-16
-4	28	-16
-2	28	-16
0	28	-16
2	28	-16
4	28	-16
6	28	-16
8	28	-16
10	28	-16
12	28	-16
14	28	-16
16	28	-16
18	28	-14.998286189556413
20	28	-14.308006675288999
22	28	-13.944394838828991
24	28	-13.481536476847728
26	28	-12.797184947555136
28	28	-12.1125175898939
30	28	-12.095147459336326
32	28	-12.064289266744172
34	28	-11.622684930984525
36	28	-10.748130206006017
38	28	-12.699228957317374
40	28	-10.138105823911967
42	28	-11.019907045440734
44	28	-9.744805819114987
46	28	-12.00796748450734
48	28	-10.25046218091342
50	28	-9.960741370223381
52	28	-10.978288170174029
54	28	-9.032972592998538
56	28	-10.879056660717705
58	28	-11.118973366683232
60	28	-8.912528496026393
62	28	-8.463779745758849
64	28	-6.876303502658745
66	28	-9.015963324212137
68	28	-11.562959812398041
70	28	-9.810790706819168
72	28	-10.46498379575054
74	28	-10.323658686010726
76	28	-11.13907667811594
78	28	-10.416614412907643
80	28	-10.865772509368995
82	28	-10.779069703107076
84	28	-10.53349885312645
86	28	-12.566337854475048
88	28	-10.555070398346391
90	28	-10.97946191237642
92	28	-11.696494382012752
94	28	NaN
96	28	NaN
98	28	NaN
100	28	NaN
102	28	NaN
104	28	NaN
106	28	NaN
108	28	NaN
110	28	NaN
112	28	NaN
114	28	NaN
116	28	NaN
118	28	NaN
120	28	NaN

-120	26	-10.659902238216977
-118	26	-12.048145345930669
-116	26	-10.780637255531175
-114	26	-10.618841012173629
-112	26	-12.220236700682516
-110	26	-10.402940241799332
-108	26	-11.530235047375955
-106	26	-10.421124589483712
-104	26	-10.963260095685644
-102	26	-10.373879745767526
-100	26	-11.004715656631264
-98	26	-10.90320938587463
-96	26	-9.808007072066937
-94	26	-9.267386431727646
-92	26	-7.187923125200988
-90	26	-8.347449371780716
-88	26	-9.149968814682827
-86	26	-9.301591383738126
-84	26	-9.050162047997537
-82	26	-10.495889147093047
-80	26	-10.527794898488324
-78	26	-11.91436621487314
-76	26	-9.752481366379726
-74	26	-12.981464803022696
-72	26	-10.405784735575066
-70	26	-13.26623191877175
-68	26	-11.022079372883466
-66	26	-10.531735653556069
-64	26	-10.589440269675173
-62	26	-11.359370265613933
-60	26	-11.349972058023203
-58	26	-13.125111514692017
-56	26	-12.309551531794767
-54	26	-12.797184947555136
-52	26	-13.916410645057107
-50	26	-15.04580726159118
-48	26	-15.389011718853066
-46	26	-15.358971201334727
-44	26	-16
-42	26	-16
-40	26	-16
-38	26	-16
-36	26	-16
-34	26	-16
-32	26	-16
-30	26	-16
-28	26	-16
-26	26	-16
-24	26	-16
-22	26	-16
-20	26	-16
-18	26	-16
-16	26	-16
-14	26	-16
-12	26	-16
-10	26	-16
-8	26	-16
-6	26	-16
-4	26	-16
-2	26	-16
0	26	-16
2	26	-16
4	26	-16
6	26	-16
8	26	-16
10	26	-16
12	26	-16
14	26	-16
16	26	-16
18	26	-16
20	26	-15.358971201334727
22	26	-15.389011718853066
24	26	-15.04580726159118
26	26	-13.916410645057107
28	26	-12.797184947555136
30	26	-12.309551531794767
32	26	-13.125111514692017
34	26	-11.349972058023203
36	26	-11.359370265613933
38	26	-10.589440269675173
40	26	-10.531735653556069
42	26	-11.022079372883466
44	26	-13.26623191877175
46	26	-10.405784735575066
48	26	-12.981464803022696
50	26	-9.752481366379726
52	26	-11.91436621487314
54	26	-10.527794898488324
56	26	-10.495889147093047
58	26	-9.050162047997537
60	26	-9.301591383738126
62	26	-9.149968814682827
64	26	-8.347449371780716
66	26	-7.187923125200988
68	26	-9.267386431727646
70	26	-9.808007072066937
72	26	-10.90320938587463
74	26	-11.004715656631264
76	26	-10.373879745767526
78	26	-10.963260095685644
80	26	-10.421124589483712
82	26	-11.530235047375955
84	26	-10.402940241799332
86	26	-12.220236700682516
88	26	-10.618841012173629
90	26	-10.780637255531175
92	26	-12.048145345930669
94	26	-10.659902238216977
96	26	NaN
98	26	NaN
100	26	NaN
102	26	NaN
104	26	NaN
106	26	NaN
108	26	NaN
110	26	NaN
112	26	NaN
114	26	NaN
116	26	NaN
118	26	NaN
120	26	NaN

-120	24	-10.874932449812807
-118	24	-10.681203764014597
-116	24	-14.277605023516392
-114	24	-10.590245585927272
-112	24	-10.844778910232556
-110	24	-11.069625733540379
-108	24	-10.43343262293513
-106	24	-12.00185885758945
-104	24	-10.295119817187368
-102	24	-12.670580550264416
-100	24	-10.280587140304611
-98	24	-10.890187861067
-96	24	-9.291810207959417
-94	24	-8.532074559995518
-92	24	-7.574906793881524
-90	24	-7.6130835299125295
-88	24	-8.454756706709738
-86	24	-9.595284804935012
-84	24	-11.794077058320761
-82	24	-9.451342188463281
-80	24	-11.758668886230067
-78	24	-9.672258789012297
-76	24	-10.577602231206184
-74	24	-10.1823195442377
-72	24	-10.175912913231334
-70	24	-10.29783995203689
-68	24	-10.212246241084317
-66	24	-11.244502994092958
-64	24	-11.774592287511684
-62	24	-10.52971798115446
-60	24	-12.402942187232243
-58	24	-11.37106501779091
-56	24	-14.634921401455534
-54	24	-12.6119853559315
-52	24	-13.481536476847728
-50	24	-15.04580726159118
-48	24	-16
-46	24	-16
-44	24	-15.761609594946725
-42	24	-16
-40	24	-16
-38	24	-16
-36	24	-16
-34	24	-16
-32	24	-16
-30	24	-16
-28	24	-16
-26	24	-16
-24	24	-16
-22	24	-16
-20	24	-16
-18	24	-16
-16	24	-16
-14	24	-16
-12	24	-16
-10	24	-16
-8	24	-16
-6	24	-16
-4	24	-16
-2	24	-16
0	24	-16
2	24	-16
4	24	-16
6	24	-16
8	24	-16
10	24	-16
12	24	-16
14	24	-16
16	24	-16
18	24	-16
20	24	-15.761609594946725
22	24	-16
24	24	-16
26	24	-15.04580726159118
28	24	-13.481536476847728
30	24	-12.6119853559315
32	24	-14.634921401455534
34	24	-11.37106501779091
36	24	-12.402942187232243
38	24	-10.52971798115446
40	24	-11.774592287511684
42	24	-11.244502994092958
44	24	-10.212246241084317
46	24	-10.29783995203689
48	24	-10.175912913231334
50	24	-10.1823195442377
52	24	-10.577602231206184
54	24	-9.672258789012297
56	24	-11.758668886230067
58	24	-9.451342188463281
60	24	-11.794077058320761
62	24	-9.595284804935012
64	24	-8.454756706709738
66	24	-7.6130835299125295
68	24	-7.574906793881524
70	24	-8.532074559995518
72	24	-9.291810207959417
74	24	-10.890187861067
76	24	-10.280587140304611
78	24	-12.670580550264416
80	24	-10.295119817187368
82	24	-12.00185885758945
84	24	-10.43343262293513
86	24	-11.069625733540379
88	24	-10.844778910232556
90	24	-10.590245585927272
92	24	-14.277605023516392
94	24	-10.681203764014597
96	24	-10.874932449812807
98	24	NaN
100	24	NaN
102	24	NaN
104	24	NaN
106	24	NaN
108	24	NaN
110	24	NaN
112	24	NaN
114	24	NaN
116	24	NaN
118	24	NaN
120	24	NaN

-120	22	-14.297319361684409
-118	22	-10.707493534827899
-116	22	-10.776282617444316
-114	22	-11.924666095415683
-112	22	-10.50321242024036
-110	22	-11.603736855240694
-108	22	-10.518074071653013
-106	22	-10.686201584608845
-104	22	-10.816871748789126
-102	22	-10.780128771932846
-100	22	-10.294990010768382
-98	22	-10.133065201556366
-96	22	-10.904977146717936
-94	22	-8.121416151843935
-92	22	-6.419970001711426
-90	22	-6.107442106872872
-88	22	-8.183492597122767
-86	22	-10.180224085163864
-84	22	-9.738796061428708
-82	22	-10.766630403112051
-80	22	-11.277089491557874
-78	22	-15.271302550514285
-76	22	-10.939966386139536
-74	22	-11.455847953026176
-72	22	-11.00325305451189
-70	22	-14.333146892227838
-68	22	-11.68215956042202
-66	22	-10.506486030264352
-64	22	-10.422902962371271
-62	22	-11.196013010006698
-60	22	-11.051458731353934
-58	22	-11.298603289641932
-56	22	-11.864652410085009
-54	22	-12.900529131482173
-52	22	-12.84452982958653
-50	22	-13.944394838828991
-48	22	-15.389011718853066
-46	22	-16
-44	22	-15.843148704469044
-42	22	-15.518194484276025
-40	22	-16
-38	22	-16
-36	22	-16
-34	22	-16
-32	22	-16
-30	22	-16
-28	22	-16
-26	22	-16
-24	22	-16
-22	22	-16
-20	22	-16
-18	22	-16
-16	22	-16
-14	22	-16
-12	22	-16
-10	22	-16
-8	22	-16
-6	22	-16
-4	22	-16
-2	22	-16
0	22	-16
2	22	-16
4	22	-16
6	22	-16
8	22	-16
10	22	-16
12	22	-16
14	22	-16
16	22	-16
18	22	-16
20	22	-15.518194484276025
22	22	-15.843148704469044
24	22	-16
26	22	-15.389011718853066
28	22	-13.944394838828991
30	22	-12.84452982958653
32	22	-12.900529131482173
34	22	-11.864652410085009
36	22	-11.298603289641932
38	22	-11.051458731353934
40	22	-11.196013010006698
42	22	-10.422902962371271
44	22	-10.506486030264352
46	22	-11.68215956042202
48	22	-14.333146892227838
50	22	-11.00325305451189
52	22	-11.455847953026176
54	22	-10.939966386139536
56	22	-15.271302550514285
58	22	-11.277089491557874
60	22	-10.766630403112051
62	22	-9.738796061428708
64	22	-10.180224085163864
66	22	-8.183492597122767
68	22	-6.107442106872872
70	22	-6.419970001711426
72	22	-8.121416151843935
74	22	-10.904977146717936
76	22	-10.133065201556366
78	22	-10.294990010768382
80	22	-10.780128771932846
82	22	-10.816871748789126
84	22	-10.686201584608845
86	22	-10.518074071653013
88	22	-11.603736855240694
90	22	-10.50321242024036
92	22	-11.924666095415683
94	22	-10.776282617444316
96	22	-10.707493534827899
98	22	-14.297319361684409
100	22	NaN
102	22	NaN
104	22	NaN
106	22	NaN
108	22	NaN
110	22	NaN
112	22	NaN
114	22	NaN
116	22	NaN
118	22	NaN
120	22	NaN

-120	20	-10.923275637723515
-118	20	-12.18888654114461
-116	20	-10.633756639684378
-114	20	-11.190252099858155
-112	20	-10.932467460975682
-110	20	-10.444904560856076
-108	20	-13.936386150143463
-106	20	-10.509085617608637
-104	20	-13.74492788832604
-102	20	-10.080095956926401
-100	20	-10.87055004297328
-98	20	-11.554137449311451
-96	20	-9.630656519654282
-94	20	-8.397971412619947
-92	20	-6.539176697251269
-90	20	-3.1199877238726654
-88	20	-6.494174615113261
-86	20	-8.762517254019873
-84	20	-9.575352557710833
-82	20	-10.01586934782385
-80	20	-10.833152777623972
-78	20	-9.896068031764356
-76	20	-10.245454496057734
-74	20	-10.04116214410716
-72	20	-10.230833784604592
-70	20	-10.122026536473891
-68	20	-10.280859706537429
-66	20	-10.52907898107694
-64	20	-12.338294244612534
-62	20	-10.898929028902618
-60	20	-10.60364223557646
-58	20	-13.316203202386559
-56	20	-11.242721173236971
-54	20	-13.088576119090481
-52	20	-12.617043095675028
-50	20	-13.13276583802294
-48	20	-14.308006675288999
-46	20	-15.358971201334727
-44	20	-15.761609594946725
-42	20	-15.518194484276025
-40	20	-15.321958669582166
-38	20	-15.69405433691773
-36	20	-16
-34	20	-16
-32	20	-16
-30	20	-16
-28	20	-16
-26	20	-16
-24	20	-16
-22	20	-16
-20	20	-16
-18	20	-16
-16	20	-16
-14	20	-16
-12	20	-16
-10	20	-16
-8	20	-16
-6	20	-16
-4	20	-16
-2	20	-16
0	20	-16
2	20	-16
4	20	-16
6	20	-16
8	20	-16
10	20	-16
12	20	-16
14	20	-16
16	20	-16
18	20	-15.69405433691773
20	20	-15.321958669582166
22	20	-15.518194484276025
24	20	-15.761609594946725
26	20	-15.358971201334727
28	20	-14.308006675288999
30	20	-13.13276583802294
32	20	-12.617043095675028
34	20	-13.088576119090481
36	20	-11.242721173236971
38	20	-13.316203202386559
40	20	-10.60364223557646
42	20	-10.898929028902618
44	20	-12.338294244612534
46	20	-10.52907898107694
48	20	-10.280859706537429
50	20	-10.122026536473891
52	20	-10.230833784604592
54	20	-10.04116214410716
56	20	-10.245454496057734
58	20	-9.896068031764356
60	20	-10.833152777623972
62	20	-10.01586934782385
64	20	-9.575352557710833
66	20	-8.762517254019873
68	20	-6.494174615113261
70	20	-3.1199877238726654
72	20	-6.539176697251269
74	20	-8.397971412619947
76	20	-9.630656519654282
78	20	-11.554137449311451
80	20	-10.87055004297328
82	20	-10.080095956926401
84	20	-13.74492788832604
86	20	-10.509085617608637
88	20	-13.936386150143463
90	20	-10.444904560856076
92	20	-10.932467460975682
94	20	-11.190252099858155
96	20	-10.633756639684378
98	20	-12.18888654114461
100	20	-10.923275637723515
102	20	NaN
104	20	NaN
106	20	NaN
108	20	NaN
110	20	NaN
112	20	NaN
114	20	NaN
116	20	NaN
118	20	NaN
120	20	NaN

-120	18	-10.727619446610738
-118	18	-11.319320595430543
-116	18	-11.156027101734082
-114	18	-10.495838043004175
-112	18	-11.777936362896654
-110	18	-10.694132400559068
-108	18	-10.934505521712511
-106	18	-10.813715317118737
-104	18	-10.503070663039807
-102	18	-10.931890110180255
-100	18	-10.239675668745145
-98	18	-11.554536965142013
-96	18	-11.201726506195243
-94	18	-11.177354709402914
-92	18	-8.100585250056403
-90	18	-6.0965066580704015
-88	18	-6.455408985950663
-86	18	-8.120722659463636
-84	18	-9.36390125326367
-82	18	-10.649565955003782
-80	18	-10.083407002180529
-78	18	-11.149481535393258
-76	18	-11.707702339532595
-74	18	-12.307247893069336
-72	18	-12.485868761288133
-70	18	-12.95403929822125
-68	18	-11.697083185833156
-66	18	-10.82267149429812
-64	18	-10.37068187034237
-62	18	-10.497935945678801
-60	18	-12.224537090513998
-58	18	-10.808582996971822
-56	18	-11.582646008641541
-54	18	-11.559527760103055
-52	18	-13.640655083715918
-50	18	-12.735449897917201
-48	18	-13.617294599535771
-46	18	-14.998286189556413
-44	18	-16
-42	18	-16
-40	18	-16
-38	18	-15.69405433691773
-36	18	-16
-34	18	-16
-32	18	-16
-30	18	-16
-28	18	-16
-26	18	-16
-24	18	-16
-22	18	-16
-20	18	-16
-18	18	-16
-16	18	-16
-14	18	-16
-12	18	-16
-10	18	-16
-8	18	-16
-6	18	-16
-4	18	-16
-2	18	-16
0	18	-16
2	18	-16
4	18	-16
6	18	-16
8	18	-16
10	18	-16
12	18	-16
14	18	-16
16	18	-16
18	18	-16
20	18	-15.69405433691773
22	18	-16
24	18	-16
26	18	-16
28	18	-14.998286189556413
30	18	-13.617294599535771
32	18	-12.735449897917201
34	18	-13.640655083715918
36	18	-11.559527760103055
38	18	-11.582646008641541
40	18	-10.808582996971822
42	18	-12.224537090513998
44	18	-10.497935945678801
46	18	-10.37068187034237
48	18	-10.82267149429812
50	18	-11.697083185833156
52	18	-12.95403929822125
54	18	-12.485868761288133
56	18	-12.307247893069336
58	18	-11.707702339532595
60	18	-11.149481535393258
62	18	-10.083407002180529
64	18	-10.649565955003782
66	18	-9.36390125326367
68	18	-8.120722659463636
70	18	-6.455408985950663
72	18	-6.0965066580704015
74	18	-8.100585250056403
76	18	-11.177354709402914
78	18	-11.201726506195243
80	18	-11.554536965142013
82	18	-10.239675668745145
84	18	-10.931890110180255
86	18	-10.503070663039807
88	18	-10.813715317118737
90	18	-10.934505521712511
92	18	-10.694132400559068
94	18	-11.777936362896654
96	18	-10.495838043004175
98	18	-11.156027101734082
100	18	-11.319320595430543
102	18	-10.727619446610738
104	18	NaN
106	18	NaN
108	18	NaN
110	18	NaN
112	18	NaN
114	18	NaN
116	18	NaN
118	18	NaN
120	18	NaN

-120	16	-11.133901190593361
-118	16	-10.677814828795217
-116	16	-12.136874767754554
-114	16	-10.693873371672426
-112	16	-10.502142592926054
-110	16	-14.308409275493087
-108	16	-10.899838663021757
-106	16	-11.716173927871877
-104	16	-9.9679407659423
-102	16	-10.384529943624948
-100	16	-11.032580302178275
-98	16	-11.539247962604867
-96	16	-12.713330285187059
-94	16	-9.24734321927731
-92	16	-8.320553807330091
-90	16	-8.292506279768835
-88	16	-7.375190090944961
-86	16	-8.240663633324568
-84	16	-10.630931647710984
-82	16	-10.807594327829605
-80	16	-11.194710888883664
-78	16	-10.432070034613004
-76	16	-10.162256469288474
-74	16	-10.117666177071948
-72	16	-10.125387666941744
-70	16	-10.152672081965873
-68	16	-10.20353932551091
-66	16	-10.373172795068024
-64	16	-10.939578713253926
-62	16	-12.361710147276591
-60	16	-10.619774779452666
-58	16	-10.748761819242112
-56	16	-11.90607102032876
-54	16	-11.224144616459755
-52	16	-12.29901938725659
-50	16	-12.826188469645178
-48	16	-13.044891303057573
-46	16	-14.250930796153288
-44	16	-16
-42	16	-16
-40	16	-16
-38	16	-16
-36	16	-16
-34	16	-16
-32	16	-16
-30	16	-16
-28	16	-16
-26	16	-16
-24	16	-16
-22	16	-16
-20	16	-16
-18	16	-16
-16	16	-16
-14	16	-16
-12	16	-16
-10	16	-16
-8	16	-16
-6	16	-16
-4	16	-16
-2	16	-16
0	16	-16
2	16	-16
4	16	-16
6	16	-16
8	16	-16
10	16	-16
12	16	-16
14	16	-16
16	16	-16
18	16	-16
20	16	-16
22	16	-16
24	16	-16
26	16	-16
28	16	-16
30	16	-14.250930796153288
32	16	-13.044891303057573
34	16	-12.826188469645178
36	16	-12.29901938725659
38	16	-11.224144616459755
40	16	-11.90607102032876
42	16	-10.748761819242112
44	16	-10.619774779452666
46	16	-12.361710147276591
48	16	-10.939578713253926
50	16	-10.373172795068024
52	16	-10.20353932551091
54	16	-10.152672081965873
56	16	-10.125387666941744
58	16	-10.117666177071948
60	16	-10.162256469288474
62	16	-10.432070034613004
64	16	-11.194710888883664
66	16	-10.807594327829605
68	16	-10.630931647710984
70	16	-8.240663633324568
72	16	-7.375190090944961
74	16	-8.292506279768835
76	16	-8.320553807330091
78	16	-9.24734321927731
80	16	-12.713330285187059
82	16	-11.539247962604867
84	16	-11.032580302178275
86	16	-10.384529943624948
88	16	-9.9679407659423
90	16	-11.716173927871877
92	16	-10.899838663021757
94	16	-14.308409275493087
96	16	-10.502142592926054
98	16	-10.693873371672426
100	16	-12.136874767754554
102	16	-10.677814828795217
104	16	-11.133901190593361
106	16	NaN
108	16	NaN
110	16	NaN
112	16	NaN
114	16	NaN
116	16	NaN
118	16	NaN
120	16	NaN

-120	14	-12.142295360331687
-118	14	-10.476495790432079
-116	14	-10.378164914626893
-114	14	-11.718880417104282
-112	14	-11.139892081491851
-110	14	-12.117402826718925
-108	14	-10.634704205351746
-106	14	-10.718084537324954
-104	14	-10.50572916378684
-102	14	-9.678041235678112
-100	14	-10.07555148809142
-98	14	-10.256805710496618
-96	14	-9.447050693265858
-94	14	-10.13750185547232
-92	14	-8.932063364146623
-90	14	-8.2653609930912
-88	14	-6.917472535509697
-86	14	-10.782258840205534
-84	14	-9.890359665662222
-82	14	-9.93735113489134
-80	14	-10.122490089337404
-78	14	-10.233689046297824
-76	14	-10.643159010793084
-74	14	-11.30562216437464
-72	14	-12.188705804905911
-70	14	-12.600347133026007
-68	14	-11.837969809660486
-66	14	-11.04842077036562
-64	14	-10.53254356349218
-62	14	-10.332971385038165
-60	14	-10.656762143926255
-58	14	-12.927445922542722
-56	14	-10.711086966950129
-54	14	-12.0143784269048
-52	14	-11.39613460299949
-50	14	-15.027486017199596
-48	14	-12.738662564276424
-46	14	-13.453709447061808
-44	14	-14.894440144530272
-42	14	-16
-40	14	-16
-38	14	-16
-36	14	-16
-34	14	-16
-32	14	-16
-30	14	-16
-28	14	-16
-26	14	-16
-24	14	-16
-22	14	-16
-20	14	-16
-18	14	-16
-16	14	-16
-14	14	-16
-12	14	-16
-10	14	-16
-8	14	-16
-6	14	-16
-4	14	-16
-2	14	-16
0	14	-16
2	14	-16
4	14	-16
6	14	-16
8	14	-16
10	14	-16
12	14	-16
14	14	-16
16	14	-16
18	14	-16
20	14	-16
22	14	-16
24	14	-16
26	14	-16
28	14	-16
30	14	-14.894440144530272
32	14	-13.453709447061808
34	14	-12.738662564276424
36	14	-15.027486017199596
38	14	-11.39613460299949
40	14	-12.0143784269048
42	14	-10.711086966950129
44	14	-12.927445922542722
46	14	-10.656762143926255
48	14	-10.332971385038165
50	14	-10.53254356349218
52	14	-11.04842077036562
54	14	-11.837969809660486
56	14	-12.600347133026007
58	14	-12.188705804905911
60	14	-11.30562216437464
62	14	-10.643159010793084
64	14	-10.233689046297824
66	14	-10.122490089337404
68	14	-9.93735113489134
70	14	-9.890359665662222
72	14	-10.782258840205534
74	14	-6.917472535509697
76	14	-8.2653609930912
78	14	-8.932063364146623
80	14	-10.13750185547232
82	14	-9.447050693265858
84	14	-10.256805710496618
86	14	-10.07555148809142
88	14	-9.678041235678112
90	14	-10.50572916378684
92	14	-10.718084537324954
94	14	-10.634704205351746
96	14	-12.117402826718925
98	14	-11.139892081491851
100	14	-11.718880417104282
102	14	-10.378164914626893
104	14	-10.476495790432079
106	14	-12.142295360331687
108	14	NaN
110	14	NaN
112	14	NaN
114	14	NaN
116	14	NaN
118	14	NaN
120	14	NaN

-120	12	-10.927403078949881
-118	12	-11.823059015331054
-116	12	-10.417737297251294
-114	12	-10.494765196894159
-112	12	-11.928687410648445
-110	12	-13.252750570216744
-108	12	-10.308897999791405
-106	12	-9.623103295852856
-104	12	-9.946387681722578
-102	12	-12.212178561439266
-100	12	-10.663050324671872
-98	12	-10.78227066808751
-96	12	-9.367796090860274
-94	12	-8.727557744015089
-92	12	-9.664792125472742
-90	12	-8.460840070636804
-88	12	-7.339480355411403
-86	12	-12.635520699171956
-84	12	-9.375386501653548
-82	12	-11.51723518853163
-80	12	-10.562616632107021
-78	12	-11.69763236291204
-76	12	-10.565381861296403
-74	12	-10.250900467723753
-72	12	-10.162388968311621
-70	12	-10.156314347610811
-68	12	-10.188724161829736
-66	12	-10.280535774358853
-64	12	-10.54575191681097
-62	12	-11.449228312174197
-60	12	-11.398482643030201
-58	12	-10.517420600466773
-56	12	-10.927087861677037
-54	12	-11.432709910254058
-52	12	-11.288018027293814
-50	12	-11.97522559754228
-48	12	-13.053626332672021
-46	12	-12.930086620793029
-44	12	-13.978336213674746
-42	12	-15.628204754368323
-40	12	-16
-38	12	-16
-36	12	-16
-34	12	-16
-32	12	-16
-30	12	-16
-28	12	-16
-26	12	-16
-24	12	-16
-22	12	-16
-20	12	-16
-18	12	-16
-16	12	-16
-14	12	-16
-12	12	-16
-10	12	-16
-8	12	-16
-6	12	-16
-4	12	-16
-2	12	-16
0	12	-16
2	12	-16
4	12	-16
6	12	-16
8	12	-16
10	12	-16
12	12	-16
14	12	-16
16	12	-16
18	12	-16
20	12	-16
22	12	-16
24	12	-16
26	12	-16
28	12	-16
30	12	-15.628204754368323
32	12	-13.978336213674746
34	12	-12.930086620793029
36	12	-13.053626332672021
38	12	-11.97522559754228
40	12	-11.288018027293814
42	12	-11.432709910254058
44	12	-10.927087861677037
46	12	-10.517420600466773
48	12	-11.398482643030201
50	12	-11.449228312174197
52	12	-10.54575191681097
54	12	-10.280535774358853
56	12	-10.188724161829736
58	12	-10.156314347610811
60	12	-10.162388968311621
62	12	-10.250900467723753
64	12	-10.565381861296403
66	12	-11.69763236291204
68	12	-10.562616632107021
70	12	-11.51723518853163
72	12	-9.375386501653548
74	12	-12.635520699171956
76	12	-7.339480355411403
78	12	-8.460840070636804
80	12	-9.664792125472742
82	12	-8.727557744015089
84	12	-9.367796090860274
86	12	-10.78227066808751
88	12	-10.663050324671872
90	12	-12.212178561439266
92	12	-9.946387681722578
94	12	-9.623103295852856
96	12	-10.308897999791405
98	12	-13.252750570216744
100	12	-11.928687410648445
102	12	-10.494765196894159
104	12	-10.417737297251294
106	12	-11.823059015331054
108	12	-10.927403078949881
110	12	NaN
112	12	NaN
114	12	NaN
116	12	NaN
118	12	NaN
120	12	NaN

-120	10	-10.049230104021252
-118	10	-10.328489885332644
-116	10	-11.727415944482091
-114	10	-12.141286026722856
-112	10	-11.904705349619007
-110	10	-10.687186365252803
-108	10	-12.342987626805856
-106	10	-9.93532892024338
-104	10	-9.419157911123918
-102	10	-9.718163026872435
-100	10	-10.270390682654513
-98	10	-9.993623669939888
-96	10	-11.124873011437115
-94	10	-9.065396045588097
-92	10	-8.512214435517155
-90	10	-9.34842939468443
-88	10	-8.298776955892903
-86	10	-7.293666680085543
-84	10	-10.557998825935359
-82	10	-11.939559687394748
-80	10	-10.117872681774436
-78	10	-10.24903365749515
-76	10	-10.195030348371077
-74	10	-10.511884231107897
-72	10	-10.977594105242826
-70	10	-11.44546254198435
-68	10	-11.57176925167964
-66	10	-11.224660045500455
-64	10	-10.753701065510384
-62	10	-10.411178588074323
-60	10	-10.340586866541955
-58	10	-10.858682690440784
-56	10	-11.786460391117096
-54	10	-10.676377144872426
-52	10	-12.695597378556943
-50	10	-11.326565956349445
-48	10	-13.421255735747435
-46	10	-12.753779565147461
-44	10	-13.297038498209819
-42	10	-14.610164389453544
-40	10	-16
-38	10	-16
-36	10	-16
-34	10	-16
-32	10	-16
-30	10	-16
-28	10	-16
-26	10	-16
-24	10	-16
-22	10	-16
-20	10	-16
-18	10	-16
-16	10	-16
-14	10	-16
-12	10	-16
-10	10	-16
-8	10	-16
-6	10	-16
-4	10	-16
-2	10	-16
0	10	-16
2	10	-16
4	10	-16
6	10	-16
8	10	-16
10	10	-16
12	10	-16
14	10	-16
16	10	-16
18	10	-16
20	10	-16
22	10	-16
24	10	-16
26	10	-16
28	10	-16
30	10	-16
32	10	-14.610164389453544
34	10	-13.297038498209819
36	10	-12.753779565147461
38	10	-13.421255735747435
40	10	-11.326565956349445
42	10	-12.695597378556943
44	10	-10.676377144872426
46	10	-11.786460391117096
48	10	-10.858682690440784
50	10	-10.340586866541955
52	10	-10.411178588074323
54	10	-10.753701065510384
56	10	-11.224660045500455
58	10	-11.57176925167964
60	10	-11.44546254198435
62	10	-10.977594105242826
64	10	-10.511884231107897
66	10	-10.195030348371077
68	10	-10.24903365749515
70	10	-10.117872681774436
72	10	-11.939559687394748
74	10	-10.557998825935359
76	10	-7.293666680085543
78	10	-8.298776955892903
80	10	-9.34842939468443
82	10	-8.512214435517155
84	10	-9.065396045588097
86	10	-11.124873011437115
88	10	-9.993623669939888
90	10	-10.270390682654513
92	10	-9.718163026872435
94	10	-9.419157911123918
96	10	-9.93532892024338
98	10	-12.342987626805856
100	10	-10.687186365252803
102	10	-11.904705349619007
104	10	-12.141286026722856
106	10	-11.727415944482091
108	10	-10.328489885332644
110	10	-10.049230104021252
112	10	NaN
114	10	NaN
116	10	NaN
118	10	NaN
120	10	NaN

-120	8	-10.381193734990896
-118	8	-10.091568945673792
-116	8	-10.401492889024324
-114	8	-11.11012395504753
-112	8	-10.794730114474836
-110	8	-9.963996601697014
-108	8	-9.756456011633668
-106	8	-10.754573095372407
-104	8	-10.21255120197606
-102	8	-9.747009056355433
-100	8	-9.952406294203364
-98	8	-9.602315406463308
-96	8	-9.231113348379152
-94	8	-10.720591321951144
-92	8	-8.911469660416628
-90	8	-8.587700978902067
-88	8	-10.034952864291636
-86	8	-7.026362891905716
-84	8	-9.166667469908443
-82	8	-9.683872495508345
-80	8	-10.370747580688754
-78	8	-10.555348079337296
-76	8	-11.77479444061447
-74	8	-10.69751091754085
-72	8	-10.32793684814955
-70	8	-10.213263974861654
-68	8	-10.197607048137566
-66	8	-10.23863039241989
-64	8	-10.365426748737876
-62	8	-10.720702797423494
-60	8	-12.135593683712845
-58	8	-11.059570300511131
-56	8	-10.48169730637569
-54	8	-11.115112589380969
-52	8	-11.211695456152578
-50	8	-11.37144141073023
-48	8	-11.801100758047466
-46	8	-13.335960963606281
-44	8	-12.86945038873398
-42	8	-13.803387187467267
-40	8	-15.347348782755114
-38	8	-16
-36	8	-16
-34	8	-16
-32	8	-16
-30	8	-16
-28	8	-16
-26	8	-16
-24	8	-16
-22	8	-16
-20	8	-16
-18	8	-16
-16	8	-16
-14	8	-16
-12	8	-16
-10	8	-16
-8	8	-16
-6	8	-16
-4	8	-16
-2	8	-16
0	8	-16
2	8	-16
4	8	-16
6	8	-16
8	8	-16
10	8	-16
12	8	-16
14	8	-16
16	8	-16
18	8	-16
20	8	-16
22	8	-16
24	8	-16
26	8	-16
28	8	-16
30	8	-16
32	8	-15.347348782755114
34	8	-13.803387187467267
36	8	-12.86945038873398
38	8	-13.335960963606281
40	8	-11.801100758047466
42	8	-11.37144141073023
44	8	-11.211695456152578
46	8	-11.115112589380969
48	8	-10.48169730637569
50	8	-11.059570300511131
52	8	-12.135593683712845
54	8	-10.720702797423494
56	8	-10.365426748737876
58	8	-10.23863039241989
60	8	-10.197607048137566
62	8	-10.213263974861654
64	8	-10.32793684814955
66	8	-10.69751091754085
68	8	-11.77479444061447
70	8	-10.555348079337296
72	8	-10.370747580688754
74	8	-9.683872495508345
76	8	-9.166667469908443
78	8	-7.026362891905716
80	8	-10.034952864291636
82	8	-8.587700978902067
84	8	-8.911469660416628
86	8	-10.720591321951144
88	8	-9.231113348379152
90	8	-9.602315406463308
92	8	-9.952406294203364
94	8	-9.747009056355433
96	8	-10.21255120197606
98	8	-10.754573095372407
100	8	-9.756456011633668
102	8	-9.963996601697014
104	8	-10.794730114474836
106	8	-11.11012395504753
108	8	-10.401492889024324
110	8	-10.091568945673792
112	8	-10.381193734990896
114	8	NaN
116	8	NaN
118	8	NaN
120	8	NaN

-120	6	-12.000472770770989
-118	6	-11.013484919664629
-116	6	-10.799164841204217
-114	6	-11.603665231653961
-112	6	-11.815999535775681
-110	6	-10.286969482669875
-108	6	-9.558820010457788
-106	6	-9.53815253158516
-104	6	-10.544599610136498
-102	6	-10.903141459631474
-100	6	-10.620765233128429
-98	6	-10.199145150886029
-96	6	-9.224373195399853
-94	6	-9.058138928022467
-92	6	-11.992559403982009
-90	6	-8.755811107452601
-88	6	-8.596638199622483
-86	6	-12.357122477860594
-84	6	-7.683403957269565
-82	6	-10.674447398465398
-80	6	-13.359956507179552
-78	6	-10.434765421457325
-76	6	-10.263701794284728
-74	6	-10.130784801932815
-72	6	-10.441289528342947
-70	6	-10.816718187238665
-68	6	-11.158196204421985
-66	6	-11.230051941976342
-64	6	-10.974388228776542
-62	6	-10.614586516127563
-60	6	-10.357393891981982
-58	6	-10.366932419757866
-56	6	-11.044198083847789
-54	6	-11.428280542548956
-52	6	-10.673854289256244
-50	6	-13.88456529455361
-48	6	-11.298555797199032
-46	6	-12.967392563068543
-44	6	-12.787604803599123
-42	6	-13.205415941903007
-40	6	-14.435053225922116
-38	6	-16
-36	6	-16
-34	6	-16
-32	6	-16
-30	6	-16
-28	6	-16
-26	6	-16
-24	6	-16
-22	6	-16
-20	6	-16
-18	6	-16
-16	6	-16
-14	6	-16
-12	6	-16
-10	6	-16
-8	6	-16
-6	6	-16
-4	6	-16
-2	6	-16
0	6	-16
2	6	-16
4	6	-16
6	6	-16
8	6	-16
10	6	-16
12	6	-16
14	6	-16
16	6	-16
18	6	-16
20	6	-16
22	6	-16
24	6	-16
26	6	-16
28	6	-16
30	6	-16
32	6	-16
34	6	-14.435053225922116
36	6	-13.205415941903007
38	6	-12.787604803599123
40	6	-12.967392563068543
42	6	-11.298555797199032
44	6	-13.88456529455361
46	6	-10.673854289256244
48	6	-11.428280542548956
50	6	-11.044198083847789
52	6	-10.366932419757866
54	6	-10.357393891981982
56	6	-10.614586516127563
58	6	-10.974388228776542
60	6	-11.230051941976342
62	6	-11.158196204421985
64	6	-10.816718187238665
66	6	-10.441289528342947
68	6	-10.130784801932815
70	6	-10.263701794284728
72	6	-10.434765421457325
74	6	-13.359956507179552
76	6	-10.674447398465398
78	6	-7.683403957269565
80	6	-12.357122477860594
82	6	-8.596638199622483
84	6	-8.755811107452601
86	6	-11.992559403982009
88	6	-9.058138928022467
90	6	-9.224373195399853
92	6	-10.199145150886029
94	6	-10.620765233128429
96	6	-10.903141459631474
98	6	-10.544599610136498
100	6	-9.53815253158516
102	6	-9.558820010457788
104	6	-10.286969482669875
106	6	-11.815999535775681
108	6	-11.603665231653961
110	6	-10.799164841204217
112	6	-11.013484919664629
114	6	-12.000472770770989
116	6	NaN
118	6	NaN
120	6	NaN

-120	4	-10.278093633890688
-118	4	-11.431234518570736
-116	4	-12.762173805075479
-114	4	-12.89568459414847
-112	4	-11.340052953427866
-110	4	-12.906931466443329
-108	4	-10.003681507030576
-106	4	-9.437336720038706
-104	4	-9.620633538465716
-102	4	-10.736909040663853
-100	4	-14.278353073683503
-98	4	-15.94296125303309
-96	4	-9.938838036727018
-94	4	-8.98128990766113
-92	4	-9.212320846311856
-90	4	-10.022353376225931
-88	4	-8.729205038384377
-86	4	-8.6850066926671
-84	4	-6.99076907562504
-82	4	-9.00285919451783
-80	4	-9.72499320997707
-78	4	-10.213162927743086
-76	4	-10.73639675804387
-74	4	-12.02832553789183
-72	4	-10.851764980862994
-70	4	-10.381525482798276
-68	4	-10.251464615255303
-66	4	-10.230895962570585
-64	4	-10.27882177963403
-62	4	-10.430240919756601
-60	4	-10.85381188751952
-58	4	-13.044945589711132
-56	4	-10.91288168669497
-54	4	-10.473802106423957
-52	4	-11.262422152325028
-50	4	-11.10809749049208
-48	4	-11.439836445895562
-46	4	-11.713946302541377
-44	4	-13.596319716846555
-42	4	-12.842119239444513
-40	4	-13.706118539384745
-38	4	-15.188507700807536
-36	4	-16
-34	4	-16
-32	4	-16
-30	4	-16
-28	4	-16
-26	4	-16
-24	4	-16
-22	4	-16
-20	4	-16
-18	4	-16
-16	4	-16
-14	4	-16
-12	4	-16
-10	4	-16
-8	4	-16
-6	4	-16
-4	4	-16
-2	4	-16
0	4	-16
2	4	-16
4	4	-16
6	4	-16
8	4	-16
10	4	-16
12	4	-16
14	4	-16
16	4	-16
18	4	-16
20	4	-16
22	4	-16
24	4	-16
26	4	-16
28	4	-16
30	4	-16
32	4	-16
34	4	-15.188507700807536
36	4	-13.706118539384745
38	4	-12.842119239444513
40	4	-13.596319716846555
42	4	-11.713946302541377
44	4	-11.439836445895562
46	4	-11.10809749049208
48	4	-11.262422152325028
50	4	-10.473802106423957
52	4	-10.91288168669497
54	4	-13.044945589711132
56	4	-10.85381188751952
58	4	-10.430240919756601
60	4	-10.27882177963403
62	4	-10.230895962570585
64	4	-10.251464615255303
66	4	-10.381525482798276
68	4	-10.851764980862994
70	4	-12.02832553789183
72	4	-10.73639675804387
74	4	-10.213162927743086
76	4	-9.72499320997707
78	4	-9.00285919451783
80	4	-6.99076907562504
82	4	-8.6850066926671
84	4	-8.729205038384377
86	4	-10.022353376225931
88	4	-9.212320846311856
90	4	-8.98128990766113
92	4	-9.938838036727018
94	4	-15.94296125303309
96	4	-14.278353073683503
98	4	-10.736909040663853
100	4	-9.620633538465716
102	4	-9.437336720038706
104	4	-10.003681507030576
106	4	-12.906931466443329
108	4	-11.340052953427866
110	4	-12.89568459414847
112	4	-12.762173805075479
114	4	-11.431234518570736
116	4	-10.278093633890688
118	4	NaN
120	4	NaN

-120	2	-9.974383777720396
-118	2	-10.452845892068108
-116	2	-11.488498008686449
-114	2	-11.75783070976124
-112	2	-10.825950896086203
-110	2	-10.759684261594746
-108	2	-11.47844902565483
-106	2	-9.733743878416938
-104	2	-9.449198923389854
-102	2	-9.89376916878209
-100	2	-10.937869168198946
-98	2	-10.97090923780407
-96	2	-14.91417905199882
-94	2	-9.41746172556829
-92	2	-8.914575657560725
-90	2	-9.944256543593514
-88	2	-9.274680215386878
-86	2	-8.612408494473753
-84	2	-8.79753594129088
-82	2	-7.926632870044361
-80	2	-10.680916612782168
-78	2	-12.634556951531204
-76	2	-10.564262043118944
-74	2	-10.183109068564855
-72	2	-10.116487007464341
-70	2	-10.440230648309536
-68	2	-10.74788643895642
-66	2	-11.044713993804905
-64	2	-11.099816541280488
-62	2	-10.874781691138743
-60	2	-10.55740524418192
-58	2	-10.337590665146415
-56	2	-10.386670245735152
-54	2	-11.158282018429395
-52	2	-11.293954511029128
-50	2	-10.678739038684824
-48	2	-15.642791878117201
-46	2	-11.290000179837747
-44	2	-12.79470687060184
-42	2	-12.812893919059414
-40	2	-13.163450808208484
-38	2	-14.351616642389601
-36	2	-16
-34	2	-16
-32	2	-16
-30	2	-16
-28	2	-16
-26	2	-16
-24	2	-16
-22	2	-16
-20	2	-16
-18	2	-16
-16	2	-16
-14	2	-16
-12	2	-16
-10	2	-16
-8	2	-16
-6	2	-16
-4	2	-16
-2	2	-16
0	2	-16
2	2	-16
4	2	-16
6	2	-16
8	2	-16
10	2	-16
12	2	-16
14	2	-16
16	2	-16
18	2	-16
20	2	-16
22	2	-16
24	2	-16
26	2	-16
28	2	-16
30	2	-16
32	2	-16
34	2	-16
36	2	-14.351616642389601
38	2	-13.163450808208484
40	2	-12.812893919059414
42	2	-12.79470687060184
44	2	-11.290000179837747
46	2	-15.642791878117201
48	2	-10.678739038684824
50	2	-11.293954511029128
52	2	-11.158282018429395
54	2	-10.386670245735152
56	2	-10.337590665146415
58	2	-10.55740524418192
60	2	-10.874781691138743
62	2	-11.099816541280488
64	2	-11.044713993804905
66	2	-10.74788643895642
68	2	-10.440230648309536
70	2	-10.116487007464341
72	2	-10.183109068564855
74	2	-10.564262043118944
76	2	-12.634556951531204
78	2	-10.680916612782168
80	2	-7.926632870044361
82	2	-8.79753594129088
84	2	-8.612408494473753
86	2	-9.274680215386878
88	2	-9.944256543593514
90	2	-8.914575657560725
92	2	-9.41746172556829
94	2	-14.91417905199882
96	2	-10.97090923780407
98	2	-10.937869168198946
100	2	-9.89376916878209
102	2	-9.449198923389854
104	2	-9.733743878416938
106	2	-11.47844902565483
108	2	-10.759684261594746
110	2	-10.825950896086203
112	2	-11.75783070976124
114	2	-11.488498008686449
116	2	-10.452845892068108
118	2	-9.974383777720396
120	2	NaN

-120	0	-9.92121095880904
-118	0	-10.131868441406098
-116	0	-10.811754202101357
-114	0	-11.613206602839258
-112	0	-11.013054978316596
-110	0	-10.490617464223936
-108	0	-11.171364191288642
-106	0	-10.365997115930378
-104	0	-9.52492858823722
-102	0	-9.580976540283931
-100	0	-10.316046875390114
-98	0	-10.893206032066484
-96	0	-10.750400292133335
-94	0	-10.432490934659084
-92	0	-9.024610947434912
-90	0	-9.076702779153907
-88	0	-11.060016219124718
-86	0	-8.888941694976197
-84	0	-8.548094030468746
-82	0	-6.999759300128583
-80	0	-8.988141355941064
-78	0	-9.736557512878314
-76	0	-10.207704257814152
-74	0	-10.808098049805695
-72	0	-12.66253141254347
-70	0	-10.903050759280925
-68	0	-10.37891563109729
-66	0	-10.265724211478402
-64	0	-10.243490261674568
-62	0	-10.2940413267059
-60	0	-10.454429548195813
-58	0	-10.904116229682273
-56	0	-13.725007605393223
-54	0	-10.870664778445498
-52	0	-10.473359430325058
-50	0	-11.319046413421649
-48	0	-11.077474814389234
-46	0	-11.466180558420989
-44	0	-11.687434911024658
-42	0	-13.708614895224969
-40	0	-12.834582413980023
-38	0	-13.674954368364553
-36	0	-15.137099255160205
-34	0	-16
-32	0	-16
-30	0	-16
-28	0	-16
-26	0	-16
-24	0	-16
-22	0	-16
-20	0	-16
-18	0	-16
-16	0	-16
-14	0	-16
-12	0	-16
-10	0	-16
-8	0	-16
-6	0	-16
-4	0	-16
-2	0	-16
0	0	NaN
2	0	-16
4	0	-16
6	0	-16
8	0	-16
10	0	-16
12	0	-16
14	0	-16
16	0	-16
18	0	-16
20	0	-16
22	0	-16
24	0	-16
26	0	-16
28	0	-16
30	0	-16
32	0	-16
34	0	-16
36	0	-15.137099255160205
38	0	-13.674954368364553
40	0	-12.834582413980023
42	0	-13.708614895224969
44	0	-11.687434911024658
46	0	-11.466180558420989
48	0	-11.077474814389234
50	0	-11.319046413421649
52	0	-10.473359430325058
54	0	-10.870664778445498
56	0	-13.725007605393223
58	0	-10.904116229682273
60	0	-10.454429548195813
62	0	-10.2940413267059
64	0	-10.243490261674568
66	0	-10.265724211478402
68	0	-10.37891563109729
70	0	-10.903050759280925
72	0	-12.66253141254347
74	0	-10.808098049805695
76	0	-10.207704257814152
78	0	-9.736557512878314
80	0	-8.988141355941064
82	0	-6.999759300128583
84	0	-8.548094030468746
86	0	-8.888941694976197
88	0	-11.060016219124718
90	0	-9.076702779153907
92	0	-9.024610947434912
94	0	-10.432490934659084
96	0	-10.750400292133335
98	0	-10.893206032066484
100	0	-10.316046875390114
102	0	-9.580976540283931
104	0	-9.52492858823722
106	0	-10.365997115930378
108	0	-11.171364191288642
110	0	-10.490617464223936
112	0	-11.013054978316596
114	0	-11.613206602839258
116	0	-10.811754202101357
118	0	-10.131868441406098
120	0	-9.92121095880904

-120	-2	NaN
-118	-2	-9.974383778938611
-116	-2	-10.452845893925465
-114	-2	-11.488498013626167
-112	-2	-11.75783071586026
-110	-2	-10.825950898347626
-108	-2	-10.759684263578492
-106	-2	-11.47844902189727
-104	-2	-9.73374387784297
-102	-2	-9.449198923035684
-100	-2	-9.893769166405589
-98	-2	-10.937869007453251
-96	-2	-10.970904411146948
-94	-2	-14.902592896136944
-92	-2	-9.423985595033551
-90	-2	-8.916623786768401
-88	-2	-9.913320251924983
-86	-2	-9.288756045289947
-84	-2	-8.612584381411459
-82	-2	-8.797561348475256
-80	-2	-7.926636825780962
-78	-2	-10.68085447107244
-76	-2	-12.635736161383427
-74	-2	-10.565500397285149
-72	-2	-10.149364038387047
-70	-2	-10.154133372312357
-68	-2	-10.449528895250502
-66	-2	-10.723889035058074
-64	-2	-11.044956732910766
-62	-2	-11.09981105373246
-60	-2	-10.874781840798894
-58	-2	-10.557405240579758
-56	-2	-10.3375906651097
-54	-2	-10.386670245666908
-52	-2	-11.158282018716688
-50	-2	-11.293954511379427
-48	-2	-10.678739038505942
-46	-2	-15.642791854730358
-44	-2	-11.290000180109221
-42	-2	-12.79470687169723
-40	-2	-12.812893918064622
-38	-2	-13.163450806954602
-36	-2	-14.351616638754948
-34	-2	-16
-32	-2	-16
-30	-2	-16
-28	-2	-16
-26	-2	-16
-24	-2	-16
-22	-2	-16
-20	-2	-16
-18	-2	-16
-16	-2	-16
-14	-2	-16
-12	-2	-16
-10	-2	-16
-8	-2	-16
-6	-2	-16
-4	-2	-16
-2	-2	-16
0	-2	-16
2	-2	-16
4	-2	-16
6	-2	-16
8	-2	-16
10	-2	-16
12	-2	-16
14	-2	-16
16	-2	-16
18	-2	-16
20	-2	-16
22	-2	-16
24	-2	-16
26	-2	-16
28	-2	-16
30	-2	-16
32	-2	-16
34	-2	-16
36	-2	-16
38	-2	-14.351616638754948
40	-2	-13.163450806954602
42	-2	-12.812893918064622
44	-2	-12.79470687169723
46	-2	-11.290000180109221
48	-2	-15.642791854730358
50	-2	-10.678739038505942
52	-2	-11.293954511379427
54	-2	-11.158282018716688
56	-2	-10.386670245666908
58	-2	-10.3375906651097
60	-2	-10.557405240579758
62	-2	-10.874781840798894
64	-2	-11.09981105373246
66	-2	-11.044956732910766
68	-2	-10.723889035058074
70	-2	-10.449528895250502
72	-2	-10.154133372312357
74	-2	-10.149364038387047
76	-2	-10.565500397285149
78	-2	-12.635736161383427
80	-2	-10.68085447107244
82	-2	-7.926636825780962
84	-2	-8.797561348475256
86	-2	-8.612584381411459
88	-2	-9.288756045289947
90	-2	-9.913320251924983
92	-2	-8.916623786768401
94	-2	-9.423985595033551
96	-2	-14.902592896136944
98	-2	-10.970904411146948
100	-2	-10.937869007453251
102	-2	-9.893769166405589
104	-2	-9.449198923035684
106	-2	-9.73374387784297
108	-2	-11.47844902189727
110	-2	-10.759684263578492
112	-2	-10.825950898347626
114	-2	-11.75783071586026
116	-2	-11.488498013626167
118	-2	-10.452845893925465
120	-2	-9.974383778938611

-120	-4	NaN
-118	-4	NaN
-116	-4	-10.278093630681076
-114	-4	-11.431234508967291
-112	-4	-12.762173839365614
-110	-4	-12.895684557239717
-108	-4	-11.340052946120787
-106	-4	-12.90693149887434
-104	-4	-10.003681508605261
-102	-4	-9.43733672072153
-100	-4	-9.620633539597819
-98	-4	-10.736909120493157
-96	-4	-14.278441354131656
-94	-4	-15.919821061026832
-92	-4	-9.93014897059382
-90	-4	-8.973922702800158
-88	-4	-9.220187335846546
-86	-4	-9.954172345942448
-84	-4	-8.717407319512782
-82	-4	-8.684626395862395
-80	-4	-6.99078117713811
-78	-4	-9.0028070469649
-76	-4	-9.725179560332249
-74	-4	-10.211411819851438
-72	-4	-10.828075400010588
-70	-4	-12.76160071304052
-68	-4	-10.812510924190212
-66	-4	-10.352328366534056
-64	-4	-10.263331369028277
-62	-4	-10.230818720445571
-60	-4	-10.278823395469644
-58	-4	-10.430240862705679
-56	-4	-10.853811888538699
-54	-4	-13.044945592750572
-52	-4	-10.912881686446521
-50	-4	-10.473802106702903
-48	-4	-11.26242215168222
-46	-4	-11.108097489972547
-44	-4	-11.43983644655651
-42	-4	-11.713946303324926
-40	-4	-13.596319712240314
-38	-4	-12.84211923751583
-36	-4	-13.706118535331662
-34	-4	-15.188507685081765
-32	-4	-16
-30	-4	-16
-28	-4	-16
-26	-4	-16
-24	-4	-16
-22	-4	-16
-20	-4	-16
-18	-4	-16
-16	-4	-16
-14	-4	-16
-12	-4	-16
-10	-4	-16
-8	-4	-16
-6	-4	-16
-4	-4	-16
-2	-4	-16
0	-4	-16
2	-4	-16
4	-4	-16
6	-4	-16
8	-4	-16
10	-4	-16
12	-4	-16
14	-4	-16
16	-4	-16
18	-4	-16
20	-4	-16
22	-4	-16
24	-4	-16
26	-4	-16
28	-4	-16
30	-4	-16
32	-4	-16
34	-4	-16
36	-4	-16
38	-4	-15.188507685081765
40	-4	-13.706118535331662
42	-4	-12.84211923751583
44	-4	-13.596319712240314
46	-4	-11.713946303324926
48	-4	-11.43983644655651
50	-4	-11.108097489972547
52	-4	-11.26242215168222
54	-4	-10.473802106702903
56	-4	-10.912881686446521
58	-4	-13.044945592750572
60	-4	-10.853811888538699
62	-4	-10.430240862705679
64	-4	-10.278823395469644
66	-4	-10.230818720445571
68	-4	-10.263331369028277
70	-4	-10.352328366534056
72	-4	-10.812510924190212
74	-4	-12.76160071304052
76	-4	-10.828075400010588
78	-4	-10.211411819851438
80	-4	-9.725179560332249
82	-4	-9.0028070469649
84	-4	-6.99078117713811
86	-4	-8.684626395862395
88	-4	-8.717407319512782
90	-4	-9.954172345942448
92	-4	-9.220187335846546
94	-4	-8.973922702800158
96	-4	-9.93014897059382
98	-4	-15.919821061026832
100	-4	-14.278441354131656
102	-4	-10.736909120493157
104	-4	-9.620633539597819
106	-4	-9.43733672072153
108	-4	-10.003681508605261
110	-4	-12.90693149887434
112	-4	-11.340052946120787
114	-4	-12.895684557239717
116	-4	-12.762173839365614
118	-4	-11.431234508967291
120	-4	-10.278093630681076

-120	-6	NaN
-118	-6	NaN
-116	-6	NaN
-114	-6	-12.00047279696167
-112	-6	-11.013484910456253
-110	-6	-10.799164834209355
-108	-6	-11.603665217015642
-106	-6	-11.815999519093204
-104	-6	-10.286969479507217
-102	-6	-9.558820009369125
-100	-6	-9.53815253118379
-98	-6	-10.544599579225075
-96	-6	-10.903143315446904
-94	-6	-10.62084489897306
-92	-6	-10.208233319781927
-90	-6	-9.231988678599102
-88	-6	-9.061487130647995
-86	-6	-12.362980335440856
-84	-6	-8.785899105482402
-82	-6	-8.61274142397197
-80	-6	-12.324811293256476
-78	-6	-7.683485637968874
-76	-6	-10.672822821143313
-74	-6	-13.453715576159938
-72	-6	-10.539868531602222
-70	-6	-10.138908673139987
-68	-6	-10.179670958540987
-66	-6	-10.45454517602646
-64	-6	-10.78046641025645
-62	-6	-11.181883923474802
-60	-6	-11.229905640605216
-58	-6	-10.974390217189034
-56	-6	-10.614586486194185
-54	-6	-10.357393890143289
-52	-6	-10.366932420360252
-50	-6	-11.04419808405384
-48	-6	-11.428280543450088
-46	-6	-10.673854288776479
-44	-6	-13.884565306098157
-42	-6	-11.29855579800246
-40	-6	-12.967392566928511
-38	-6	-12.787604800709994
-36	-6	-13.205415938000336
-34	-6	-14.435053214122226
-32	-6	-16
-30	-6	-16
-28	-6	-16
-26	-6	-16
-24	-6	-16
-22	-6	-16
-20	-6	-16
-18	-6	-16
-16	-6	-16
-14	-6	-16
-12	-6	-16
-10	-6	-16
-8	-6	-16
-6	-6	-16
-4	-6	-16
-2	-6	-16
0	-6	-16
2	-6	-16
4	-6	-16
6	-6	-16
8	-6	-16
10	-6	-16
12	-6	-16
14	-6	-16
16	-6	-16
18	-6	-16
20	-6	-16
22	-6	-16
24	-6	-16
26	-6	-16
28	-6	-16
30	-6	-16
32	-6	-16
34	-6	-16
36	-6	-16
38	-6	-16
40	-6	-14.435053214122226
42	-6	-13.205415938000336
44	-6	-12.787604800709994
46	-6	-12.967392566928511
48	-6	-11.29855579800246
50	-6	-13.884565306098157
52	-6	-10.673854288776479
54	-6	-11.428280543450088
56	-6	-11.04419808405384
58	-6	-10.366932420360252
60	-6	-10.357393890143289
62	-6	-10.614586486194185
64	-6	-10.974390217189034
66	-6	-11.229905640605216
68	-6	-11.181883923474802
70	-6	-10.78046641025645
72	-6	-10.45454517602646
74	-6	-10.179670958540987
76	-6	-10.138908673139987
78	-6	-10.539868531602222
80	-6	-13.453715576159938
82	-6	-10.672822821143313
84	-6	-7.683485637968874
86	-6	-12.324811293256476
88	-6	-8.61274142397197
90	-6	-8.785899105482402
92	-6	-12.362980335440856
94	-6	-9.061487130647995
96	-6	-9.231988678599102
98	-6	-10.208233319781927
100	-6	-10.62084489897306
102	-6	-10.903143315446904
104	-6	-10.544599579225075
106	-6	-9.53815253118379
108	-6	-9.558820009369125
110	-6	-10.286969479507217
112	-6	-11.815999519093204
114	-6	-11.603665217015642
116	-6	-10.799164834209355
118	-6	-11.013484910456253
120	-6	-12.00047279696167

-120	-8	NaN
-118	-8	NaN
-116	-8	NaN
-114	-8	NaN
-112	-8	-10.38119374167928
-110	-8	-10.091568950364056
-108	-8	-10.401492894944052
-106	-8	-11.110123965829763
-104	-8	-10.79473012084837
-102	-8	-9.963996603092992
-100	-8	-9.756456010183797
-98	-8	-10.754573096794429
-96	-8	-10.212550649894494
-94	-8	-9.746985501167497
-92	-8	-9.946684634235792
-90	-8	-9.593425440201203
-88	-8	-9.227721982886893
-86	-8	-10.72338130708343
-84	-8	-8.889821115336035
-82	-8	-8.548791079371174
-80	-8	-9.929294461064119
-78	-8	-7.026768414678478
-76	-8	-9.165075532096676
-74	-8	-9.689670515586677
-72	-8	-10.22644748436147
-70	-8	-10.887076184981957
-68	-8	-12.254476398463366
-66	-8	-10.69479304643439
-64	-8	-10.31789977466424
-62	-8	-10.229747621869533
-60	-8	-10.190326007508316
-58	-8	-10.238668903021544
-56	-8	-10.365426108472123
-54	-8	-10.72070279377812
-52	-8	-12.135593722124499
-50	-8	-11.05957030482314
-48	-8	-10.481697305855127
-46	-8	-11.115112589117432
-44	-8	-11.211695455407138
-42	-8	-11.371441411745367
-40	-8	-11.8011007595945
-38	-8	-13.335960956890142
-36	-8	-12.869450384900372
-34	-8	-13.803387178727517
-32	-8	-15.347348746490342
-30	-8	-16
-28	-8	-16
-26	-8	-16
-24	-8	-16
-22	-8	-16
-20	-8	-16
-18	-8	-16
-16	-8	-16
-14	-8	-16
-12	-8	-16
-10	-8	-16
-8	-8	-16
-6	-8	-16
-4	-8	-16
-2	-8	-16
0	-8	-16
2	-8	-16
4	-8	-16
6	-8	-16
8	-8	-16
10	-8	-16
12	-8	-16
14	-8	-16
16	-8	-16
18	-8	-16
20	-8	-16
22	-8	-16
24	-8	-16
26	-8	-16
28	-8	-16
30	-8	-16
32	-8	-16
34	-8	-16
36	-8	-16
38	-8	-16
40	-8	-15.347348746490342
42	-8	-13.803387178727517
44	-8	-12.869450384900372
46	-8	-13.335960956890142
48	-8	-11.8011007595945
50	-8	-11.371441411745367
52	-8	-11.211695455407138
54	-8	-11.115112589117432
56	-8	-10.481697305855127
58	-8	-11.05957030482314
60	-8	-12.135593722124499
62	-8	-10.72070279377812
64	-8	-10.365426108472123
66	-8	-10.238668903021544
68	-8	-10.190326007508316
70	-8	-10.229747621869533
72	-8	-10.31789977466424
74	-8	-10.69479304643439
76	-8	-12.254476398463366
78	-8	-10.887076184981957
80	-8	-10.22644748436147
82	-8	-9.689670515586677
84	-8	-9.165075532096676
86	-8	-7.026768414678478
88	-8	-9.929294461064119
90	-8	-8.548791079371174
92	-8	-8.889821115336035
94	-8	-10.72338130708343
96	-8	-9.227721982886893
98	-8	-9.593425440201203
100	-8	-9.946684634235792
102	-8	-9.746985501167497
104	-8	-10.212550649894494
106	-8	-10.754573096794429
108	-8	-9.756456010183797
110	-8	-9.963996603092992
112	-8	-10.79473012084837
114	-8	-11.110123965829763
116	-8	-10.401492894944052
118	-8	-10.091568950364056
120	-8	-10.38119374167928

-120	-10	NaN
-118	-10	NaN
-116	-10	NaN
-114	-10	NaN
-112	-10	NaN
-110	-10	-10.049230098609776
-108	-10	-10.328489879171952
-106	-10	-11.727415925937187
-104	-10	-12.141286036649042
-102	-10	-11.904705372292993
-100	-10	-10.687186392883502
-98	-10	-12.342987977131012
-96	-10	-9.93532910979944
-94	-10	-9.419170097369458
-92	-10	-9.721908380187628
-90	-10	-10.28474299821434
-88	-10	-9.999589686455145
-86	-10	-11.124249551103325
-84	-10	-9.066617574311898
-82	-10	-8.536821781651044
-80	-10	-9.506766811735577
-78	-10	-8.263273783815043
-76	-10	-7.2953621721778905
-74	-10	-10.514633705683845
-72	-10	-12.923147139571784
-70	-10	-10.496146497553397
-68	-10	-10.120252244727318
-66	-10	-10.198814368703955
-64	-10	-10.511546345481449
-62	-10	-10.961860983142724
-60	-10	-11.492707448107172
-58	-10	-11.548092176566016
-56	-10	-11.22473435945298
-54	-10	-10.75370064124927
-52	-10	-10.41117853248029
-50	-10	-10.340586891029778
-48	-10	-10.858682673409561
-46	-10	-11.786460373195036
-44	-10	-10.676377147253222
-42	-10	-12.695597372357154
-40	-10	-11.326565956120096
-38	-10	-13.421255738786474
-36	-10	-12.75377956253675
-34	-10	-13.297038493125156
-32	-10	-14.61016437059186
-30	-10	-16
-28	-10	-16
-26	-10	-16
-24	-10	-16
-22	-10	-16
-20	-10	-16
-18	-10	-16
-16	-10	-16
-14	-10	-16
-12	-10	-16
-10	-10	-16
-8	-10	-16
-6	-10	-16
-4	-10	-16
-2	-10	-16
0	-10	-16
2	-10	-16
4	-10	-16
6	-10	-16
8	-10	-16
10	-10	-16
12	-10	-16
14	-10	-16
16	-10	-16
18	-10	-16
20	-10	-16
22	-10	-16
24	-10	-16
26	-10	-16
28	-10	-16
30	-10	-16
32	-10	-16
34	-10	-16
36	-10	-16
38	-10	-16
40	-10	-16
42	-10	-14.61016437059186
44	-10	-13.297038493125156
46	-10	-12.75377956253675
48	-10	-13.421255738786474
50	-10	-11.326565956120096
52	-10	-12.695597372357154
54	-10	-10.676377147253222
56	-10	-11.786460373195036
58	-10	-10.858682673409561
60	-10	-10.340586891029778
62	-10	-10.41117853248029
64	-10	-10.75370064124927
66	-10	-11.22473435945298
68	-10	-11.548092176566016
70	-10	-11.492707448107172
72	-10	-10.961860983142724
74	-10	-10.511546345481449
76	-10	-10.198814368703955
78	-10	-10.120252244727318
80	-10	-10.496146497553397
82	-10	-12.923147139571784
84	-10	-10.514633705683845
86	-10	-7.2953621721778905
88	-10	-8.263273783815043
90	-10	-9.506766811735577
92	-10	-8.536821781651044
94	-10	-9.066617574311898
96	-10	-11.124249551103325
98	-10	-9.999589686455145
100	-10	-10.28474299821434
102	-10	-9.721908380187628
104	-10	-9.419170097369458
106	-10	-9.93532910979944
108	-10	-12.342987977131012
110	-10	-10.687186392883502
112	-10	-11.904705372292993
114	-10	-12.141286036649042
116	-10	-11.727415925937187
118	-10	-10.328489879171952
120	-10	-10.049230098609776

-120	-12	NaN
-118	-12	NaN
-116	-12	NaN
-114	-12	NaN
-112	-12	NaN
-110	-12	NaN
-108	-12	-10.9274030712496
-106	-12	-11.82305907985151
-104	-12	-10.417737333646558
-102	-12	-10.494765279289789
-100	-12	-11.928688126028852
-98	-12	-13.252756164132839
-96	-12	-10.308898380667546
-94	-12	-9.62309286773919
-92	-12	-9.94247983204418
-90	-12	-12.29809644221974
-88	-12	-10.672652220765523
-86	-12	-10.782027972196401
-84	-12	-9.367356413656225
-82	-12	-8.725338206004063
-80	-12	-9.53230735635656
-78	-12	-8.58601916475818
-76	-12	-7.369936582702398
-74	-12	-11.657536432383374
-72	-12	-9.635996089947543
-70	-12	-10.2658807646283
-68	-12	-10.988364451134787
-66	-12	-11.741907802534898
-64	-12	-10.563926345625855
-62	-12	-10.25104315405813
-60	-12	-10.168222150373206
-58	-12	-10.145737890314264
-56	-12	-10.193800660864996
-54	-12	-10.280515503550584
-52	-12	-10.545751428850409
-50	-12	-11.449229250781185
-48	-12	-11.398483081920807
-46	-12	-10.51742050811369
-44	-12	-10.927087935411588
-42	-12	-11.43270997747418
-40	-12	-11.288017994335306
-38	-12	-11.975225559517462
-36	-12	-13.053626398701248
-34	-12	-12.930086655654886
-32	-12	-13.978336273364517
-30	-12	-15.628204941385066
-28	-12	-16
-26	-12	-16
-24	-12	-16
-22	-12	-16
-20	-12	-16
-18	-12	-16
-16	-12	-16
-14	-12	-16
-12	-12	-16
-10	-12	-16
-8	-12	-16
-6	-12	-16
-4	-12	-16
-2	-12	-16
0	-12	-16
2	-12	-16
4	-12	-16
6	-12	-16
8	-12	-16
10	-12	-16
12	-12	-16
14	-12	-16
16	-12	-16
18	-12	-16
20	-12	-16
22	-12	-16
24	-12	-16
26	-12	-16
28	-12	-16
30	-12	-16
32	-12	-16
34	-12	-16
36	-12	-16
38	-12	-16
40	-12	-16
42	-12	-15.628204941385066
44	-12	-13.978336273364517
46	-12	-12.930086655654886
48	-12	-13.053626398701248
50	-12	-11.975225559517462
52	-12	-11.288017994335306
54	-12	-11.43270997747418
56	-12	-10.927087935411588
58	-12	-10.51742050811369
60	-12	-11.398483081920807
62	-12	-11.449229250781185
64	-12	-10.545751428850409
66	-12	-10.280515503550584
68	-12	-10.193800660864996
70	-12	-10.145737890314264
72	-12	-10.168222150373206
74	-12	-10.25104315405813
76	-12	-10.563926345625855
78	-12	-11.741907802534898
80	-12	-10.988364451134787
82	-12	-10.2658807646283
84	-12	-9.635996089947543
86	-12	-11.657536432383374
88	-12	-7.369936582702398
90	-12	-8.58601916475818
92	-12	-9.53230735635656
94	-12	-8.725338206004063
96	-12	-9.367356413656225
98	-12	-10.782027972196401
100	-12	-10.672652220765523
102	-12	-12.29809644221974
104	-12	-9.94247983204418
106	-12	-9.62309286773919
108	-12	-10.308898380667546
110	-12	-13.252756164132839
112	-12	-11.928688126028852
114	-12	-10.494765279289789
116	-12	-10.417737333646558
118	-12	-11.82305907985151
120	-12	-10.9274030712496

-120	-14	NaN
-118	-14	NaN
-116	-14	NaN
-114	-14	NaN
-112	-14	NaN
-110	-14	NaN
-108	-14	NaN
-106	-14	-12.14229261747942
-104	-14	-10.476494978180861
-102	-14	-10.378163730579477
-100	-14	-11.718872904272693
-98	-14	-11.13989933314725
-96	-14	-12.117436429416088
-94	-14	-10.634712420495468
-92	-14	-10.725227044756332
-90	-14	-10.493313592618067
-88	-14	-9.675112854630033
-86	-14	-10.075792591054679
-84	-14	-10.257876519799062
-82	-14	-9.449161735503607
-80	-14	-10.167040322546457
-78	-14	-8.794496229272244
-76	-14	-8.058576756377555
-74	-14	-6.97589583742866
-72	-14	-10.248701473997695
-70	-14	-11.689764333289245
-68	-14	-10.452228515034275
-66	-14	-10.094221821634294
-64	-14	-10.238330760460382
-62	-14	-10.641585281741637
-60	-14	-11.306447133686213
-58	-14	-12.226054902139053
-56	-14	-12.501686085648837
-54	-14	-11.860686943201197
-52	-14	-11.048407859057273
-50	-14	-10.532536669679377
-48	-14	-10.33297462784035
-46	-14	-10.656759536136697
-44	-14	-12.927430659693522
-42	-14	-10.711088006874958
-40	-14	-12.014375962157608
-38	-14	-11.396133725321365
-36	-14	-15.027463604467545
-34	-14	-12.738664132915773
-32	-14	-13.45371170219895
-30	-14	-14.894446957560652
-28	-14	-16
-26	-14	-16
-24	-14	-16
-22	-14	-16
-20	-14	-16
-18	-14	-16
-16	-14	-16
-14	-14	-16
-12	-14	-16
-10	-14	-16
-8	-14	-16
-6	-14	-16
-4	-14	-16
-2	-14	-16
0	-14	-16
2	-14	-16
4	-14	-16
6	-14	-16
8	-14	-16
10	-14	-16
12	-14	-16
14	-14	-16
16	-14	-16
18	-14	-16
20	-14	-16
22	-14	-16
24	-14	-16
26	-14	-16
28	-14	-16
30	-14	-16
32	-14	-16
34	-14	-16
36	-14	-16
38	-14	-16
40	-14	-16
42	-14	-16
44	-14	-14.894446957560652
46	-14	-13.45371170219895
48	-14	-12.738664132915773
50	-14	-15.027463604467545
52	-14	-11.396133725321365
54	-14	-12.014375962157608
56	-14	-10.711088006874958
58	-14	-12.927430659693522
60	-14	-10.656759536136697
62	-14	-10.33297462784035
64	-14	-10.532536669679377
66	-14	-11.048407859057273
68	-14	-11.860686943201197
70	-14	-12.501686085648837
72	-14	-12.226054902139053
74	-14	-11.306447133686213
76	-14	-10.641585281741637
78	-14	-10.238330760460382
80	-14	-10.094221821634294
82	-14	-10.452228515034275
84	-14	-11.689764333289245
86	-14	-10.248701473997695
88	-14	-6.97589583742866
90	-14	-8.058576756377555
92	-14	-8.794496229272244
94	-14	-10.167040322546457
96	-14	-9.449161735503607
98	-14	-10.257876519799062
100	-14	-10.075792591054679
102	-14	-9.675112854630033
104	-14	-10.493313592618067
106	-14	-10.725227044756332
108	-14	-10.634712420495468
110	-14	-12.117436429416088
112	-14	-11.13989933314725
114	-14	-11.718872904272693
116	-14	-10.378163730579477
118	-14	-10.476494978180861
120	-14	-12.14229261747942

-120	-16	NaN
-118	-16	NaN
-116	-16	NaN
-114	-16	NaN
-112	-16	NaN
-110	-16	NaN
-108	-16	NaN
-106	-16	NaN
-104	-16	-11.133969516235661
-102	-16	-10.677874689715859
-100	-16	-12.13723890869441
-98	-16	-10.693748606654905
-96	-16	-10.501988759197568
-94	-16	-14.29842834562292
-92	-16	-10.893129630731467
-90	-16	-11.750249664369322
-88	-16	-9.970624127304646
-86	-16	-10.382474256305496
-84	-16	-11.041348491434379
-82	-16	-11.57691403035479
-80	-16	-12.389432198970777
-78	-16	-9.30500172765787
-76	-16	-8.583010611165943
-74	-16	-9.908823671078627
-72	-16	-8.051299889385653
-70	-16	-9.670367197259873
-68	-16	-10.349434040932254
-66	-16	-11.117781290326857
-64	-16	-11.28220340440524
-62	-16	-10.419927299030613
-60	-16	-10.16591938312705
-58	-16	-10.116091716636076
-56	-16	-10.122138841800504
-54	-16	-10.160005262738336
-52	-16	-10.200010396579234
-50	-16	-10.372977125191369
-48	-16	-10.939817049236659
-46	-16	-12.362371955574
-44	-16	-10.619694883805996
-42	-16	-10.748826131731315
-40	-16	-11.906219089285319
-38	-16	-11.224089353468552
-36	-16	-12.298897749570253
-34	-16	-12.826345786292901
-32	-16	-13.045042886675787
-30	-16	-14.251328010829926
-28	-16	-16
-26	-16	-16
-24	-16	-16
-22	-16	-16
-20	-16	-16
-18	-16	-16
-16	-16	-16
-14	-16	-16
-12	-16	-16
-10	-16	-16
-8	-16	-16
-6	-16	-16
-4	-16	-16
-2	-16	-16
0	-16	-16
2	-16	-16
4	-16	-16
6	-16	-16
8	-16	-16
10	-16	-16
12	-16	-16
14	-16	-16
16	-16	-16
18	-16	-16
20	-16	-16
22	-16	-16
24	-16	-16
26	-16	-16
28	-16	-16
30	-16	-16
32	-16	-16
34	-16	-16
36	-16	-16
38	-16	-16
40	-16	-16
42	-16	-16
44	-16	-16
46	-16	-14.251328010829926
48	-16	-13.045042886675787
50	-16	-12.826345786292901
52	-16	-12.298897749570253
54	-16	-11.224089353468552
56	-16	-11.906219089285319
58	-16	-10.748826131731315
60	-16	-10.619694883805996
62	-16	-12.362371955574
64	-16	-10.939817049236659
66	-16	-10.372977125191369
68	-16	-10.200010396579234
70	-16	-10.160005262738336
72	-16	-10.122138841800504
74	-16	-10.116091716636076
76	-16	-10.16591938312705
78	-16	-10.419927299030613
80	-16	-11.28220340440524
82	-16	-11.117781290326857
84	-16	-10.349434040932254
86	-16	-9.670367197259873
88	-16	-8.051299889385653
90	-16	-9.908823671078627
92	-16	-8.583010611165943
94	-16	-9.30500172765787
96	-16	-12.389432198970777
98	-16	-11.57691403035479
100	-16	-11.041348491434379
102	-16	-10.382474256305496
104	-16	-9.970624127304646
106	-16	-11.750249664369322
108	-16	-10.893129630731467
110	-16	-14.29842834562292
112	-16	-10.501988759197568
114	-16	-10.693748606654905
116	-16	-12.13723890869441
118	-16	-10.677874689715859
120	-16	-11.133969516235661

-120	-18	NaN
-118	-18	NaN
-116	-18	NaN
-114	-18	NaN
-112	-18	NaN
-110	-18	NaN
-108	-18	NaN
-106	-18	NaN
-104	-18	NaN
-102	-18	-10.717907448547644
-100	-18	-11.29801356536179
-98	-18	-11.178948928582535
-96	-18	-10.510699788211499
-94	-18	-11.848631219567482
-92	-18	-10.66918618759826
-90	-18	-10.897008590815153
-88	-18	-10.873433288976626
-86	-18	-10.57471499573712
-84	-18	-10.780286571301906
-82	-18	-10.112149908004023
-80	-18	-14.27858593652453
-78	-18	-12.058292363800183
-76	-18	-9.56485464939787
-74	-18	-12.299300420966997
-72	-18	-7.247989324422345
-70	-18	-10.32141398023124
-68	-18	-11.457904923869483
-66	-18	-10.427715662324225
-64	-18	-10.050632611670151
-62	-18	-10.324982391540987
-60	-18	-10.858393436777439
-58	-18	-12.147301950588053
-56	-18	-12.852334409069664
-54	-18	-12.218045193531893
-52	-18	-13.285184444188834
-50	-18	-11.76747764524451
-48	-18	-10.796683191941238
-46	-18	-10.383834655381872
-44	-18	-10.48620770791912
-42	-18	-12.279657801322301
-40	-18	-10.819323757808911
-38	-18	-11.563560592310814
-36	-18	-11.543806163151075
-34	-18	-13.754958294732978
-32	-18	-12.773696953275268
-30	-18	-13.699107383006757
-28	-18	-15.317365651830736
-26	-18	-16
-24	-18	-16
-22	-18	-16
-20	-18	-16
-18	-18	-16
-16	-18	-16
-14	-18	-16
-12	-18	-16
-10	-18	-16
-8	-18	-16
-6	-18	-16
-4	-18	-16
-2	-18	-16
0	-18	-16
2	-18	-16
4	-18	-16
6	-18	-16
8	-18	-16
10	-18	-16
12	-18	-16
14	-18	-16
16	-18	-16
18	-18	-16
20	-18	-16
22	-18	-16
24	-18	-16
26	-18	-16
28	-18	-16
30	-18	-16
32	-18	-16
34	-18	-16
36	-18	-16
38	-18	-16
40	-18	-16
42	-18	-16
44	-18	-16
46	-18	-15.317365651830736
48	-18	-13.699107383006757
50	-18	-12.773696953275268
52	-18	-13.754958294732978
54	-18	-11.543806163151075
56	-18	-11.563560592310814
58	-18	-10.819323757808911
60	-18	-12.279657801322301
62	-18	-10.48620770791912
64	-18	-10.383834655381872
66	-18	-10.796683191941238
68	-18	-11.76747764524451
70	-18	-13.285184444188834
72	-18	-12.218045193531893
74	-18	-12.852334409069664
76	-18	-12.147301950588053
78	-18	-10.858393436777439
80	-18	-10.324982391540987
82	-18	-10.050632611670151
84	-18	-10.427715662324225
86	-18	-11.457904923869483
88	-18	-10.32141398023124
90	-18	-7.247989324422345
92	-18	-12.299300420966997
94	-18	-9.56485464939787
96	-18	-12.058292363800183
98	-18	-14.27858593652453
100	-18	-10.112149908004023
102	-18	-10.780286571301906
104	-18	-10.57471499573712
106	-18	-10.873433288976626
108	-18	-10.897008590815153
110	-18	-10.66918618759826
112	-18	-11.848631219567482
114	-18	-10.510699788211499
116	-18	-11.178948928582535
118	-18	-11.29801356536179
120	-18	-10.717907448547644

-120	-20	NaN
-118	-20	NaN
-116	-20	NaN
-114	-20	NaN
-112	-20	NaN
-110	-20	NaN
-108	-20	NaN
-106	-20	NaN
-104	-20	NaN
-102	-20	NaN
-100	-20	-10.949743903351969
-98	-20	-12.081078369515373
-96	-20	-10.604191556561297
-94	-20	-11.125863148716162
-92	-20	-10.995511305176713
-90	-20	-10.493170609686848
-88	-20	-12.735127409282715
-86	-20	-10.40158207425481
-84	-20	-12.548367163536515
-82	-20	-10.27278708252844
-80	-20	-11.973234013925776
-78	-20	-10.276569815619165
-76	-20	-11.920512718466655
-74	-20	-10.606717494241611
-72	-20	-9.278689529012455
-70	-20	-7.192015929598385
-68	-20	-10.525043721262078
-66	-20	-10.02938928345821
-64	-20	-11.474980514396913
-62	-20	-10.827304477026145
-60	-20	-10.336288235826965
-58	-20	-10.053695314459214
-56	-20	-10.123035616677182
-54	-20	-10.114944052177389
-52	-20	-10.175431939884252
-50	-20	-10.156299076243771
-48	-20	-10.249742440342937
-46	-20	-10.564131792040175
-44	-20	-12.184926844549626
-42	-20	-10.867884530626014
-40	-20	-10.622960213847211
-38	-20	-13.5884255648386
-36	-20	-11.21794824736517
-34	-20	-12.962422817060169
-32	-20	-12.691488765081923
-30	-20	-13.24224571007544
-28	-20	-14.653870815215784
-26	-20	-16
-24	-20	-16
-22	-20	-16
-20	-20	-16
-18	-20	-16
-16	-20	-16
-14	-20	-16
-12	-20	-16
-10	-20	-16
-8	-20	-16
-6	-20	-16
-4	-20	-16
-2	-20	-16
0	-20	-16
2	-20	-16
4	-20	-16
6	-20	-16
8	-20	-16
10	-20	-16
12	-20	-16
14	-20	-16
16	-20	-16
18	-20	-16
20	-20	-16
22	-20	-16
24	-20	-16
26	-20	-16
28	-20	-16
30	-20	-16
32	-20	-16
34	-20	-16
36	-20	-16
38	-20	-16
40	-20	-16
42	-20	-16
44	-20	-16
46	-20	-16
48	-20	-14.653870815215784
50	-20	-13.24224571007544
52	-20	-12.691488765081923
54	-20	-12.962422817060169
56	-20	-11.21794824736517
58	-20	-13.5884255648386
60	-20	-10.622960213847211
62	-20	-10.867884530626014
64	-20	-12.184926844549626
66	-20	-10.564131792040175
68	-20	-10.249742440342937
70	-20	-10.156299076243771
72	-20	-10.175431939884252
74	-20	-10.114944052177389
76	-20	-10.123035616677182
78	-20	-10.053695314459214
80	-20	-10.336288235826965
82	-20	-10.827304477026145
84	-20	-11.474980514396913
86	-20	-10.02938928345821
88	-20	-10.525043721262078
90	-20	-7.192015929598385
92	-20	-9.278689529012455
94	-20	-10.606717494241611
96	-20	-11.920512718466655
98	-20	-10.276569815619165
100	-20	-11.973234013925776
102	-20	-10.27278708252844
104	-20	-12.548367163536515
106	-20	-10.40158207425481
108	-20	-12.735127409282715
110	-20	-10.493170609686848
112	-20	-10.995511305176713
114	-20	-11.125863148716162
116	-20	-10.604191556561297
118	-20	-12.081078369515373
120	-20	-10.949743903351969

-120	-22	NaN
-118	-22	NaN
-116	-22	NaN
-114	-22	NaN
-112	-22	NaN
-110	-22	NaN
-108	-22	NaN
-106	-22	NaN
-104	-22	NaN
-102	-22	NaN
-100	-22	NaN
-98	-22	-14.84747851492975
-96	-22	-10.72206974779861
-94	-22	-10.79599314398248
-92	-22	-11.860880891007684
-90	-22	-10.485105969416557
-88	-22	-11.516706648187027
-86	-22	-10.567377264091014
-84	-22	-10.772911751449524
-82	-22	-10.680669737459038
-80	-22	-10.570267455134228
-78	-22	-10.603097938700921
-76	-22	-10.805058943896405
-74	-22	-10.183271243265004
-72	-22	-11.438673504425934
-70	-22	-9.319882955410327
-68	-22	-7.28302926576451
-66	-22	-10.458260789795698
-64	-22	-10.911252702367515
-62	-22	-9.453702261389509
-60	-22	-11.31998501936669
-58	-22	-10.952204980512006
-56	-22	-12.824365903118709
-54	-22	-11.05324742281275
-52	-22	-11.339865749607206
-50	-22	-11.053804412418716
-48	-22	-13.743453682438554
-46	-22	-11.633095848335707
-44	-22	-10.521558107007577
-42	-22	-10.412017986960505
-40	-22	-11.215373456512532
-38	-22	-11.065172565690592
-36	-22	-11.284203249899635
-34	-22	-11.843380734930246
-32	-22	-12.95343192660109
-30	-22	-12.887280421764666
-28	-22	-14.059751721650667
-26	-22	-15.906166971869283
-24	-22	-16
-22	-22	-16
-20	-22	-16
-18	-22	-16
-16	-22	-16
-14	-22	-16
-12	-22	-16
-10	-22	-16
-8	-22	-16
-6	-22	-16
-4	-22	-16
-2	-22	-16
0	-22	-16
2	-22	-16
4	-22	-16
6	-22	-16
8	-22	-16
10	-22	-16
12	-22	-16
14	-22	-16
16	-22	-16
18	-22	-16
20	-22	-16
22	-22	-16
24	-22	-16
26	-22	-16
28	-22	-16
30	-22	-16
32	-22	-16
34	-22	-16
36	-22	-16
38	-22	-16
40	-22	-16
42	-22	-16
44	-22	-16
46	-22	-16
48	-22	-15.906166971869283
50	-22	-14.059751721650667
52	-22	-12.887280421764666
54	-22	-12.95343192660109
56	-22	-11.843380734930246
58	-22	-11.284203249899635
60	-22	-11.065172565690592
62	-22	-11.215373456512532
64	-22	-10.412017986960505
66	-22	-10.521558107007577
68	-22	-11.633095848335707
70	-22	-13.743453682438554
72	-22	-11.053804412418716
74	-22	-11.339865749607206
76	-22	-11.05324742281275
78	-22	-12.824365903118709
80	-22	-10.952204980512006
82	-22	-11.31998501936669
84	-22	-9.453702261389509
86	-22	-10.911252702367515
88	-22	-10.458260789795698
90	-22	-7.28302926576451
92	-22	-9.319882955410327
94	-22	-11.438673504425934
96	-22	-10.183271243265004
98	-22	-10.805058943896405
100	-22	-10.603097938700921
102	-22	-10.570267455134228
104	-22	-10.680669737459038
106	-22	-10.772911751449524
108	-22	-10.567377264091014
110	-22	-11.516706648187027
112	-22	-10.485105969416557
114	-22	-11.860880891007684
116	-22	-10.79599314398248
118	-22	-10.72206974779861
120	-22	-14.84747851492975

-120	-24	NaN
-118	-24	NaN
-116	-24	NaN
-114	-24	NaN
-112	-24	NaN
-110	-24	NaN
-108	-24	NaN
-106	-24	NaN
-104	-24	NaN
-102	-24	NaN
-100	-24	NaN
-98	-24	NaN
-96	-24	-10.874829459292712
-94	-24	-10.681087801271197
-92	-24	-14.400292404418348
-90	-24	-10.584009464038779
-88	-24	-10.840837317669635
-86	-24	-11.068486133208834
-84	-24	-10.432322622904033
-82	-24	-12.012406186249713
-80	-24	-10.299304730616905
-78	-24	-12.562098082235464
-76	-24	-10.247556319440374
-74	-24	-11.232188393817903
-72	-24	-10.231732129789092
-70	-24	-12.552879464698977
-68	-24	-8.491377496003278
-66	-24	-8.134503887101092
-64	-24	-8.76147580937757
-62	-24	-9.67795553309982
-60	-24	-11.959600808231022
-58	-24	-9.446770894138613
-56	-24	-11.776880111757178
-54	-24	-9.671238076514427
-52	-24	-10.578885925402375
-50	-24	-10.181850595416678
-48	-24	-10.173546065074918
-46	-24	-10.303379495026254
-44	-24	-10.209841071025904
-42	-24	-11.244301300334833
-40	-24	-11.774338949930947
-38	-24	-10.529769640756186
-36	-24	-12.402698876905154
-34	-24	-11.371001010244312
-32	-24	-14.636179828158422
-30	-24	-12.61211233538378
-28	-24	-13.481771102542103
-26	-24	-15.046694926867769
-24	-24	-16
-22	-24	-16
-20	-24	-16
-18	-24	-16
-16	-24	-16
-14	-24	-16
-12	-24	-16
-10	-24	-16
-8	-24	-16
-6	-24	-16
-4	-24	-16
-2	-24	-16
0	-24	-16
2	-24	-16
4	-24	-16
6	-24	-16
8	-24	-16
10	-24	-16
12	-24	-16
14	-24	-16
16	-24	-16
18	-24	-16
20	-24	-16
22	-24	-16
24	-24	-16
26	-24	-16
28	-24	-16
30	-24	-16
32	-24	-16
34	-24	-16
36	-24	-16
38	-24	-16
40	-24	-16
42	-24	-16
44	-24	-16
46	-24	-16
48	-24	-16
50	-24	-15.046694926867769
52	-24	-13.481771102542103
54	-24	-12.61211233538378
56	-24	-14.636179828158422
58	-24	-11.371001010244312
60	-24	-12.402698876905154
62	-24	-10.529769640756186
64	-24	-11.774338949930947
66	-24	-11.244301300334833
68	-24	-10.209841071025904
70	-24	-10.303379495026254
72	-24	-10.173546065074918
74	-24	-10.181850595416678
76	-24	-10.578885925402375
78	-24	-9.671238076514427
80	-24	-11.776880111757178
82	-24	-9.446770894138613
84	-24	-11.959600808231022
86	-24	-9.67795553309982
88	-24	-8.76147580937757
90	-24	-8.134503887101092
92	-24	-8.491377496003278
94	-24	-12.552879464698977
96	-24	-10.231732129789092
98	-24	-11.232188393817903
100	-24	-10.247556319440374
102	-24	-12.562098082235464
104	-24	-10.299304730616905
106	-24	-12.012406186249713
108	-24	-10.432322622904033
110	-24	-11.068486133208834
112	-24	-10.840837317669635
114	-24	-10.584009464038779
116	-24	-14.400292404418348
118	-24	-10.681087801271197
120	-24	-10.874829459292712

-120	-26	NaN
-118	-26	NaN
-116	-26	NaN
-114	-26	NaN
-112	-26	NaN
-110	-26	NaN
-108	-26	NaN
-106	-26	NaN
-104	-26	NaN
-102	-26	NaN
-100	-26	NaN
-98	-26	NaN
-96	-26	NaN
-94	-26	-10.659899098023825
-92	-26	-12.03661625677431
-90	-26	-10.787597487243051
-88	-26	-10.621978931883824
-86	-26	-12.220344299579603
-84	-26	-10.402993805961184
-82	-26	-11.53064035604846
-80	-26	-10.420750268711906
-78	-26	-10.961091968530718
-76	-26	-10.379221911701256
-74	-26	-11.076510612982307
-72	-26	-10.181917033026501
-70	-26	-12.422400085627242
-68	-26	-10.170369143992133
-66	-26	-7.265252313564397
-64	-26	-8.124551431133936
-62	-26	-9.353081806933
-60	-26	-9.314290990116406
-58	-26	-9.051581077820813
-56	-26	-10.497250208512042
-54	-26	-10.527378442117232
-52	-26	-11.913771345917365
-50	-26	-9.75245341422841
-48	-26	-12.981685729119334
-46	-26	-10.408839577031825
-44	-26	-13.374843187728672
-42	-26	-11.01681085030844
-40	-26	-10.531739623887148
-38	-26	-10.589441696855955
-36	-26	-11.359372250773445
-34	-26	-11.349970791582717
-32	-26	-13.12510657844146
-30	-26	-12.309553008847253
-28	-26	-12.797186641370587
-26	-26	-13.916417813029316
-24	-26	-15.046694926867769
-22	-26	-15.906166971869283
-20	-26	-16
-18	-26	-16
-16	-26	-16
-14	-26	-16
-12	-26	-16
-10	-26	-16
-8	-26	-16
-6	-26	-16
-4	-26	-16
-2	-26	-16
0	-26	-16
2	-26	-16
4	-26	-16
6	-26	-16
8	-26	-16
10	-26	-16
12	-26	-16
14	-26	-16
16	-26	-16
18	-26	-16
20	-26	-16
22	-26	-16
24	-26	-16
26	-26	-16
28	-26	-16
30	-26	-16
32	-26	-16
34	-26	-16
36	-26	-16
38	-26	-16
40	-26	-16
42	-26	-16
44	-26	-16
46	-26	-16
48	-26	-15.906166971869283
50	-26	-15.046694926867769
52	-26	-13.916417813029316
54	-26	-12.797186641370587
56	-26	-12.309553008847253
58	-26	-13.12510657844146
60	-26	-11.349970791582717
62	-26	-11.359372250773445
64	-26	-10.589441696855955
66	-26	-10.531739623887148
68	-26	-11.01681085030844
70	-26	-13.374843187728672
72	-26	-10.408839577031825
74	-26	-12.981685729119334
76	-26	-9.75245341422841
78	-26	-11.913771345917365
80	-26	-10.527378442117232
82	-26	-10.497250208512042
84	-26	-9.051581077820813
86	-26	-9.314290990116406
88	-26	-9.353081806933
90	-26	-8.124551431133936
92	-26	-7.265252313564397
94	-26	-10.170369143992133
96	-26	-12.422400085627242
98	-26	-10.181917033026501
100	-26	-11.076510612982307
102	-26	-10.379221911701256
104	-26	-10.961091968530718
106	-26	-10.420750268711906
108	-26	-11.53064035604846
110	-26	-10.402993805961184
112	-26	-12.220344299579603
114	-26	-10.621978931883824
116	-26	-10.787597487243051
118	-26	-12.03661625677431
120	-26	-10.659899098023825

-120	-28	NaN
-118	-28	NaN
-116	-28	NaN
-114	-28	NaN
-112	-28	NaN
-110	-28	NaN
-108	-28	NaN
-106	-28	NaN
-104	-28	NaN
-102	-28	NaN
-100	-28	NaN
-98	-28	NaN
-96	-28	NaN
-94	-28	NaN
-92	-28	-11.703778584960697
-90	-28	-10.971982978140066
-88	-28	-10.5524652595619
-86	-28	-12.566305768460245
-84	-28	-10.533493519635863
-82	-28	-10.779049124624096
-80	-28	-10.865850706342368
-78	-28	-10.416829263493584
-76	-28	-11.13649233382574
-74	-28	-10.312756696528913
-72	-28	-10.8424213738631
-70	-28	-10.413738525101918
-68	-28	-11.51919234589157
-66	-28	-8.972467413775576
-64	-28	-6.895405536297418
-62	-28	-8.351782106678812
-60	-28	-8.847472285657222
-58	-28	-11.14357701882793
-56	-28	-10.881054108485188
-54	-28	-9.033026447048474
-52	-28	-10.9783756949652
-50	-28	-9.96075045489456
-48	-28	-10.250458156532076
-46	-28	-12.007944765436724
-44	-28	-9.746281043247167
-42	-28	-11.009718258369986
-40	-28	-10.14017644286375
-38	-28	-12.69927713400838
-36	-28	-10.748130221555318
-34	-28	-11.622684854519383
-32	-28	-12.064289199672782
-30	-28	-12.095147499799705
-28	-28	-12.112517640687672
-26	-28	-12.797186641370587
-24	-28	-13.481771102542103
-22	-28	-14.059751721650667
-20	-28	-14.653870815215784
-18	-28	-15.317365651830736
-16	-28	-16
-14	-28	-16
-12	-28	-16
-10	-28	-16
-8	-28	-16
-6	-28	-16
-4	-28	-16
-2	-28	-16
0	-28	-16
2	-28	-16
4	-28	-16
6	-28	-16
8	-28	-16
10	-28	-16
12	-28	-16
14	-28	-16
16	-28	-16
18	-28	-16
20	-28	-16
22	-28	-16
24	-28	-16
26	-28	-16
28	-28	-16
30	-28	-16
32	-28	-16
34	-28	-16
36	-28	-16
38	-28	-16
40	-28	-16
42	-28	-16
44	-28	-16
46	-28	-15.317365651830736
48	-28	-14.653870815215784
50	-28	-14.059751721650667
52	-28	-13.481771102542103
54	-28	-12.797186641370587
56	-28	-12.112517640687672
58	-28	-12.095147499799705
60	-28	-12.064289199672782
62	-28	-11.622684854519383
64	-28	-10.748130221555318
66	-28	-12.69927713400838
68	-28	-10.14017644286375
70	-28	-11.009718258369986
72	-28	-9.746281043247167
74	-28	-12.007944765436724
76	-28	-10.250458156532076
78	-28	-9.96075045489456
80	-28	-10.9783756949652
82	-28	-9.033026447048474
84	-28	-10.881054108485188
86	-28	-11.14357701882793
88	-28	-8.847472285657222
90	-28	-8.351782106678812
92	-28	-6.895405536297418
94	-28	-8.972467413775576
96	-28	-11.51919234589157
98	-28	-10.413738525101918
100	-28	-10.8424213738631
102	-28	-10.312756696528913
104	-28	-11.13649233382574
106	-28	-10.416829263493584
108	-28	-10.865850706342368
110	-28	-10.779049124624096
112	-28	-10.533493519635863
114	-28	-12.566305768460245
116	-28	-10.5524652595619
118	-28	-10.971982978140066
120	-28	-11.703778584960697

-120	-30	NaN
-118	-30	NaN
-116	-30	NaN
-114	-30	NaN
-112	-30	NaN
-110	-30	NaN
-108	-30	NaN
-106	-30	NaN
-104	-30	NaN
-102	-30	NaN
-100	-30	NaN
-98	-30	NaN
-96	-30	NaN
-94	-30	NaN
-92	-30	NaN
-90	-30	-11.110557771713752
-88	-30	-10.56672871811553
-86	-30	-11.662787873744106
-84	-30	-10.741733963376213
-82	-30	-10.540811986258678
-80	-30	-11.841908001758704
-78	-30	-10.313909438651471
-76	-30	-12.40914479261481
-74	-30	-10.243967223957586
-72	-30	-12.036532825638812
-70	-30	-10.153121639450076
-68	-30	-11.518319536625908
-66	-30	-10.10853084420469
-64	-30	-9.854953432870673
-62	-30	-7.347470579485621
-60	-30	-11.123879353888823
-58	-30	-9.131969586560826
-56	-30	-10.490238292487048
-54	-30	-11.226070111982366
-52	-30	-10.916530872775745
-50	-30	-9.603773625511085
-48	-30	-12.969276949035239
-46	-30	-9.591539714309572
-44	-30	-10.935152648655581
-42	-30	-11.118169106743991
-40	-30	-11.103643549394098
-38	-30	-10.085349536344152
-36	-30	-11.476231356094384
-34	-30	-11.31555655854474
-32	-30	-10.872212781650843
-30	-30	-13.97707645916051
-28	-30	-12.095147499799705
-26	-30	-12.309553008847253
-24	-30	-12.61211233538378
-22	-30	-12.887280421764666
-20	-30	-13.24224571007544
-18	-30	-13.699107383006757
-16	-30	-14.251328010829926
-14	-30	-14.894446957560652
-12	-30	-15.628204941385066
-10	-30	-16
-8	-30	-16
-6	-30	-16
-4	-30	-16
-2	-30	-16
0	-30	-16
2	-30	-16
4	-30	-16
6	-30	-16
8	-30	-16
10	-30	-16
12	-30	-16
14	-30	-16
16	-30	-16
18	-30	-16
20	-30	-16
22	-30	-16
24	-30	-16
26	-30	-16
28	-30	-16
30	-30	-16
32	-30	-16
34	-30	-16
36	-30	-16
38	-30	-16
40	-30	-16
42	-30	-15.628204941385066
44	-30	-14.894446957560652
46	-30	-14.251328010829926
48	-30	-13.699107383006757
50	-30	-13.24224571007544
52	-30	-12.887280421764666
54	-30	-12.61211233538378
56	-30	-12.309553008847253
58	-30	-12.095147499799705
60	-30	-13.97707645916051
62	-30	-10.872212781650843
64	-30	-11.31555655854474
66	-30	-11.476231356094384
68	-30	-10.085349536344152
70	-30	-11.103643549394098
72	-30	-11.118169106743991
74	-30	-10.935152648655581
76	-30	-9.591539714309572
78	-30	-12.969276949035239
80	-30	-9.603773625511085
82	-30	-10.916530872775745
84	-30	-11.226070111982366
86	-30	-10.490238292487048
88	-30	-9.131969586560826
90	-30	-11.123879353888823
92	-30	-7.347470579485621
94	-30	-9.854953432870673
96	-30	-10.10853084420469
98	-30	-11.518319536625908
100	-30	-10.153121639450076
102	-30	-12.036532825638812
104	-30	-10.243967223957586
106	-30	-12.40914479261481
108	-30	-10.313909438651471
110	-30	-11.841908001758704
112	-30	-10.540811986258678
114	-30	-10.741733963376213
116	-30	-11.662787873744106
118	-30	-10.56672871811553
120	-30	-11.110557771713752

-120	-32	NaN
-118	-32	NaN
-116	-32	NaN
-114	-32	NaN
-112	-32	NaN
-110	-32	NaN
-108	-32	NaN
-106	-32	NaN
-104	-32	NaN
-102	-32	NaN
-100	-32	NaN
-98	-32	NaN
-96	-32	NaN
-94	-32	NaN
-92	-32	NaN
-90	-32	NaN
-88	-32	-10.60422122765424
-86	-32	-11.475812935225017
-84	-32	-10.939683893303995
-82	-32	-10.479774265350692
-80	-32	-13.037318381597432
-78	-32	-10.404740719085586
-76	-32	-10.911004273608189
-74	-32	-10.522291990706513
-72	-32	-10.568453524156649
-70	-32	-10.46990141474665
-68	-32	-10.636321060929948
-66	-32	-10.87778982652299
-64	-32	-9.468591977549849
-62	-32	-7.859396636053543
-60	-32	-7.802537949125885
-58	-32	-10.934827541046193
-56	-32	-9.653526305937469
-54	-32	-9.881157935812473
-52	-32	-9.52666938332771
-50	-32	-10.929529778034249
-48	-32	-14.290159319522285
-46	-32	-10.677543373967497
-44	-32	-10.660629827603906
-42	-32	-13.228437104904815
-40	-32	-9.773925844121369
-38	-32	-10.794633464593087
-36	-32	-11.100339756237416
-34	-32	-13.370420380517798
-32	-32	-10.365523733412411
-30	-32	-10.872212781650843
-28	-32	-12.064289199672782
-26	-32	-13.12510657844146
-24	-32	-14.636179828158422
-22	-32	-12.95343192660109
-20	-32	-12.691488765081923
-18	-32	-12.773696953275268
-16	-32	-13.045042886675787
-14	-32	-13.45371170219895
-12	-32	-13.978336273364517
-10	-32	-14.61016437059186
-8	-32	-15.347348746490342
-6	-32	-16
-4	-32	-16
-2	-32	-16
0	-32	-16
2	-32	-16
4	-32	-16
6	-32	-16
8	-32	-16
10	-32	-16
12	-32	-16
14	-32	-16
16	-32	-16
18	-32	-16
20	-32	-16
22	-32	-16
24	-32	-16
26	-32	-16
28	-32	-16
30	-32	-16
32	-32	-16
34	-32	-16
36	-32	-16
38	-32	-16
40	-32	-15.347348746490342
42	-32	-14.61016437059186
44	-32	-13.978336273364517
46	-32	-13.45371170219895
48	-32	-13.045042886675787
50	-32	-12.773696953275268
52	-32	-12.691488765081923
54	-32	-12.95343192660109
56	-32	-14.636179828158422
58	-32	-13.12510657844146
60	-32	-12.064289199672782
62	-32	-10.872212781650843
64	-32	-10.365523733412411
66	-32	-13.370420380517798
68	-32	-11.100339756237416
70	-32	-10.794633464593087
72	-32	-9.773925844121369
74	-32	-13.228437104904815
76	-32	-10.660629827603906
78	-32	-10.677543373967497
80	-32	-14.290159319522285
82	-32	-10.929529778034249
84	-32	-9.52666938332771
86	-32	-9.881157935812473
88	-32	-9.653526305937469
90	-32	-10.934827541046193
92	-32	-7.802537949125885
94	-32	-7.859396636053543
96	-32	-9.468591977549849
98	-32	-10.87778982652299
100	-32	-10.636321060929948
102	-32	-10.46990141474665
104	-32	-10.568453524156649
106	-32	-10.522291990706513
108	-32	-10.911004273608189
110	-32	-10.404740719085586
112	-32	-13.037318381597432
114	-32	-10.479774265350692
116	-32	-10.939683893303995
118	-32	-11.475812935225017
120	-32	-10.60422122765424

-120	-34	NaN
-118	-34	NaN
-116	-34	NaN
-114	-34	NaN
-112	-34	NaN
-110	-34	NaN
-108	-34	NaN
-106	-34	NaN
-104	-34	NaN
-102	-34	NaN
-100	-34	NaN
-98	-34	NaN
-96	-34	NaN
-94	-34	NaN
-92	-34	NaN
-90	-34	NaN
-88	-34	NaN
-86	-34	-11.62688440972983
-84	-34	-11.02689883597276
-82	-34	-10.496068399933431
-80	-34	-11.795547853263104
-78	-34	-10.57938023745788
-76	-34	-10.55388888611644
-74	-34	-11.137258608820744
-72	-34	-10.267037069190298
-70	-34	-11.66192424201627
-68	-34	-10.17278966959334
-66	-34	-10.645237225530012
-64	-34	-11.11809146407154
-62	-34	-10.68250777423431
-60	-34	-7.838875084189805
-58	-34	-8.190499596504953
-56	-34	-8.905707465269748
-54	-34	-9.045381886859351
-52	-34	-9.235377272213654
-50	-34	-10.898618974344716
-48	-34	-9.017230933888552
-46	-34	-12.475423386590704
-44	-34	-10.413544767738644
-42	-34	-9.476493057552151
-40	-34	-11.244000306817473
-38	-34	-11.34856163480311
-36	-34	-11.067474175317658
-34	-34	-9.895157827392532
-32	-34	-13.370420380517798
-30	-34	-11.31555655854474
-28	-34	-11.622684854519383
-26	-34	-11.349970791582717
-24	-34	-11.371001010244312
-22	-34	-11.843380734930246
-20	-34	-12.962422817060169
-18	-34	-13.754958294732978
-16	-34	-12.826345786292901
-14	-34	-12.738664132915773
-12	-34	-12.930086655654886
-10	-34	-13.297038493125156
-8	-34	-13.803387178727517
-6	-34	-14.435053214122226
-4	-34	-15.188507685081765
-2	-34	-16
0	-34	-16
2	-34	-16
4	-34	-16
6	-34	-16
8	-34	-16
10	-34	-16
12	-34	-16
14	-34	-16
16	-34	-16
18	-34	-16
20	-34	-16
22	-34	-16
24	-34	-16
26	-34	-16
28	-34	-16
30	-34	-16
32	-34	-16
34	-34	-16
36	-34	-16
38	-34	-15.188507685081765
40	-34	-14.435053214122226
42	-34	-13.803387178727517
44	-34	-13.297038493125156
46	-34	-12.930086655654886
48	-34	-12.738664132915773
50	-34	-12.826345786292901
52	-34	-13.754958294732978
54	-34	-12.962422817060169
56	-34	-11.843380734930246
58	-34	-11.371001010244312
60	-34	-11.349970791582717
62	-34	-11.622684854519383
64	-34	-11.31555655854474
66	-34	-13.370420380517798
68	-34	-9.895157827392532
70	-34	-11.067474175317658
72	-34	-11.34856163480311
74	-34	-11.244000306817473
76	-34	-9.476493057552151
78	-34	-10.413544767738644
80	-34	-12.475423386590704
82	-34	-9.017230933888552
84	-34	-10.898618974344716
86	-34	-9.235377272213654
88	-34	-9.045381886859351
90	-34	-8.905707465269748
92	-34	-8.190499596504953
94	-34	-7.838875084189805
96	-34	-10.68250777423431
98	-34	-11.11809146407154
100	-34	-10.645237225530012
102	-34	-10.17278966959334
104	-34	-11.66192424201627
106	-34	-10.267037069190298
108	-34	-11.137258608820744
110	-34	-10.55388888611644
112	-34	-10.57938023745788
114	-34	-11.795547853263104
116	-34	-10.496068399933431
118	-34	-11.02689883597276
120	-34	-11.62688440972983

-120	-36	NaN
-118	-36	NaN
-116	-36	NaN
-114	-36	NaN
-112	-36	NaN
-110	-36	NaN
-108	-36	NaN
-106	-36	NaN
-104	-36	NaN
-102	-36	NaN
-100	-36	NaN
-98	-36	NaN
-96	-36	NaN
-94	-36	NaN
-92	-36	NaN
-90	-36	NaN
-88	-36	NaN
-86	-36	NaN
-84	-36	-10.959037834551324
-82	-36	-10.553319817633936
-80	-36	-11.653883189822436
-78	-36	-10.735900025237349
-76	-36	-10.453818319304046
-74	-36	-12.405718300596568
-72	-36	-10.25673239610737
-70	-36	-11.549198611960733
-68	-36	-10.208775112728608
-66	-36	-11.134239819066131
-64	-36	-10.40510090730742
-62	-36	-9.982030206134922
-60	-36	-9.484793493462046
-58	-36	-7.4191569208873265
-56	-36	-8.974160815954747
-54	-36	-8.201608816286672
-52	-36	-11.396253065663462
-50	-36	-9.2851810974457
-48	-36	-9.19513473517347
-46	-36	-10.87684756883857
-44	-36	-9.366543975729822
-42	-36	-9.936036132276026
-40	-36	-12.595701081295733
-38	-36	-10.83195865212051
-36	-36	-9.583529298779826
-34	-36	-11.067474175317658
-32	-36	-11.100339756237416
-30	-36	-11.476231356094384
-28	-36	-10.748130221555318
-26	-36	-11.359372250773445
-24	-36	-12.402698876905154
-22	-36	-11.284203249899635
-20	-36	-11.21794824736517
-18	-36	-11.543806163151075
-16	-36	-12.298897749570253
-14	-36	-15.027463604467545
-12	-36	-13.053626398701248
-10	-36	-12.75377956253675
-8	-36	-12.869450384900372
-6	-36	-13.205415938000336
-4	-36	-13.706118535331662
-2	-36	-14.351616638754948
0	-36	-15.137099255160205
2	-36	-16
4	-36	-16
6	-36	-16
8	-36	-16
10	-36	-16
12	-36	-16
14	-36	-16
16	-36	-16
18	-36	-16
20	-36	-16
22	-36	-16
24	-36	-16
26	-36	-16
28	-36	-16
30	-36	-16
32	-36	-16
34	-36	-16
36	-36	-15.137099255160205
38	-36	-14.351616638754948
40	-36	-13.706118535331662
42	-36	-13.205415938000336
44	-36	-12.869450384900372
46	-36	-12.75377956253675
48	-36	-13.053626398701248
50	-36	-15.027463604467545
52	-36	-12.298897749570253
54	-36	-11.543806163151075
56	-36	-11.21794824736517
58	-36	-11.284203249899635
60	-36	-12.402698876905154
62	-36	-11.359372250773445
64	-36	-10.748130221555318
66	-36	-11.476231356094384
68	-36	-11.100339756237416
70	-36	-11.067474175317658
72	-36	-9.583529298779826
74	-36	-10.83195865212051
76	-36	-12.595701081295733
78	-36	-9.936036132276026
80	-36	-9.366543975729822
82	-36	-10.87684756883857
84	-36	-9.19513473517347
86	-36	-9.2851810974457
88	-36	-11.396253065663462
90	-36	-8.201608816286672
92	-36	-8.974160815954747
94	-36	-7.4191569208873265
96	-36	-9.484793493462046
98	-36	-9.982030206134922
100	-36	-10.40510090730742
102	-36	-11.134239819066131
104	-36	-10.208775112728608
106	-36	-11.549198611960733
108	-36	-10.25673239610737
110	-36	-12.405718300596568
112	-36	-10.453818319304046
114	-36	-10.735900025237349
116	-36	-11.653883189822436
118	-36	-10.553319817633936
120	-36	-10.959037834551324

-120	-38	NaN
-118	-38	NaN
-116	-38	NaN
-114	-38	NaN
-112	-38	NaN
-110	-38	NaN
-108	-38	NaN
-106	-38	NaN
-104	-38	NaN
-102	-38	NaN
-100	-38	NaN
-98	-38	NaN
-96	-38	NaN
-94	-38	NaN
-92	-38	NaN
-90	-38	NaN
-88	-38	NaN
-86	-38	NaN
-84	-38	NaN
-82	-38	-10.677841378826516
-80	-38	-12.087098859914322
-78	-38	-10.781753434988955
-76	-38	-10.467092802901979
-74	-38	-13.262111162377154
-72	-38	-10.36043681953104
-70	-38	-10.75796776289718
-68	-38	-10.533914261060458
-66	-38	-10.413726509951237
-64	-38	-10.167524279105226
-62	-38	-12.737671342661173
-60	-38	-11.600168733299121
-58	-38	-9.265719557441884
-56	-38	-7.050313102205884
-54	-38	-8.384689663243512
-52	-38	-9.128574725262036
-50	-38	-9.368385278116602
-48	-38	-9.51735694694679
-46	-38	-12.43355134536514
-44	-38	-9.409310057532846
-42	-38	-9.948932641158477
-40	-38	-12.520274231571799
-38	-38	-9.333685753481435
-36	-38	-10.83195865212051
-34	-38	-11.34856163480311
-32	-38	-10.794633464593087
-30	-38	-10.085349536344152
-28	-38	-12.69927713400838
-26	-38	-10.589441696855955
-24	-38	-10.529769640756186
-22	-38	-11.065172565690592
-20	-38	-13.5884255648386
-18	-38	-11.563560592310814
-16	-38	-11.224089353468552
-14	-38	-11.396133725321365
-12	-38	-11.975225559517462
-10	-38	-13.421255738786474
-8	-38	-13.335960956890142
-6	-38	-12.787604800709994
-4	-38	-12.84211923751583
-2	-38	-13.163450806954602
0	-38	-13.674954368364553
2	-38	-14.351616642389601
4	-38	-15.188507700807536
6	-38	-16
8	-38	-16
10	-38	-16
12	-38	-16
14	-38	-16
16	-38	-16
18	-38	-15.69405433691773
20	-38	-15.69405433691773
22	-38	-16
24	-38	-16
26	-38	-16
28	-38	-16
30	-38	-16
32	-38	-16
34	-38	-15.188507700807536
36	-38	-14.351616642389601
38	-38	-13.674954368364553
40	-38	-13.163450806954602
42	-38	-12.84211923751583
44	-38	-12.787604800709994
46	-38	-13.335960956890142
48	-38	-13.421255738786474
50	-38	-11.975225559517462
52	-38	-11.396133725321365
54	-38	-11.224089353468552
56	-38	-11.563560592310814
58	-38	-13.5884255648386
60	-38	-11.065172565690592
62	-38	-10.529769640756186
64	-38	-10.589441696855955
66	-38	-12.69927713400838
68	-38	-10.085349536344152
70	-38	-10.794633464593087
72	-38	-11.34856163480311
74	-38	-10.83195865212051
76	-38	-9.333685753481435
78	-38	-12.520274231571799
80	-38	-9.948932641158477
82	-38	-9.409310057532846
84	-38	-12.43355134536514
86	-38	-9.51735694694679
88	-38	-9.368385278116602
90	-38	-9.128574725262036
92	-38	-8.384689663243512
94	-38	-7.050313102205884
96	-38	-9.265719557441884
98	-38	-11.600168733299121
100	-38	-12.737671342661173
102	-38	-10.167524279105226
104	-38	-10.413726509951237
106	-38	-10.533914261060458
108	-38	-10.75796776289718
110	-38	-10.36043681953104
112	-38	-13.262111162377154
114	-38	-10.467092802901979
116	-38	-10.781753434988955
118	-38	-12.087098859914322
120	-38	-10.677841378826516

-120	-40	NaN
-118	-40	NaN
-116	-40	NaN
-114	-40	NaN
-112	-40	NaN
-110	-40	NaN
-108	-40	NaN
-106	-40	NaN
-104	-40	NaN
-102	-40	NaN
-100	-40	NaN
-98	-40	NaN
-96	-40	NaN
-94	-40	NaN
-92	-40	NaN
-90	-40	NaN
-88	-40	NaN
-86	-40	NaN
-84	-40	NaN
-82	-40	NaN
-80	-40	-13.289445600597238
-78	-40	-10.711235685730625
-76	-40	-10.565449113383957
-74	-40	-13.04813906222188
-72	-40	-10.464384717497946
-70	-40	-10.552819324119096
-68	-40	-11.048128391075272
-66	-40	-10.185643151638725
-64	-40	-13.040419081938508
-62	-40	-10.061380329530708
-60	-40	-11.159275444578697
-58	-40	-9.409191632569181
-56	-40	-10.221014637382266
-54	-40	-7.218912861681681
-52	-40	-8.876135636537372
-50	-40	-9.121404910092874
-48	-40	-10.482901283003358
-46	-40	-9.456687455397887
-44	-40	-10.342686201617841
-42	-40	-9.666709160543997
-40	-40	-10.520005268522521
-38	-40	-12.520274231571799
-36	-40	-12.595701081295733
-34	-40	-11.244000306817473
-32	-40	-9.773925844121369
-30	-40	-11.103643549394098
-28	-40	-10.14017644286375
-26	-40	-10.531739623887148
-24	-40	-11.774338949930947
-22	-40	-11.215373456512532
-20	-40	-10.622960213847211
-18	-40	-10.819323757808911
-16	-40	-11.906219089285319
-14	-40	-12.014375962157608
-12	-40	-11.288017994335306
-10	-40	-11.326565956120096
-8	-40	-11.8011007595945
-6	-40	-12.967392566928511
-4	-40	-13.596319712240314
-2	-40	-12.812893918064622
0	-40	-12.834582413980023
2	-40	-13.163450808208484
4	-40	-13.706118539384745
6	-40	-14.435053225922116
8	-40	-15.347348782755114
10	-40	-16
12	-40	-16
14	-40	-16
16	-40	-16
18	-40	-16
20	-40	-15.321958669582166
22	-40	-16
24	-40	-16
26	-40	-16
28	-40	-16
30	-40	-16
32	-40	-15.347348782755114
34	-40	-14.435053225922116
36	-40	-13.706118539384745
38	-40	-13.163450808208484
40	-40	-12.834582413980023
42	-40	-12.812893918064622
44	-40	-13.596319712240314
46	-40	-12.967392566928511
48	-40	-11.8011007595945
50	-40	-11.326565956120096
52	-40	-11.288017994335306
54	-40	-12.014375962157608
56	-40	-11.906219089285319
58	-40	-10.819323757808911
60	-40	-10.622960213847211
62	-40	-11.215373456512532
64	-40	-11.774338949930947
66	-40	-10.531739623887148
68	-40	-10.14017644286375
70	-40	-11.103643549394098
72	-40	-9.773925844121369
74	-40	-11.244000306817473
76	-40	-12.595701081295733
78	-40	-12.520274231571799
80	-40	-10.520005268522521
82	-40	-9.666709160543997
84	-40	-10.342686201617841
86	-40	-9.456687455397887
88	-40	-10.482901283003358
90	-40	-9.121404910092874
92	-40	-8.876135636537372
94	-40	-7.218912861681681
96	-40	-10.221014637382266
98	-40	-9.409191632569181
100	-40	-11.159275444578697
102	-40	-10.061380329530708
104	-40	-13.040419081938508
106	-40	-10.185643151638725
108	-40	-11.048128391075272
110	-40	-10.552819324119096
112	-40	-10.464384717497946
114	-40	-13.04813906222188
116	-40	-10.565449113383957
118	-40	-10.711235685730625
120	-40	-13.289445600597238

-120	-42	NaN
-118	-42	NaN
-116	-42	NaN
-114	-42	NaN
-112	-42	NaN
-110	-42	NaN
-108	-42	NaN
-106	-42	NaN
-104	-42	NaN
-102	-42	NaN
-100	-42	NaN
-98	-42	NaN
-96	-42	NaN
-94	-42	NaN
-92	-42	NaN
-90	-42	NaN
-88	-42	NaN
-86	-42	NaN
-84	-42	NaN
-82	-42	NaN
-80	-42	NaN
-78	-42	-10.657468637275507
-76	-42	-10.841791732761562
-74	-42	-12.73851949624504
-72	-42	-10.49888647211712
-70	-42	-10.568293306419893
-68	-42	-11.530808587759454
-66	-42	-10.191981636217267
-64	-42	-11.874901314844514
-62	-42	-9.922401632636426
-60	-42	-10.744785069673748
-58	-42	-11.716777397967913
-56	-42	-9.667833076828826
-54	-42	-8.8174573299677
-52	-42	-7.197798302186011
-50	-42	-8.038052623258551
-48	-42	-8.514066245732105
-46	-42	-9.720155703196864
-44	-42	-9.64967415840963
-42	-42	-8.971483077968385
-40	-42	-9.666709160543997
-38	-42	-9.948932641158477
-36	-42	-9.936036132276026
-34	-42	-9.476493057552151
-32	-42	-13.228437104904815
-30	-42	-11.118169106743991
-28	-42	-11.009718258369986
-26	-42	-11.01681085030844
-24	-42	-11.244301300334833
-22	-42	-10.412017986960505
-20	-42	-10.867884530626014
-18	-42	-12.279657801322301
-16	-42	-10.748826131731315
-14	-42	-10.711088006874958
-12	-42	-11.43270997747418
-10	-42	-12.695597372357154
-8	-42	-11.371441411745367
-6	-42	-11.29855579800246
-4	-42	-11.713946303324926
-2	-42	-12.79470687169723
0	-42	-13.708614895224969
2	-42	-12.812893919059414
4	-42	-12.842119239444513
6	-42	-13.205415941903007
8	-42	-13.803387187467267
10	-42	-14.610164389453544
12	-42	-15.628204754368323
14	-42	-16
16	-42	-16
18	-42	-16
20	-42	-15.518194484276025
22	-42	-15.518194484276025
24	-42	-16
26	-42	-16
28	-42	-16
30	-42	-15.628204754368323
32	-42	-14.610164389453544
34	-42	-13.803387187467267
36	-42	-13.205415941903007
38	-42	-12.842119239444513
40	-42	-12.812893919059414
42	-42	-13.708614895224969
44	-42	-12.79470687169723
46	-42	-11.713946303324926
48	-42	-11.29855579800246
50	-42	-11.371441411745367
52	-42	-12.695597372357154
54	-42	-11.43270997747418
56	-42	-10.711088006874958
58	-42	-10.748826131731315
60	-42	-12.279657801322301
62	-42	-10.867884530626014
64	-42	-10.412017986960505
66	-42	-11.244301300334833
68	-42	-11.01681085030844
70	-42	-11.009718258369986
72	-42	-11.118169106743991
74	-42	-13.228437104904815
76	-42	-9.476493057552151
78	-42	-9.936036132276026
80	-42	-9.948932641158477
82	-42	-9.666709160543997
84	-42	-8.971483077968385
86	-42	-9.64967415840963
88	-42	-9.720155703196864
90	-42	-8.514066245732105
92	-42	-8.038052623258551
94	-42	-7.197798302186011
96	-42	-8.8174573299677
98	-42	-9.667833076828826
100	-42	-11.716777397967913
102	-42	-10.744785069673748
104	-42	-9.922401632636426
106	-42	-11.874901314844514
108	-42	-10.191981636217267
110	-42	-11.530808587759454
112	-42	-10.568293306419893
114	-42	-10.49888647211712
116	-42	-12.73851949624504
118	-42	-10.841791732761562
120	-42	-10.657468637275507

-120	-44	NaN
-118	-44	NaN
-116	-44	NaN
-114	-44	NaN
-112	-44	NaN
-110	-44	NaN
-108	-44	NaN
-106	-44	NaN
-104	-44	NaN
-102	-44	NaN
-100	-44	NaN
-98	-44	NaN
-96	-44	NaN
-94	-44	NaN
-92	-44	NaN
-90	-44	NaN
-88	-44	NaN
-86	-44	NaN
-84	-44	NaN
-82	-44	NaN
-80	-44	NaN
-78	-44	NaN
-76	-44	-11.857086519785836
-74	-44	-11.297465886389805
-72	-44	-10.508808029719697
-70	-44	-10.801796941207316
-68	-44	-11.485017964598088
-66	-44	-10.253551293464094
-64	-44	-10.998574691191807
-62	-44	-10.603878583942576
-60	-44	-10.034506345858663
-58	-44	-10.511433751467504
-56	-44	-10.01008243646665
-54	-44	-10.28075622596889
-52	-44	-11.039257807255341
-50	-44	-7.018218523769819
-48	-44	-8.057128271924581
-46	-44	-9.824636161396635
-44	-44	-8.911979477857777
-42	-44	-9.64967415840963
-40	-44	-10.342686201617841
-38	-44	-9.409310057532846
-36	-44	-9.366543975729822
-34	-44	-10.413544767738644
-32	-44	-10.660629827603906
-30	-44	-10.935152648655581
-28	-44	-9.746281043247167
-26	-44	-13.374843187728672
-24	-44	-10.209841071025904
-22	-44	-10.521558107007577
-20	-44	-12.184926844549626
-18	-44	-10.48620770791912
-16	-44	-10.619694883805996
-14	-44	-12.927430659693522
-12	-44	-10.927087935411588
-10	-44	-10.676377147253222
-8	-44	-11.211695455407138
-6	-44	-13.884565306098157
-4	-44	-11.43983644655651
-2	-44	-11.290000180109221
0	-44	-11.687434911024658
2	-44	-12.79470687060184
4	-44	-13.596319716846555
6	-44	-12.787604803599123
8	-44	-12.86945038873398
10	-44	-13.297038498209819
12	-44	-13.978336213674746
14	-44	-14.894440144530272
16	-44	-16
18	-44	-16
20	-44	-15.761609594946725
22	-44	-15.843148704469044
24	-44	-15.761609594946725
26	-44	-16
28	-44	-16
30	-44	-14.894440144530272
32	-44	-13.978336213674746
34	-44	-13.297038498209819
36	-44	-12.86945038873398
38	-44	-12.787604803599123
40	-44	-13.596319716846555
42	-44	-12.79470687060184
44	-44	-11.687434911024658
46	-44	-11.290000180109221
48	-44	-11.43983644655651
50	-44	-13.884565306098157
52	-44	-11.211695455407138
54	-44	-10.676377147253222
56	-44	-10.927087935411588
58	-44	-12.927430659693522
60	-44	-10.619694883805996
62	-44	-10.48620770791912
64	-44	-12.184926844549626
66	-44	-10.521558107007577
68	-44	-10.209841071025904
70	-44	-13.374843187728672
72	-44	-9.746281043247167
74	-44	-10.935152648655581
76	-44	-10.660629827603906
78	-44	-10.413544767738644
80	-44	-9.366543975729822
82	-44	-9.409310057532846
84	-44	-10.342686201617841
86	-44	-9.64967415840963
88	-44	-8.911979477857777
90	-44	-9.824636161396635
92	-44	-8.057128271924581
94	-44	-7.018218523769819
96	-44	-11.039257807255341
98	-44	-10.28075622596889
100	-44	-10.01008243646665
102	-44	-10.511433751467504
104	-44	-10.034506345858663
106	-44	-10.603878583942576
108	-44	-10.998574691191807
110	-44	-10.253551293464094
112	-44	-11.485017964598088
114	-44	-10.801796941207316
116	-44	-10.508808029719697
118	-44	-11.297465886389805
120	-44	-11.857086519785836

-120	-46	NaN
-118	-46	NaN
-116	-46	NaN
-114	-46	NaN
-112	-46	NaN
-110	-46	NaN
-108	-46	NaN
-106	-46	NaN
-104	-46	NaN
-102	-46	NaN
-100	-46	NaN
-98	-46	NaN
-96	-46	NaN
-94	-46	NaN
-92	-46	NaN
-90	-46	NaN
-88	-46	NaN
-86	-46	NaN
-84	-46	NaN
-82	-46	NaN
-80	-46	NaN
-78	-46	NaN
-76	-46	NaN
-74	-46	-10.831945600477104
-72	-46	-10.740070918710856
-70	-46	-11.708728929023755
-68	-46	-10.99986697178503
-66	-46	-10.337117652990347
-64	-46	-11.111986135530442
-62	-46	-10.419264780277617
-60	-46	-10.119432876211341
-58	-46	-10.017166352477883
-56	-46	-11.928801364519883
-54	-46	-10.077856741948414
-52	-46	-9.321043016091584
-50	-46	-9.945349629355624
-48	-46	-7.234236009855449
-46	-46	-8.70828116729857
-44	-46	-9.824636161396635
-42	-46	-9.720155703196864
-40	-46	-9.456687455397887
-38	-46	-12.43355134536514
-36	-46	-10.87684756883857
-34	-46	-12.475423386590704
-32	-46	-10.677543373967497
-30	-46	-9.591539714309572
-28	-46	-12.007944765436724
-26	-46	-10.408839577031825
-24	-46	-10.303379495026254
-22	-46	-11.633095848335707
-20	-46	-10.564131792040175
-18	-46	-10.383834655381872
-16	-46	-12.362371955574
-14	-46	-10.656759536136697
-12	-46	-10.51742050811369
-10	-46	-11.786460373195036
-8	-46	-11.115112589117432
-6	-46	-10.673854288776479
-4	-46	-11.108097489972547
-2	-46	-15.642791854730358
0	-46	-11.466180558420989
2	-46	-11.290000179837747
4	-46	-11.713946302541377
6	-46	-12.967392563068543
8	-46	-13.335960963606281
10	-46	-12.753779565147461
12	-46	-12.930086620793029
14	-46	-13.453709447061808
16	-46	-14.250930796153288
18	-46	-14.998286189556413
20	-46	-15.358971201334727
22	-46	-16
24	-46	-16
26	-46	-15.358971201334727
28	-46	-14.998286189556413
30	-46	-14.250930796153288
32	-46	-13.453709447061808
34	-46	-12.930086620793029
36	-46	-12.753779565147461
38	-46	-13.335960963606281
40	-46	-12.967392563068543
42	-46	-11.713946302541377
44	-46	-11.290000179837747
46	-46	-11.466180558420989
48	-46	-15.642791854730358
50	-46	-11.108097489972547
52	-46	-10.673854288776479
54	-46	-11.115112589117432
56	-46	-11.786460373195036
58	-46	-10.51742050811369
60	-46	-10.656759536136697
62	-46	-12.362371955574
64	-46	-10.383834655381872
66	-46	-10.564131792040175
68	-46	-11.633095848335707
70	-46	-10.303379495026254
72	-46	-10.408839577031825
74	-46	-12.007944765436724
76	-46	-9.591539714309572
78	-46	-10.677543373967497
80	-46	-12.475423386590704
82	-46	-10.87684756883857
84	-46	-12.43355134536514
86	-46	-9.456687455397887
88	-46	-9.720155703196864
90	-46	-9.824636161396635
92	-46	-8.70828116729857
94	-46	-7.234236009855449
96	-46	-9.945349629355624
98	-46	-9.321043016091584
100	-46	-10.077856741948414
102	-46	-11.928801364519883
104	-46	-10.017166352477883
106	-46	-10.119432876211341
108	-46	-10.419264780277617
110	-46	-11.111986135530442
112	-46	-10.337117652990347
114	-46	-10.99986697178503
116	-46	-11.708728929023755
118	-46	-10.740070918710856
120	-46	-10.831945600477104

-120	-48	NaN
-118	-48	NaN
-116	-48	NaN
-114	-48	NaN
-112	-48	NaN
-110	-48	NaN
-108	-48	NaN
-106	-48	NaN
-104	-48	NaN
-102	-48	NaN
-100	-48	NaN
-98	-48	NaN
-96	-48	NaN
-94	-48	NaN
-92	-48	NaN
-90	-48	NaN
-88	-48	NaN
-86	-48	NaN
-84	-48	NaN
-82	-48	NaN
-80	-48	NaN
-78	-48	NaN
-76	-48	NaN
-74	-48	NaN
-72	-48	-12.489442831777872
-70	-48	-11.575254351206908
-68	-48	-10.679373345647377
-66	-48	-10.600680566798081
-64	-48	-12.181996990839066
-62	-48	-10.584953398856797
-60	-48	-10.47144917240511
-58	-48	-10.95599741274507
-56	-48	-9.660497559095559
-54	-48	-12.743368040889958
-52	-48	-10.645618192417313
-50	-48	-9.812093200389056
-48	-48	-8.452358757009348
-46	-48	-7.234236009855449
-44	-48	-8.057128271924581
-42	-48	-8.514066245732105
-40	-48	-10.482901283003358
-38	-48	-9.51735694694679
-36	-48	-9.19513473517347
-34	-48	-9.017230933888552
-32	-48	-14.290159319522285
-30	-48	-12.969276949035239
-28	-48	-10.250458156532076
-26	-48	-12.981685729119334
-24	-48	-10.173546065074918
-22	-48	-13.743453682438554
-20	-48	-10.249742440342937
-18	-48	-10.796683191941238
-16	-48	-10.939817049236659
-14	-48	-10.33297462784035
-12	-48	-11.398483081920807
-10	-48	-10.858682673409561
-8	-48	-10.481697305855127
-6	-48	-11.428280543450088
-4	-48	-11.26242215168222
-2	-48	-10.678739038505942
0	-48	-11.077474814389234
2	-48	-15.642791878117201
4	-48	-11.439836445895562
6	-48	-11.298555797199032
8	-48	-11.801100758047466
10	-48	-13.421255735747435
12	-48	-13.053626332672021
14	-48	-12.738662564276424
16	-48	-13.044891303057573
18	-48	-13.617294599535771
20	-48	-14.308006675288999
22	-48	-15.389011718853066
24	-48	-16
26	-48	-15.389011718853066
28	-48	-14.308006675288999
30	-48	-13.617294599535771
32	-48	-13.044891303057573
34	-48	-12.738662564276424
36	-48	-13.053626332672021
38	-48	-13.421255735747435
40	-48	-11.801100758047466
42	-48	-11.298555797199032
44	-48	-11.439836445895562
46	-48	-15.642791878117201
48	-48	-11.077474814389234
50	-48	-10.678739038505942
52	-48	-11.26242215168222
54	-48	-11.428280543450088
56	-48	-10.481697305855127
58	-48	-10.858682673409561
60	-48	-11.398483081920807
62	-48	-10.33297462784035
64	-48	-10.939817049236659
66	-48	-10.796683191941238
68	-48	-10.249742440342937
70	-48	-13.743453682438554
72	-48	-10.173546065074918
74	-48	-12.981685729119334
76	-48	-10.250458156532076
78	-48	-12.969276949035239
80	-48	-14.290159319522285
82	-48	-9.017230933888552
84	-48	-9.19513473517347
86	-48	-9.51735694694679
88	-48	-10.482901283003358
90	-48	-8.514066245732105
92	-48	-8.057128271924581
94	-48	-7.234236009855449
96	-48	-8.452358757009348
98	-48	-9.812093200389056
100	-48	-10.645618192417313
102	-48	-12.743368040889958
104	-48	-9.660497559095559
106	-48	-10.95599741274507
108	-48	-10.47144917240511
110	-48	-10.584953398856797
112	-48	-12.181996990839066
114	-48	-10.600680566798081
116	-48	-10.679373345647377
118	-48	-11.575254351206908
120	-48	-12.489442831777872

-120	-50	NaN
-118	-50	NaN
-116	-50	NaN
-114	-50	NaN
-112	-50	NaN
-110	-50	NaN
-108	-50	NaN
-106	-50	NaN
-104	-50	NaN
-102	-50	NaN
-100	-50	NaN
-98	-50	NaN
-96	-50	NaN
-94	-50	NaN
-92	-50	NaN
-90	-50	NaN
-88	-50	NaN
-86	-50	NaN
-84	-50	NaN
-82	-50	NaN
-80	-50	NaN
-78	-50	NaN
-76	-50	NaN
-74	-50	NaN
-72	-50	NaN
-70	-50	-11.25156652931093
-68	-50	-11.225755128741891
-66	-50	-12.152033795661959
-64	-50	-11.342583965241388
-62	-50	-10.438570901516213
-60	-50	-10.37653027660075
-58	-50	-11.313536112220014
-56	-50	-9.734311667809617
-54	-50	-10.911987643578591
-52	-50	-12.775878510274735
-50	-50	-9.676849456133152
-48	-50	-9.812093200389056
-46	-50	-9.945349629355624
-44	-50	-7.018218523769819
-42	-50	-8.038052623258551
-40	-50	-9.121404910092874
-38	-50	-9.368385278116602
-36	-50	-9.2851810974457
-34	-50	-10.898618974344716
-32	-50	-10.929529778034249
-30	-50	-9.603773625511085
-28	-50	-9.96075045489456
-26	-50	-9.75245341422841
-24	-50	-10.181850595416678
-22	-50	-11.053804412418716
-20	-50	-10.156299076243771
-18	-50	-11.76747764524451
-16	-50	-10.372977125191369
-14	-50	-10.532536669679377
-12	-50	-11.449229250781185
-10	-50	-10.340586891029778
-8	-50	-11.05957030482314
-6	-50	-11.04419808405384
-4	-50	-10.473802106702903
-2	-50	-11.293954511379427
0	-50	-11.319046413421649
2	-50	-10.678739038684824
4	-50	-11.10809749049208
6	-50	-13.88456529455361
8	-50	-11.37144141073023
10	-50	-11.326565956349445
12	-50	-11.97522559754228
14	-50	-15.027486017199596
16	-50	-12.826188469645178
18	-50	-12.735449897917201
20	-50	-13.13276583802294
22	-50	-13.944394838828991
24	-50	-15.04580726159118
26	-50	-15.04580726159118
28	-50	-13.944394838828991
30	-50	-13.13276583802294
32	-50	-12.735449897917201
34	-50	-12.826188469645178
36	-50	-15.027486017199596
38	-50	-11.97522559754228
40	-50	-11.326565956349445
42	-50	-11.37144141073023
44	-50	-13.88456529455361
46	-50	-11.10809749049208
48	-50	-10.678739038684824
50	-50	-11.319046413421649
52	-50	-11.293954511379427
54	-50	-10.473802106702903
56	-50	-11.04419808405384
58	-50	-11.05957030482314
60	-50	-10.340586891029778
62	-50	-11.449229250781185
64	-50	-10.532536669679377
66	-50	-10.372977125191369
68	-50	-11.76747764524451
70	-50	-10.156299076243771
72	-50	-11.053804412418716
74	-50	-10.181850595416678
76	-50	-9.75245341422841
78	-50	-9.96075045489456
80	-50	-9.603773625511085
82	-50	-10.929529778034249
84	-50	-10.898618974344716
86	-50	-9.2851810974457
88	-50	-9.368385278116602
90	-50	-9.121404910092874
92	-50	-8.038052623258551
94	-50	-7.018218523769819
96	-50	-9.945349629355624
98	-50	-9.812093200389056
100	-50	-9.676849456133152
102	-50	-12.775878510274735
104	-50	-10.911987643578591
106	-50	-9.734311667809617
108	-50	-11.313536112220014
110	-50	-10.37653027660075
112	-50	-10.438570901516213
114	-50	-11.342583965241388
116	-50	-12.152033795661959
118	-50	-11.225755128741891
120	-50	-11.25156652931093

-120	-52	NaN
-118	-52	NaN
-116	-52	NaN
-114	-52	NaN
-112	-52	NaN
-110	-52	NaN
-108	-52	NaN
-106	-52	NaN
-104	-52	NaN
-102	-52	NaN
-100	-52	NaN
-98	-52	NaN
-96	-52	NaN
-94	-52	NaN
-92	-52	NaN
-90	-52	NaN
-88	-52	NaN
-86	-52	NaN
-84	-52	NaN
-82	-52	NaN
-80	-52	NaN
-78	-52	NaN
-76	-52	NaN
-74	-52	NaN
-72	-52	NaN
-70	-52	NaN
-68	-52	-12.715605932201925
-66	-52	-11.613322930228513
-64	-52	-11.093620428301891
-62	-52	-11.050985285638319
-60	-52	-13.204946236958687
-58	-52	-10.707802351792454
-56	-52	-11.308700167814981
-54	-52	-9.866623830632866
-52	-52	-9.635264380570865
-50	-52	-12.775878510274735
-48	-52	-10.645618192417313
-46	-52	-9.321043016091584
-44	-52	-11.039257807255341
-42	-52	-7.197798302186011
-40	-52	-8.876135636537372
-38	-52	-9.128574725262036
-36	-52	-11.396253065663462
-34	-52	-9.235377272213654
-32	-52	-9.52666938332771
-30	-52	-10.916530872775745
-28	-52	-10.9783756949652
-26	-52	-11.913771345917365
-24	-52	-10.578885925402375
-22	-52	-11.339865749607206
-20	-52	-10.175431939884252
-18	-52	-13.285184444188834
-16	-52	-10.200010396579234
-14	-52	-11.048407859057273
-12	-52	-10.545751428850409
-10	-52	-10.41117853248029
-8	-52	-12.135593722124499
-6	-52	-10.366932420360252
-4	-52	-10.912881686446521
-2	-52	-11.158282018716688
0	-52	-10.473359430325058
2	-52	-11.293954511029128
4	-52	-11.262422152325028
6	-52	-10.673854289256244
8	-52	-11.211695456152578
10	-52	-12.695597378556943
12	-52	-11.288018027293814
14	-52	-11.39613460299949
16	-52	-12.29901938725659
18	-52	-13.640655083715918
20	-52	-12.617043095675028
22	-52	-12.84452982958653
24	-52	-13.481536476847728
26	-52	-13.916410645057107
28	-52	-13.481536476847728
30	-52	-12.84452982958653
32	-52	-12.617043095675028
34	-52	-13.640655083715918
36	-52	-12.29901938725659
38	-52	-11.39613460299949
40	-52	-11.288018027293814
42	-52	-12.695597378556943
44	-52	-11.211695456152578
46	-52	-10.673854289256244
48	-52	-11.262422152325028
50	-52	-11.293954511029128
52	-52	-10.473359430325058
54	-52	-11.158282018716688
56	-52	-10.912881686446521
58	-52	-10.366932420360252
60	-52	-12.135593722124499
62	-52	-10.41117853248029
64	-52	-10.545751428850409
66	-52	-11.048407859057273
68	-52	-10.200010396579234
70	-52	-13.285184444188834
72	-52	-10.175431939884252
74	-52	-11.339865749607206
76	-52	-10.578885925402375
78	-52	-11.913771345917365
80	-52	-10.9783756949652
82	-52	-10.916530872775745
84	-52	-9.52666938332771
86	-52	-9.235377272213654
88	-52	-11.396253065663462
90	-52	-9.128574725262036
92	-52	-8.876135636537372
94	-52	-7.197798302186011
96	-52	-11.039257807255341
98	-52	-9.321043016091584
100	-52	-10.645618192417313
102	-52	-12.775878510274735
104	-52	-9.635264380570865
106	-52	-9.866623830632866
108	-52	-11.308700167814981
110	-52	-10.707802351792454
112	-52	-13.204946236958687
114	-52	-11.050985285638319
116	-52	-11.093620428301891
118	-52	-11.613322930228513
120	-52	-12.715605932201925

-120	-54	NaN
-118	-54	NaN
-116	-54	NaN
-114	-54	NaN
-112	-54	NaN
-110	-54	NaN
-108	-54	NaN
-106	-54	NaN
-104	-54	NaN
-102	-54	NaN
-100	-54	NaN
-98	-54	NaN
-96	-54	NaN
-94	-54	NaN
-92	-54	NaN
-90	-54	NaN
-88	-54	NaN
-86	-54	NaN
-84	-54	NaN
-82	-54	NaN
-80	-54	NaN
-78	-54	NaN
-76	-54	NaN
-74	-54	NaN
-72	-54	NaN
-70	-54	NaN
-68	-54	NaN
-66	-54	-12.638188861844094
-64	-54	-13.219323242211075
-62	-54	-12.878569301277956
-60	-54	-11.601073080080443
-58	-54	-11.207791130621429
-56	-54	-10.33364768432401
-54	-54	-13.15158236924945
-52	-54	-9.866623830632866
-50	-54	-10.911987643578591
-48	-54	-12.743368040889958
-46	-54	-10.077856741948414
-44	-54	-10.28075622596889
-42	-54	-8.8174573299677
-40	-54	-7.218912861681681
-38	-54	-8.384689663243512
-36	-54	-8.201608816286672
-34	-54	-9.045381886859351
-32	-54	-9.881157935812473
-30	-54	-11.226070111982366
-28	-54	-9.033026447048474
-26	-54	-10.527378442117232
-24	-54	-9.671238076514427
-22	-54	-11.05324742281275
-20	-54	-10.114944052177389
-18	-54	-12.218045193531893
-16	-54	-10.160005262738336
-14	-54	-11.860686943201197
-12	-54	-10.280515503550584
-10	-54	-10.75370064124927
-8	-54	-10.72070279377812
-6	-54	-10.357393890143289
-4	-54	-13.044945592750572
-2	-54	-10.386670245666908
0	-54	-10.870664778445498
2	-54	-11.158282018429395
4	-54	-10.473802106423957
6	-54	-11.428280542548956
8	-54	-11.115112589380969
10	-54	-10.676377144872426
12	-54	-11.432709910254058
14	-54	-12.0143784269048
16	-54	-11.224144616459755
18	-54	-11.559527760103055
20	-54	-13.088576119090481
22	-54	-12.900529131482173
24	-54	-12.6119853559315
26	-54	-12.797184947555136
28	-54	-12.797184947555136
30	-54	-12.6119853559315
32	-54	-12.900529131482173
34	-54	-13.088576119090481
36	-54	-11.559527760103055
38	-54	-11.224144616459755
40	-54	-12.0143784269048
42	-54	-11.432709910254058
44	-54	-10.676377144872426
46	-54	-11.115112589380969
48	-54	-11.428280542548956
50	-54	-10.473802106423957
52	-54	-11.158282018429395
54	-54	-10.870664778445498
56	-54	-10.386670245666908
58	-54	-13.044945592750572
60	-54	-10.357393890143289
62	-54	-10.72070279377812
64	-54	-10.75370064124927
66	-54	-10.280515503550584
68	-54	-11.860686943201197
70	-54	-10.160005262738336
72	-54	-12.218045193531893
74	-54	-10.114944052177389
76	-54	-11.05324742281275
78	-54	-9.671238076514427
80	-54	-10.527378442117232
82	-54	-9.033026447048474
84	-54	-11.226070111982366
86	-54	-9.881157935812473
88	-54	-9.045381886859351
90	-54	-8.201608816286672
92	-54	-8.384689663243512
94	-54	-7.218912861681681
96	-54	-8.8174573299677
98	-54	-10.28075622596889
100	-54	-10.077856741948414
102	-54	-12.743368040889958
104	-54	-10.911987643578591
106	-54	-9.866623830632866
108	-54	-13.15158236924945
110	-54	-10.33364768432401
112	-54	-11.207791130621429
114	-54	-11.601073080080443
116	-54	-12.878569301277956
118	-54	-13.219323242211075
120	-54	-12.638188861844094

-120	-56	NaN
-118	-56	NaN
-116	-56	NaN
-114	-56	NaN
-112	-56	NaN
-110	-56	NaN
-108	-56	NaN
-106	-56	NaN
-104	-56	NaN
-102	-56	NaN
-100	-56	NaN
-98	-56	NaN
-96	-56	NaN
-94	-56	NaN
-92	-56	NaN
-90	-56	NaN
-88	-56	NaN
-86	-56	NaN
-84	-56	NaN
-82	-56	NaN
-80	-56	NaN
-78	-56	NaN
-76	-56	NaN
-74	-56	NaN
-72	-56	NaN
-70	-56	NaN
-68	-56	NaN
-66	-56	NaN
-64	-56	-12.954956269644201
-62	-56	-12.562214950018689
-60	-56	-12.266750136097528
-58	-56	-11.89886204704606
-56	-56	-12.006652513735185
-54	-56	-10.33364768432401
-52	-56	-11.308700167814981
-50	-56	-9.734311667809617
-48	-56	-9.660497559095559
-46	-56	-11.928801364519883
-44	-56	-10.01008243646665
-42	-56	-9.667833076828826
-40	-56	-10.221014637382266
-38	-56	-7.050313102205884
-36	-56	-8.974160815954747
-34	-56	-8.905707465269748
-32	-56	-9.653526305937469
-30	-56	-10.490238292487048
-28	-56	-10.881054108485188
-26	-56	-10.497250208512042
-24	-56	-11.776880111757178
-22	-56	-12.824365903118709
-20	-56	-10.123035616677182
-18	-56	-12.852334409069664
-16	-56	-10.122138841800504
-14	-56	-12.501686085648837
-12	-56	-10.193800660864996
-10	-56	-11.22473435945298
-8	-56	-10.365426108472123
-6	-56	-10.614586486194185
-4	-56	-10.853811888538699
-2	-56	-10.3375906651097
0	-56	-13.725007605393223
2	-56	-10.386670245735152
4	-56	-10.91288168669497
6	-56	-11.044198083847789
8	-56	-10.48169730637569
10	-56	-11.786460391117096
12	-56	-10.927087861677037
14	-56	-10.711086966950129
16	-56	-11.90607102032876
18	-56	-11.582646008641541
20	-56	-11.242721173236971
22	-56	-11.864652410085009
24	-56	-14.634921401455534
26	-56	-12.309551531794767
28	-56	-12.1125175898939
30	-56	-12.309551531794767
32	-56	-14.634921401455534
34	-56	-11.864652410085009
36	-56	-11.242721173236971
38	-56	-11.582646008641541
40	-56	-11.90607102032876
42	-56	-10.711086966950129
44	-56	-10.927087861677037
46	-56	-11.786460391117096
48	-56	-10.48169730637569
50	-56	-11.044198083847789
52	-56	-10.91288168669497
54	-56	-10.386670245735152
56	-56	-13.725007605393223
58	-56	-10.3375906651097
60	-56	-10.853811888538699
62	-56	-10.614586486194185
64	-56	-10.365426108472123
66	-56	-11.22473435945298
68	-56	-10.193800660864996
70	-56	-12.501686085648837
72	-56	-10.122138841800504
74	-56	-12.852334409069664
76	-56	-10.123035616677182
78	-56	-12.824365903118709
80	-56	-11.776880111757178
82	-56	-10.497250208512042
84	-56	-10.881054108485188
86	-56	-10.490238292487048
88	-56	-9.653526305937469
90	-56	-8.905707465269748
92	-56	-8.974160815954747
94	-56	-7.050313102205884
96	-56	-10.221014637382266
98	-56	-9.667833076828826
100	-56	-10.01008243646665
102	-56	-11.928801364519883
104	-56	-9.660497559095559
106	-56	-9.734311667809617
108	-56	-11.308700167814981
110	-56	-10.33364768432401
112	-56	-12.006652513735185
114	-56	-11.89886204704606
116	-56	-12.266750136097528
118	-56	-12.562214950018689
120	-56	-12.954956269644201

-120	-58	NaN
-118	-58	NaN
-116	-58	NaN
-114	-58	NaN
-112	-58	NaN
-110	-58	NaN
-108	-58	NaN
-106	-58	NaN
-104	-58	NaN
-102	-58	NaN
-100	-58	NaN
-98	-58	NaN
-96	-58	NaN
-94	-58	NaN
-92	-58	NaN
-90	-58	NaN
-88	-58	NaN
-86	-58	NaN
-84	-58	NaN
-82	-58	NaN
-80	-58	NaN
-78	-58	NaN
-76	-58	NaN
-74	-58	NaN
-72	-58	NaN
-70	-58	NaN
-68	-58	NaN
-66	-58	NaN
-64	-58	NaN
-62	-58	-14.207878730483877
-60	-58	-13.349928470821903
-58	-58	-12.20064611660453
-56	-58	-11.89886204704606
-54	-58	-11.207791130621429
-52	-58	-10.707802351792454
-50	-58	-11.313536112220014
-48	-58	-10.95599741274507
-46	-58	-10.017166352477883
-44	-58	-10.511433751467504
-42	-58	-11.716777397967913
-40	-58	-9.409191632569181
-38	-58	-9.265719557441884
-36	-58	-7.4191569208873265
-34	-58	-8.190499596504953
-32	-58	-10.934827541046193
-30	-58	-9.131969586560826
-28	-58	-11.14357701882793
-26	-58	-9.051581077820813
-24	-58	-9.446770894138613
-22	-58	-10.952204980512006
-20	-58	-10.053695314459214
-18	-58	-12.147301950588053
-16	-58	-10.116091716636076
-14	-58	-12.226054902139053
-12	-58	-10.145737890314264
-10	-58	-11.548092176566016
-8	-58	-10.238668903021544
-6	-58	-10.974390217189034
-4	-58	-10.430240862705679
-2	-58	-10.557405240579758
0	-58	-10.904116229682273
2	-58	-10.337590665146415
4	-58	-13.044945589711132
6	-58	-10.366932419757866
8	-58	-11.059570300511131
10	-58	-10.858682690440784
12	-58	-10.517420600466773
14	-58	-12.927445922542722
16	-58	-10.748761819242112
18	-58	-10.808582996971822
20	-58	-13.316203202386559
22	-58	-11.298603289641932
24	-58	-11.37106501779091
26	-58	-13.125111514692017
28	-58	-12.095147459336326
30	-58	-12.095147459336326
32	-58	-13.125111514692017
34	-58	-11.37106501779091
36	-58	-11.298603289641932
38	-58	-13.316203202386559
40	-58	-10.808582996971822
42	-58	-10.748761819242112
44	-58	-12.927445922542722
46	-58	-10.517420600466773
48	-58	-10.858682690440784
50	-58	-11.059570300511131
52	-58	-10.366932419757866
54	-58	-13.044945589711132
56	-58	-10.337590665146415
58	-58	-10.904116229682273
60	-58	-10.557405240579758
62	-58	-10.430240862705679
64	-58	-10.974390217189034
66	-58	-10.238668903021544
68	-58	-11.548092176566016
70	-58	-10.145737890314264
72	-58	-12.226054902139053
74	-58	-10.116091716636076
76	-58	-12.147301950588053
78	-58	-10.053695314459214
80	-58	-10.952204980512006
82	-58	-9.446770894138613
84	-58	-9.051581077820813
86	-58	-11.14357701882793
88	-58	-9.131969586560826
90	-58	-10.934827541046193
92	-58	-8.190499596504953
94	-58	-7.4191569208873265
96	-58	-9.265719557441884
98	-58	-9.409191632569181
100	-58	-11.716777397967913
102	-58	-10.511433751467504
104	-58	-10.017166352477883
106	-58	-10.95599741274507
108	-58	-11.313536112220014
110	-58	-10.707802351792454
112	-58	-11.207791130621429
114	-58	-11.89886204704606
116	-58	-12.20064611660453
118	-58	-13.349928470821903
120	-58	-14.207878730483877

-120	-60	NaN
-118	-60	NaN
-116	-60	NaN
-114	-60	NaN
-112	-60	NaN
-110	-60	NaN
-108	-60	NaN
-106	-60	NaN
-104	-60	NaN
-102	-60	NaN
-100	-60	NaN
-98	-60	NaN
-96	-60	NaN
-94	-60	NaN
-92	-60	NaN
-90	-60	NaN
-88	-60	NaN
-86	-60	NaN
-84	-60	NaN
-82	-60	NaN
-80	-60	NaN
-78	-60	NaN
-76	-60	NaN
-74	-60	NaN
-72	-60	NaN
-70	-60	NaN
-68	-60	NaN
-66	-60	NaN
-64	-60	NaN
-62	-60	NaN
-60	-60	-15.487868677896252
-58	-60	-13.349928470821903
-56	-60	-12.266750136097528
-54	-60	-11.601073080080443
-52	-60	-13.204946236958687
-50	-60	-10.37653027660075
-48	-60	-10.47144917240511
-46	-60	-10.119432876211341
-44	-60	-10.034506345858663
-42	-60	-10.744785069673748
-40	-60	-11.159275444578697
-38	-60	-11.600168733299121
-36	-60	-9.484793493462046
-34	-60	-7.838875084189805
-32	-60	-7.802537949125885
-30	-60	-11.123879353888823
-28	-60	-8.847472285657222
-26	-60	-9.314290990116406
-24	-60	-11.959600808231022
-22	-60	-11.31998501936669
-20	-60	-10.336288235826965
-18	-60	-10.858393436777439
-16	-60	-10.16591938312705
-14	-60	-11.306447133686213
-12	-60	-10.168222150373206
-10	-60	-11.492707448107172
-8	-60	-10.190326007508316
-6	-60	-11.229905640605216
-4	-60	-10.278823395469644
-2	-60	-10.874781840798894
0	-60	-10.454429548195813
2	-60	-10.55740524418192
4	-60	-10.85381188751952
6	-60	-10.357393891981982
8	-60	-12.135593683712845
10	-60	-10.340586866541955
12	-60	-11.398482643030201
14	-60	-10.656762143926255
16	-60	-10.619774779452666
18	-60	-12.224537090513998
20	-60	-10.60364223557646
22	-60	-11.051458731353934
24	-60	-12.402942187232243
26	-60	-11.349972058023203
28	-60	-12.064289266744172
30	-60	-13.977076447742625
32	-60	-12.064289266744172
34	-60	-11.349972058023203
36	-60	-12.402942187232243
38	-60	-11.051458731353934
40	-60	-10.60364223557646
42	-60	-12.224537090513998
44	-60	-10.619774779452666
46	-60	-10.656762143926255
48	-60	-11.398482643030201
50	-60	-10.340586866541955
52	-60	-12.135593683712845
54	-60	-10.357393891981982
56	-60	-10.85381188751952
58	-60	-10.55740524418192
60	-60	-10.454429548195813
62	-60	-10.874781840798894
64	-60	-10.278823395469644
66	-60	-11.229905640605216
68	-60	-10.190326007508316
70	-60	-11.492707448107172
72	-60	-10.168222150373206
74	-60	-11.306447133686213
76	-60	-10.16591938312705
78	-60	-10.858393436777439
80	-60	-10.336288235826965
82	-60	-11.31998501936669
84	-60	-11.959600808231022
86	-60	-9.314290990116406
88	-60	-8.847472285657222
90	-60	-11.123879353888823
92	-60	-7.802537949125885
94	-60	-7.838875084189805
96	-60	-9.484793493462046
98	-60	-11.600168733299121
100	-60	-11.159275444578697
102	-60	-10.744785069673748
104	-60	-10.034506345858663
106	-60	-10.119432876211341
108	-60	-10.47144917240511
110	-60	-10.37653027660075
112	-60	-13.204946236958687
114	-60	-11.601073080080443
116	-60	-12.266750136097528
118	-60	-13.349928470821903
120	-60	-15.487868677896252

-120	-62	NaN
-118	-62	NaN
-116	-62	NaN
-114	-62	NaN
-112	-62	NaN
-110	-62	NaN
-108	-62	NaN
-106	-62	NaN
-104	-62	NaN
-102	-62	NaN
-100	-62	NaN
-98	-62	NaN
-96	-62	NaN
-94	-62	NaN
-92	-62	NaN
-90	-62	NaN
-88	-62	NaN
-86	-62	NaN
-84	-62	NaN
-82	-62	NaN
-80	-62	NaN
-78	-62	NaN
-76	-62	NaN
-74	-62	NaN
-72	-62	NaN
-70	-62	NaN
-68	-62	NaN
-66	-62	NaN
-64	-62	NaN
-62	-62	NaN
-60	-62	NaN
-58	-62	-14.207878730483877
-56	-62	-12.562214950018689
-54	-62	-12.878569301277956
-52	-62	-11.050985285638319
-50	-62	-10.438570901516213
-48	-62	-10.584953398856797
-46	-62	-10.419264780277617
-44	-62	-10.603878583942576
-42	-62	-9.922401632636426
-40	-62	-10.061380329530708
-38	-62	-12.737671342661173
-36	-62	-9.982030206134922
-34	-62	-10.68250777423431
-32	-62	-7.859396636053543
-30	-62	-7.347470579485621
-28	-62	-8.351782106678812
-26	-62	-9.353081806933
-24	-62	-9.67795553309982
-22	-62	-9.453702261389509
-20	-62	-10.827304477026145
-18	-62	-10.324982391540987
-16	-62	-10.419927299030613
-14	-62	-10.641585281741637
-12	-62	-10.25104315405813
-10	-62	-10.961860983142724
-8	-62	-10.229747621869533
-6	-62	-11.181883923474802
-4	-62	-10.230818720445571
-2	-62	-11.09981105373246
0	-62	-10.2940413267059
2	-62	-10.874781691138743
4	-62	-10.430240919756601
6	-62	-10.614586516127563
8	-62	-10.720702797423494
10	-62	-10.411178588074323
12	-62	-11.449228312174197
14	-62	-10.332971385038165
16	-62	-12.361710147276591
18	-62	-10.497935945678801
20	-62	-10.898929028902618
22	-62	-11.196013010006698
24	-62	-10.52971798115446
26	-62	-11.359370265613933
28	-62	-11.622684930984525
30	-62	-10.87221278029252
32	-62	-10.87221278029252
34	-62	-11.622684930984525
36	-62	-11.359370265613933
38	-62	-10.52971798115446
40	-62	-11.196013010006698
42	-62	-10.898929028902618
44	-62	-10.497935945678801
46	-62	-12.361710147276591
48	-62	-10.332971385038165
50	-62	-11.449228312174197
52	-62	-10.411178588074323
54	-62	-10.720702797423494
56	-62	-10.614586516127563
58	-62	-10.430240919756601
60	-62	-10.874781691138743
62	-62	-10.2940413267059
64	-62	-11.09981105373246
66	-62	-10.230818720445571
68	-62	-11.181883923474802
70	-62	-10.229747621869533
72	-62	-10.961860983142724
74	-62	-10.25104315405813
76	-62	-10.641585281741637
78	-62	-10.419927299030613
80	-62	-10.324982391540987
82	-62	-10.827304477026145
84	-62	-9.453702261389509
86	-62	-9.67795553309982
88	-62	-9.353081806933
90	-62	-8.351782106678812
92	-62	-7.347470579485621
94	-62	-7.859396636053543
96	-62	-10.68250777423431
98	-62	-9.982030206134922
100	-62	-12.737671342661173
102	-62	-10.061380329530708
104	-62	-9.922401632636426
106	-62	-10.603878583942576
108	-62	-10.419264780277617
110	-62	-10.584953398856797
112	-62	-10.438570901516213
114	-62	-11.050985285638319
116	-62	-12.878569301277956
118	-62	-12.562214950018689
120	-62	-14.207878730483877

-120	-64	NaN
-118	-64	NaN
-116	-64	NaN
-114	-64	NaN
-112	-64	NaN
-110	-64	NaN
-108	-64	NaN
-106	-64	NaN
-104	-64	NaN
-102	-64	NaN
-100	-64	NaN
-98	-64	NaN
-96	-64	NaN
-94	-64	NaN
-92	-64	NaN
-90	-64	NaN
-88	-64	NaN
-86	-64	NaN
-84	-64	NaN
-82	-64	NaN
-80	-64	NaN
-78	-64	NaN
-76	-64	NaN
-74	-64	NaN
-72	-64	NaN
-70	-64	NaN
-68	-64	NaN
-66	-64	NaN
-64	-64	NaN
-62	-64	NaN
-60	-64	NaN
-58	-64	NaN
-56	-64	-12.954956269644201
-54	-64	-13.219323242211075
-52	-64	-11.093620428301891
-50	-64	-11.342583965241388
-48	-64	-12.181996990839066
-46	-64	-11.111986135530442
-44	-64	-10.998574691191807
-42	-64	-11.874901314844514
-40	-64	-13.040419081938508
-38	-64	-10.167524279105226
-36	-64	-10.40510090730742
-34	-64	-11.11809146407154
-32	-64	-9.468591977549849
-30	-64	-9.854953432870673
-28	-64	-6.895405536297418
-26	-64	-8.124551431133936
-24	-64	-8.76147580937757
-22	-64	-10.911252702367515
-20	-64	-11.474980514396913
-18	-64	-10.050632611670151
-16	-64	-11.28220340440524
-14	-64	-10.238330760460382
-12	-64	-10.563926345625855
-10	-64	-10.511546345481449
-8	-64	-10.31789977466424
-6	-64	-10.78046641025645
-4	-64	-10.263331369028277
-2	-64	-11.044956732910766
0	-64	-10.243490261674568
2	-64	-11.099816541280488
4	-64	-10.27882177963403
6	-64	-10.974388228776542
8	-64	-10.365426748737876
10	-64	-10.753701065510384
12	-64	-10.54575191681097
14	-64	-10.53254356349218
16	-64	-10.939578713253926
18	-64	-10.37068187034237
20	-64	-12.338294244612534
22	-64	-10.422902962371271
24	-64	-11.774592287511684
26	-64	-10.589440269675173
28	-64	-10.748130206006017
30	-64	-11.315556489243429
32	-64	-10.365523705535098
34	-64	-11.315556489243429
36	-64	-10.748130206006017
38	-64	-10.589440269675173
40	-64	-11.774592287511684
42	-64	-10.422902962371271
44	-64	-12.338294244612534
46	-64	-10.37068187034237
48	-64	-10.939578713253926
50	-64	-10.53254356349218
52	-64	-10.54575191681097
54	-64	-10.753701065510384
56	-64	-10.365426748737876
58	-64	-10.974388228776542
60	-64	-10.27882177963403
62	-64	-11.099816541280488
64	-64	-10.243490261674568
66	-64	-11.044956732910766
68	-64	-10.263331369028277
70	-64	-10.78046641025645
72	-64	-10.31789977466424
74	-64	-10.511546345481449
76	-64	-10.563926345625855
78	-64	-10.238330760460382
80	-64	-11.28220340440524
82	-64	-10.050632611670151
84	-64	-11.474980514396913
86	-64	-10.911252702367515
88	-64	-8.76147580937757
90	-64	-8.124551431133936
92	-64	-6.895405536297418
94	-64	-9.854953432870673
96	-64	-9.468591977549849
98	-64	-11.11809146407154
100	-64	-10.40510090730742
102	-64	-10.167524279105226
104	-64	-13.040419081938508
106	-64	-11.874901314844514
108	-64	-10.998574691191807
110	-64	-11.111986135530442
112	-64	-12.181996990839066
114	-64	-11.342583965241388
116	-64	-11.093620428301891
118	-64	-13.219323242211075
120	-64	-12.954956269644201

-120	-66	NaN
-118	-66	NaN
-116	-66	NaN
-114	-66	NaN
-112	-66	NaN
-110	-66	NaN
-108	-66	NaN
-106	-66	NaN
-104	-66	NaN
-102	-66	NaN
-100	-66	NaN
-98	-66	NaN
-96	-66	NaN
-94	-66	NaN
-92	-66	NaN
-90	-66	NaN
-88	-66	NaN
-86	-66	NaN
-84	-66	NaN
-82	-66	NaN
-80	-66	NaN
-78	-66	NaN
-76	-66	NaN
-74	-66	NaN
-72	-66	NaN
-70	-66	NaN
-68	-66	NaN
-66	-66	NaN
-64	-66	NaN
-62	-66	NaN
-60	-66	NaN
-58	-66	NaN
-56	-66	NaN
-54	-66	-12.638188861844094
-52	-66	-11.613322930228513
-50	-66	-12.152033795661959
-48	-66	-10.600680566798081
-46	-66	-10.337117652990347
-44	-66	-10.253551293464094
-42	-66	-10.191981636217267
-40	-66	-10.185643151638725
-38	-66	-10.413726509951237
-36	-66	-11.134239819066131
-34	-66	-10.645237225530012
-32	-66	-10.87778982652299
-30	-66	-10.10853084420469
-28	-66	-8.972467413775576
-26	-66	-7.265252313564397
-24	-66	-8.134503887101092
-22	-66	-10.458260789795698
-20	-66	-10.02938928345821
-18	-66	-10.427715662324225
-16	-66	-11.117781290326857
-14	-66	-10.094221821634294
-12	-66	-11.741907802534898
-10	-66	-10.198814368703955
-8	-66	-10.69479304643439
-6	-66	-10.45454517602646
-4	-66	-10.352328366534056
-2	-66	-10.723889035058074
0	-66	-10.265724211478402
2	-66	-11.044713993804905
4	-66	-10.230895962570585
6	-66	-11.230051941976342
8	-66	-10.23863039241989
10	-66	-11.224660045500455
12	-66	-10.280535774358853
14	-66	-11.04842077036562
16	-66	-10.373172795068024
18	-66	-10.82267149429812
20	-66	-10.52907898107694
22	-66	-10.506486030264352
24	-66	-11.244502994092958
26	-66	-10.531735653556069
28	-66	-12.699228957317374
30	-66	-11.476244694787406
32	-66	-13.370505713828269
34	-66	-13.370505713828269
36	-66	-11.476244694787406
38	-66	-12.699228957317374
40	-66	-10.531735653556069
42	-66	-11.244502994092958
44	-66	-10.506486030264352
46	-66	-10.52907898107694
48	-66	-10.82267149429812
50	-66	-10.373172795068024
52	-66	-11.04842077036562
54	-66	-10.280535774358853
56	-66	-11.224660045500455
58	-66	-10.23863039241989
60	-66	-11.230051941976342
62	-66	-10.230895962570585
64	-66	-11.044713993804905
66	-66	-10.265724211478402
68	-66	-10.723889035058074
70	-66	-10.352328366534056
72	-66	-10.45454517602646
74	-66	-10.69479304643439
76	-66	-10.198814368703955
78	-66	-11.741907802534898
80	-66	-10.094221821634294
82	-66	-11.117781290326857
84	-66	-10.427715662324225
86	-66	-10.02938928345821
88	-66	-10.458260789795698
90	-66	-8.134503887101092
92	-66	-7.265252313564397
94	-66	-8.972467413775576
96	-66	-10.10853084420469
98	-66	-10.87778982652299
100	-66	-10.645237225530012
102	-66	-11.134239819066131
104	-66	-10.413726509951237
106	-66	-10.185643151638725
108	-66	-10.191981636217267
110	-66	-10.253551293464094
112	-66	-10.337117652990347
114	-66	-10.600680566798081
116	-66	-12.152033795661959
118	-66	-11.613322930228513
120	-66	-12.638188861844094

-120	-68	NaN
-118	-68	NaN
-116	-68	NaN
-114	-68	NaN
-112	-68	NaN
-110	-68	NaN
-108	-68	NaN
-106	-68	NaN
-104	-68	NaN
-102	-68	NaN
-100	-68	NaN
-98	-68	NaN
-96	-68	NaN
-94	-68	NaN
-92	-68	NaN
-90	-68	NaN
-88	-68	NaN
-86	-68	NaN
-84	-68	NaN
-82	-68	NaN
-80	-68	NaN
-78	-68	NaN
-76	-68	NaN
-74	-68	NaN
-72	-68	NaN
-70	-68	NaN
-68	-68	NaN
-66	-68	NaN
-64	-68	NaN
-62	-68	NaN
-60	-68	NaN
-58	-68	NaN
-56	-68	NaN
-54	-68	NaN
-52	-68	-12.715605932201925
-50	-68	-11.225755128741891
-48	-68	-10.679373345647377
-46	-68	-10.99986697178503
-44	-68	-11.485017964598088
-42	-68	-11.530808587759454
-40	-68	-11.048128391075272
-38	-68	-10.533914261060458
-36	-68	-10.208775112728608
-34	-68	-10.17278966959334
-32	-68	-10.636321060929948
-30	-68	-11.518319536625908
-28	-68	-11.51919234589157
-26	-68	-10.170369143992133
-24	-68	-8.491377496003278
-22	-68	-7.28302926576451
-20	-68	-10.525043721262078
-18	-68	-11.457904923869483
-16	-68	-10.349434040932254
-14	-68	-10.452228515034275
-12	-68	-10.988364451134787
-10	-68	-10.120252244727318
-8	-68	-12.254476398463366
-6	-68	-10.179670958540987
-4	-68	-10.812510924190212
-2	-68	-10.449528895250502
0	-68	-10.37891563109729
2	-68	-10.74788643895642
4	-68	-10.251464615255303
6	-68	-11.158196204421985
8	-68	-10.197607048137566
10	-68	-11.57176925167964
12	-68	-10.188724161829736
14	-68	-11.837969809660486
16	-68	-10.20353932551091
18	-68	-11.697083185833156
20	-68	-10.280859706537429
22	-68	-11.68215956042202
24	-68	-10.212246241084317
26	-68	-11.022079372883466
28	-68	-10.138105823911967
30	-68	-10.083464820541655
32	-68	-11.105436016211979
34	-68	-9.89667007319531
36	-68	-11.105436016211979
38	-68	-10.083464820541655
40	-68	-10.138105823911967
42	-68	-11.022079372883466
44	-68	-10.212246241084317
46	-68	-11.68215956042202
48	-68	-10.280859706537429
50	-68	-11.697083185833156
52	-68	-10.20353932551091
54	-68	-11.837969809660486
56	-68	-10.188724161829736
58	-68	-11.57176925167964
60	-68	-10.197607048137566
62	-68	-11.158196204421985
64	-68	-10.251464615255303
66	-68	-10.74788643895642
68	-68	-10.37891563109729
70	-68	-10.449528895250502
72	-68	-10.812510924190212
74	-68	-10.179670958540987
76	-68	-12.254476398463366
78	-68	-10.120252244727318
80	-68	-10.988364451134787
82	-68	-10.452228515034275
84	-68	-10.349434040932254
86	-68	-11.457904923869483
88	-68	-10.525043721262078
90	-68	-7.28302926576451
92	-68	-8.491377496003278
94	-68	-10.170369143992133
96	-68	-11.51919234589157
98	-68	-11.518319536625908
100	-68	-10.636321060929948
102	-68	-10.17278966959334
104	-68	-10.208775112728608
106	-68	-10.533914261060458
108	-68	-11.048128391075272
110	-68	-11.530808587759454
112	-68	-11.485017964598088
114	-68	-10.99986697178503
116	-68	-10.679373345647377
118	-68	-11.225755128741891
120	-68	-12.715605932201925

-120	-70	NaN
-118	-70	NaN
-116	-70	NaN
-114	-70	NaN
-112	-70	NaN
-110	-70	NaN
-108	-70	NaN
-106	-70	NaN
-104	-70	NaN
-102	-70	NaN
-100	-70	NaN
-98	-70	NaN
-96	-70	NaN
-94	-70	NaN
-92	-70	NaN
-90	-70	NaN
-88	-70	NaN
-86	-70	NaN
-84	-70	NaN
-82	-70	NaN
-80	-70	NaN
-78	-70	NaN
-76	-70	NaN
-74	-70	NaN
-72	-70	NaN
-70	-70	NaN
-68	-70	NaN
-66	-70	NaN
-64	-70	NaN
-62	-70	NaN
-60	-70	NaN
-58	-70	NaN
-56	-70	NaN
-54	-70	NaN
-52	-70	NaN
-50	-70	-11.25156652931093
-48	-70	-11.575254351206908
-46	-70	-11.708728929023755
-44	-70	-10.801796941207316
-42	-70	-10.568293306419893
-40	-70	-10.552819324119096
-38	-70	-10.75796776289718
-36	-70	-11.549198611960733
-34	-70	-11.66192424201627
-32	-70	-10.46990141474665
-30	-70	-10.153121639450076
-28	-70	-10.413738525101918
-26	-70	-12.422400085627242
-24	-70	-12.552879464698977
-22	-70	-9.319882955410327
-20	-70	-7.192015929598385
-18	-70	-10.32141398023124
-16	-70	-9.670367197259873
-14	-70	-11.689764333289245
-12	-70	-10.2658807646283
-10	-70	-10.496146497553397
-8	-70	-10.887076184981957
-6	-70	-10.138908673139987
-4	-70	-12.76160071304052
-2	-70	-10.154133372312357
0	-70	-10.903050759280925
2	-70	-10.440230648309536
4	-70	-10.381525482798276
6	-70	-10.816718187238665
8	-70	-10.213263974861654
10	-70	-11.44546254198435
12	-70	-10.156314347610811
14	-70	-12.600347133026007
16	-70	-10.152672081965873
18	-70	-12.95403929822125
20	-70	-10.122026536473891
22	-70	-14.333146892227838
24	-70	-10.29783995203689
26	-70	-13.26623191877175
28	-70	-11.019907045440734
30	-70	-11.093075576865216
32	-70	-10.787104346968915
34	-70	-11.07729444263589
36	-70	-11.07729444263589
38	-70	-10.787104346968915
40	-70	-11.093075576865216
42	-70	-11.019907045440734
44	-70	-13.26623191877175
46	-70	-10.29783995203689
48	-70	-14.333146892227838
50	-70	-10.122026536473891
52	-70	-12.95403929822125
54	-70	-10.152672081965873
56	-70	-12.600347133026007
58	-70	-10.156314347610811
60	-70	-11.44546254198435
62	-70	-10.213263974861654
64	-70	-10.816718187238665
66	-70	-10.381525482798276
68	-70	-10.440230648309536
70	-70	-10.903050759280925
72	-70	-10.154133372312357
74	-70	-12.76160071304052
76	-70	-10.138908673139987
78	-70	-10.887076184981957
80	-70	-10.496146497553397
82	-70	-10.2658807646283
84	-70	-11.689764333289245
86	-70	-9.670367197259873
88	-70	-10.32141398023124
90	-70	-7.192015929598385
92	-70	-9.319882955410327
94	-70	-12.552879464698977
96	-70	-12.422400085627242
98	-70	-10.413738525101918
100	-70	-10.153121639450076
102	-70	-10.46990141474665
104	-70	-11.66192424201627
106	-70	-11.549198611960733
108	-70	-10.75796776289718
110	-70	-10.552819324119096
112	-70	-10.568293306419893
114	-70	-10.801796941207316
116	-70	-11.708728929023755
118	-70	-11.575254351206908
120	-70	-11.25156652931093

-120	-72	NaN
-118	-72	NaN
-116	-72	NaN
-114	-72	NaN
-112	-72	NaN
-110	-72	NaN
-108	-72	NaN
-106	-72	NaN
-104	-72	NaN
-102	-72	NaN
-100	-72	NaN
-98	-72	NaN
-96	-72	NaN
-94	-72	NaN
-92	-72	NaN
-90	-72	NaN
-88	-72	NaN
-86	-72	NaN
-84	-72	NaN
-82	-72	NaN
-80	-72	NaN
-78	-72	NaN
-76	-72	NaN
-74	-72	NaN
-72	-72	NaN
-70	-72	NaN
-68	-72	NaN
-66	-72	NaN
-64	-72	NaN
-62	-72	NaN
-60	-72	NaN
-58	-72	NaN
-56	-72	NaN
-54	-72	NaN
-52	-72	NaN
-50	-72	NaN
-48	-72	-12.489442831777872
-46	-72	-10.740070918710856
-44	-72	-10.508808029719697
-42	-72	-10.49888647211712
-40	-72	-10.464384717497946
-38	-72	-10.36043681953104
-36	-72	-10.25673239610737
-34	-72	-10.267037069190298
-32	-72	-10.568453524156649
-30	-72	-12.036532825638812
-28	-72	-10.8424213738631
-26	-72	-10.181917033026501
-24	-72	-10.231732129789092
-22	-72	-11.438673504425934
-20	-72	-9.278689529012455
-18	-72	-7.247989324422345
-16	-72	-8.051299889385653
-14	-72	-10.248701473997695
-12	-72	-9.635996089947543
-10	-72	-12.923147139571784
-8	-72	-10.22644748436147
-6	-72	-10.539868531602222
-4	-72	-10.828075400010588
-2	-72	-10.149364038387047
0	-72	-12.66253141254347
2	-72	-10.116487007464341
4	-72	-10.851764980862994
6	-72	-10.441289528342947
8	-72	-10.32793684814955
10	-72	-10.977594105242826
12	-72	-10.162388968311621
14	-72	-12.188705804905911
16	-72	-10.125387666941744
18	-72	-12.485868761288133
20	-72	-10.230833784604592
22	-72	-11.00325305451189
24	-72	-10.175912913231334
26	-72	-10.405784735575066
28	-72	-9.744805819114987
30	-72	-11.123696259381667
32	-72	-9.7753084754196
34	-72	-11.342067282287314
36	-72	-9.582423399954601
38	-72	-11.342067282287314
40	-72	-9.7753084754196
42	-72	-11.123696259381667
44	-72	-9.744805819114987
46	-72	-10.405784735575066
48	-72	-10.175912913231334
50	-72	-11.00325305451189
52	-72	-10.230833784604592
54	-72	-12.485868761288133
56	-72	-10.125387666941744
58	-72	-12.188705804905911
60	-72	-10.162388968311621
62	-72	-10.977594105242826
64	-72	-10.32793684814955
66	-72	-10.441289528342947
68	-72	-10.851764980862994
70	-72	-10.116487007464341
72	-72	-12.66253141254347
74	-72	-10.149364038387047
76	-72	-10.828075400010588
78	-72	-10.539868531602222
80	-72	-10.22644748436147
82	-72	-12.923147139571784
84	-72	-9.635996089947543
86	-72	-10.248701473997695
88	-72	-8.051299889385653
90	-72	-7.247989324422345
92	-72	-9.278689529012455
94	-72	-11.438673504425934
96	-72	-10.231732129789092
98	-72	-10.181917033026501
100	-72	-10.8424213738631
102	-72	-12.036532825638812
104	-72	-10.568453524156649
106	-72	-10.267037069190298
108	-72	-10.25673239610737
110	-72	-10.36043681953104
112	-72	-10.464384717497946
114	-72	-10.49888647211712
116	-72	-10.508808029719697
118	-72	-10.740070918710856
120	-72	-12.489442831777872

-120	-74	NaN
-118	-74	NaN
-116	-74	NaN
-114	-74	NaN
-112	-74	NaN
-110	-74	NaN
-108	-74	NaN
-106	-74	NaN
-104	-74	NaN
-102	-74	NaN
-100	-74	NaN
-98	-74	NaN
-96	-74	NaN
-94	-74	NaN
-92	-74	NaN
-90	-74	NaN
-88	-74	NaN
-86	-74	NaN
-84	-74	NaN
-82	-74	NaN
-80	-74	NaN
-78	-74	NaN
-76	-74	NaN
-74	-74	NaN
-72	-74	NaN
-70	-74	NaN
-68	-74	NaN
-66	-74	NaN
-64	-74	NaN
-62	-74	NaN
-60	-74	NaN
-58	-74	NaN
-56	-74	NaN
-54	-74	NaN
-52	-74	NaN
-50	-74	NaN
-48	-74	NaN
-46	-74	-10.831945600477104
-44	-74	-11.297465886389805
-42	-74	-12.73851949624504
-40	-74	-13.04813906222188
-38	-74	-13.262111162377154
-36	-74	-12.405718300596568
-34	-74	-11.137258608820744
-32	-74	-10.522291990706513
-30	-74	-10.243967223957586
-28	-74	-10.312756696528913
-26	-74	-11.076510612982307
-24	-74	-11.232188393817903
-22	-74	-10.183271243265004
-20	-74	-10.606717494241611
-18	-74	-12.299300420966997
-16	-74	-9.908823671078627
-14	-74	-6.97589583742866
-12	-74	-11.657536432383374
-10	-74	-10.514633705683845
-8	-74	-9.689670515586677
-6	-74	-13.453715576159938
-4	-74	-10.211411819851438
-2	-74	-10.565500397285149
0	-74	-10.808098049805695
2	-74	-10.183109068564855
4	-74	-12.02832553789183
6	-74	-10.130784801932815
8	-74	-10.69751091754085
10	-74	-10.511884231107897
12	-74	-10.250900467723753
14	-74	-11.30562216437464
16	-74	-10.117666177071948
18	-74	-12.307247893069336
20	-74	-10.04116214410716
22	-74	-11.455847953026176
24	-74	-10.1823195442377
26	-74	-12.981464803022696
28	-74	-12.00796748450734
30	-74	-10.935143590667604
32	-74	-13.228519838740004
34	-74	-11.244010884363409
36	-74	-10.831951911547703
38	-74	-10.831951911547703
40	-74	-11.244010884363409
42	-74	-13.228519838740004
44	-74	-10.935143590667604
46	-74	-12.00796748450734
48	-74	-12.981464803022696
50	-74	-10.1823195442377
52	-74	-11.455847953026176
54	-74	-10.04116214410716
56	-74	-12.307247893069336
58	-74	-10.117666177071948
60	-74	-11.30562216437464
62	-74	-10.250900467723753
64	-74	-10.511884231107897
66	-74	-10.69751091754085
68	-74	-10.130784801932815
70	-74	-12.02832553789183
72	-74	-10.183109068564855
74	-74	-10.808098049805695
76	-74	-10.565500397285149
78	-74	-10.211411819851438
80	-74	-13.453715576159938
82	-74	-9.689670515586677
84	-74	-10.514633705683845
86	-74	-11.657536432383374
88	-74	-6.97589583742866
90	-74	-9.908823671078627
92	-74	-12.299300420966997
94	-74	-10.606717494241611
96	-74	-10.183271243265004
98	-74	-11.232188393817903
100	-74	-11.076510612982307
102	-74	-10.312756696528913
104	-74	-10.243967223957586
106	-74	-10.522291990706513
108	-74	-11.137258608820744
110	-74	-12.405718300596568
112	-74	-13.262111162377154
114	-74	-13.04813906222188
116	-74	-12.73851949624504
118	-74	-11.297465886389805
120	-74	-10.831945600477104

-120	-76	NaN
-118	-76	NaN
-116	-76	NaN
-114	-76	NaN
-112	-76	NaN
-110	-76	NaN
-108	-76	NaN
-106	-76	NaN
-104	-76	NaN
-102	-76	NaN
-100	-76	NaN
-98	-76	NaN
-96	-76	NaN
-94	-76	NaN
-92	-76	NaN
-90	-76	NaN
-88	-76	NaN
-86	-76	NaN
-84	-76	NaN
-82	-76	NaN
-80	-76	NaN
-78	-76	NaN
-76	-76	NaN
-74	-76	NaN
-72	-76	NaN
-70	-76	NaN
-68	-76	NaN
-66	-76	NaN
-64	-76	NaN
-62	-76	NaN
-60	-76	NaN
-58	-76	NaN
-56	-76	NaN
-54	-76	NaN
-52	-76	NaN
-50	-76	NaN
-48	-76	NaN
-46	-76	NaN
-44	-76	-11.857086519785836
-42	-76	-10.841791732761562
-40	-76	-10.565449113383957
-38	-76	-10.467092802901979
-36	-76	-10.453818319304046
-34	-76	-10.55388888611644
-32	-76	-10.911004273608189
-30	-76	-12.40914479261481
-28	-76	-11.13649233382574
-26	-76	-10.379221911701256
-24	-76	-10.247556319440374
-22	-76	-10.805058943896405
-20	-76	-11.920512718466655
-18	-76	-9.56485464939787
-16	-76	-8.583010611165943
-14	-76	-8.058576756377555
-12	-76	-7.369936582702398
-10	-76	-7.2953621721778905
-8	-76	-9.165075532096676
-6	-76	-10.672822821143313
-4	-76	-9.725179560332249
-2	-76	-12.635736161383427
0	-76	-10.207704257814152
2	-76	-10.564262043118944
4	-76	-10.73639675804387
6	-76	-10.263701794284728
8	-76	-11.77479444061447
10	-76	-10.195030348371077
12	-76	-10.565381861296403
14	-76	-10.643159010793084
16	-76	-10.162256469288474
18	-76	-11.707702339532595
20	-76	-10.245454496057734
22	-76	-10.939966386139536
24	-76	-10.577602231206184
26	-76	-9.752481366379726
28	-76	-10.25046218091342
30	-76	-9.591539465323063
32	-76	-10.660629748207182
34	-76	-9.476493051931396
36	-76	-12.59570084216105
38	-76	-9.33368576322324
40	-76	-12.59570084216105
42	-76	-9.476493051931396
44	-76	-10.660629748207182
46	-76	-9.591539465323063
48	-76	-10.25046218091342
50	-76	-9.752481366379726
52	-76	-10.577602231206184
54	-76	-10.939966386139536
56	-76	-10.245454496057734
58	-76	-11.707702339532595
60	-76	-10.162256469288474
62	-76	-10.643159010793084
64	-76	-10.565381861296403
66	-76	-10.195030348371077
68	-76	-11.77479444061447
70	-76	-10.263701794284728
72	-76	-10.73639675804387
74	-76	-10.564262043118944
76	-76	-10.207704257814152
78	-76	-12.635736161383427
80	-76	-9.725179560332249
82	-76	-10.672822821143313
84	-76	-9.165075532096676
86	-76	-7.2953621721778905
88	-76	-7.369936582702398
90	-76	-8.058576756377555
92	-76	-8.583010611165943
94	-76	-9.56485464939787
96	-76	-11.920512718466655
98	-76	-10.805058943896405
100	-76	-10.247556319440374
102	-76	-10.379221911701256
104	-76	-11.13649233382574
106	-76	-12.40914479261481
108	-76	-10.911004273608189
110	-76	-10.55388888611644
112	-76	-10.453818319304046
114	-76	-10.467092802901979
116	-76	-10.565449113383957
118	-76	-10.841791732761562
120	-76	-11.857086519785836

-120	-78	NaN
-118	-78	NaN
-116	-78	NaN
-114	-78	NaN
-112	-78	NaN
-110	-78	NaN
-108	-78	NaN
-106	-78	NaN
-104	-78	NaN
-102	-78	NaN
-100	-78	NaN
-98	-78	NaN
-96	-78	NaN
-94	-78	NaN
-92	-78	NaN
-90	-78	NaN
-88	-78	NaN
-86	-78	NaN
-84	-78	NaN
-82	-78	NaN
-80	-78	NaN
-78	-78	NaN
-76	-78	NaN
-74	-78	NaN
-72	-78	NaN
-70	-78	NaN
-68	-78	NaN
-66	-78	NaN
-64	-78	NaN
-62	-78	NaN
-60	-78	NaN
-58	-78	NaN
-56	-78	NaN
-54	-78	NaN
-52	-78	NaN
-50	-78	NaN
-48	-78	NaN
-46	-78	NaN
-44	-78	NaN
-42	-78	-10.657468637275507
-40	-78	-10.711235685730625
-38	-78	-10.781753434988955
-36	-78	-10.735900025237349
-34	-78	-10.57938023745788
-32	-78	-10.404740719085586
-30	-78	-10.313909438651471
-28	-78	-10.416829263493584
-26	-78	-10.961091968530718
-24	-78	-12.562098082235464
-22	-78	-10.603097938700921
-20	-78	-10.276569815619165
-18	-78	-12.058292363800183
-16	-78	-9.30500172765787
-14	-78	-8.794496229272244
-12	-78	-8.58601916475818
-10	-78	-8.263273783815043
-8	-78	-7.026768414678478
-6	-78	-7.683485637968874
-4	-78	-9.0028070469649
-2	-78	-10.68085447107244
0	-78	-9.736557512878314
2	-78	-12.634556951531204
4	-78	-10.213162927743086
6	-78	-10.434765421457325
8	-78	-10.555348079337296
10	-78	-10.24903365749515
12	-78	-11.69763236291204
14	-78	-10.233689046297824
16	-78	-10.432070034613004
18	-78	-11.149481535393258
20	-78	-9.896068031764356
22	-78	-15.271302550514285
24	-78	-9.672258789012297
26	-78	-11.91436621487314
28	-78	-9.960741370223381
30	-78	-12.969248731213565
32	-78	-10.677543932539573
34	-78	-10.413544668582283
36	-78	-9.936036116723884
38	-78	-12.520274171360937
40	-78	-12.520274171360937
42	-78	-9.936036116723884
44	-78	-10.413544668582283
46	-78	-10.677543932539573
48	-78	-12.969248731213565
50	-78	-9.960741370223381
52	-78	-11.91436621487314
54	-78	-9.672258789012297
56	-78	-15.271302550514285
58	-78	-9.896068031764356
60	-78	-11.149481535393258
62	-78	-10.432070034613004
64	-78	-10.233689046297824
66	-78	-11.69763236291204
68	-78	-10.24903365749515
70	-78	-10.555348079337296
72	-78	-10.434765421457325
74	-78	-10.213162927743086
76	-78	-12.634556951531204
78	-78	-9.736557512878314
80	-78	-10.68085447107244
82	-78	-9.0028070469649
84	-78	-7.683485637968874
86	-78	-7.026768414678478
88	-78	-8.263273783815043
90	-78	-8.58601916475818
92	-78	-8.794496229272244
94	-78	-9.30500172765787
96	-78	-12.058292363800183
98	-78	-10.276569815619165
100	-78	-10.603097938700921
102	-78	-12.562098082235464
104	-78	-10.961091968530718
106	-78	-10.416829263493584
108	-78	-10.313909438651471
110	-78	-10.404740719085586
112	-78	-10.57938023745788
114	-78	-10.735900025237349
116	-78	-10.781753434988955
118	-78	-10.711235685730625
120	-78	-10.657468637275507

-120	-80	NaN
-118	-80	NaN
-116	-80	NaN
-114	-80	NaN
-112	-80	NaN
-110	-80	NaN
-108	-80	NaN
-106	-80	NaN
-104	-80	NaN
-102	-80	NaN
-100	-80	NaN
-98	-80	NaN
-96	-80	NaN
-94	-80	NaN
-92	-80	NaN
-90	-80	NaN
-88	-80	NaN
-86	-80	NaN
-84	-80	NaN
-82	-80	NaN
-80	-80	NaN
-78	-80	NaN
-76	-80	NaN
-74	-80	NaN
-72	-80	NaN
-70	-80	NaN
-68	-80	NaN
-66	-80	NaN
-64	-80	NaN
-62	-80	NaN
-60	-80	NaN
-58	-80	NaN
-56	-80	NaN
-54	-80	NaN
-52	-80	NaN
-50	-80	NaN
-48	-80	NaN
-46	-80	NaN
-44	-80	NaN
-42	-80	NaN
-40	-80	-13.289445600597238
-38	-80	-12.087098859914322
-36	-80	-11.653883189822436
-34	-80	-11.795547853263104
-32	-80	-13.037318381597432
-30	-80	-11.841908001758704
-28	-80	-10.865850706342368
-26	-80	-10.420750268711906
-24	-80	-10.299304730616905
-22	-80	-10.570267455134228
-20	-80	-11.973234013925776
-18	-80	-14.27858593652453
-16	-80	-12.389432198970777
-14	-80	-10.167040322546457
-12	-80	-9.53230735635656
-10	-80	-9.506766811735577
-8	-80	-9.929294461064119
-6	-80	-12.324811293256476
-4	-80	-6.99078117713811
-2	-80	-7.926636825780962
0	-80	-8.988141355941064
2	-80	-10.680916612782168
4	-80	-9.72499320997707
6	-80	-13.359956507179552
8	-80	-10.370747580688754
10	-80	-10.117872681774436
12	-80	-10.562616632107021
14	-80	-10.122490089337404
16	-80	-11.194710888883664
18	-80	-10.083407002180529
20	-80	-10.833152777623972
22	-80	-11.277089491557874
24	-80	-11.758668886230067
26	-80	-10.527794898488324
28	-80	-10.978288170174029
30	-80	-9.603769488940232
32	-80	-14.290053518880727
34	-80	-12.475428220334223
36	-80	-9.366543905816565
38	-80	-9.948932591941134
40	-80	-10.520005325422506
42	-80	-9.948932591941134
44	-80	-9.366543905816565
46	-80	-12.475428220334223
48	-80	-14.290053518880727
50	-80	-9.603769488940232
52	-80	-10.978288170174029
54	-80	-10.527794898488324
56	-80	-11.758668886230067
58	-80	-11.277089491557874
60	-80	-10.833152777623972
62	-80	-10.083407002180529
64	-80	-11.194710888883664
66	-80	-10.122490089337404
68	-80	-10.562616632107021
70	-80	-10.117872681774436
72	-80	-10.370747580688754
74	-80	-13.359956507179552
76	-80	-9.72499320997707
78	-80	-10.680916612782168
80	-80	-8.988141355941064
82	-80	-7.926636825780962
84	-80	-6.99078117713811
86	-80	-12.324811293256476
88	-80	-9.929294461064119
90	-80	-9.506766811735577
92	-80	-9.53230735635656
94	-80	-10.167040322546457
96	-80	-12.389432198970777
98	-80	-14.27858593652453
100	-80	-11.973234013925776
102	-80	-10.570267455134228
104	-80	-10.299304730616905
106	-80	-10.420750268711906
108	-80	-10.865850706342368
110	-80	-11.841908001758704
112	-80	-13.037318381597432
114	-80	-11.795547853263104
116	-80	-11.653883189822436
118	-80	-12.087098859914322
120	-80	-13.289445600597238

-120	-82	NaN
-118	-82	NaN
-116	-82	NaN
-114	-82	NaN
-112	-82	NaN
-110	-82	NaN
-108	-82	NaN
-106	-82	NaN
-104	-82	NaN
-102	-82	NaN
-100	-82	NaN
-98	-82	NaN
-96	-82	NaN
-94	-82	NaN
-92	-82	NaN
-90	-82	NaN
-88	-82	NaN
-86	-82	NaN
-84	-82	NaN
-82	-82	NaN
-80	-82	NaN
-78	-82	NaN
-76	-82	NaN
-74	-82	NaN
-72	-82	NaN
-70	-82	NaN
-68	-82	NaN
-66	-82	NaN
-64	-82	NaN
-62	-82	NaN
-60	-82	NaN
-58	-82	NaN
-56	-82	NaN
-54	-82	NaN
-52	-82	NaN
-50	-82	NaN
-48	-82	NaN
-46	-82	NaN
-44	-82	NaN
-42	-82	NaN
-40	-82	NaN
-38	-82	-10.677841378826516
-36	-82	-10.553319817633936
-34	-82	-10.496068399933431
-32	-82	-10.479774265350692
-30	-82	-10.540811986258678
-28	-82	-10.779049124624096
-26	-82	-11.53064035604846
-24	-82	-12.012406186249713
-22	-82	-10.680669737459038
-20	-82	-10.27278708252844
-18	-82	-10.112149908004023
-16	-82	-11.57691403035479
-14	-82	-9.449161735503607
-12	-82	-8.725338206004063
-10	-82	-8.536821781651044
-8	-82	-8.548791079371174
-6	-82	-8.61274142397197
-4	-82	-8.684626395862395
-2	-82	-8.797561348475256
0	-82	-6.999759300128583
2	-82	-7.926632870044361
4	-82	-9.00285919451783
6	-82	-10.674447398465398
8	-82	-9.683872495508345
10	-82	-11.939559687394748
12	-82	-11.51723518853163
14	-82	-9.93735113489134
16	-82	-10.807594327829605
18	-82	-10.649565955003782
20	-82	-10.01586934782385
22	-82	-10.766630403112051
24	-82	-9.451342188463281
26	-82	-10.495889147093047
28	-82	-9.032972592998538
30	-82	-10.916613168496431
32	-82	-10.929553738962081
34	-82	-9.017229740526162
36	-82	-10.876844612650649
38	-82	-9.409310364795024
40	-82	-9.66670892211472
42	-82	-9.66670892211472
44	-82	-9.409310364795024
46	-82	-10.876844612650649
48	-82	-9.017229740526162
50	-82	-10.929553738962081
52	-82	-10.916613168496431
54	-82	-9.032972592998538
56	-82	-10.495889147093047
58	-82	-9.451342188463281
60	-82	-10.766630403112051
62	-82	-10.01586934782385
64	-82	-10.649565955003782
66	-82	-10.807594327829605
68	-82	-9.93735113489134
70	-82	-11.51723518853163
72	-82	-11.939559687394748
74	-82	-9.683872495508345
76	-82	-10.674447398465398
78	-82	-9.00285919451783
80	-82	-7.926632870044361
82	-82	-6.999759300128583
84	-82	-8.797561348475256
86	-82	-8.684626395862395
88	-82	-8.61274142397197
90	-82	-8.548791079371174
92	-82	-8.536821781651044
94	-82	-8.725338206004063
96	-82	-9.449161735503607
98	-82	-11.57691403035479
100	-82	-10.112149908004023
102	-82	-10.27278708252844
104	-82	-10.680669737459038
106	-82	-12.012406186249713
108	-82	-11.53064035604846
110	-82	-10.779049124624096
112	-82	-10.540811986258678
114	-82	-10.479774265350692
116	-82	-10.496068399933431
118	-82	-10.553319817633936
120	-82	-10.677841378826516

-120	-84	NaN
-118	-84	NaN
-116	-84	NaN
-114	-84	NaN
-112	-84	NaN
-110	-84	NaN
-108	-84	NaN
-106	-84	NaN
-104	-84	NaN
-102	-84	NaN
-100	-84	NaN
-98	-84	NaN
-96	-84	NaN
-94	-84	NaN
-92	-84	NaN
-90	-84	NaN
-88	-84	NaN
-86	-84	NaN
-84	-84	NaN
-82	-84	NaN
-80	-84	NaN
-78	-84	NaN
-76	-84	NaN
-74	-84	NaN
-72	-84	NaN
-70	-84	NaN
-68	-84	NaN
-66	-84	NaN
-64	-84	NaN
-62	-84	NaN
-60	-84	NaN
-58	-84	NaN
-56	-84	NaN
-54	-84	NaN
-52	-84	NaN
-50	-84	NaN
-48	-84	NaN
-46	-84	NaN
-44	-84	NaN
-42	-84	NaN
-40	-84	NaN
-38	-84	NaN
-36	-84	-10.959037834551324
-34	-84	-11.02689883597276
-32	-84	-10.939683893303995
-30	-84	-10.741733963376213
-28	-84	-10.533493519635863
-26	-84	-10.402993805961184
-24	-84	-10.432322622904033
-22	-84	-10.772911751449524
-20	-84	-12.548367163536515
-18	-84	-10.780286571301906
-16	-84	-11.041348491434379
-14	-84	-10.257876519799062
-12	-84	-9.367356413656225
-10	-84	-9.066617574311898
-8	-84	-8.889821115336035
-6	-84	-8.785899105482402
-4	-84	-8.717407319512782
-2	-84	-8.612584381411459
0	-84	-8.548094030468746
2	-84	-8.79753594129088
4	-84	-6.99076907562504
6	-84	-7.683403957269565
8	-84	-9.166667469908443
10	-84	-10.557998825935359
12	-84	-9.375386501653548
14	-84	-9.890359665662222
16	-84	-10.630931647710984
18	-84	-9.36390125326367
20	-84	-9.575352557710833
22	-84	-9.738796061428708
24	-84	-11.794077058320761
26	-84	-9.050162047997537
28	-84	-10.879056660717705
30	-84	-11.226908331958038
32	-84	-9.526614599349605
34	-84	-10.89870785481902
36	-84	-9.195142228316302
38	-84	-12.433651707116299
40	-84	-10.342694014936646
42	-84	-8.971484741861945
44	-84	-10.342694014936646
46	-84	-12.433651707116299
48	-84	-9.195142228316302
50	-84	-10.89870785481902
52	-84	-9.526614599349605
54	-84	-11.226908331958038
56	-84	-10.879056660717705
58	-84	-9.050162047997537
60	-84	-11.794077058320761
62	-84	-9.738796061428708
64	-84	-9.575352557710833
66	-84	-9.36390125326367
68	-84	-10.630931647710984
70	-84	-9.890359665662222
72	-84	-9.375386501653548
74	-84	-10.557998825935359
76	-84	-9.166667469908443
78	-84	-7.683403957269565
80	-84	-6.99076907562504
82	-84	-8.79753594129088
84	-84	-8.548094030468746
86	-84	-8.612584381411459
88	-84	-8.717407319512782
90	-84	-8.785899105482402
92	-84	-8.889821115336035
94	-84	-9.066617574311898
96	-84	-9.367356413656225
98	-84	-10.257876519799062
100	-84	-11.041348491434379
102	-84	-10.780286571301906
104	-84	-12.548367163536515
106	-84	-10.772911751449524
108	-84	-10.432322622904033
110	-84	-10.402993805961184
112	-84	-10.533493519635863
114	-84	-10.741733963376213
116	-84	-10.939683893303995
118	-84	-11.02689883597276
120	-84	-10.959037834551324

-120	-86	NaN
-118	-86	NaN
-116	-86	NaN
-114	-86	NaN
-112	-86	NaN
-110	-86	NaN
-108	-86	NaN
-106	-86	NaN
-104	-86	NaN
-102	-86	NaN
-100	-86	NaN
-98	-86	NaN
-96	-86	NaN
-94	-86	NaN
-92	-86	NaN
-90	-86	NaN
-88	-86	NaN
-86	-86	NaN
-84	-86	NaN
-82	-86	NaN
-80	-86	NaN
-78	-86	NaN
-76	-86	NaN
-74	-86	NaN
-72	-86	NaN
-70	-86	NaN
-68	-86	NaN
-66	-86	NaN
-64	-86	NaN
-62	-86	NaN
-60	-86	NaN
-58	-86	NaN
-56	-86	NaN
-54	-86	NaN
-52	-86	NaN
-50	-86	NaN
-48	-86	NaN
-46	-86	NaN
-44	-86	NaN
-42	-86	NaN
-40	-86	NaN
-38	-86	NaN
-36	-86	NaN
-34	-86	-11.62688440972983
-32	-86	-11.475812935225017
-30	-86	-11.662787873744106
-28	-86	-12.566305768460245
-26	-86	-12.220344299579603
-24	-86	-11.068486133208834
-22	-86	-10.567377264091014
-20	-86	-10.40158207425481
-18	-86	-10.57471499573712
-16	-86	-10.382474256305496
-14	-86	-10.075792591054679
-12	-86	-10.782027972196401
-10	-86	-11.124249551103325
-8	-86	-10.72338130708343
-6	-86	-12.362980335440856
-4	-86	-9.954172345942448
-2	-86	-9.288756045289947
0	-86	-8.888941694976197
2	-86	-8.612408494473753
4	-86	-8.6850066926671
6	-86	-12.357122477860594
8	-86	-7.026362891905716
10	-86	-7.293666680085543
12	-86	-12.635520699171956
14	-86	-10.782258840205534
16	-86	-8.240663633324568
18	-86	-8.120722659463636
20	-86	-8.762517254019873
22	-86	-10.180224085163864
24	-86	-9.595284804935012
26	-86	-9.301591383738126
28	-86	-11.118973366683232
30	-86	-10.495342409244104
32	-86	-9.882428038587202
34	-86	-9.235720079705404
36	-86	-9.285386122705312
38	-86	-9.517519727797596
40	-86	-9.45679628840047
42	-86	-9.6497837501047
44	-86	-9.6497837501047
46	-86	-9.45679628840047
48	-86	-9.517519727797596
50	-86	-9.285386122705312
52	-86	-9.235720079705404
54	-86	-9.882428038587202
56	-86	-10.495342409244104
58	-86	-11.118973366683232
60	-86	-9.301591383738126
62	-86	-9.595284804935012
64	-86	-10.180224085163864
66	-86	-8.762517254019873
68	-86	-8.120722659463636
70	-86	-8.240663633324568
72	-86	-10.782258840205534
74	-86	-12.635520699171956
76	-86	-7.293666680085543
78	-86	-7.026362891905716
80	-86	-12.357122477860594
82	-86	-8.6850066926671
84	-86	-8.612408494473753
86	-86	-8.888941694976197
88	-86	-9.288756045289947
90	-86	-9.954172345942448
92	-86	-12.362980335440856
94	-86	-10.72338130708343
96	-86	-11.124249551103325
98	-86	-10.782027972196401
100	-86	-10.075792591054679
102	-86	-10.382474256305496
104	-86	-10.57471499573712
106	-86	-10.40158207425481
108	-86	-10.567377264091014
110	-86	-11.068486133208834
112	-86	-12.220344299579603
114	-86	-12.566305768460245
116	-86	-11.662787873744106
118	-86	-11.475812935225017
120	-86	-11.62688440972983

-120	-88	NaN
-118	-88	NaN
-116	-88	NaN
-114	-88	NaN
-112	-88	NaN
-110	-88	NaN
-108	-88	NaN
-106	-88	NaN
-104	-88	NaN
-102	-88	NaN
-100	-88	NaN
-98	-88	NaN
-96	-88	NaN
-94	-88	NaN
-92	-88	NaN
-90	-88	NaN
-88	-88	NaN
-86	-88	NaN
-84	-88	NaN
-82	-88	NaN
-80	-88	NaN
-78	-88	NaN
-76	-88	NaN
-74	-88	NaN
-72	-88	NaN
-70	-88	NaN
-68	-88	NaN
-66	-88	NaN
-64	-88	NaN
-62	-88	NaN
-60	-88	NaN
-58	-88	NaN
-56	-88	NaN
-54	-88	NaN
-52	-88	NaN
-50	-88	NaN
-48	-88	NaN
-46	-88	NaN
-44	-88	NaN
-42	-88	NaN
-40	-88	NaN
-38	-88	NaN
-36	-88	NaN
-34	-88	NaN
-32	-88	-10.60422122765424
-30	-88	-10.56672871811553
-28	-88	-10.5524652595619
-26	-88	-10.621978931883824
-24	-88	-10.840837317669635
-22	-88	-11.516706648187027
-20	-88	-12.735127409282715
-18	-88	-10.873433288976626
-16	-88	-9.970624127304646
-14	-88	-9.675112854630033
-12	-88	-10.672652220765523
-10	-88	-9.999589686455145
-8	-88	-9.227721982886893
-6	-88	-9.061487130647995
-4	-88	-9.220187335846546
-2	-88	-9.913320251924983
0	-88	-11.060016219124718
2	-88	-9.274680215386878
4	-88	-8.729205038384377
6	-88	-8.596638199622483
8	-88	-10.034952864291636
10	-88	-8.298776955892903
12	-88	-7.339480355411403
14	-88	-6.917472535509697
16	-88	-7.375190090944961
18	-88	-6.455408985950663
20	-88	-6.494174615113261
22	-88	-8.183492597122767
24	-88	-8.454756706709738
26	-88	-9.149968814682827
28	-88	-8.912528496026393
30	-88	-9.178961211594338
32	-88	-9.70221345453499
34	-88	-9.062877235499817
36	-88	-11.537144249312709
38	-88	-9.355089356784624
40	-88	-10.44961425707493
42	-88	-9.70617191883759
44	-88	-8.905958804595064
46	-88	-9.70617191883759
48	-88	-10.44961425707493
50	-88	-9.355089356784624
52	-88	-11.537144249312709
54	-88	-9.062877235499817
56	-88	-9.70221345453499
58	-88	-9.178961211594338
60	-88	-8.912528496026393
62	-88	-9.149968814682827
64	-88	-8.454756706709738
66	-88	-8.183492597122767
68	-88	-6.494174615113261
70	-88	-6.455408985950663
72	-88	-7.375190090944961
74	-88	-6.917472535509697
76	-88	-7.339480355411403
78	-88	-8.298776955892903
80	-88	-10.034952864291636
82	-88	-8.596638199622483
84	-88	-8.729205038384377
86	-88	-9.274680215386878
88	-88	-11.060016219124718
90	-88	-9.913320251924983
92	-88	-9.220187335846546
94	-88	-9.061487130647995
96	-88	-9.227721982886893
98	-88	-9.999589686455145
100	-88	-10.672652220765523
102	-88	-9.675112854630033
104	-88	-9.970624127304646
106	-88	-10.873433288976626
108	-88	-12.735127409282715
110	-88	-11.516706648187027
112	-88	-10.840837317669635
114	-88	-10.621978931883824
116	-88	-10.5524652595619
118	-88	-10.56672871811553
120	-88	-10.60422122765424

-120	-90	NaN
-118	-90	NaN
-116	-90	NaN
-114	-90	NaN
-112	-90	NaN
-110	-90	NaN
-108	-90	NaN
-106	-90	NaN
-104	-90	NaN
-102	-90	NaN
-100	-90	NaN
-98	-90	NaN
-96	-90	NaN
-94	-90	NaN
-92	-90	NaN
-90	-90	NaN
-88	-90	NaN
-86	-90	NaN
-84	-90	NaN
-82	-90	NaN
-80	-90	NaN
-78	-90	NaN
-76	-90	NaN
-74	-90	NaN
-72	-90	NaN
-70	-90	NaN
-68	-90	NaN
-66	-90	NaN
-64	-90	NaN
-62	-90	NaN
-60	-90	NaN
-58	-90	NaN
-56	-90	NaN
-54	-90	NaN
-52	-90	NaN
-50	-90	NaN
-48	-90	NaN
-46	-90	NaN
-44	-90	NaN
-42	-90	NaN
-40	-90	NaN
-38	-90	NaN
-36	-90	NaN
-34	-90	NaN
-32	-90	NaN
-30	-90	-11.110557771713752
-28	-90	-10.971982978140066
-26	-90	-10.787597487243051
-24	-90	-10.584009464038779
-22	-90	-10.485105969416557
-20	-90	-10.493170609686848
-18	-90	-10.897008590815153
-16	-90	-11.750249664369322
-14	-90	-10.493313592618067
-12	-90	-12.29809644221974
-10	-90	-10.28474299821434
-8	-90	-9.593425440201203
-6	-90	-9.231988678599102
-4	-90	-8.973922702800158
-2	-90	-8.916623786768401
0	-90	-9.076702779153907
2	-90	-9.944256543593514
4	-90	-10.022353376225931
6	-90	-8.755811107452601
8	-90	-8.587700978902067
10	-90	-9.34842939468443
12	-90	-8.460840070636804
14	-90	-8.2653609930912
16	-90	-8.292506279768835
18	-90	-6.0965066580704015
20	-90	-3.1199877238726654
22	-90	-6.107442106872872
24	-90	-7.6130835299125295
26	-90	-8.347449371780716
28	-90	-8.463779745758849
30	-90	-10.495881404821414
32	-90	-11.48788150378186
34	-90	-8.87026285625312
36	-90	-8.189223260762201
38	-90	-9.105259140044842
40	-90	-9.10279309104376
42	-90	-8.505296484665774
44	-90	-9.794819668854622
46	-90	-9.794819668854622
48	-90	-8.505296484665774
50	-90	-9.10279309104376
52	-90	-9.105259140044842
54	-90	-8.189223260762201
56	-90	-8.87026285625312
58	-90	-11.48788150378186
60	-90	-10.495881404821414
62	-90	-8.463779745758849
64	-90	-8.347449371780716
66	-90	-7.6130835299125295
68	-90	-6.107442106872872
70	-90	-3.1199877238726654
72	-90	-6.0965066580704015
74	-90	-8.292506279768835
76	-90	-8.2653609930912
78	-90	-8.460840070636804
80	-90	-9.34842939468443
82	-90	-8.587700978902067
84	-90	-8.755811107452601
86	-90	-10.022353376225931
88	-90	-9.944256543593514
90	-90	-9.076702779153907
92	-90	-8.916623786768401
94	-90	-8.973922702800158
96	-90	-9.231988678599102
98	-90	-9.593425440201203
100	-90	-10.28474299821434
102	-90	-12.29809644221974
104	-90	-10.493313592618067
106	-90	-11.750249664369322
108	-90	-10.897008590815153
110	-90	-10.493170609686848
112	-90	-10.485105969416557
114	-90	-10.584009464038779
116	-90	-10.787597487243051
118	-90	-10.971982978140066
120	-90	-11.110557771713752

-120	-92	NaN
-118	-92	NaN
-116	-92	NaN
-114	-92	NaN
-112	-92	NaN
-110	-92	NaN
-108	-92	NaN
-106	-92	NaN
-104	-92	NaN
-102	-92	NaN
-100	-92	NaN
-98	-92	NaN
-96	-92	NaN
-94	-92	NaN
-92	-92	NaN
-90	-92	NaN
-88	-92	NaN
-86	-92	NaN
-84	-92	NaN
-82	-92	NaN
-80	-92	NaN
-78	-92	NaN
-76	-92	NaN
-74	-92	NaN
-72	-92	NaN
-70	-92	NaN
-68	-92	NaN
-66	-92	NaN
-64	-92	NaN
-62	-92	NaN
-60	-92	NaN
-58	-92	NaN
-56	-92	NaN
-54	-92	NaN
-52	-92	NaN
-50	-92	NaN
-48	-92	NaN
-46	-92	NaN
-44	-92	NaN
-42	-92	NaN
-40	-92	NaN
-38	-92	NaN
-36	-92	NaN
-34	-92	NaN
-32	-92	NaN
-30	-92	NaN
-28	-92	-11.703778584960697
-26	-92	-12.03661625677431
-24	-92	-14.400292404418348
-22	-92	-11.860880891007684
-20	-92	-10.995511305176713
-18	-92	-10.66918618759826
-16	-92	-10.893129630731467
-14	-92	-10.725227044756332
-12	-92	-9.94247983204418
-10	-92	-9.721908380187628
-8	-92	-9.946684634235792
-6	-92	-10.208233319781927
-4	-92	-9.93014897059382
-2	-92	-9.423985595033551
0	-92	-9.024610947434912
2	-92	-8.914575657560725
4	-92	-9.212320846311856
6	-92	-11.992559403982009
8	-92	-8.911469660416628
10	-92	-8.512214435517155
12	-92	-9.664792125472742
14	-92	-8.932063364146623
16	-92	-8.320553807330091
18	-92	-8.100585250056403
20	-92	-6.539176697251269
22	-92	-6.419970001711426
24	-92	-7.574906793881524
26	-92	-7.187923125200988
28	-92	-6.876303502658745
30	-92	-7.333514544048808
32	-92	-7.790463511186249
34	-92	-8.179556954515968
36	-92	-8.990443616941814
38	-92	-8.391178273265933
40	-92	-8.884350685278166
42	-92	-8.040992825679067
44	-92	-8.05980128724956
46	-92	-8.713219267154752
48	-92	-8.05980128724956
50	-92	-8.040992825679067
52	-92	-8.884350685278166
54	-92	-8.391178273265933
56	-92	-8.990443616941814
58	-92	-8.179556954515968
60	-92	-7.790463511186249
62	-92	-7.333514544048808
64	-92	-6.876303502658745
66	-92	-7.187923125200988
68	-92	-7.574906793881524
70	-92	-6.419970001711426
72	-92	-6.539176697251269
74	-92	-8.100585250056403
76	-92	-8.320553807330091
78	-92	-8.932063364146623
80	-92	-9.664792125472742
82	-92	-8.512214435517155
84	-92	-8.911469660416628
86	-92	-11.992559403982009
88	-92	-9.212320846311856
90	-92	-8.914575657560725
92	-92	-9.024610947434912
94	-92	-9.423985595033551
96	-92	-9.93014897059382
98	-92	-10.208233319781927
100	-92	-9.946684634235792
102	-92	-9.721908380187628
104	-92	-9.94247983204418
106	-92	-10.725227044756332
108	-92	-10.893129630731467
110	-92	-10.66918618759826
112	-92	-10.995511305176713
114	-92	-11.860880891007684
116	-92	-14.400292404418348
118	-92	-12.03661625677431
120	-92	-11.703778584960697

-120	-94	NaN
-118	-94	NaN
-116	-94	NaN
-114	-94	NaN
-112	-94	NaN
-110	-94	NaN
-108	-94	NaN
-106	-94	NaN
-104	-94	NaN
-102	-94	NaN
-100	-94	NaN
-98	-94	NaN
-96	-94	NaN
-94	-94	NaN
-92	-94	NaN
-90	-94	NaN
-88	-94	NaN
-86	-94	NaN
-84	-94	NaN
-82	-94	NaN
-80	-94	NaN
-78	-94	NaN
-76	-94	NaN
-74	-94	NaN
-72	-94	NaN
-70	-94	NaN
-68	-94	NaN
-66	-94	NaN
-64	-94	NaN
-62	-94	NaN
-60	-94	NaN
-58	-94	NaN
-56	-94	NaN
-54	-94	NaN
-52	-94	NaN
-50	-94	NaN
-48	-94	NaN
-46	-94	NaN
-44	-94	NaN
-42	-94	NaN
-40	-94	NaN
-38	-94	NaN
-36	-94	NaN
-34	-94	NaN
-32	-94	NaN
-30	-94	NaN
-28	-94	NaN
-26	-94	-10.659899098023825
-24	-94	-10.681087801271197
-22	-94	-10.79599314398248
-20	-94	-11.125863148716162
-18	-94	-11.848631219567482
-16	-94	-14.29842834562292
-14	-94	-10.634712420495468
-12	-94	-9.62309286773919
-10	-94	-9.419170097369458
-8	-94	-9.746985501167497
-6	-94	-10.62084489897306
-4	-94	-15.919821061026832
-2	-94	-14.902592896136944
0	-94	-10.432490934659084
2	-94	-9.41746172556829
4	-94	-8.98128990766113
6	-94	-9.058138928022467
8	-94	-10.720591321951144
10	-94	-9.065396045588097
12	-94	-8.727557744015089
14	-94	-10.13750185547232
16	-94	-9.24734321927731
18	-94	-11.177354709402914
20	-94	-8.397971412619947
22	-94	-8.121416151843935
24	-94	-8.532074559995518
26	-94	-9.267386431727646
28	-94	-9.015963324212137
30	-94	-9.83324467244162
32	-94	-7.858463706094886
34	-94	-7.8385159455830795
36	-94	-7.4190487013621835
38	-94	-7.0502745539107226
40	-94	-7.218886896788763
42	-94	-7.197782299601619
44	-94	-7.018209023907828
46	-94	-7.2342262209211174
48	-94	-7.2342262209211174
50	-94	-7.018209023907828
52	-94	-7.197782299601619
54	-94	-7.218886896788763
56	-94	-7.0502745539107226
58	-94	-7.4190487013621835
60	-94	-7.8385159455830795
62	-94	-7.858463706094886
64	-94	-9.83324467244162
66	-94	-9.015963324212137
68	-94	-9.267386431727646
70	-94	-8.532074559995518
72	-94	-8.121416151843935
74	-94	-8.397971412619947
76	-94	-11.177354709402914
78	-94	-9.24734321927731
80	-94	-10.13750185547232
82	-94	-8.727557744015089
84	-94	-9.065396045588097
86	-94	-10.720591321951144
88	-94	-9.058138928022467
90	-94	-8.98128990766113
92	-94	-9.41746172556829
94	-94	-10.432490934659084
96	-94	-14.902592896136944
98	-94	-15.919821061026832
100	-94	-10.62084489897306
102	-94	-9.746985501167497
104	-94	-9.419170097369458
106	-94	-9.62309286773919
108	-94	-10.634712420495468
110	-94	-14.29842834562292
112	-94	-11.848631219567482
114	-94	-11.125863148716162
116	-94	-10.79599314398248
118	-94	-10.681087801271197
120	-94	-10.659899098023825

-120	-96	NaN
-118	-96	NaN
-116	-96	NaN
-114	-96	NaN
-112	-96	NaN
-110	-96	NaN
-108	-96	NaN
-106	-96	NaN
-104	-96	NaN
-102	-96	NaN
-100	-96	NaN
-98	-96	NaN
-96	-96	NaN
-94	-96	NaN
-92	-96	NaN
-90	-96	NaN
-88	-96	NaN
-86	-96	NaN
-84	-96	NaN
-82	-96	NaN
-80	-96	NaN
-78	-96	NaN
-76	-96	NaN
-74	-96	NaN
-72	-96	NaN
-70	-96	NaN
-68	-96	NaN
-66	-96	NaN
-64	-96	NaN
-62	-96	NaN
-60	-96	NaN
-58	-96	NaN
-56	-96	NaN
-54	-96	NaN
-52	-96	NaN
-50	-96	NaN
-48	-96	NaN
-46	-96	NaN
-44	-96	NaN
-42	-96	NaN
-40	-96	NaN
-38	-96	NaN
-36	-96	NaN
-34	-96	NaN
-32	-96	NaN
-30	-96	NaN
-28	-96	NaN
-26	-96	NaN
-24	-96	-10.874829459292712
-22	-96	-10.72206974779861
-20	-96	-10.604191556561297
-18	-96	-10.510699788211499
-16	-96	-10.501988759197568
-14	-96	-12.117436429416088
-12	-96	-10.308898380667546
-10	-96	-9.93532910979944
-8	-96	-10.212550649894494
-6	-96	-10.903143315446904
-4	-96	-14.278441354131656
-2	-96	-10.970904411146948
0	-96	-10.750400292133335
2	-96	-14.91417905199882
4	-96	-9.938838036727018
6	-96	-9.224373195399853
8	-96	-9.231113348379152
10	-96	-11.124873011437115
12	-96	-9.367796090860274
14	-96	-9.447050693265858
16	-96	-12.713330285187059
18	-96	-11.201726506195243
20	-96	-9.630656519654282
22	-96	-10.904977146717936
24	-96	-9.291810207959417
26	-96	-9.808007072066937
28	-96	-11.562959812398041
30	-96	-10.080649008475328
32	-96	-9.470749092392017
34	-96	-10.684148502188936
36	-96	-9.484646630328228
38	-96	-9.265761759428008
40	-96	-10.2210597695345
42	-96	-8.817452194609105
44	-96	-11.039232925644416
46	-96	-9.945344380469997
48	-96	-8.452357767481088
50	-96	-9.945344380469997
52	-96	-11.039232925644416
54	-96	-8.817452194609105
56	-96	-10.2210597695345
58	-96	-9.265761759428008
60	-96	-9.484646630328228
62	-96	-10.684148502188936
64	-96	-9.470749092392017
66	-96	-10.080649008475328
68	-96	-11.562959812398041
70	-96	-9.808007072066937
72	-96	-9.291810207959417
74	-96	-10.904977146717936
76	-96	-9.630656519654282
78	-96	-11.201726506195243
80	-96	-12.713330285187059
82	-96	-9.447050693265858
84	-96	-9.367796090860274
86	-96	-11.124873011437115
88	-96	-9.231113348379152
90	-96	-9.224373195399853
92	-96	-9.938838036727018
94	-96	-14.91417905199882
96	-96	-10.750400292133335
98	-96	-10.970904411146948
100	-96	-14.278441354131656
102	-96	-10.903143315446904
104	-96	-10.212550649894494
106	-96	-9.93532910979944
108	-96	-10.308898380667546
110	-96	-12.117436429416088
112	-96	-10.501988759197568
114	-96	-10.510699788211499
116	-96	-10.604191556561297
118	-96	-10.72206974779861
120	-96	-10.874829459292712

-120	-98	NaN
-118	-98	NaN
-116	-98	NaN
-114	-98	NaN
-112	-98	NaN
-110	-98	NaN
-108	-98	NaN
-106	-98	NaN
-104	-98	NaN
-102	-98	NaN
-100	-98	NaN
-98	-98	NaN
-96	-98	NaN
-94	-98	NaN
-92	-98	NaN
-90	-98	NaN
-88	-98	NaN
-86	-98	NaN
-84	-98	NaN
-82	-98	NaN
-80	-98	NaN
-78	-98	NaN
-76	-98	NaN
-74	-98	NaN
-72	-98	NaN
-70	-98	NaN
-68	-98	NaN
-66	-98	NaN
-64	-98	NaN
-62	-98	NaN
-60	-98	NaN
-58	-98	NaN
-56	-98	NaN
-54	-98	NaN
-52	-98	NaN
-50	-98	NaN
-48	-98	NaN
-46	-98	NaN
-44	-98	NaN
-42	-98	NaN
-40	-98	NaN
-38	-98	NaN
-36	-98	NaN
-34	-98	NaN
-32	-98	NaN
-30	-98	NaN
-28	-98	NaN
-26	-98	NaN
-24	-98	NaN
-22	-98	-14.84747851492975
-20	-98	-12.081078369515373
-18	-98	-11.178948928582535
-16	-98	-10.693748606654905
-14	-98	-11.13989933314725
-12	-98	-13.252756164132839
-10	-98	-12.342987977131012
-8	-98	-10.754573096794429
-6	-98	-10.544599579225075
-4	-98	-10.736909120493157
-2	-98	-10.937869007453251
0	-98	-10.893206032066484
2	-98	-10.97090923780407
4	-98	-15.94296125303309
6	-98	-10.199145150886029
8	-98	-9.602315406463308
10	-98	-9.993623669939888
12	-98	-10.78227066808751
14	-98	-10.256805710496618
16	-98	-11.539247962604867
18	-98	-11.554536965142013
20	-98	-11.554137449311451
22	-98	-10.133065201556366
24	-98	-10.890187861067
26	-98	-10.90320938587463
28	-98	-9.810790706819168
30	-98	-10.87572822047149
32	-98	-10.897052097265519
34	-98	-11.115560710626365
36	-98	-9.982169328509602
38	-98	-11.600005736528924
40	-98	-9.409186395786929
42	-98	-9.667835361656131
44	-98	-10.28075785010371
46	-98	-9.32104273656018
48	-98	-9.812093473228774
50	-98	-9.812093473228774
52	-98	-9.32104273656018
54	-98	-10.28075785010371
56	-98	-9.667835361656131
58	-98	-9.409186395786929
60	-98	-11.600005736528924
62	-98	-9.982169328509602
64	-98	-11.115560710626365
66	-98	-10.897052097265519
68	-98	-10.87572822047149
70	-98	-9.810790706819168
72	-98	-10.90320938587463
74	-98	-10.890187861067
76	-98	-10.133065201556366
78	-98	-11.554137449311451
80	-98	-11.554536965142013
82	-98	-11.539247962604867
84	-98	-10.256805710496618
86	-98	-10.78227066808751
88	-98	-9.993623669939888
90	-98	-9.602315406463308
92	-98	-10.199145150886029
94	-98	-15.94296125303309
96	-98	-10.97090923780407
98	-98	-10.893206032066484
100	-98	-10.937869007453251
102	-98	-10.736909120493157
104	-98	-10.544599579225075
106	-98	-10.754573096794429
108	-98	-12.342987977131012
110	-98	-13.252756164132839
112	-98	-11.13989933314725
114	-98	-10.693748606654905
116	-98	-11.178948928582535
118	-98	-12.081078369515373
120	-98	-14.84747851492975

-120	-100	NaN
-118	-100	NaN
-116	-100	NaN
-114	-100	NaN
-112	-100	NaN
-110	-100	NaN
-108	-100	NaN
-106	-100	NaN
-104	-100	NaN
-102	-100	NaN
-100	-100	NaN
-98	-100	NaN
-96	-100	NaN
-94	-100	NaN
-92	-100	NaN
-90	-100	NaN
-88	-100	NaN
-86	-100	NaN
-84	-100	NaN
-82	-100	NaN
-80	-100	NaN
-78	-100	NaN
-76	-100	NaN
-74	-100	NaN
-72	-100	NaN
-70	-100	NaN
-68	-100	NaN
-66	-100	NaN
-64	-100	NaN
-62	-100	NaN
-60	-100	NaN
-58	-100	NaN
-56	-100	NaN
-54	-100	NaN
-52	-100	NaN
-50	-100	NaN
-48	-100	NaN
-46	-100	NaN
-44	-100	NaN
-42	-100	NaN
-40	-100	NaN
-38	-100	NaN
-36	-100	NaN
-34	-100	NaN
-32	-100	NaN
-30	-100	NaN
-28	-100	NaN
-26	-100	NaN
-24	-100	NaN
-22	-100	NaN
-20	-100	-10.949743903351969
-18	-100	-11.29801356536179
-16	-100	-12.13723890869441
-14	-100	-11.718872904272693
-12	-100	-11.928688126028852
-10	-100	-10.687186392883502
-8	-100	-9.756456010183797
-6	-100	-9.53815253118379
-4	-100	-9.620633539597819
-2	-100	-9.893769166405589
0	-100	-10.316046875390114
2	-100	-10.937869168198946
4	-100	-14.278353073683503
6	-100	-10.620765233128429
8	-100	-9.952406294203364
10	-100	-10.270390682654513
12	-100	-10.663050324671872
14	-100	-10.07555148809142
16	-100	-11.032580302178275
18	-100	-10.239675668745145
20	-100	-10.87055004297328
22	-100	-10.294990010768382
24	-100	-10.280587140304611
26	-100	-11.004715656631264
28	-100	-10.46498379575054
30	-100	-10.547824909860054
32	-100	-10.452063214083148
34	-100	-10.639327717278201
36	-100	-10.4054694156436
38	-100	-12.738179802809555
40	-100	-11.15929502797849
42	-100	-11.716769351518423
44	-100	-10.010082030101728
46	-100	-10.077856879603479
48	-100	-10.645618282825817
50	-100	-9.6768494348277
52	-100	-10.645618282825817
54	-100	-10.077856879603479
56	-100	-10.010082030101728
58	-100	-11.716769351518423
60	-100	-11.15929502797849
62	-100	-12.738179802809555
64	-100	-10.4054694156436
66	-100	-10.639327717278201
68	-100	-10.452063214083148
70	-100	-10.547824909860054
72	-100	-10.46498379575054
74	-100	-11.004715656631264
76	-100	-10.280587140304611
78	-100	-10.294990010768382
80	-100	-10.87055004297328
82	-100	-10.239675668745145
84	-100	-11.032580302178275
86	-100	-10.07555148809142
88	-100	-10.663050324671872
90	-100	-10.270390682654513
92	-100	-9.952406294203364
94	-100	-10.620765233128429
96	-100	-14.278353073683503
98	-100	-10.937869168198946
100	-100	-10.316046875390114
102	-100	-9.893769166405589
104	-100	-9.620633539597819
106	-100	-9.53815253118379
108	-100	-9.756456010183797
110	-100	-10.687186392883502
112	-100	-11.928688126028852
114	-100	-11.718872904272693
116	-100	-12.13723890869441
118	-100	-11.29801356536179
120	-100	-10.949743903351969

-120	-102	NaN
-118	-102	NaN
-116	-102	NaN
-114	-102	NaN
-112	-102	NaN
-110	-102	NaN
-108	-102	NaN
-106	-102	NaN
-104	-102	NaN
-102	-102	NaN
-100	-102	NaN
-98	-102	NaN
-96	-102	NaN
-94	-102	NaN
-92	-102	NaN
-90	-102	NaN
-88	-102	NaN
-86	-102	NaN
-84	-102	NaN
-82	-102	NaN
-80	-102	NaN
-78	-102	NaN
-76	-102	NaN
-74	-102	NaN
-72	-102	NaN
-70	-102	NaN
-68	-102	NaN
-66	-102	NaN
-64	-102	NaN
-62	-102	NaN
-60	-102	NaN
-58	-102	NaN
-56	-102	NaN
-54	-102	NaN
-52	-102	NaN
-50	-102	NaN
-48	-102	NaN
-46	-102	NaN
-44	-102	NaN
-42	-102	NaN
-40	-102	NaN
-38	-102	NaN
-36	-102	NaN
-34	-102	NaN
-32	-102	NaN
-30	-102	NaN
-28	-102	NaN
-26	-102	NaN
-24	-102	NaN
-22	-102	NaN
-20	-102	NaN
-18	-102	-10.717907448547644
-16	-102	-10.677874689715859
-14	-102	-10.378163730579477
-12	-102	-10.494765279289789
-10	-102	-11.904705372292993
-8	-102	-9.963996603092992
-6	-102	-9.558820009369125
-4	-102	-9.43733672072153
-2	-102	-9.449198923035684
0	-102	-9.580976540283931
2	-102	-9.89376916878209
4	-102	-10.736909040663853
6	-102	-10.903141459631474
8	-102	-9.747009056355433
10	-102	-9.718163026872435
12	-102	-12.212178561439266
14	-102	-9.678041235678112
16	-102	-10.384529943624948
18	-102	-10.931890110180255
20	-102	-10.080095956926401
22	-102	-10.780128771932846
24	-102	-12.670580550264416
26	-102	-10.373879745767526
28	-102	-10.323658686010726
30	-102	-11.437341806936907
32	-102	-10.239608843574906
34	-102	-10.252571966048826
36	-102	-11.129843352765114
38	-102	-10.16742055831737
40	-102	-10.06139037154807
42	-102	-10.744788111035735
44	-102	-10.51143328639959
46	-102	-11.92880094733446
48	-102	-12.743368220384564
50	-102	-12.775878506686038
52	-102	-12.775878506686038
54	-102	-12.743368220384564
56	-102	-11.92880094733446
58	-102	-10.51143328639959
60	-102	-10.744788111035735
62	-102	-10.06139037154807
64	-102	-10.16742055831737
66	-102	-11.129843352765114
68	-102	-10.252571966048826
70	-102	-10.239608843574906
72	-102	-11.437341806936907
74	-102	-10.323658686010726
76	-102	-10.373879745767526
78	-102	-12.670580550264416
80	-102	-10.780128771932846
82	-102	-10.080095956926401
84	-102	-10.931890110180255
86	-102	-10.384529943624948
88	-102	-9.678041235678112
90	-102	-12.212178561439266
92	-102	-9.718163026872435
94	-102	-9.747009056355433
96	-102	-10.903141459631474
98	-102	-10.736909040663853
100	-102	-9.89376916878209
102	-102	-9.580976540283931
104	-102	-9.449198923035684
106	-102	-9.43733672072153
108	-102	-9.558820009369125
110	-102	-9.963996603092992
112	-102	-11.904705372292993
114	-102	-10.494765279289789
116	-102	-10.378163730579477
118	-102	-10.677874689715859
120	-102	-10.717907448547644

-120	-104	NaN
-118	-104	NaN
-116	-104	NaN
-114	-104	NaN
-112	-104	NaN
-110	-104	NaN
-108	-104	NaN
-106	-104	NaN
-104	-104	NaN
-102	-104	NaN
-100	-104	NaN
-98	-104	NaN
-96	-104	NaN
-94	-104	NaN
-92	-104	NaN
-90	-104	NaN
-88	-104	NaN
-86	-104	NaN
-84	-104	NaN
-82	-104	NaN
-80	-104	NaN
-78	-104	NaN
-76	-104	NaN
-74	-104	NaN
-72	-104	NaN
-70	-104	NaN
-68	-104	NaN
-66	-104	NaN
-64	-104	NaN
-62	-104	NaN
-60	-104	NaN
-58	-104	NaN
-56	-104	NaN
-54	-104	NaN
-52	-104	NaN
-50	-104	NaN
-48	-104	NaN
-46	-104	NaN
-44	-104	NaN
-42	-104	NaN
-40	-104	NaN
-38	-104	NaN
-36	-104	NaN
-34	-104	NaN
-32	-104	NaN
-30	-104	NaN
-28	-104	NaN
-26	-104	NaN
-24	-104	NaN
-22	-104	NaN
-20	-104	NaN
-18	-104	NaN
-16	-104	-11.133969516235661
-14	-104	-10.476494978180861
-12	-104	-10.417737333646558
-10	-104	-12.141286036649042
-8	-104	-10.79473012084837
-6	-104	-10.286969479507217
-4	-104	-10.003681508605261
-2	-104	-9.73374387784297
0	-104	-9.52492858823722
2	-104	-9.449198923389854
4	-104	-9.620633538465716
6	-104	-10.544599610136498
8	-104	-10.21255120197606
10	-104	-9.419157911123918
12	-104	-9.946387681722578
14	-104	-10.50572916378684
16	-104	-9.9679407659423
18	-104	-10.503070663039807
20	-104	-13.74492788832604
22	-104	-10.816871748789126
24	-104	-10.295119817187368
26	-104	-10.963260095685644
28	-104	-11.13907667811594
30	-104	-10.240007129376695
32	-104	-10.689381391302284
34	-104	-12.432313983917627
36	-104	-10.158478556507779
38	-104	-10.41481618400644
40	-104	-13.041169136910531
42	-104	-9.922398702371781
44	-104	-10.03450675928915
46	-104	-10.017166413227214
48	-104	-9.660497555293594
50	-104	-10.911987656429774
52	-104	-9.635264375722908
54	-104	-10.911987656429774
56	-104	-9.660497555293594
58	-104	-10.017166413227214
60	-104	-10.03450675928915
62	-104	-9.922398702371781
64	-104	-13.041169136910531
66	-104	-10.41481618400644
68	-104	-10.158478556507779
70	-104	-12.432313983917627
72	-104	-10.689381391302284
74	-104	-10.240007129376695
76	-104	-11.13907667811594
78	-104	-10.963260095685644
80	-104	-10.295119817187368
82	-104	-10.816871748789126
84	-104	-13.74492788832604
86	-104	-10.503070663039807
88	-104	-9.9679407659423
90	-104	-10.50572916378684
92	-104	-9.946387681722578
94	-104	-9.419157911123918
96	-104	-10.21255120197606
98	-104	-10.544599610136498
100	-104	-9.620633538465716
102	-104	-9.449198923389854
104	-104	-9.52492858823722
106	-104	-9.73374387784297
108	-104	-10.003681508605261
110	-104	-10.286969479507217
112	-104	-10.79473012084837
114	-104	-12.141286036649042
116	-104	-10.417737333646558
118	-104	-10.476494978180861
120	-104	-11.133969516235661

-120	-106	NaN
-118	-106	NaN
-116	-106	NaN
-114	-106	NaN
-112	-106	NaN
-110	-106	NaN
-108	-106	NaN
-106	-106	NaN
-104	-106	NaN
-102	-106	NaN
-100	-106	NaN
-98	-106	NaN
-96	-106	NaN
-94	-106	NaN
-92	-106	NaN
-90	-106	NaN
-88	-106	NaN
-86	-106	NaN
-84	-106	NaN
-82	-106	NaN
-80	-106	NaN
-78	-106	NaN
-76	-106	NaN
-74	-106	NaN
-72	-106	NaN
-70	-106	NaN
-68	-106	NaN
-66	-106	NaN
-64	-106	NaN
-62	-106	NaN
-60	-106	NaN
-58	-106	NaN
-56	-106	NaN
-54	-106	NaN
-52	-106	NaN
-50	-106	NaN
-48	-106	NaN
-46	-106	NaN
-44	-106	NaN
-42	-106	NaN
-40	-106	NaN
-38	-106	NaN
-36	-106	NaN
-34	-106	NaN
-32	-106	NaN
-30	-106	NaN
-28	-106	NaN
-26	-106	NaN
-24	-106	NaN
-22	-106	NaN
-20	-106	NaN
-18	-106	NaN
-16	-106	NaN
-14	-106	-12.14229261747942
-12	-106	-11.82305907985151
-10	-106	-11.727415925937187
-8	-106	-11.110123965829763
-6	-106	-11.815999519093204
-4	-106	-12.90693149887434
-2	-106	-11.47844902189727
0	-106	-10.365997115930378
2	-106	-9.733743878416938
4	-106	-9.437336720038706
6	-106	-9.53815253158516
8	-106	-10.754573095372407
10	-106	-9.93532892024338
12	-106	-9.623103295852856
14	-106	-10.718084537324954
16	-106	-11.716173927871877
18	-106	-10.813715317118737
20	-106	-10.509085617608637
22	-106	-10.686201584608845
24	-106	-12.00185885758945
26	-106	-10.421124589483712
28	-106	-10.416614412907643
30	-106	-12.411881981456684
32	-106	-10.524684272672834
34	-106	-10.213802038852018
36	-106	-11.937213486135425
38	-106	-10.584114826199073
40	-106	-10.18516526012685
42	-106	-11.875007212974516
44	-106	-10.603880768671637
46	-106	-10.119432738838064
48	-106	-10.955997437362933
50	-106	-9.734311663133678
52	-106	-9.866623838208353
54	-106	-9.866623838208353
56	-106	-9.734311663133678
58	-106	-10.955997437362933
60	-106	-10.119432738838064
62	-106	-10.603880768671637
64	-106	-11.875007212974516
66	-106	-10.18516526012685
68	-106	-10.584114826199073
70	-106	-11.937213486135425
72	-106	-10.213802038852018
74	-106	-10.524684272672834
76	-106	-12.411881981456684
78	-106	-10.416614412907643
80	-106	-10.421124589483712
82	-106	-12.00185885758945
84	-106	-10.686201584608845
86	-106	-10.509085617608637
88	-106	-10.813715317118737
90	-106	-11.716173927871877
92	-106	-10.718084537324954
94	-106	-9.623103295852856
96	-106	-9.93532892024338
98	-106	-10.754573095372407
100	-106	-9.53815253158516
102	-106	-9.437336720038706
104	-106	-9.733743878416938
106	-106	-10.365997115930378
108	-106	-11.47844902189727
110	-106	-12.90693149887434
112	-106	-11.815999519093204
114	-106	-11.110123965829763
116	-106	-11.727415925937187
118	-106	-11.82305907985151
120	-106	-12.14229261747942

-120	-108	NaN
-118	-108	NaN
-116	-108	NaN
-114	-108	NaN
-112	-108	NaN
-110	-108	NaN
-108	-108	NaN
-106	-108	NaN
-104	-108	NaN
-102	-108	NaN
-100	-108	NaN
-98	-108	NaN
-96	-108	NaN
-94	-108	NaN
-92	-108	NaN
-90	-108	NaN
-88	-108	NaN
-86	-108	NaN
-84	-108	NaN
-82	-108	NaN
-80	-108	NaN
-78	-108	NaN
-76	-108	NaN
-74	-108	NaN
-72	-108	NaN
-70	-108	NaN
-68	-108	NaN
-66	-108	NaN
-64	-108	NaN
-62	-108	NaN
-60	-108	NaN
-58	-108	NaN
-56	-108	NaN
-54	-108	NaN
-52	-108	NaN
-50	-108	NaN
-48	-108	NaN
-46	-108	NaN
-44	-108	NaN
-42	-108	NaN
-40	-108	NaN
-38	-108	NaN
-36	-108	NaN
-34	-108	NaN
-32	-108	NaN
-30	-108	NaN
-28	-108	NaN
-26	-108	NaN
-24	-108	NaN
-22	-108	NaN
-20	-108	NaN
-18	-108	NaN
-16	-108	NaN
-14	-108	NaN
-12	-108	-10.9274030712496
-10	-108	-10.328489879171952
-8	-108	-10.401492894944052
-6	-108	-11.603665217015642
-4	-108	-11.340052946120787
-2	-108	-10.759684263578492
0	-108	-11.171364191288642
2	-108	-11.47844902565483
4	-108	-10.003681507030576
6	-108	-9.558820010457788
8	-108	-9.756456011633668
10	-108	-12.342987626805856
12	-108	-10.308897999791405
14	-108	-10.634704205351746
16	-108	-10.899838663021757
18	-108	-10.934505521712511
20	-108	-13.936386150143463
22	-108	-10.518074071653013
24	-108	-10.43343262293513
26	-108	-11.530235047375955
28	-108	-10.865772509368995
30	-108	-10.313954469284432
32	-108	-10.910786139062704
34	-108	-11.135015768306031
36	-108	-10.294547056669773
38	-108	-10.66044441148637
40	-108	-10.991187063738995
42	-108	-10.19226442385035
44	-108	-10.998553031176192
46	-108	-10.419264031613434
48	-108	-10.471449231542854
50	-108	-11.313536096031452
52	-108	-11.308700202367513
54	-108	-13.151582602078399
56	-108	-11.308700202367513
58	-108	-11.313536096031452
60	-108	-10.471449231542854
62	-108	-10.419264031613434
64	-108	-10.998553031176192
66	-108	-10.19226442385035
68	-108	-10.991187063738995
70	-108	-10.66044441148637
72	-108	-10.294547056669773
74	-108	-11.135015768306031
76	-108	-10.910786139062704
78	-108	-10.313954469284432
80	-108	-10.865772509368995
82	-108	-11.530235047375955
84	-108	-10.43343262293513
86	-108	-10.518074071653013
88	-108	-13.936386150143463
90	-108	-10.934505521712511
92	-108	-10.899838663021757
94	-108	-10.634704205351746
96	-108	-10.308897999791405
98	-108	-12.342987626805856
100	-108	-9.756456011633668
102	-108	-9.558820010457788
104	-108	-10.003681507030576
106	-108	-11.47844902565483
108	-108	-11.171364191288642
110	-108	-10.759684263578492
112	-108	-11.340052946120787
114	-108	-11.603665217015642
116	-108	-10.401492894944052
118	-108	-10.328489879171952
120	-108	-10.9274030712496

-120	-110	NaN
-118	-110	NaN
-116	-110	NaN
-114	-110	NaN
-112	-110	NaN
-110	-110	NaN
-108	-110	NaN
-106	-110	NaN
-104	-110	NaN
-102	-110	NaN
-100	-110	NaN
-98	-110	NaN
-96	-110	NaN
-94	-110	NaN
-92	-110	NaN
-90	-110	NaN
-88	-110	NaN
-86	-110	NaN
-84	-110	NaN
-82	-110	NaN
-80	-110	NaN
-78	-110	NaN
-76	-110	NaN
-74	-110	NaN
-72	-110	NaN
-70	-110	NaN
-68	-110	NaN
-66	-110	NaN
-64	-110	NaN
-62	-110	NaN
-60	-110	NaN
-58	-110	NaN
-56	-110	NaN
-54	-110	NaN
-52	-110	NaN
-50	-110	NaN
-48	-110	NaN
-46	-110	NaN
-44	-110	NaN
-42	-110	NaN
-40	-110	NaN
-38	-110	NaN
-36	-110	NaN
-34	-110	NaN
-32	-110	NaN
-30	-110	NaN
-28	-110	NaN
-26	-110	NaN
-24	-110	NaN
-22	-110	NaN
-20	-110	NaN
-18	-110	NaN
-16	-110	NaN
-14	-110	NaN
-12	-110	NaN
-10	-110	-10.049230098609776
-8	-110	-10.091568950364056
-6	-110	-10.799164834209355
-4	-110	-12.895684557239717
-2	-110	-10.825950898347626
0	-110	-10.490617464223936
2	-110	-10.759684261594746
4	-110	-12.906931466443329
6	-110	-10.286969482669875
8	-110	-9.963996601697014
10	-110	-10.687186365252803
12	-110	-13.252750570216744
14	-110	-12.117402826718925
16	-110	-14.308409275493087
18	-110	-10.694132400559068
20	-110	-10.444904560856076
22	-110	-11.603736855240694
24	-110	-11.069625733540379
26	-110	-10.402940241799332
28	-110	-10.779069703107076
30	-110	-11.84194674438446
32	-110	-10.404726565764191
34	-110	-10.553951265537542
36	-110	-12.410129492687092
38	-110	-10.331405226876448
40	-110	-10.615620120387995
42	-110	-11.603697632480088
44	-110	-10.253365230376543
46	-110	-11.111998863099547
48	-110	-10.58495378630426
50	-110	-10.376530265764671
52	-110	-10.707802370166643
54	-110	-10.33364766926354
56	-110	-10.33364766926354
58	-110	-10.707802370166643
60	-110	-10.376530265764671
62	-110	-10.58495378630426
64	-110	-11.111998863099547
66	-110	-10.253365230376543
68	-110	-11.603697632480088
70	-110	-10.615620120387995
72	-110	-10.331405226876448
74	-110	-12.410129492687092
76	-110	-10.553951265537542
78	-110	-10.404726565764191
80	-110	-11.84194674438446
82	-110	-10.779069703107076
84	-110	-10.402940241799332
86	-110	-11.069625733540379
88	-110	-11.603736855240694
90	-110	-10.444904560856076
92	-110	-10.694132400559068
94	-110	-14.308409275493087
96	-110	-12.117402826718925
98	-110	-13.252750570216744
100	-110	-10.687186365252803
102	-110	-9.963996601697014
104	-110	-10.286969482669875
106	-110	-12.906931466443329
108	-110	-10.759684261594746
110	-110	-10.490617464223936
112	-110	-10.825950898347626
114	-110	-12.895684557239717
116	-110	-10.799164834209355
118	-110	-10.091568950364056
120	-110	-10.049230098609776

-120	-112	NaN
-118	-112	NaN
-116	-112	NaN
-114	-112	NaN
-112	-112	NaN
-110	-112	NaN
-108	-112	NaN
-106	-112	NaN
-104	-112	NaN
-102	-112	NaN
-100	-112	NaN
-98	-112	NaN
-96	-112	NaN
-94	-112	NaN
-92	-112	NaN
-90	-112	NaN
-88	-112	NaN
-86	-112	NaN
-84	-112	NaN
-82	-112	NaN
-80	-112	NaN
-78	-112	NaN
-76	-112	NaN
-74	-112	NaN
-72	-112	NaN
-70	-112	NaN
-68	-112	NaN
-66	-112	NaN
-64	-112	NaN
-62	-112	NaN
-60	-112	NaN
-58	-112	NaN
-56	-112	NaN
-54	-112	NaN
-52	-112	NaN
-50	-112	NaN
-48	-112	NaN
-46	-112	NaN
-44	-112	NaN
-42	-112	NaN
-40	-112	NaN
-38	-112	NaN
-36	-112	NaN
-34	-112	NaN
-32	-112	NaN
-30	-112	NaN
-28	-112	NaN
-26	-112	NaN
-24	-112	NaN
-22	-112	NaN
-20	-112	NaN
-18	-112	NaN
-16	-112	NaN
-14	-112	NaN
-12	-112	NaN
-10	-112	NaN
-8	-112	-10.38119374167928
-6	-112	-11.013484910456253
-4	-112	-12.762173839365614
-2	-112	-11.75783071586026
0	-112	-11.013054978316596
2	-112	-10.825950896086203
4	-112	-11.340052953427866
6	-112	-11.815999535775681
8	-112	-10.794730114474836
10	-112	-11.904705349619007
12	-112	-11.928687410648445
14	-112	-11.139892081491851
16	-112	-10.502142592926054
18	-112	-11.777936362896654
20	-112	-10.932467460975682
22	-112	-10.50321242024036
24	-112	-10.844778910232556
26	-112	-12.220236700682516
28	-112	-10.53349885312645
30	-112	-10.540809510427833
32	-112	-13.037348444268261
34	-112	-10.579385886463854
36	-112	-10.453792754005978
38	-112	-13.268221475776373
40	-112	-10.48888082750021
42	-112	-10.522855417570371
44	-112	-11.435164949470135
46	-112	-10.337248257572522
48	-112	-12.181976453195944
50	-112	-10.43857075038938
52	-112	-13.204946135376924
54	-112	-11.207791093152942
56	-112	-12.006652425996888
58	-112	-11.207791093152942
60	-112	-13.204946135376924
62	-112	-10.43857075038938
64	-112	-12.181976453195944
66	-112	-10.337248257572522
68	-112	-11.435164949470135
70	-112	-10.522855417570371
72	-112	-10.48888082750021
74	-112	-13.268221475776373
76	-112	-10.453792754005978
78	-112	-10.579385886463854
80	-112	-13.037348444268261
82	-112	-10.540809510427833
84	-112	-10.53349885312645
86	-112	-12.220236700682516
88	-112	-10.844778910232556
90	-112	-10.50321242024036
92	-112	-10.932467460975682
94	-112	-11.777936362896654
96	-112	-10.502142592926054
98	-112	-11.139892081491851
100	-112	-11.928687410648445
102	-112	-11.904705349619007
104	-112	-10.794730114474836
106	-112	-11.815999535775681
108	-112	-11.340052953427866
110	-112	-10.825950896086203
112	-112	-11.013054978316596
114	-112	-11.75783071586026
116	-112	-12.762173839365614
118	-112	-11.013484910456253
120	-112	-10.38119374167928

-120	-114	NaN
-118	-114	NaN
-116	-114	NaN
-114	-114	NaN
-112	-114	NaN
-110	-114	NaN
-108	-114	NaN
-106	-114	NaN
-104	-114	NaN
-102	-114	NaN
-100	-114	NaN
-98	-114	NaN
-96	-114	NaN
-94	-114	NaN
-92	-114	NaN
-90	-114	NaN
-88	-114	NaN
-86	-114	NaN
-84	-114	NaN
-82	-114	NaN
-80	-114	NaN
-78	-114	NaN
-76	-114	NaN
-74	-114	NaN
-72	-114	NaN
-70	-114	NaN
-68	-114	NaN
-66	-114	NaN
-64	-114	NaN
-62	-114	NaN
-60	-114	NaN
-58	-114	NaN
-56	-114	NaN
-54	-114	NaN
-52	-114	NaN
-50	-114	NaN
-48	-114	NaN
-46	-114	NaN
-44	-114	NaN
-42	-114	NaN
-40	-114	NaN
-38	-114	NaN
-36	-114	NaN
-34	-114	NaN
-32	-114	NaN
-30	-114	NaN
-28	-114	NaN
-26	-114	NaN
-24	-114	NaN
-22	-114	NaN
-20	-114	NaN
-18	-114	NaN
-16	-114	NaN
-14	-114	NaN
-12	-114	NaN
-10	-114	NaN
-8	-114	NaN
-6	-114	-12.00047279696167
-4	-114	-11.431234508967291
-2	-114	-11.488498013626167
0	-114	-11.613206602839258
2	-114	-11.75783070976124
4	-114	-12.89568459414847
6	-114	-11.603665231653961
8	-114	-11.11012395504753
10	-114	-12.141286026722856
12	-114	-10.494765196894159
14	-114	-11.718880417104282
16	-114	-10.693873371672426
18	-114	-10.495838043004175
20	-114	-11.190252099858155
22	-114	-11.924666095415683
24	-114	-10.590245585927272
26	-114	-10.618841012173629
28	-114	-12.566337854475048
30	-114	-10.741733186626108
32	-114	-10.479774710527636
34	-114	-11.795545462881906
36	-114	-10.735897536630773
38	-114	-10.467105530719095
40	-114	-13.045100200032934
42	-114	-10.479998625038505
44	-114	-10.848123825252753
46	-114	-11.024686742671635
48	-114	-10.600566886835301
50	-114	-11.342578833010334
52	-114	-11.050985408316393
54	-114	-11.601073033722244
56	-114	-11.898862130921833
58	-114	-11.898862130921833
60	-114	-11.601073033722244
62	-114	-11.050985408316393
64	-114	-11.342578833010334
66	-114	-10.600566886835301
68	-114	-11.024686742671635
70	-114	-10.848123825252753
72	-114	-10.479998625038505
74	-114	-13.045100200032934
76	-114	-10.467105530719095
78	-114	-10.735897536630773
80	-114	-11.795545462881906
82	-114	-10.479774710527636
84	-114	-10.741733186626108
86	-114	-12.566337854475048
88	-114	-10.618841012173629
90	-114	-10.590245585927272
92	-114	-11.924666095415683
94	-114	-11.190252099858155
96	-114	-10.495838043004175
98	-114	-10.693873371672426
100	-114	-11.718880417104282
102	-114	-10.494765196894159
104	-114	-12.141286026722856
106	-114	-11.11012395504753
108	-114	-11.603665231653961
110	-114	-12.89568459414847
112	-114	-11.75783070976124
114	-114	-11.613206602839258
116	-114	-11.488498013626167
118	-114	-11.431234508967291
120	-114	-12.00047279696167

-120	-116	NaN
-118	-116	NaN
-116	-116	NaN
-114	-116	NaN
-112	-116	NaN
-110	-116	NaN
-108	-116	NaN
-106	-116	NaN
-104	-116	NaN
-102	-116	NaN
-100	-116	NaN
-98	-116	NaN
-96	-116	NaN
-94	-116	NaN
-92	-116	NaN
-90	-116	NaN
-88	-116	NaN
-86	-116	NaN
-84	-116	NaN
-82	-116	NaN
-80	-116	NaN
-78	-116	NaN
-76	-116	NaN
-74	-116	NaN
-72	-116	NaN
-70	-116	NaN
-68	-116	NaN
-66	-116	NaN
-64	-116	NaN
-62	-116	NaN
-60	-116	NaN
-58	-116	NaN
-56	-116	NaN
-54	-116	NaN
-52	-116	NaN
-50	-116	NaN
-48	-116	NaN
-46	-116	NaN
-44	-116	NaN
-42	-116	NaN
-40	-116	NaN
-38	-116	NaN
-36	-116	NaN
-34	-116	NaN
-32	-116	NaN
-30	-116	NaN
-28	-116	NaN
-26	-116	NaN
-24	-116	NaN
-22	-116	NaN
-20	-116	NaN
-18	-116	NaN
-16	-116	NaN
-14	-116	NaN
-12	-116	NaN
-10	-116	NaN
-8	-116	NaN
-6	-116	NaN
-4	-116	-10.278093630681076
-2	-116	-10.452845893925465
0	-116	-10.811754202101357
2	-116	-11.488498008686449
4	-116	-12.762173805075479
6	-116	-10.799164841204217
8	-116	-10.401492889024324
10	-116	-11.727415944482091
12	-116	-10.417737297251294
14	-116	-10.378164914626893
16	-116	-12.136874767754554
18	-116	-11.156027101734082
20	-116	-10.633756639684378
22	-116	-10.776282617444316
24	-116	-14.277605023516392
26	-116	-10.780637255531175
28	-116	-10.555070398346391
30	-116	-11.662772871776289
32	-116	-10.939683986002239
34	-116	-10.49606830759878
36	-116	-11.65388381229321
38	-116	-10.781754505510019
40	-116	-10.565441748168707
42	-116	-12.737078952264703
44	-116	-10.523923907936497
46	-116	-11.62412166531807
48	-116	-10.665338046479992
50	-116	-12.15240354462978
52	-116	-11.093622828418061
54	-116	-12.878569584852821
56	-116	-12.266750253569308
58	-116	-12.200646239567456
60	-116	-12.266750253569308
62	-116	-12.878569584852821
64	-116	-11.093622828418061
66	-116	-12.15240354462978
68	-116	-10.665338046479992
70	-116	-11.62412166531807
72	-116	-10.523923907936497
74	-116	-12.737078952264703
76	-116	-10.565441748168707
78	-116	-10.781754505510019
80	-116	-11.65388381229321
82	-116	-10.49606830759878
84	-116	-10.939683986002239
86	-116	-11.662772871776289
88	-116	-10.555070398346391
90	-116	-10.780637255531175
92	-116	-14.277605023516392
94	-116	-10.776282617444316
96	-116	-10.633756639684378
98	-116	-11.156027101734082
100	-116	-12.136874767754554
102	-116	-10.378164914626893
104	-116	-10.417737297251294
106	-116	-11.727415944482091
108	-116	-10.401492889024324
110	-116	-10.799164841204217
112	-116	-12.762173805075479
114	-116	-11.488498008686449
116	-116	-10.811754202101357
118	-116	-10.452845893925465
120	-116	-10.278093630681076

-120	-118	NaN
-118	-118	NaN
-116	-118	NaN
-114	-118	NaN
-112	-118	NaN
-110	-118	NaN
-108	-118	NaN
-106	-118	NaN
-104	-118	NaN
-102	-118	NaN
-100	-118	NaN
-98	-118	NaN
-96	-118	NaN
-94	-118	NaN
-92	-118	NaN
-90	-118	NaN
-88	-118	NaN
-86	-118	NaN
-84	-118	NaN
-82	-118	NaN
-80	-118	NaN
-78	-118	NaN
-76	-118	NaN
-74	-118	NaN
-72	-118	NaN
-70	-118	NaN
-68	-118	NaN
-66	-118	NaN
-64	-118	NaN
-62	-118	NaN
-60	-118	NaN
-58	-118	NaN
-56	-118	NaN
-54	-118	NaN
-52	-118	NaN
-50	-118	NaN
-48	-118	NaN
-46	-118	NaN
-44	-118	NaN
-42	-118	NaN
-40	-118	NaN
-38	-118	NaN
-36	-118	NaN
-34	-118	NaN
-32	-118	NaN
-30	-118	NaN
-28	-118	NaN
-26	-118	NaN
-24	-118	NaN
-22	-118	NaN
-20	-118	NaN
-18	-118	NaN
-16	-118	NaN
-14	-118	NaN
-12	-118	NaN
-10	-118	NaN
-8	-118	NaN
-6	-118	NaN
-4	-118	NaN
-2	-118	-9.974383778938611
0	-118	-10.131868441406098
2	-118	-10.452845892068108
4	-118	-11.431234518570736
6	-118	-11.013484919664629
8	-118	-10.091568945673792
10	-118	-10.328489885332644
12	-118	-11.823059015331054
14	-118	-10.476495790432079
16	-118	-10.677814828795217
18	-118	-11.319320595430543
20	-118	-12.18888654114461
22	-118	-10.707493534827899
24	-118	-10.681203764014597
26	-118	-12.048145345930669
28	-118	-10.97946191237642
30	-118	-10.56438631443523
32	-118	-11.475823509825858
34	-118	-11.026898875815501
36	-118	-10.553319827518303
38	-118	-12.087098587854918
40	-118	-10.711235251574852
42	-118	-10.841797104507085
44	-118	-11.297694108555604
46	-118	-10.725163841970717
48	-118	-11.515159172202326
50	-118	-11.245670731288957
52	-118	-11.613475511740766
54	-118	-13.219310823488076
56	-118	-12.562214928034871
58	-118	-13.34992887019769
60	-118	-13.34992887019769
62	-118	-12.562214928034871
64	-118	-13.219310823488076
66	-118	-11.613475511740766
68	-118	-11.245670731288957
70	-118	-11.515159172202326
72	-118	-10.725163841970717
74	-118	-11.297694108555604
76	-118	-10.841797104507085
78	-118	-10.711235251574852
80	-118	-12.087098587854918
82	-118	-10.553319827518303
84	-118	-11.026898875815501
86	-118	-11.475823509825858
88	-118	-10.56438631443523
90	-118	-10.97946191237642
92	-118	-12.048145345930669
94	-118	-10.681203764014597
96	-118	-10.707493534827899
98	-118	-12.18888654114461
100	-118	-11.319320595430543
102	-118	-10.677814828795217
104	-118	-10.476495790432079
106	-118	-11.823059015331054
108	-118	-10.328489885332644
110	-118	-10.091568945673792
112	-118	-11.013484919664629
114	-118	-11.431234518570736
116	-118	-10.452845892068108
118	-118	-10.131868441406098
120	-118	-9.974383778938611

-120	-120	NaN
-118	-120	NaN
-116	-120	NaN
-114	-120	NaN
-112	-120	NaN
-110	-120	NaN
-108	-120	NaN
-106	-120	NaN
-104	-120	NaN
-102	-120	NaN
-100	-120	NaN
-98	-120	NaN
-96	-120	NaN
-94	-120	NaN
-92	-120	NaN
-90	-120	NaN
-88	-120	NaN
-86	-120	NaN
-84	-120	NaN
-82	-120	NaN
-80	-120	NaN
-78	-120	NaN
-76	-120	NaN
-74	-120	NaN
-72	-120	NaN
-70	-120	NaN
-68	-120	NaN
-66	-120	NaN
-64	-120	NaN
-62	-120	NaN
-60	-120	NaN
-58	-120	NaN
-56	-120	NaN
-54	-120	NaN
-52	-120	NaN
-50	-120	NaN
-48	-120	NaN
-46	-120	NaN
-44	-120	NaN
-42	-120	NaN
-40	-120	NaN
-38	-120	NaN
-36	-120	NaN
-34	-120	NaN
-32	-120	NaN
-30	-120	NaN
-28	-120	NaN
-26	-120	NaN
-24	-120	NaN
-22	-120	NaN
-20	-120	NaN
-18	-120	NaN
-16	-120	NaN
-14	-120	NaN
-12	-120	NaN
-10	-120	NaN
-8	-120	NaN
-6	-120	NaN
-4	-120	NaN
-2	-120	NaN
0	-120	-9.92121095880904
2	-120	-9.974383777720396
4	-120	-10.278093633890688
6	-120	-12.000472770770989
8	-120	-10.381193734990896
10	-120	-10.049230104021252
12	-120	-10.927403078949881
14	-120	-12.142295360331687
16	-120	-11.133901190593361
18	-120	-10.727619446610738
20	-120	-10.923275637723515
22	-120	-14.297319361684409
24	-120	-10.874932449812807
26	-120	-10.659902238216977
28	-120	-11.696494382012752
30	-120	-11.102963339122239
32	-120	-10.606397330091518
34	-120	-11.626874192644497
36	-120	-10.959037775964216
38	-120	-10.677841395537284
40	-120	-13.289445495339326
42	-120	-10.657468819664706
44	-120	-11.857077949564832
46	-120	-10.831846863085854
48	-120	-12.561769666096035
50	-120	-11.288733449145631
52	-120	-12.790006719160825
54	-120	-12.637881358580197
56	-120	-12.9549502516154
58	-120	-14.20787916071142
60	-120	-15.487872337160402
62	-120	-14.20787916071142
64	-120	-12.9549502516154
66	-120	-12.637881358580197
68	-120	-12.790006719160825
70	-120	-11.288733449145631
72	-120	-12.561769666096035
74	-120	-10.831846863085854
76	-120	-11.857077949564832
78	-120	-10.657468819664706
80	-120	-13.289445495339326
82	-120	-10.677841395537284
84	-120	-10.959037775964216
86	-120	-11.626874192644497
88	-120	-10.606397330091518
90	-120	-11.102963339122239
92	-120	-11.696494382012752
94	-120	-10.659902238216977
96	-120	-10.874932449812807
98	-120	-14.297319361684409
100	-120	-10.923275637723515
102	-120	-10.727619446610738
104	-120	-11.133901190593361
106	-120	-12.142295360331687
108	-120	-10.927403078949881
110	-120	-10.049230104021252
112	-120	-10.381193734990896
114	-120	-12.000472770770989
116	-120	-10.278093633890688
118	-120	-9.974383777720396
120	-120	-9.92121095880904


==> figure_data/figure_6.dat <==
118.4229707446997	-0.0003038632895625106
118.79393923933999	-0.000273477969012221
120.43255373859677	0.00016881453274056324
120.6979701569169	-0.0015378735692487113
121.02892216325814	-0.0014797580308801748
121.42487389328431	-0.00021514966897812407
121.88519188154072	-0.0003088065331270202
121.88519188154072	-0.0002522370787954378
122.01639234135715	-0.00021307485249011263
122.01639234135715	-0.0002130748522975025
122.21292893961751	-0.00036744706394856906
122.21292893961751	-0.0003674463219363034
122.37646832622683	-0.00044014887476770463
122.37646832622683	-0.00044008379361667777
122.40914998479485	-0.0005187385559943126
122.40914998479485	-0.0004989701833870906
122.4744871391589	-0.0008090205281681297
122.4744871391589	-0.0007836276385126143
122.50714264890844	-0.0006181801972296153
122.50714264890844	-0.0005860067059106142
122.50714264890844	-0.00038826903513012234
122.50714264890844	-0.0003882690250343013
122.60505699195282	-0.0006655983636198039
122.60505699195282	-0.0006019483233784218
122.76807402578245	-0.0011321599398727588
122.76807402578245	-0.0009284930645485565
122.99593489217439	-0.0023571334476169417
122.99593489217439	-0.0008159400009909408
122.99593489217439	-0.0006280595843013501
122.99593489217439	-0.0006188373956306528
123.06096050332128	-0.0006420244099587533
123.06096050332128	-0.0006420244099223409
123.19090875547595	-0.0007326815370487137
123.19090875547595	-0.0007326482934323408
123.19090875547595	-0.0006166853908041019
123.19090875547595	-0.0006166850251448119
123.25583150504482	-0.000691315827767393
123.25583150504482	-0.0006913158277335041
123.28828005937952	-0.0006860990142832845
123.28828005937952	0.04422270405073378
123.64465212858987	-0.002436737413016472
123.64465212858987	-0.0008965272076605172
123.64465212858987	-0.0008260041149356643
123.64465212858987	-0.000820933232597957
123.64465212858987	-0.0007455356684934151
123.64465212858987	-0.0007455356637118334
124.06449935416659	-0.0009207108028540783
124.06449935416659	-0.0007192224427043306
124.06449935416659	-0.0006377824662398559
124.06449935416659	-0.0006377640208054293
124.22560122615627	-0.0006744810171605366
124.22560122615627	-0.0006744808245844071
124.35433245367851	-0.000622763437740377
124.35433245367851	-0.0006196612809154906
124.45079348883237	-0.000595048302711333
124.54717981552211	-0.0005565853084866563
124.54717981552211	-0.0005565853084757357
124.54717981552211	-0.00034057163687095963
124.54717981552211	-0.0002808221684351211
124.83589227461788	-0.0004171598259530676
124.83589227461788	-0.00041715982357909653
124.99599993599796	-0.00029975691325101396
124.99599993599796	-0.0002997459934013778
124.99599993599796	-0.00023274034375651698
124.99599993599796	-0.00021036926702899635
125.31560158256433	-0.0001801001054224697
125.57069721873809	-0.0015726030001377155
125.88883985484972	-0.0014421947794959662
125.88883985484972	0.00018068883852838304
125.88883985484972	0.00018068883853658056
125.95237195067031	0.00017137159944046872
125.95237195067031	0.00017279701895844926
125.98412598418898	0.00017189749417381966
125.98412598418898	0.00017190430500374268
126.07934009979589	0.0002461060115707819
126.07934009979589	0.0002461060127999974
126.36455199145051	0.00026165277303723624
126.36455199145051	0.00026938136688830263
126.45947967629789	0.0003056800334953496
126.45947967629789	0.0003056800959483907
127.02755606560333	0.000213133206070336
127.02755606560333	0.00021313764022121772
127.87493890516625	-0.0001739944660967125
127.87493890516625	-0.00016864558394716136
128.12493902437575	-0.00019396738395236182
128.12493902437575	-0.00019396439167843497
128.15615474880636	-0.00030395548866498517
128.49902723367208	-0.000248902139858072
128.7167432776327	-0.00019029493125227907
128.7167432776327	-0.00019029493087040266
128.778880256042	-0.00018957549105921826
128.778880256042	-0.0001889727950161676
128.90306435457614	-0.0001663715559109893
128.90306435457614	-0.00016637153213785205

==> figure_data/figure_7.dat <==
-120	120	0.00015102324811737435
-118	120	0.0005773151164009459
-116	120	0.00017661709957041152
-114	120	0.0002216952890464192
-112	120	0.0006949161943472611
-110	120	0.00017805692643178947
-108	120	0.0004514037976190796
-106	120	0.001079611983903137
-104	120	0.0007020069951072324
-102	120	0.0007137000773549385
-100	120	0.0017455168045472378
-98	120	0.0023026690648128506
-96	120	0.0021388237887655323
-94	120	0.0026742911628923906
-92	120	0.004336784939685145
-90	120	0.0061633121751695245
-88	120	0.007442888494703928
-86	120	0.008476641512712334
-84	120	0.010188602938353053
-82	120	0.013271372111373953
-80	120	0.01762590453269263
-78	120	0.022646937534837465
-76	120	0.027675970458814054
-74	120	0.032189650291177346
-72	120	0.03596308392237829
-70	120	0.03899338467636979
-68	120	0.04130524333763578
-66	120	0.04299335675587786
-64	120	0.044170272549942546
-62	120	0.04484721777615306
-60	120	0.022519403262845444
-58	120	0.04484721777615306
-56	120	0.044170272549942546
-54	120	0.04299335675587786
-52	120	0.04130524333763578
-50	120	0.03899338467636979
-48	120	0.03596308392237829
-46	120	0.032189650291177346
-44	120	0.027675970458814054
-42	120	0.022646937534837465
-40	120	0.01762590453269263
-38	120	0.013271372111373953
-36	120	0.010188602938353053
-34	120	0.008476641512712334
-32	120	0.007442888494703928
-30	120	0.0061633121751695245
-28	120	0.004336784939685145
-26	120	0.0026742911628923906
-24	120	0.0021388237887655323
-22	120	0.0023026690648128506
-20	120	0.0017455168045472378
-18	120	0.0007137000773549385
-16	120	0.0007020069951072324
-14	120	0.001079611983903137
-12	120	0.0004514037976190796
-10	120	0.00017805692643178947
-8	120	0.0006949161943472611
-6	120	0.0002216952890464192
-4	120	0.00017661709957041152
-2	120	0.0005773151164009459
0	120	0.00015102324811737435
2	120	NaN
4	120	NaN
6	120	NaN
8	120	NaN
10	120	NaN
12	120	NaN
14	120	NaN
16	120	NaN
18	120	NaN
20	120	NaN
22	120	NaN
24	120	NaN
26	120	NaN
28	120	NaN
30	120	NaN
32	120	NaN
34	120	NaN
36	120	NaN
38	120	NaN
40	120	NaN
42	120	NaN
44	120	NaN
46	120	NaN
48	120	NaN
50	120	NaN
52	120	NaN
54	120	NaN
56	120	NaN
58	120	NaN
60	120	NaN
62	120	NaN
64	120	NaN
66	120	NaN
68	120	NaN
70	120	NaN
72	120	NaN
74	120	NaN
76	120	NaN
78	120	NaN
80	120	NaN
82	120	NaN
84	120	NaN
86	120	NaN
88	120	NaN
90	120	NaN
92	120	NaN
94	120	NaN
96	120	NaN
98	120	NaN
100	120	NaN
102	120	NaN
104	120	NaN
106	120	NaN
108	120	NaN
110	120	NaN
112	120	NaN
114	120	NaN
116	120	NaN
118	120	NaN
120	120	NaN

-120	118	0.0005773151164009461
-118	118	0.00036150580236822007
-116	118	0.00045415712010535156
-114	118	0.0006990674851576186
-112	118	0.00018287728646988535
-110	118	0.0008674933870604387
-108	118	0.0010028974518353397
-106	118	0.0006045852774110684
-104	118	0.001500483769383044
-102	118	0.00231429891372666
-100	118	0.0021291867478217827
-98	118	0.002803152337537619
-96	118	0.004963368640058516
-94	118	0.006916246061592781
-92	118	0.0080499076434568
-90	118	0.009933542071221303
-88	118	0.01407729812144864
-86	118	0.020447082720323986
-84	118	0.027858289827675166
-82	118	0.0350195930230005
-80	118	0.041292493195771884
-78	118	0.04661731448484316
-76	118	0.05112264253515066
-74	118	0.055012825749959256
-72	118	0.05841858139916537
-70	118	0.061321141686012694
-68	118	0.06373888265913549
-66	118	0.06570144046082638
-64	118	0.06715294496098413
-62	118	0.06810476465326626
-60	118	0.0686032989144919
-58	118	0.0686032989144919
-56	118	0.06810476465326626
-54	118	0.06715294496098413
-52	118	0.06570144046082638
-50	118	0.06373888265913549
-48	118	0.061321141686012694
-46	118	0.05841858139916537
-44	118	0.055012825749959256
-42	118	0.05112264253515066
-40	118	0.04661731448484316
-38	118	0.041292493195771884
-36	118	0.0350195930230005
-34	118	0.027858289827675166
-32	118	0.020447082720323986
-30	118	0.01407729812144864
-28	118	0.009933542071221303
-26	118	0.0080499076434568
-24	118	0.006916246061592781
-22	118	0.004963368640058516
-20	118	0.002803152337537619
-18	118	0.0021291867478217827
-16	118	0.00231429891372666
-14	118	0.001500483769383044
-12	118	0.0006045852774110684
-10	118	0.0010028974518353397
-8	118	0.0008674933870604387
-6	118	0.00018287728646988535
-4	118	0.0006990674851576186
-2	118	0.00045415712010535156
0	118	0.00036150580236822007
2	118	0.0005773151164009461
4	118	NaN
6	118	NaN
8	118	NaN
10	118	NaN
12	118	NaN
14	118	NaN
16	118	NaN
18	118	NaN
20	118	NaN
22	118	NaN
24	118	NaN
26	118	NaN
28	118	NaN
30	118	NaN
32	118	NaN
34	118	NaN
36	118	NaN
38	118	NaN
40	118	NaN
42	118	NaN
44	118	NaN
46	118	NaN
48	118	NaN
50	118	NaN
52	118	NaN
54	118	NaN
56	118	NaN
58	118	NaN
60	118	NaN
62	118	NaN
64	118	NaN
66	118	NaN
68	118	NaN
70	118	NaN
72	118	NaN
74	118	NaN
76	118	NaN
78	118	NaN
80	118	NaN
82	118	NaN
84	118	NaN
86	118	NaN
88	118	NaN
90	118	NaN
92	118	NaN
94	118	NaN
96	118	NaN
98	118	NaN
100	118	NaN
102	118	NaN
104	118	NaN
106	118	NaN
108	118	NaN
110	118	NaN
112	118	NaN
114	118	NaN
116	118	NaN
118	118	NaN
120	118	NaN

-120	116	0.00017661709957043155
-118	116	0.00045415712010533264
-116	116	0.0008783998494003785
-114	116	0.00031062902438297707
-112	116	0.0010936402828796079
-110	116	0.0008443488091923471
-108	116	0.0008443851836505548
-106	116	0.0020564597724136544
-104	116	0.002192972212460866
-102	116	0.002358159187420902
-100	116	0.0044121454420381016
-98	116	0.006690440089975719
-96	116	0.00798239459689145
-94	116	0.010412038307296732
-92	116	0.016149756084873026
-90	116	0.02460226946867351
-88	116	0.03370531799034292
-86	116	0.041991778930525116
-84	116	0.04911395284576801
-82	116	0.055377786590532836
-80	116	0.06106899265753284
-78	116	0.06624490125486276
-76	116	0.07093844853841604
-74	116	0.07514620765698997
-72	116	0.07881121546833378
-70	116	0.08197070214302113
-68	116	0.08466175153490783
-66	116	0.08683791835645636
-64	116	0.08852168420261103
-62	116	0.08975088567686057
-60	116	0.09047399538935029
-58	116	0.04533199772841759
-56	116	0.09047399538935029
-54	116	0.08975088567686057
-52	116	0.08852168420261103
-50	116	0.08683791835645636
-48	116	0.08466175153490783
-46	116	0.08197070214302113
-44	116	0.07881121546833378
-42	116	0.07514620765698997
-40	116	0.07093844853841604
-38	116	0.06624490125486276
-36	116	0.06106899265753284
-34	116	0.055377786590532836
-32	116	0.04911395284576801
-30	116	0.041991778930525116
-28	116	0.03370531799034292
-26	116	0.02460226946867351
-24	116	0.016149756084873026
-22	116	0.010412038307296732
-20	116	0.00798239459689145
-18	116	0.006690440089975719
-16	116	0.0044121454420381016
-14	116	0.002358159187420902
-12	116	0.002192972212460866
-10	116	0.0020564597724136544
-8	116	0.0008443851836505548
-6	116	0.0008443488091923471
-4	116	0.0010936402828796079
-2	116	0.00031062902438297707
0	116	0.0008783998494003785
2	116	0.00045415712010533264
4	116	0.00017661709957043155
6	116	NaN
8	116	NaN
10	116	NaN
12	116	NaN
14	116	NaN
16	116	NaN
18	116	NaN
20	116	NaN
22	116	NaN
24	116	NaN
26	116	NaN
28	116	NaN
30	116	NaN
32	116	NaN
34	116	NaN
36	116	NaN
38	116	NaN
40	116	NaN
42	116	NaN
44	116	NaN
46	116	NaN
48	116	NaN
50	116	NaN
52	116	NaN
54	116	NaN
56	116	NaN
58	116	NaN
60	116	NaN
62	116	NaN
64	116	NaN
66	116	NaN
68	116	NaN
70	116	NaN
72	116	NaN
74	116	NaN
76	116	NaN
78	116	NaN
80	116	NaN
82	116	NaN
84	116	NaN
86	116	NaN
88	116	NaN
90	116	NaN
92	116	NaN
94	116	NaN
96	116	NaN
98	116	NaN
100	116	NaN
102	116	NaN
104	116	NaN
106	116	NaN
108	116	NaN
110	116	NaN
112	116	NaN
114	116	NaN
116	116	NaN
118	116	NaN
120	116	NaN

-120	114	0.00022169528904641717
-118	114	0.0006990674851576328
-116	114	0.000310629024382944
-114	114	0.0013476743725759327
-112	114	0.0008396192264448463
-110	114	0.0011432792198676285
-108	114	0.0022726484725730995
-106	114	0.002065232962219098
-104	114	0.0031145081922874063
-102	114	0.005746156927926632
-100	114	0.0074251291773457665
-98	114	0.009484328015577801
-96	114	0.015253683582787163
-94	114	0.024722050314514226
-92	114	0.03518530299647964
-90	114	0.044706109323003104
-88	114	0.05300014703394154
-86	114	0.060441934626484464
-84	114	0.06734518577378694
-82	114	0.07376602705963685
-80	114	0.07966083511691963
-78	114	0.08506773592777254
-76	114	0.09000028533367407
-74	114	0.0944211742019302
-72	114	0.0983562721818867
-70	114	0.10181584750575921
-68	114	0.1047591015125558
-66	114	0.10720696754560449
-64	114	0.10918272859852464
-62	114	0.11065015534691637
-60	114	0.11161973397315218
-58	114	0.11211903568221245
-56	114	0.11211903568221245
-54	114	0.11161973397315218
-52	114	0.11065015534691637
-50	114	0.10918272859852464
-48	114	0.10720696754560449
-46	114	0.1047591015125558
-44	114	0.10181584750575921
-42	114	0.0983562721818867
-40	114	0.0944211742019302
-38	114	0.09000028533367407
-36	114	0.08506773592777254
-34	114	0.07966083511691963
-32	114	0.07376602705963685
-30	114	0.06734518577378694
-28	114	0.060441934626484464
-26	114	0.05300014703394154
-24	114	0.044706109323003104
-22	114	0.03518530299647964
-20	114	0.024722050314514226
-18	114	0.015253683582787163
-16	114	0.009484328015577801
-14	114	0.0074251291773457665
-12	114	0.005746156927926632
-10	114	0.0031145081922874063
-8	114	0.002065232962219098
-6	114	0.0022726484725730995
-4	114	0.0011432792198676285
-2	114	0.0008396192264448463
0	114	0.0013476743725759327
2	114	0.000310629024382944
4	114	0.0006990674851576328
6	114	0.00022169528904641717
8	114	NaN
10	114	NaN
12	114	NaN
14	114	NaN
16	114	NaN
18	114	NaN
20	114	NaN
22	114	NaN
24	114	NaN
26	114	NaN
28	114	NaN
30	114	NaN
32	114	NaN
34	114	NaN
36	114	NaN
38	114	NaN
40	114	NaN
42	114	NaN
44	114	NaN
46	114	NaN
48	114	NaN
50	114	NaN
52	114	NaN
54	114	NaN
56	114	NaN
58	114	NaN
60	114	NaN
62	114	NaN
64	114	NaN
66	114	NaN
68	114	NaN
70	114	NaN
72	114	NaN
74	114	NaN
76	114	NaN
78	114	NaN
80	114	NaN
82	114	NaN
84	114	NaN
86	114	NaN
88	114	NaN
90	114	NaN
92	114	NaN
94	114	NaN
96	114	NaN
98	114	NaN
100	114	NaN
102	114	NaN
104	114	NaN
106	114	NaN
108	114	NaN
110	114	NaN
112	114	NaN
114	114	NaN
116	114	NaN
118	114	NaN
120	114	NaN

-120	112	0.0006949161943472697
-118	112	0.000182877286469961
-116	112	0.001093640282879649
-114	112	0.0008396192264448943
-112	112	0.0014519365696295866
-110	112	0.00239083057793418
-108	112	0.0021115580745774765
-106	112	0.0038556981884589085
-104	112	0.00647362097385618
-102	112	0.007977557759217012
-100	112	0.011979655755818877
-98	112	0.02100222011852991
-96	112	0.032598866062867965
-94	112	0.04363336801253561
-92	112	0.053275772593869494
-90	112	0.06197091331149127
-88	112	0.07008946565719484
-86	112	0.07774056043902507
-84	112	0.08490043942595892
-82	112	0.09153794240719082
-80	112	0.097684108547991
-78	112	0.10334955523445313
-76	112	0.10851581893641817
-74	112	0.1132013706163667
-72	112	0.11741414870869693
-70	112	0.12113103743910532
-68	112	0.12435583009451492
-66	112	0.12709599448548084
-64	112	0.1293348576320952
-62	112	0.13107367367669348
-60	112	0.13232162248724647
-58	112	0.13306647938302388
-56	112	0.06662941905905319
-54	112	0.13306647938302388
-52	112	0.13232162248724647
-50	112	0.13107367367669348
-48	112	0.1293348576320952
-46	112	0.12709599448548084
-44	112	0.12435583009451492
-42	112	0.12113103743910532
-40	112	0.11741414870869693
-38	112	0.1132013706163667
-36	112	0.10851581893641817
-34	112	0.10334955523445313
-32	112	0.097684108547991
-30	112	0.09153794240719082
-28	112	0.08490043942595892
-26	112	0.07774056043902507
-24	112	0.07008946565719484
-22	112	0.06197091331149127
-20	112	0.053275772593869494
-18	112	0.04363336801253561
-16	112	0.032598866062867965
-14	112	0.02100222011852991
-12	112	0.011979655755818877
-10	112	0.007977557759217012
-8	112	0.00647362097385618
-6	112	0.0038556981884589085
-4	112	0.0021115580745774765
-2	112	0.00239083057793418
0	112	0.0014519365696295866
2	112	0.0008396192264448943
4	112	0.001093640282879649
6	112	0.000182877286469961
8	112	0.0006949161943472697
10	112	NaN
12	112	NaN
14	112	NaN
16	112	NaN
18	112	NaN
20	112	NaN
22	112	NaN
24	112	NaN
26	112	NaN
28	112	NaN
30	112	NaN
32	112	NaN
34	112	NaN
36	112	NaN
38	112	NaN
40	112	NaN
42	112	NaN
44	112	NaN
46	112	NaN
48	112	NaN
50	112	NaN
52	112	NaN
54	112	NaN
56	112	NaN
58	112	NaN
60	112	NaN
62	112	NaN
64	112	NaN
66	112	NaN
68	112	NaN
70	112	NaN
72	112	NaN
74	112	NaN
76	112	NaN
78	112	NaN
80	112	NaN
82	112	NaN
84	112	NaN
86	112	NaN
88	112	NaN
90	112	NaN
92	112	NaN
94	112	NaN
96	112	NaN
98	112	NaN
100	112	NaN
102	112	NaN
104	112	NaN
106	112	NaN
108	112	NaN
110	112	NaN
112	112	NaN
114	112	NaN
116	112	NaN
118	112	NaN
120	112	NaN

-120	110	0.00017805692643177597
-118	110	0.0008674933870603994
-116	110	0.0008443488091923906
-114	110	0.0011432792198676218
-112	110	0.0023908305779342023
-110	110	0.002346184476107232
-108	110	0.004331932428875127
-106	110	0.006836939242942866
-104	110	0.008597376899269796
-102	110	0.014628570428983094
-100	110	0.026003900114347032
-98	110	0.038673540781441466
-96	110	0.049978954446444505
-94	110	0.06001707067923567
-92	110	0.06939274731701225
-90	110	0.07826540108132304
-88	110	0.08663726468524745
-86	110	0.09451384128724506
-84	110	0.10189450261648908
-82	110	0.10879998197611658
-80	110	0.11523856063757079
-78	110	0.12118639384931995
-76	110	0.12664090026569663
-74	110	0.13161841368554983
-72	110	0.13611141498743395
-70	110	0.1401087440196669
-68	110	0.14361973807130263
-66	110	0.14664391985473887
-64	110	0.14916398342826406
-62	110	0.15117989515435362
-60	110	0.15270077344411515
-58	110	0.15371492794498182
-56	110	0.15421266652172355
-54	110	0.15421266652172355
-52	110	0.15371492794498182
-50	110	0.15270077344411515
-48	110	0.15117989515435362
-46	110	0.14916398342826406
-44	110	0.14664391985473887
-42	110	0.14361973807130263
-40	110	0.1401087440196669
-38	110	0.13611141498743395
-36	110	0.13161841368554983
-34	110	0.12664090026569663
-32	110	0.12118639384931995
-30	110	0.11523856063757079
-28	110	0.10879998197611658
-26	110	0.10189450261648908
-24	110	0.09451384128724506
-22	110	0.08663726468524745
-20	110	0.07826540108132304
-18	110	0.06939274731701225
-16	110	0.06001707067923567
-14	110	0.049978954446444505
-12	110	0.038673540781441466
-10	110	0.026003900114347032
-8	110	0.014628570428983094
-6	110	0.008597376899269796
-4	110	0.006836939242942866
-2	110	0.004331932428875127
0	110	0.002346184476107232
2	110	0.0023908305779342023
4	110	0.0011432792198676218
6	110	0.0008443488091923906
8	110	0.0008674933870603994
10	110	0.00017805692643177597
12	110	NaN
14	110	NaN
16	110	NaN
18	110	NaN
20	110	NaN
22	110	NaN
24	110	NaN
26	110	NaN
28	110	NaN
30	110	NaN
32	110	NaN
34	110	NaN
36	110	NaN
38	110	NaN
40	110	NaN
42	110	NaN
44	110	NaN
46	110	NaN
48	110	NaN
50	110	NaN
52	110	NaN
54	110	NaN
56	110	NaN
58	110	NaN
60	110	NaN
62	110	NaN
64	110	NaN
66	110	NaN
68	110	NaN
70	110	NaN
72	110	NaN
74	110	NaN
76	110	NaN
78	110	NaN
80	110	NaN
82	110	NaN
84	110	NaN
86	110	NaN
88	110	NaN
90	110	NaN
92	110	NaN
94	110	NaN
96	110	NaN
98	110	NaN
100	110	NaN
102	110	NaN
104	110	NaN
106	110	NaN
108	110	NaN
110	110	NaN
112	110	NaN
114	110	NaN
116	110	NaN
118	110	NaN
120	110	NaN

-120	108	0.0004514037976190915
-118	108	0.001002897451835354
-116	108	0.0008443851836505263
-114	108	0.002272648472573224
-112	108	0.002111558074577499
-110	108	0.004331932428875091
-108	108	0.00713982145795152
-106	108	0.009095143979080882
-104	108	0.01658046307578287
-102	108	0.029511539915680736
-100	108	0.04287073046231236
-98	108	0.054575786680129613
-96	108	0.0652282522389334
-94	108	0.0753378073244239
-92	108	0.08493383167291567
-90	108	0.09403469812972531
-88	108	0.10266726191094275
-86	108	0.11080761089415318
-84	108	0.11846578263965107
-82	108	0.12566750828122475
-80	108	0.1323949613292122
-78	108	0.13864010254558654
-76	108	0.14442015994597024
-74	108	0.1497190173247329
-72	108	0.1545135764048638
-70	108	0.15882008459042463
-68	108	0.16264193898645343
-66	108	0.16595238110994381
-64	108	0.16875576853735721
-62	108	0.17106819356546754
-60	108	0.17286700211312211
-58	108	0.17414170727871583
-56	108	0.17491336021442386
-54	108	0.08755399005641196
-52	108	0.17491336021442386
-50	108	0.17414170727871583
-48	108	0.17286700211312211
-46	108	0.17106819356546754
-44	108	0.16875576853735721
-42	108	0.16595238110994381
-40	108	0.16264193898645343
-38	108	0.15882008459042463
-36	108	0.1545135764048638
-34	108	0.1497190173247329
-32	108	0.14442015994597024
-30	108	0.13864010254558654
-28	108	0.1323949613292122
-26	108	0.12566750828122475
-24	108	0.11846578263965107
-22	108	0.11080761089415318
-20	108	0.10266726191094275
-18	108	0.09403469812972531
-16	108	0.08493383167291567
-14	108	0.0753378073244239
-12	108	0.0652282522389334
-10	108	0.054575786680129613
-8	108	0.04287073046231236
-6	108	0.029511539915680736
-4	108	0.01658046307578287
-2	108	0.009095143979080882
0	108	0.00713982145795152
2	108	0.004331932428875091
4	108	0.002111558074577499
6	108	0.002272648472573224
8	108	0.0008443851836505263
10	108	0.001002897451835354
12	108	0.0004514037976190915
14	108	NaN
16	108	NaN
18	108	NaN
20	108	NaN
22	108	NaN
24	108	NaN
26	108	NaN
28	108	NaN
30	108	NaN
32	108	NaN
34	108	NaN
36	108	NaN
38	108	NaN
40	108	NaN
42	108	NaN
44	108	NaN
46	108	NaN
48	108	NaN
50	108	NaN
52	108	NaN
54	108	NaN
56	108	NaN
58	108	NaN
60	108	NaN
62	108	NaN
64	108	NaN
66	108	NaN
68	108	NaN
70	108	NaN
72	108	NaN
74	108	NaN
76	108	NaN
78	108	NaN
80	108	NaN
82	108	NaN
84	108	NaN
86	108	NaN
88	108	NaN
90	108	NaN
92	108	NaN
94	108	NaN
96	108	NaN
98	108	NaN
100	108	NaN
102	108	NaN
104	108	NaN
106	108	NaN
108	108	NaN
110	108	NaN
112	108	NaN
114	108	NaN
116	108	NaN
118	108	NaN
120	108	NaN

-120	106	0.001079611983903182
-118	106	0.0006045852774109496
-116	106	0.002056459772413692
-114	106	0.002065232962219113
-112	106	0.0038556981884589328
-110	106	0.006836939242942925
-108	106	0.009095143979080804
-106	106	0.017477315116476568
-104	106	0.03135422735150952
-102	106	0.04536191449324133
-100	106	0.0576188314646553
-98	106	0.06895961681095926
-96	106	0.07980156998793589
-94	106	0.09012899259628415
-92	106	0.09996936479087731
-90	106	0.10934619765500417
-88	106	0.11824311971460856
-86	106	0.12667805479025113
-84	106	0.13466568881788493
-82	106	0.14217974769288422
-80	106	0.14921666982900436
-78	106	0.15579607119295477
-76	106	0.1619021635779271
-74	106	0.16751382999452283
-72	106	0.1726421717547127
-70	106	0.1772839715566163
-68	106	0.18141471332520775
-66	106	0.1850379629405217
-64	106	0.1881626000394766
-62	106	0.19076796902778803
-60	106	0.1928482944915447
-58	106	0.19441917207806064
-56	106	0.19546843061489494
-54	106	0.19598083767030283
-52	106	0.19598083767030283
-50	106	0.19546843061489494
-48	106	0.19441917207806064
-46	106	0.1928482944915447
-44	106	0.19076796902778803
-42	106	0.1881626000394766
-40	106	0.1850379629405217
-38	106	0.18141471332520775
-36	106	0.1772839715566163
-34	106	0.1726421717547127
-32	106	0.16751382999452283
-30	106	0.1619021635779271
-28	106	0.15579607119295477
-26	106	0.14921666982900436
-24	106	0.14217974769288422
-22	106	0.13466568881788493
-20	106	0.12667805479025113
-18	106	0.11824311971460856
-16	106	0.10934619765500417
-14	106	0.09996936479087731
-12	106	0.09012899259628415
-10	106	0.07980156998793589
-8	106	0.06895961681095926
-6	106	0.0576188314646553
-4	106	0.04536191449324133
-2	106	0.03135422735150952
0	106	0.017477315116476568
2	106	0.009095143979080804
4	106	0.006836939242942925
6	106	0.0038556981884589328
8	106	0.002065232962219113
10	106	0.002056459772413692
12	106	0.0006045852774109496
14	106	0.001079611983903182
16	106	NaN
18	106	NaN
20	106	NaN
22	106	NaN
24	106	NaN
26	106	NaN
28	106	NaN
30	106	NaN
32	106	NaN
34	106	NaN
36	106	NaN
38	106	NaN
40	106	NaN
42	106	NaN
44	106	NaN
46	106	NaN
48	106	NaN
50	106	NaN
52	106	NaN
54	106	NaN
56	106	NaN
58	106	NaN
60	106	NaN
62	106	NaN
64	106	NaN
66	106	NaN
68	106	NaN
70	106	NaN
72	106	NaN
74	106	NaN
76	106	NaN
78	106	NaN
80	106	NaN
82	106	NaN
84	106	NaN
86	106	NaN
88	106	NaN
90	106	NaN
92	106	NaN
94	106	NaN
96	106	NaN
98	106	NaN
100	106	NaN
102	106	NaN
104	106	NaN
106	106	NaN
108	106	NaN
110	106	NaN
112	106	NaN
114	106	NaN
116	106	NaN
118	106	NaN
120	106	NaN

-120	104	0.0007020069951072225
-118	104	0.0015004837693830203
-116	104	0.0021929722124608177
-114	104	0.0031145081922874336
-112	104	0.006473620973856258
-110	104	0.008597376899269859
-108	104	0.016580463075782908
-106	104	0.03135422735150956
-104	104	0.04638040687362534
-102	104	0.059206734492717385
-100	104	0.07123934967598253
-98	104	0.08280265908915933
-96	104	0.09385506440186803
-94	104	0.1044320264617781
-92	104	0.11456092027873484
-90	104	0.1242226237432016
-88	104	0.1334262833268928
-86	104	0.14219235474038558
-84	104	0.15050690348434909
-82	104	0.158355578752819
-80	104	0.16574347710409287
-78	104	0.17266321037091648
-76	104	0.17909943441584875
-74	104	0.18505451899271458
-72	104	0.19052741813735616
-70	104	0.19549846861887185
-68	104	0.19995924997754952
-66	104	0.20391445725578455
-64	104	0.20735440911322636
-62	104	0.21026768525051698
-60	104	0.21265749911454573
-58	104	0.21452181866897968
-56	104	0.2158521528881126
-54	104	0.2166475352052619
-52	104	0.10841381424820257
-50	104	0.2166475352052619
-48	104	0.2158521528881126
-46	104	0.21452181866897968
-44	104	0.21265749911454573
-42	104	0.21026768525051698
-40	104	0.20735440911322636
-38	104	0.20391445725578455
-36	104	0.19995924997754952
-34	104	0.19549846861887185
-32	104	0.19052741813735616
-30	104	0.18505451899271458
-28	104	0.17909943441584875
-26	104	0.17266321037091648
-24	104	0.16574347710409287
-22	104	0.158355578752819
-20	104	0.15050690348434909
-18	104	0.14219235474038558
-16	104	0.1334262833268928
-14	104	0.1242226237432016
-12	104	0.11456092027873484
-10	104	0.1044320264617781
-8	104	0.09385506440186803
-6	104	0.08280265908915933
-4	104	0.07123934967598253
-2	104	0.059206734492717385
0	104	0.04638040687362534
2	104	0.03135422735150956
4	104	0.016580463075782908
6	104	0.008597376899269859
8	104	0.006473620973856258
10	104	0.0031145081922874336
12	104	0.0021929722124608177
14	104	0.0015004837693830203
16	104	0.0007020069951072225
18	104	NaN
20	104	NaN
22	104	NaN
24	104	NaN
26	104	NaN
28	104	NaN
30	104	NaN
32	104	NaN
34	104	NaN
36	104	NaN
38	104	NaN
40	104	NaN
42	104	NaN
44	104	NaN
46	104	NaN
48	104	NaN
50	104	NaN
52	104	NaN
54	104	NaN
56	104	NaN
58	104	NaN
60	104	NaN
62	104	NaN
64	104	NaN
66	104	NaN
68	104	NaN
70	104	NaN
72	104	NaN
74	104	NaN
76	104	NaN
78	104	NaN
80	104	NaN
82	104	NaN
84	104	NaN
86	104	NaN
88	104	NaN
90	104	NaN
92	104	NaN
94	104	NaN
96	104	NaN
98	104	NaN
100	104	NaN
102	104	NaN
104	104	NaN
106	104	NaN
108	104	NaN
110	104	NaN
112	104	NaN
114	104	NaN
116	104	NaN
118	104	NaN
120	104	NaN

-120	102	0.0007137000773549073
-118	102	0.002314298913726629
-116	102	0.0023581591874207394
-114	102	0.005746156927926647
-112	102	0.007977557759216972
-110	102	0.014628570428983115
-108	102	0.02951153991568091
-106	102	0.04536191449324143
-104	102	0.05920673449271744
-102	102	0.0721987275192072
-100	102	0.08437829118847677
-98	102	0.09613216552122374
-96	102	0.1074371824754945
-94	102	0.11830861692169493
-92	102	0.12872580963278796
-90	102	0.13870198525498523
-88	102	0.14825606367428032
-86	102	0.1573648895237859
-84	102	0.16601233699882317
-82	102	0.17421551535358892
-80	102	0.18196998647423912
-78	102	0.18924458092159904
-76	102	0.1960340558122216
-74	102	0.20234639322442458
-72	102	0.20816291475850815
-70	102	0.2134683042397759
-68	102	0.21827158679170205
-66	102	0.22256643625116068
-64	102	0.22633137619288676
-62	102	0.2295669005399885
-60	102	0.23227822560019917
-58	102	0.23445093774291453
-56	102	0.2360763008363506
-54	102	0.23716129538762631
-52	102	0.23770388508327192
-50	102	0.23770388508327192
-48	102	0.23716129538762631
-46	102	0.2360763008363506
-44	102	0.23445093774291453
-42	102	0.23227822560019917
-40	102	0.2295669005399885
-38	102	0.22633137619288676
-36	102	0.22256643625116068
-34	102	0.21827158679170205
-32	102	0.2134683042397759
-30	102	0.20816291475850815
-28	102	0.20234639322442458
-26	102	0.1960340558122216
-24	102	0.18924458092159904
-22	102	0.18196998647423912
-20	102	0.17421551535358892
-18	102	0.16601233699882317
-16	102	0.1573648895237859
-14	102	0.14825606367428032
-12	102	0.13870198525498523
-10	102	0.12872580963278796
-8	102	0.11830861692169493
-6	102	0.1074371824754945
-4	102	0.09613216552122374
-2	102	0.08437829118847677
0	102	0.0721987275192072
2	102	0.05920673449271744
4	102	0.04536191449324143
6	102	0.02951153991568091
8	102	0.014628570428983115
10	102	0.007977557759216972
12	102	0.005746156927926647
14	102	0.0023581591874207394
16	102	0.002314298913726629
18	102	0.0007137000773549073
20	102	NaN
22	102	NaN
24	102	NaN
26	102	NaN
28	102	NaN
30	102	NaN
32	102	NaN
34	102	NaN
36	102	NaN
38	102	NaN
40	102	NaN
42	102	NaN
44	102	NaN
46	102	NaN
48	102	NaN
50	102	NaN
52	102	NaN
54	102	NaN
56	102	NaN
58	102	NaN
60	102	NaN
62	102	NaN
64	102	NaN
66	102	NaN
68	102	NaN
70	102	NaN
72	102	NaN
74	102	NaN
76	102	NaN
78	102	NaN
80	102	NaN
82	102	NaN
84	102	NaN
86	102	NaN
88	102	NaN
90	102	NaN
92	102	NaN
94	102	NaN
96	102	NaN
98	102	NaN
100	102	NaN
102	102	NaN
104	102	NaN
106	102	NaN
108	102	NaN
110	102	NaN
112	102	NaN
114	102	NaN
116	102	NaN
118	102	NaN
120	102	NaN

-120	100	0.001745516804547233
-118	100	0.0021291867478218105
-116	100	0.004412145442037958
-114	100	0.0074251291773458905
-112	100	0.011979655755818896
-110	100	0.026003900114347177
-108	100	0.042870730462312434
-106	100	0.05761883146465533
-104	100	0.07123934967598256
-102	100	0.08437829118847676
-100	100	0.097091375564584
-98	100	0.1090166941992273
-96	100	0.12060082981992579
-94	100	0.1317611187186356
-92	100	0.14249960766941164
-90	100	0.15282874239053146
-88	100	0.16272827804544482
-86	100	0.1721842396998317
-84	100	0.18120552696165615
-82	100	0.18978264787162305
-80	100	0.19789058637265539
-78	100	0.20552709846470724
-76	100	0.21269377080112173
-74	100	0.21936810584418062
-72	100	0.2255363766399822
-70	100	0.231205712294671
-68	100	0.2363655792350496
-66	100	0.2409948090409522
-64	100	0.2450950350084876
-62	100	0.24866871572571575
-60	100	0.25170019242136193
-58	100	0.25418285400701685
-56	100	0.2561216735472715
-54	100	0.25751027971489265
-52	100	0.2583371571016636
-50	100	0.12925440008581673
-48	100	0.2583371571016636
-46	100	0.25751027971489265
-44	100	0.2561216735472715
-42	100	0.25418285400701685
-40	100	0.25170019242136193
-38	100	0.24866871572571575
-36	100	0.2450950350084876
-34	100	0.2409948090409522
-32	100	0.2363655792350496
-30	100	0.231205712294671
-28	100	0.2255363766399822
-26	100	0.21936810584418062
-24	100	0.21269377080112173
-22	100	0.20552709846470724
-20	100	0.19789058637265539
-18	100	0.18978264787162305
-16	100	0.18120552696165615
-14	100	0.1721842396998317
-12	100	0.16272827804544482
-10	100	0.15282874239053146
-8	100	0.14249960766941164
-6	100	0.1317611187186356
-4	100	0.12060082981992579
-2	100	0.1090166941992273
0	100	0.097091375564584
2	100	0.08437829118847676
4	100	0.07123934967598256
6	100	0.05761883146465533
8	100	0.042870730462312434
10	100	0.026003900114347177
12	100	0.011979655755818896
14	100	0.0074251291773458905
16	100	0.004412145442037958
18	100	0.0021291867478218105
20	100	0.001745516804547233
22	100	NaN
24	100	NaN
26	100	NaN
28	100	NaN
30	100	NaN
32	100	NaN
34	100	NaN
36	100	NaN
38	100	NaN
40	100	NaN
42	100	NaN
44	100	NaN
46	100	NaN
48	100	NaN
50	100	NaN
52	100	NaN
54	100	NaN
56	100	NaN
58	100	NaN
60	100	NaN
62	100	NaN
64	100	NaN
66	100	NaN
68	100	NaN
70	100	NaN
72	100	NaN
74	100	NaN
76	100	NaN
78	100	NaN
80	100	NaN
82	100	NaN
84	100	NaN
86	100	NaN
88	100	NaN
90	100	NaN
92	100	NaN
94	100	NaN
96	100	NaN
98	100	NaN
100	100	NaN
102	100	NaN
104	100	NaN
106	100	NaN
108	100	NaN
110	100	NaN
112	100	NaN
114	100	NaN
116	100	NaN
118	100	NaN
120	100	NaN

-120	98	0.002302669064812812
-118	98	0.0028031523375377054
-116	98	0.006690440089975677
-114	98	0.009484328015577886
-112	98	0.02100222011852997
-110	98	0.03867354078144153
-108	98	0.054575786680129655
-106	98	0.06895961681095934
-104	98	0.08280265908915926
-102	98	0.09613216552122374
-100	98	0.1090166941992274
-98	98	0.12156600536413281
-96	98	0.13335706003064482
-94	98	0.14482374403382392
-92	98	0.15591207805616863
-90	98	0.16659155313258933
-88	98	0.17684391791722961
-86	98	0.18667634437917588
-84	98	0.19608007138272876
-82	98	0.2050252678092427
-80	98	0.21350336550811805
-78	98	0.22152147350590404
-76	98	0.22906422017828626
-74	98	0.2361088412712232
-72	98	0.2426516615497999
-70	98	0.24868789002024566
-68	98	0.25420216349158126
-66	98	0.2591879457430781
-64	98	0.26364313753633706
-62	98	0.26755800003814123
-60	98	0.27092405959049765
-58	98	0.2737373932504514
-56	98	0.27599440600724406
-54	98	0.2776917436229168
-52	98	0.2788229654893231
-50	98	0.2793816471895739
-48	98	0.2793816471895739
-46	98	0.2788229654893231
-44	98	0.2776917436229168
-42	98	0.27599440600724406
-40	98	0.2737373932504514
-38	98	0.27092405959049765
-36	98	0.26755800003814123
-34	98	0.26364313753633706
-32	98	0.2591879457430781
-30	98	0.25420216349158126
-28	98	0.24868789002024566
-26	98	0.2426516615497999
-24	98	0.2361088412712232
-22	98	0.22906422017828626
-20	98	0.22152147350590404
-18	98	0.21350336550811805
-16	98	0.2050252678092427
-14	98	0.19608007138272876
-12	98	0.18667634437917588
-10	98	0.17684391791722961
-8	98	0.16659155313258933
-6	98	0.15591207805616863
-4	98	0.14482374403382392
-2	98	0.13335706003064482
0	98	0.12156600536413281
2	98	0.1090166941992274
4	98	0.09613216552122374
6	98	0.08280265908915926
8	98	0.06895961681095934
10	98	0.054575786680129655
12	98	0.03867354078144153
14	98	0.02100222011852997
16	98	0.009484328015577886
18	98	0.006690440089975677
20	98	0.0028031523375377054
22	98	0.002302669064812812
24	98	NaN
26	98	NaN
28	98	NaN
30	98	NaN
32	98	NaN
34	98	NaN
36	98	NaN
38	98	NaN
40	98	NaN
42	98	NaN
44	98	NaN
46	98	NaN
48	98	NaN
50	98	NaN
52	98	NaN
54	98	NaN
56	98	NaN
58	98	NaN
60	98	NaN
62	98	NaN
64	98	NaN
66	98	NaN
68	98	NaN
70	98	NaN
72	98	NaN
74	98	NaN
76	98	NaN
78	98	NaN
80	98	NaN
82	98	NaN
84	98	NaN
86	98	NaN
88	98	NaN
90	98	NaN
92	98	NaN
94	98	NaN
96	98	NaN
98	98	NaN
100	98	NaN
102	98	NaN
104	98	NaN
106	98	NaN
108	98	NaN
110	98	NaN
112	98	NaN
114	98	NaN
116	98	NaN
118	98	NaN
120	98	NaN

-120	96	0.0021388237887654733
-118	96	0.0049633686400584924
-116	96	0.007982394596891594
-114	96	0.01525368358278735
-112	96	0.032598866062867854
-110	96	0.049978954446444505
-108	96	0.06522825223893348
-106	96	0.07980156998793611
-104	96	0.09385506440186799
-102	96	0.10743718247549454
-100	96	0.12060082981992591
-98	96	0.1333570600306448
-96	96	0.14580044851046037
-94	96	0.15753282234495122
-92	96	0.16895617751259256
-90	96	0.17998730912385472
-88	96	0.19061901893367947
-86	96	0.20083585470549206
-84	96	0.2106096274742723
-82	96	0.21993427160388795
-80	96	0.22881175924809455
-78	96	0.23721839346897464
-76	96	0.24513123806646112
-74	96	0.25255442406658923
-72	96	0.259485273922287
-70	96	0.26589978604027864
-68	96	0.27178527593630897
-66	96	0.27714257217581106
-64	96	0.2819620223101048
-62	96	0.2862285317886711
-60	96	0.2899366909987038
-58	96	0.2930873404657824
-56	96	0.2956757805068235
-54	96	0.29769070665488556
-52	96	0.2991290229042347
-50	96	0.29999326686998784
-48	96	0.15008256629645628
-46	96	0.29999326686998784
-44	96	0.2991290229042347
-42	96	0.29769070665488556
-40	96	0.2956757805068235
-38	96	0.2930873404657824
-36	96	0.2899366909987038
-34	96	0.2862285317886711
-32	96	0.2819620223101048
-30	96	0.27714257217581106
-28	96	0.27178527593630897
-26	96	0.26589978604027864
-24	96	0.259485273922287
-22	96	0.25255442406658923
-20	96	0.24513123806646112
-18	96	0.23721839346897464
-16	96	0.22881175924809455
-14	96	0.21993427160388795
-12	96	0.2106096274742723
-10	96	0.20083585470549206
-8	96	0.19061901893367947
-6	96	0.17998730912385472
-4	96	0.16895617751259256
-2	96	0.15753282234495122
0	96	0.14580044851046037
2	96	0.1333570600306448
4	96	0.12060082981992591
6	96	0.10743718247549454
8	96	0.09385506440186799
10	96	0.07980156998793611
12	96	0.06522825223893348
14	96	0.049978954446444505
16	96	0.032598866062867854
18	96	0.01525368358278735
20	96	0.007982394596891594
22	96	0.0049633686400584924
24	96	0.0021388237887654733
26	96	NaN
28	96	NaN
30	96	NaN
32	96	NaN
34	96	NaN
36	96	NaN
38	96	NaN
40	96	NaN
42	96	NaN
44	96	NaN
46	96	NaN
48	96	NaN
50	96	NaN
52	96	NaN
54	96	NaN
56	96	NaN
58	96	NaN
60	96	NaN
62	96	NaN
64	96	NaN
66	96	NaN
68	96	NaN
70	96	NaN
72	96	NaN
74	96	NaN
76	96	NaN
78	96	NaN
80	96	NaN
82	96	NaN
84	96	NaN
86	96	NaN
88	96	NaN
90	96	NaN
92	96	NaN
94	96	NaN
96	96	NaN
98	96	NaN
100	96	NaN
102	96	NaN
104	96	NaN
106	96	NaN
108	96	NaN
110	96	NaN
112	96	NaN
114	96	NaN
116	96	NaN
118	96	NaN
120	96	NaN

-120	94	0.0026742911628923993
-118	94	0.006916246061592729
-116	94	0.010412038307296732
-114	94	0.024722050314514122
-112	94	0.043633368012535576
-110	94	0.06001707067923573
-108	94	0.07533780732442381
-106	94	0.0901289925962842
-104	94	0.10443202646177817
-102	94	0.11830861692169495
-100	94	0.13176111871863566
-98	94	0.1448237440338239
-96	94	0.15753282234495114
-94	94	0.16994716653907113
-92	94	0.18163905640982872
-90	94	0.19303191259812055
-88	94	0.20404323027018823
-86	94	0.2146353473324886
-84	94	0.2247953030526147
-82	94	0.2345201794653982
-80	94	0.24378905757637154
-78	94	0.25257999138028586
-76	94	0.26089032469796836
-74	94	0.26871376298786376
-72	94	0.2760299017546138
-70	94	0.28282590396148977
-68	94	0.2890964536678213
-66	94	0.294830596494643
-64	94	0.30001786646677897
-62	94	0.30465158456779584
-60	94	0.3087245584060613
-58	94	0.31222928441723896
-56	94	0.3151570684370465
-54	94	0.31750314725509443
-52	94	0.31926806385902545
-50	94	0.32044534343588654
-48	94	0.32102583319997047
-46	94	0.32102583319997047
-44	94	0.32044534343588654
-42	94	0.31926806385902545
-40	94	0.31750314725509443
-38	94	0.3151570684370465
-36	94	0.31222928441723896
-34	94	0.3087245584060613
-32	94	0.30465158456779584
-30	94	0.30001786646677897
-28	94	0.294830596494643
-26	94	0.2890964536678213
-24	94	0.28282590396148977
-22	94	0.2760299017546138
-20	94	0.26871376298786376
-18	94	0.26089032469796836
-16	94	0.25257999138028586
-14	94	0.24378905757637154
-12	94	0.2345201794653982
-10	94	0.2247953030526147
-8	94	0.2146353473324886
-6	94	0.20404323027018823
-4	94	0.19303191259812055
-2	94	0.18163905640982872
0	94	0.16994716653907113
2	94	0.15753282234495114
4	94	0.1448237440338239
6	94	0.13176111871863566
8	94	0.11830861692169495
10	94	0.10443202646177817
12	94	0.0901289925962842
14	94	0.07533780732442381
16	94	0.06001707067923573
18	94	0.043633368012535576
20	94	0.024722050314514122
22	94	0.010412038307296732
24	94	0.006916246061592729
26	94	0.0026742911628923993
28	94	NaN
30	94	NaN
32	94	NaN
34	94	NaN
36	94	NaN
38	94	NaN
40	94	NaN
42	94	NaN
44	94	NaN
46	94	NaN
48	94	NaN
50	94	NaN
52	94	NaN
54	94	NaN
56	94	NaN
58	94	NaN
60	94	NaN
62	94	NaN
64	94	NaN
66	94	NaN
68	94	NaN
70	94	NaN
72	94	NaN
74	94	NaN
76	94	NaN
78	94	NaN
80	94	NaN
82	94	NaN
84	94	NaN
86	94	NaN
88	94	NaN
90	94	NaN
92	94	NaN
94	94	NaN
96	94	NaN
98	94	NaN
100	94	NaN
102	94	NaN
104	94	NaN
106	94	NaN
108	94	NaN
110	94	NaN
112	94	NaN
114	94	NaN
116	94	NaN
118	94	NaN
120	94	NaN

-120	92	0.004336784939685118
-118	92	0.008049907643456812
-116	92	0.016149756084873068
-114	92	0.03518530299647969
-112	92	0.053275772593869494
-110	92	0.06939274731701228
-108	92	0.08493383167291561
-106	92	0.09996936479087722
-104	92	0.11456092027873475
-102	92	0.12872580963278796
-100	92	0.14249960766941172
-98	92	0.15591207805616844
-96	92	0.16895617751259245
-94	92	0.1816390564098287
-92	92	0.19403965392944525
-90	92	0.20572740251095983
-88	92	0.21709920804986224
-86	92	0.22807409301466097
-84	92	0.23863465675870452
-82	92	0.24875608666676916
-80	92	0.25841643862703495
-78	92	0.267612016137592
-76	92	0.27633341772064435
-74	92	0.284555131357575
-72	92	0.2922616529964855
-70	92	0.2994518344994974
-68	92	0.3061185006451411
-66	92	0.31224510109957704
-64	92	0.31781512649562926
-62	92	0.32282116159681146
-60	92	0.32726209116267846
-58	92	0.3311273868412504
-56	92	0.3344041167599484
-54	92	0.33709278627214995
-52	92	0.3391922500173084
-50	92	0.34069215474509457
-48	92	0.3415863720531238
-46	92	0.17087455343168909
-44	92	0.3415863720531238
-42	92	0.34069215474509457
-40	92	0.3391922500173084
-38	92	0.33709278627214995
-36	92	0.3344041167599484
-34	92	0.3311273868412504
-32	92	0.32726209116267846
-30	92	0.32282116159681146
-28	92	0.31781512649562926
-26	92	0.31224510109957704
-24	92	0.3061185006451411
-22	92	0.2994518344994974
-20	92	0.2922616529964855
-18	92	0.284555131357575
-16	92	0.27633341772064435
-14	92	0.267612016137592
-12	92	0.25841643862703495
-10	92	0.24875608666676916
-8	92	0.23863465675870452
-6	92	0.22807409301466097
-4	92	0.21709920804986224
-2	92	0.20572740251095983
0	92	0.19403965392944525
2	92	0.1816390564098287
4	92	0.16895617751259245
6	92	0.15591207805616844
8	92	0.14249960766941172
10	92	0.12872580963278796
12	92	0.11456092027873475
14	92	0.09996936479087722
16	92	0.08493383167291561
18	92	0.06939274731701228
20	92	0.053275772593869494
22	92	0.03518530299647969
24	92	0.016149756084873068
26	92	0.008049907643456812
28	92	0.004336784939685118
30	92	NaN
32	92	NaN
34	92	NaN
36	92	NaN
38	92	NaN
40	92	NaN
42	92	NaN
44	92	NaN
46	92	NaN
48	92	NaN
50	92	NaN
52	92	NaN
54	92	NaN
56	92	NaN
58	92	NaN
60	92	NaN
62	92	NaN
64	92	NaN
66	92	NaN
68	92	NaN
70	92	NaN
72	92	NaN
74	92	NaN
76	92	NaN
78	92	NaN
80	92	NaN
82	92	NaN
84	92	NaN
86	92	NaN
88	92	NaN
90	92	NaN
92	92	NaN
94	92	NaN
96	92	NaN
98	92	NaN
100	92	NaN
102	92	NaN
104	92	NaN
106	92	NaN
108	92	NaN
110	92	NaN
112	92	NaN
114	92	NaN
116	92	NaN
118	92	NaN
120	92	NaN

-120	90	0.006163312175169507
-118	90	0.009933542071221284
-116	90	0.024602269468673495
-114	90	0.044706109323003056
-112	90	0.0619709133114913
-110	90	0.07826540108132293
-108	90	0.09403469812972516
-106	90	0.10934619765500425
-104	90	0.12422262374320153
-102	90	0.13870198525498523
-100	90	0.15282874239053146
-98	90	0.16659155313258928
-96	90	0.1799873091238546
-94	90	0.1930319125981204
-92	90	0.20572740251096
-90	90	0.21812474136100546
-88	90	0.22979459300036553
-86	90	0.2411518418017633
-84	90	0.2521061004132691
-82	90	0.262625182968278
-80	90	0.27269583848957046
-78	90	0.2823033966625133
-76	90	0.29142666123618044
-74	90	0.3000533778649106
-72	90	0.30817538589453664
-70	90	0.3157761797770661
-68	90	0.3228391921144741
-66	90	0.329353221773743
-64	90	0.33531086369840263
-62	90	0.34070663855171524
-60	90	0.34552796272302405
-58	90	0.3497623614990591
-56	90	0.3534085453902765
-54	90	0.35645988075473606
-52	90	0.3589030089408532
-50	90	0.3607362327848533
-48	90	0.36195942331102177
-46	90	0.3625642407895177
-44	90	0.3625642407895177
-42	90	0.36195942331102177
-40	90	0.3607362327848533
-38	90	0.3589030089408532
-36	90	0.35645988075473606
-34	90	0.3534085453902765
-32	90	0.3497623614990591
-30	90	0.34552796272302405
-28	90	0.34070663855171524
-26	90	0.33531086369840263
-24	90	0.329353221773743
-22	90	0.3228391921144741
-20	90	0.3157761797770661
-18	90	0.30817538589453664
-16	90	0.3000533778649106
-14	90	0.29142666123618044
-12	90	0.2823033966625133
-10	90	0.27269583848957046
-8	90	0.262625182968278
-6	90	0.2521061004132691
-4	90	0.2411518418017633
-2	90	0.22979459300036553
0	90	0.21812474136100546
2	90	0.20572740251096
4	90	0.1930319125981204
6	90	0.1799873091238546
8	90	0.16659155313258928
10	90	0.15282874239053146
12	90	0.13870198525498523
14	90	0.12422262374320153
16	90	0.10934619765500425
18	90	0.09403469812972516
20	90	0.07826540108132293
22	90	0.0619709133114913
24	90	0.044706109323003056
26	90	0.024602269468673495
28	90	0.009933542071221284
30	90	0.006163312175169507
32	90	NaN
34	90	NaN
36	90	NaN
38	90	NaN
40	90	NaN
42	90	NaN
44	90	NaN
46	90	NaN
48	90	NaN
50	90	NaN
52	90	NaN
54	90	NaN
56	90	NaN
58	90	NaN
60	90	NaN
62	90	NaN
64	90	NaN
66	90	NaN
68	90	NaN
70	90	NaN
72	90	NaN
74	90	NaN
76	90	NaN
78	90	NaN
80	90	NaN
82	90	NaN
84	90	NaN
86	90	NaN
88	90	NaN
90	90	NaN
92	90	NaN
94	90	NaN
96	90	NaN
98	90	NaN
100	90	NaN
102	90	NaN
104	90	NaN
106	90	NaN
108	90	NaN
110	90	NaN
112	90	NaN
114	90	NaN
116	90	NaN
118	90	NaN
120	90	NaN

-120	88	0.0074428884947039375
-118	88	0.014077298121448673
-116	88	0.03370531799034281
-114	88	0.05300014703394159
-112	88	0.07008946565719484
-110	88	0.08663726468524745
-108	88	0.10266726191094244
-106	88	0.11824311971460859
-104	88	0.13342628332689266
-102	88	0.14825606367428035
-100	88	0.1627282780454449
-98	88	0.17684391791722973
-96	88	0.19061901893367944
-94	88	0.20404323027018814
-92	88	0.2170992080498623
-90	88	0.22979459300036553
-88	88	0.24219576598621703
-86	88	0.25386293164156265
-84	88	0.26520029968184283
-82	88	0.27612384323931755
-80	88	0.28660645603399987
-78	88	0.2966254663777191
-76	88	0.30616479238692224
-74	88	0.31521040948570794
-72	88	0.32374505135742737
-70	88	0.3317541739382118
-68	88	0.3392243730195346
-66	88	0.3461444734893103
-64	88	0.35250915479503275
-62	88	0.3583044528491566
-60	88	0.3635109511684282
-58	88	0.36812355971327393
-56	88	0.37213988080477356
-54	88	0.3755506237860143
-52	88	0.37835036029471675
-50	88	0.38053235052369666
-48	88	0.3820897701836772
-46	88	0.3830216816032457
-44	88	0.19159118874346642
-42	88	0.3830216816032457
-40	88	0.3820897701836772
-38	88	0.38053235052369666
-36	88	0.37835036029471675
-34	88	0.3755506237860143
-32	88	0.37213988080477356
-30	88	0.36812355971327393
-28	88	0.3635109511684282
-26	88	0.3583044528491566
-24	88	0.35250915479503275
-22	88	0.3461444734893103
-20	88	0.3392243730195346
-18	88	0.3317541739382118
-16	88	0.32374505135742737
-14	88	0.31521040948570794
-12	88	0.30616479238692224
-10	88	0.2966254663777191
-8	88	0.28660645603399987
-6	88	0.27612384323931755
-4	88	0.26520029968184283
-2	88	0.25386293164156265
0	88	0.24219576598621703
2	88	0.22979459300036553
4	88	0.2170992080498623
6	88	0.20404323027018814
8	88	0.19061901893367944
10	88	0.17684391791722973
12	88	0.1627282780454449
14	88	0.14825606367428035
16	88	0.13342628332689266
18	88	0.11824311971460859
20	88	0.10266726191094244
22	88	0.08663726468524745
24	88	0.07008946565719484
26	88	0.05300014703394159
28	88	0.03370531799034281
30	88	0.014077298121448673
32	88	0.0074428884947039375
34	88	NaN
36	88	NaN
38	88	NaN
40	88	NaN
42	88	NaN
44	88	NaN
46	88	NaN
48	88	NaN
50	88	NaN
52	88	NaN
54	88	NaN
56	88	NaN
58	88	NaN
60	88	NaN
62	88	NaN
64	88	NaN
66	88	NaN
68	88	NaN
70	88	NaN
72	88	NaN
74	88	NaN
76	88	NaN
78	88	NaN
80	88	NaN
82	88	NaN
84	88	NaN
86	88	NaN
88	88	NaN
90	88	NaN
92	88	NaN
94	88	NaN
96	88	NaN
98	88	NaN
100	88	NaN
102	88	NaN
104	88	NaN
106	88	NaN
108	88	NaN
110	88	NaN
112	88	NaN
114	88	NaN
116	88	NaN
118	88	NaN
120	88	NaN

-120	86	0.008476641512712333
-118	86	0.020447082720323986
-116	86	0.04199177893052506
-114	86	0.06044193462648445
-112	86	0.07774056043902507
-110	86	0.09451384128724497
-108	86	0.11080761089415311
-106	86	0.12667805479025124
-104	86	0.14219235474038572
-102	86	0.15736488952378588
-100	86	0.1721842396998316
-98	86	0.1866763443791758
-96	86	0.20083585470549206
-94	86	0.21463534733248862
-92	86	0.2280740930146611
-90	86	0.2411518418017634
-88	86	0.25386293164156254
-86	86	0.26626434462473664
-84	86	0.27791987798111395
-82	86	0.2892383926280001
-80	86	0.3001321167498399
-78	86	0.31057111466839366
-76	86	0.32053094627965956
-74	86	0.32999240538857555
-72	86	0.3389458815999687
-70	86	0.34737808200665726
-68	86	0.35526947221737243
-66	86	0.36260696125744074
-64	86	0.36937640062644256
-62	86	0.3755636284840451
-60	86	0.3811668125548076
-58	86	0.38617911302268354
-56	86	0.39058381697068173
-54	86	0.3943733722615141
-52	86	0.3975423492889397
-50	86	0.40008318953442096
-48	86	0.4019942544691725
-46	86	0.40326746427983956
-44	86	0.4038925246395868
-42	86	0.4038925246395868
-40	86	0.40326746427983956
-38	86	0.4019942544691725
-36	86	0.40008318953442096
-34	86	0.3975423492889397
-32	86	0.3943733722615141
-30	86	0.39058381697068173
-28	86	0.38617911302268354
-26	86	0.3811668125548076
-24	86	0.3755636284840451
-22	86	0.36937640062644256
-20	86	0.36260696125744074
-18	86	0.35526947221737243
-16	86	0.34737808200665726
-14	86	0.3389458815999687
-12	86	0.32999240538857555
-10	86	0.32053094627965956
-8	86	0.31057111466839366
-6	86	0.3001321167498399
-4	86	0.2892383926280001
-2	86	0.27791987798111395
0	86	0.26626434462473664
2	86	0.25386293164156254
4	86	0.2411518418017634
6	86	0.2280740930146611
8	86	0.21463534733248862
10	86	0.20083585470549206
12	86	0.1866763443791758
14	86	0.1721842396998316
16	86	0.15736488952378588
18	86	0.14219235474038572
20	86	0.12667805479025124
22	86	0.11080761089415311
24	86	0.09451384128724497
26	86	0.07774056043902507
28	86	0.06044193462648445
30	86	0.04199177893052506
32	86	0.020447082720323986
34	86	0.008476641512712333
36	86	NaN
38	86	NaN
40	86	NaN
42	86	NaN
44	86	NaN
46	86	NaN
48	86	NaN
50	86	NaN
52	86	NaN
54	86	NaN
56	86	NaN
58	86	NaN
60	86	NaN
62	86	NaN
64	86	NaN
66	86	NaN
68	86	NaN
70	86	NaN
72	86	NaN
74	86	NaN
76	86	NaN
78	86	NaN
80	86	NaN
82	86	NaN
84	86	NaN
86	86	NaN
88	86	NaN
90	86	NaN
92	86	NaN
94	86	NaN
96	86	NaN
98	86	NaN
100	86	NaN
102	86	NaN
104	86	NaN
106	86	NaN
108	86	NaN
110	86	NaN
112	86	NaN
114	86	NaN
116	86	NaN
118	86	NaN
120	86	NaN

-120	84	0.010188602938353036
-118	84	0.02785828982767516
-116	84	0.049113952845768076
-114	84	0.06734518577378702
-112	84	0.08490043942595897
-110	84	0.10189450261648908
-108	84	0.11846578263965091
-106	84	0.13466568881788502
-104	84	0.1505069034843491
-102	84	0.16601233699882326
-100	84	0.18120552696165612
-98	84	0.19608007138272887
-96	84	0.21060962747427223
-94	84	0.2247953030526147
-92	84	0.23863465675870468
-90	84	0.2521061004132691
-88	84	0.26520029968184294
-86	84	0.27791987798111384
-84	84	0.2903220935345166
-82	84	0.3019685095155771
-80	84	0.31326559350398464
-78	84	0.3241173659320047
-76	84	0.33449594092138263
-74	84	0.3443897085859484
-72	84	0.3537761229948587
-70	84	0.3626281113637364
-68	84	0.37093688282708126
-66	84	0.3786947080127523
-64	84	0.38588382848848174
-62	84	0.392493069843195
-60	84	0.39851070091953367
-58	84	0.403921444430614
-56	84	0.4087185342858462
-54	84	0.412892116131419
-52	84	0.41643174271920147
-50	84	0.4193394868568267
-48	84	0.42161023912572815
-46	84	0.42323133334128693
-44	84	0.42419956778340767
-42	84	0.21217789664597114
-40	84	0.42419956778340767
-38	84	0.42323133334128693
-36	84	0.42161023912572815
-34	84	0.4193394868568267
-32	84	0.41643174271920147
-30	84	0.412892116131419
-28	84	0.4087185342858462
-26	84	0.403921444430614
-24	84	0.39851070091953367
-22	84	0.392493069843195
-20	84	0.38588382848848174
-18	84	0.3786947080127523
-16	84	0.37093688282708126
-14	84	0.3626281113637364
-12	84	0.3537761229948587
-10	84	0.3443897085859484
-8	84	0.33449594092138263
-6	84	0.3241173659320047
-4	84	0.31326559350398464
-2	84	0.3019685095155771
0	84	0.2903220935345166
2	84	0.27791987798111384
4	84	0.26520029968184294
6	84	0.2521061004132691
8	84	0.23863465675870468
10	84	0.2247953030526147
12	84	0.21060962747427223
14	84	0.19608007138272887
16	84	0.18120552696165612
18	84	0.16601233699882326
20	84	0.1505069034843491
22	84	0.13466568881788502
24	84	0.11846578263965091
26	84	0.10189450261648908
28	84	0.08490043942595897
30	84	0.06734518577378702
32	84	0.049113952845768076
34	84	0.02785828982767516
36	84	0.010188602938353036
38	84	NaN
40	84	NaN
42	84	NaN
44	84	NaN
46	84	NaN
48	84	NaN
50	84	NaN
52	84	NaN
54	84	NaN
56	84	NaN
58	84	NaN
60	84	NaN
62	84	NaN
64	84	NaN
66	84	NaN
68	84	NaN
70	84	NaN
72	84	NaN
74	84	NaN
76	84	NaN
78	84	NaN
80	84	NaN
82	84	NaN
84	84	NaN
86	84	NaN
88	84	NaN
90	84	NaN
92	84	NaN
94	84	NaN
96	84	NaN
98	84	NaN
100	84	NaN
102	84	NaN
104	84	NaN
106	84	NaN
108	84	NaN
110	84	NaN
112	84	NaN
114	84	NaN
116	84	NaN
118	84	NaN
120	84	NaN

-120	82	0.013271372111373957
-118	82	0.03501959302300051
-116	82	0.055377786590533135
-114	82	0.07376602705963667
-112	82	0.09153794240719083
-110	82	0.10879998197611654
-108	82	0.12566750828122486
-106	82	0.14217974769288433
-104	82	0.15835557875281894
-102	82	0.17421551535358892
-100	82	0.18978264787162305
-98	82	0.2050252678092426
-96	82	0.21993427160388795
-94	82	0.23452017946539822
-92	82	0.2487560866667692
-90	82	0.26262518296827814
-88	82	0.27612384323931755
-86	82	0.2892383926280001
-84	82	0.3019685095155772
-82	82	0.31437079148231784
-80	82	0.32599359312415
-78	82	0.3372501255844687
-76	82	0.3480612559174107
-74	82	0.358386562245092
-72	82	0.36819228652511166
-70	82	0.37747276747495484
-68	82	0.3862205248657228
-66	82	0.39441123408317424
-64	82	0.4020277893227677
-62	82	0.40905646932927187
-60	82	0.415482920924414
-58	82	0.4213026965800173
-56	82	0.42650621591530924
-54	82	0.4310795771788914
-52	82	0.43501899773725405
-50	82	0.43831398310568603
-48	82	0.44095150694109697
-46	82	0.44293457780799866
-44	82	0.44425990598118986
-42	82	0.44491303846952746
-40	82	0.44491303846952746
-38	82	0.44425990598118986
-36	82	0.44293457780799866
-34	82	0.44095150694109697
-32	82	0.43831398310568603
-30	82	0.43501899773725405
-28	82	0.4310795771788914
-26	82	0.42650621591530924
-24	82	0.4213026965800173
-22	82	0.415482920924414
-20	82	0.40905646932927187
-18	82	0.4020277893227677
-16	82	0.39441123408317424
-14	82	0.3862205248657228
-12	82	0.37747276747495484
-10	82	0.36819228652511166
-8	82	0.358386562245092
-6	82	0.3480612559174107
-4	82	0.3372501255844687
-2	82	0.32599359312415
0	82	0.31437079148231784
2	82	0.3019685095155772
4	82	0.2892383926280001
6	82	0.27612384323931755
8	82	0.26262518296827814
10	82	0.2487560866667692
12	82	0.23452017946539822
14	82	0.21993427160388795
16	82	0.2050252678092426
18	82	0.18978264787162305
20	82	0.17421551535358892
22	82	0.15835557875281894
24	82	0.14217974769288433
26	82	0.12566750828122486
28	82	0.10879998197611654
30	82	0.09153794240719083
32	82	0.07376602705963667
34	82	0.055377786590533135
36	82	0.03501959302300051
38	82	0.013271372111373957
40	82	NaN
42	82	NaN
44	82	NaN
46	82	NaN
48	82	NaN
50	82	NaN
52	82	NaN
54	82	NaN
56	82	NaN
58	82	NaN
60	82	NaN
62	82	NaN
64	82	NaN
66	82	NaN
68	82	NaN
70	82	NaN
72	82	NaN
74	82	NaN
76	82	NaN
78	82	NaN
80	82	NaN
82	82	NaN
84	82	NaN
86	82	NaN
88	82	NaN
90	82	NaN
92	82	NaN
94	82	NaN
96	82	NaN
98	82	NaN
100	82	NaN
102	82	NaN
104	82	NaN
106	82	NaN
108	82	NaN
110	82	NaN
112	82	NaN
114	82	NaN
116	82	NaN
118	82	NaN
120	82	NaN

-120	80	0.017625904532692638
-118	80	0.041292493195772
-116	80	0.06106899265753272
-114	80	0.07966083511691958
-112	80	0.09768410854799096
-110	80	0.11523856063757075
-108	80	0.13239496132921225
-106	80	0.14921666982900442
-104	80	0.1657434771040929
-102	80	0.1819699864742391
-100	80	0.19789058637265539
-98	80	0.21350336550811805
-96	80	0.22881175924809455
-94	80	0.2437890575763715
-92	80	0.258416438627035
-90	80	0.27269583848957046
-88	80	0.28660645603399987
-86	80	0.30013211674983997
-84	80	0.31326559350398464
-82	80	0.3259935931241499
-80	80	0.3383761861377638
-78	80	0.34998096519079547
-76	80	0.361203960675328
-74	80	0.3719429893849697
-72	80	0.38218600582077866
-70	80	0.3919173851030909
-68	80	0.4011011641625884
-66	80	0.4097183177023186
-64	80	0.4177615798178865
-62	80	0.4252200524421089
-60	80	0.43208398724582553
-58	80	0.43833345066934615
-56	80	0.44394858352045063
-54	80	0.44892775242884775
-52	80	0.4532641172271989
-50	80	0.4569434409742192
-48	80	0.459963895470075
-46	80	0.46232013061651
-44	80	0.4640025272953316
-42	80	0.46500958532584075
-40	80	0.23258181123999466
-38	80	0.46500958532584075
-36	80	0.4640025272953316
-34	80	0.46232013061651
-32	80	0.459963895470075
-30	80	0.4569434409742192
-28	80	0.4532641172271989
-26	80	0.44892775242884775
-24	80	0.44394858352045063
-22	80	0.43833345066934615
-20	80	0.43208398724582553
-18	80	0.4252200524421089
-16	80	0.4177615798178865
-14	80	0.4097183177023186
-12	80	0.4011011641625884
-10	80	0.3919173851030909
-8	80	0.38218600582077866
-6	80	0.3719429893849697
-4	80	0.361203960675328
-2	80	0.34998096519079547
0	80	0.3383761861377638
2	80	0.3259935931241499
4	80	0.31326559350398464
6	80	0.30013211674983997
8	80	0.28660645603399987
10	80	0.27269583848957046
12	80	0.258416438627035
14	80	0.2437890575763715
16	80	0.22881175924809455
18	80	0.21350336550811805
20	80	0.19789058637265539
22	80	0.1819699864742391
24	80	0.1657434771040929
26	80	0.14921666982900442
28	80	0.13239496132921225
30	80	0.11523856063757075
32	80	0.09768410854799096
34	80	0.07966083511691958
36	80	0.06106899265753272
38	80	0.041292493195772
40	80	0.017625904532692638
42	80	NaN
44	80	NaN
46	80	NaN
48	80	NaN
50	80	NaN
52	80	NaN
54	80	NaN
56	80	NaN
58	80	NaN
60	80	NaN
62	80	NaN
64	80	NaN
66	80	NaN
68	80	NaN
70	80	NaN
72	80	NaN
74	80	NaN
76	80	NaN
78	80	NaN
80	80	NaN
82	80	NaN
84	80	NaN
86	80	NaN
88	80	NaN
90	80	NaN
92	80	NaN
94	80	NaN
96	80	NaN
98	80	NaN
100	80	NaN
102	80	NaN
104	80	NaN
106	80	NaN
108	80	NaN
110	80	NaN
112	80	NaN
114	80	NaN
116	80	NaN
118	80	NaN
120	80	NaN

-120	78	0.022646937534837465
-118	78	0.046617314484843235
-116	78	0.06624490125486276
-114	78	0.08506773592777263
-112	78	0.10334955523445313
-110	78	0.12118639384931995
-108	78	0.13864010254558654
-106	78	0.15579607119295477
-104	78	0.17266321037091642
-102	78	0.18924458092159904
-100	78	0.2055270984647073
-98	78	0.22152147350590407
-96	78	0.23721839346897475
-94	78	0.2525799913802858
-92	78	0.26761201613759206
-90	78	0.2823033966625133
-88	78	0.296625466377719
-86	78	0.3105711146683938
-84	78	0.3241173659320047
-82	78	0.3372501255844687
-80	78	0.3499809651907956
-78	78	0.3623515444248169
-76	78	0.37390276266494993
-74	78	0.3850679447700674
-72	78	0.39575795206698267
-70	78	0.40591983884308624
-68	78	0.4155350166209756
-66	78	0.4245977162179741
-64	78	0.43308953939253525
-62	78	0.4409924646760678
-60	78	0.4482853857650839
-58	78	0.4549516699240631
-56	78	0.46099058425863254
-54	78	0.4663922730843387
-52	78	0.4711393573613476
-50	78	0.4752279802491684
-48	78	0.47864975807914
-46	78	0.4813913982617517
-44	78	0.4834521600294446
-42	78	0.4848254131768475
-40	78	0.48549889232234733
-38	78	0.48549889232234733
-36	78	0.4848254131768475
-34	78	0.4834521600294446
-32	78	0.4813913982617517
-30	78	0.47864975807914
-28	78	0.4752279802491684
-26	78	0.4711393573613476
-24	78	0.4663922730843387
-22	78	0.46099058425863254
-20	78	0.4549516699240631
-18	78	0.4482853857650839
-16	78	0.4409924646760678
-14	78	0.43308953939253525
-12	78	0.4245977162179741
-10	78	0.4155350166209756
-8	78	0.40591983884308624
-6	78	0.39575795206698267
-4	78	0.3850679447700674
-2	78	0.37390276266494993
0	78	0.3623515444248169
2	78	0.3499809651907956
4	78	0.3372501255844687
6	78	0.3241173659320047
8	78	0.3105711146683938
10	78	0.296625466377719
12	78	0.2823033966625133
14	78	0.26761201613759206
16	78	0.2525799913802858
18	78	0.23721839346897475
20	78	0.22152147350590407
22	78	0.2055270984647073
24	78	0.18924458092159904
26	78	0.17266321037091642
28	78	0.15579607119295477
30	78	0.13864010254558654
32	78	0.12118639384931995
34	78	0.10334955523445313
36	78	0.08506773592777263
38	78	0.06624490125486276
40	78	0.046617314484843235
42	78	0.022646937534837465
44	78	NaN
46	78	NaN
48	78	NaN
50	78	NaN
52	78	NaN
54	78	NaN
56	78	NaN
58	78	NaN
60	78	NaN
62	78	NaN
64	78	NaN
66	78	NaN
68	78	NaN
70	78	NaN
72	78	NaN
74	78	NaN
76	78	NaN
78	78	NaN
80	78	NaN
82	78	NaN
84	78	NaN
86	78	NaN
88	78	NaN
90	78	NaN
92	78	NaN
94	78	NaN
96	78	NaN
98	78	NaN
100	78	NaN
102	78	NaN
104	78	NaN
106	78	NaN
108	78	NaN
110	78	NaN
112	78	NaN
114	78	NaN
116	78	NaN
118	78	NaN
120	78	NaN

-120	76	0.027675970458814075
-118	76	0.051122642535150635
-116	76	0.07093844853841604
-114	76	0.09000028533367407
-112	76	0.10851581893641815
-110	76	0.1266409002656965
-108	76	0.1444201599459702
-106	76	0.16190216357792697
-104	76	0.17909943441584858
-102	76	0.1960340558122216
-100	76	0.21269377080112165
-98	76	0.2290642201782862
-96	76	0.24513123806646123
-94	76	0.26089032469796836
-92	76	0.27633341772064435
-90	76	0.29142666123618044
-88	76	0.3061647923869222
-86	76	0.3205309462796594
-84	76	0.33449594092138246
-82	76	0.3480612559174107
-80	76	0.361203960675328
-78	76	0.37390276266494976
-76	76	0.3862381890373088
-74	76	0.39776268054187097
-72	76	0.4088634585331749
-70	76	0.4194574366174141
-68	76	0.4295279874450834
-66	76	0.43904348859283826
-64	76	0.4479791108929522
-62	76	0.4563170888372611
-60	76	0.4640447036014096
-58	76	0.47115864360108045
-56	76	0.4776419825481726
-54	76	0.48347089182708436
-52	76	0.4886380262415693
-50	76	0.4931352227967646
-48	76	0.49695197219323023
-46	76	0.5000889003353729
-44	76	0.50253744948117
-42	76	0.5042830913267244
-40	76	0.5053239848823736
-38	76	0.2527361559509566
-36	76	0.5053239848823736
-34	76	0.5042830913267244
-32	76	0.50253744948117
-30	76	0.5000889003353729
-28	76	0.49695197219323023
-26	76	0.4931352227967646
-24	76	0.4886380262415693
-22	76	0.48347089182708436
-20	76	0.4776419825481726
-18	76	0.47115864360108045
-16	76	0.4640447036014096
-14	76	0.4563170888372611
-12	76	0.4479791108929522
-10	76	0.43904348859283826
-8	76	0.4295279874450834
-6	76	0.4194574366174141
-4	76	0.4088634585331749
-2	76	0.39776268054187097
0	76	0.3862381890373088
2	76	0.37390276266494976
4	76	0.361203960675328
6	76	0.3480612559174107
8	76	0.33449594092138246
10	76	0.3205309462796594
12	76	0.3061647923869222
14	76	0.29142666123618044
16	76	0.27633341772064435
18	76	0.26089032469796836
20	76	0.24513123806646123
22	76	0.2290642201782862
24	76	0.21269377080112165
26	76	0.1960340558122216
28	76	0.17909943441584858
30	76	0.16190216357792697
32	76	0.1444201599459702
34	76	0.1266409002656965
36	76	0.10851581893641815
38	76	0.09000028533367407
40	76	0.07093844853841604
42	76	0.051122642535150635
44	76	0.027675970458814075
46	76	NaN
48	76	NaN
50	76	NaN
52	76	NaN
54	76	NaN
56	76	NaN
58	76	NaN
60	76	NaN
62	76	NaN
64	76	NaN
66	76	NaN
68	76	NaN
70	76	NaN
72	76	NaN
74	76	NaN
76	76	NaN
78	76	NaN
80	76	NaN
82	76	NaN
84	76	NaN
86	76	NaN
88	76	NaN
90	76	NaN
92	76	NaN
94	76	NaN
96	76	NaN
98	76	NaN
100	76	NaN
102	76	NaN
104	76	NaN
106	76	NaN
108	76	NaN
110	76	NaN
112	76	NaN
114	76	NaN
116	76	NaN
118	76	NaN
120	76	NaN

-120	74	0.032189650291177374
-118	74	0.055012825749959186
-116	74	0.07514620765698982
-114	74	0.09442117420193014
-112	74	0.11320137061636681
-110	74	0.13161841368554983
-108	74	0.14971901732473297
-106	74	0.16751382999452283
-104	74	0.18505451899271466
-102	74	0.2023463932244245
-100	74	0.21936810584418062
-98	74	0.2361088412712231
-96	74	0.2525544240665893
-94	74	0.2687137629878637
-92	74	0.284555131357575
-90	74	0.3000533778649106
-88	74	0.31521040948570794
-86	74	0.32999240538857555
-84	74	0.34438970858594853
-82	74	0.35838656224509197
-80	74	0.3719429893849698
-78	74	0.3850679447700674
-76	74	0.39776268054187097
-74	74	0.4100547951644686
-72	74	0.4215046005945199
-70	74	0.43254108912392014
-68	74	0.4430554877644939
-66	74	0.45301184895937063
-64	74	0.46239523731221754
-62	74	0.4711885829558924
-60	74	0.47937643486865966
-58	74	0.486935548867957
-56	74	0.4938461280709372
-54	74	0.5001062455532574
-52	74	0.5057069580243
-50	74	0.5106315977089179
-48	74	0.5148745794465115
-46	74	0.518425153176476
-44	74	0.5212691949691185
-42	74	0.5234068315447139
-40	74	0.524832544144228
-38	74	0.5255327045254987
-36	74	0.5255327045254987
-34	74	0.524832544144228
-32	74	0.5234068315447139
-30	74	0.5212691949691185
-28	74	0.518425153176476
-26	74	0.5148745794465115
-24	74	0.5106315977089179
-22	74	0.5057069580243
-20	74	0.5001062455532574
-18	74	0.4938461280709372
-16	74	0.486935548867957
-14	74	0.47937643486865966
-12	74	0.4711885829558924
-10	74	0.46239523731221754
-8	74	0.45301184895937063
-6	74	0.4430554877644939
-4	74	0.43254108912392014
-2	74	0.4215046005945199
0	74	0.4100547951644686
2	74	0.39776268054187097
4	74	0.3850679447700674
6	74	0.3719429893849698
8	74	0.35838656224509197
10	74	0.34438970858594853
12	74	0.32999240538857555
14	74	0.31521040948570794
16	74	0.3000533778649106
18	74	0.284555131357575
20	74	0.2687137629878637
22	74	0.2525544240665893
24	74	0.2361088412712231
26	74	0.21936810584418062
28	74	0.2023463932244245
30	74	0.18505451899271466
32	74	0.16751382999452283
34	74	0.14971901732473297
36	74	0.13161841368554983
38	74	0.11320137061636681
40	74	0.09442117420193014
42	74	0.07514620765698982
44	74	0.055012825749959186
46	74	0.032189650291177374
48	74	NaN
50	74	NaN
52	74	NaN
54	74	NaN
56	74	NaN
58	74	NaN
60	74	NaN
62	74	NaN
64	74	NaN
66	74	NaN
68	74	NaN
70	74	NaN
72	74	NaN
74	74	NaN
76	74	NaN
78	74	NaN
80	74	NaN
82	74	NaN
84	74	NaN
86	74	NaN
88	74	NaN
90	74	NaN
92	74	NaN
94	74	NaN
96	74	NaN
98	74	NaN
100	74	NaN
102	74	NaN
104	74	NaN
106	74	NaN
108	74	NaN
110	74	NaN
112	74	NaN
114	74	NaN
116	74	NaN
118	74	NaN
120	74	NaN

-120	72	0.035963083922378354
-118	72	0.058418581399165385
-116	72	0.07881121546833374
-114	72	0.09835627218188649
-112	72	0.11741414870869693
-110	72	0.136111414987434
-108	72	0.15451357640486385
-106	72	0.17264217175471264
-104	72	0.1905274181373562
-102	72	0.20816291475850804
-100	72	0.22553637663998213
-98	72	0.2426516615497999
-96	72	0.25948527392228693
-94	72	0.2760299017546138
-92	72	0.2922616529964854
-90	72	0.30817538589453664
-88	72	0.32374505135742726
-86	72	0.33894588159996886
-84	72	0.3537761229948587
-82	72	0.36819228652511166
-80	72	0.38218600582077866
-78	72	0.3957579520669828
-76	72	0.4088634585331749
-74	72	0.42150460059451983
-72	72	0.4337565650082867
-70	72	0.4451465952602682
-68	72	0.4560862225249521
-66	72	0.46649526703864985
-64	72	0.4763392731760738
-62	72	0.4855897096661596
-60	72	0.49422351391996616
-58	72	0.502226981951238
-56	72	0.509596311800058
-54	72	0.5163138815399209
-52	72	0.5223560723609665
-50	72	0.5277150689196464
-48	72	0.5323805593452982
-46	72	0.5363382183973354
-44	72	0.5395873031791093
-42	72	0.5421233707500737
-40	72	0.5439355748336188
-38	72	0.5450194914596487
-36	72	0.2725836341548904
-34	72	0.5450194914596487
-32	72	0.5439355748336188
-30	72	0.5421233707500737
-28	72	0.5395873031791093
-26	72	0.5363382183973354
-24	72	0.5323805593452982
-22	72	0.5277150689196464
-20	72	0.5223560723609665
-18	72	0.5163138815399209
-16	72	0.509596311800058
-14	72	0.502226981951238
-12	72	0.49422351391996616
-10	72	0.4855897096661596
-8	72	0.4763392731760738
-6	72	0.46649526703864985
-4	72	0.4560862225249521
-2	72	0.4451465952602682
0	72	0.4337565650082867
2	72	0.42150460059451983
4	72	0.4088634585331749
6	72	0.3957579520669828
8	72	0.38218600582077866
10	72	0.36819228652511166
12	72	0.3537761229948587
14	72	0.33894588159996886
16	72	0.32374505135742726
18	72	0.30817538589453664
20	72	0.2922616529964854
22	72	0.2760299017546138
24	72	0.25948527392228693
26	72	0.2426516615497999
28	72	0.22553637663998213
30	72	0.20816291475850804
32	72	0.1905274181373562
34	72	0.17264217175471264
36	72	0.15451357640486385
38	72	0.136111414987434
40	72	0.11741414870869693
42	72	0.09835627218188649
44	72	0.07881121546833374
46	72	0.058418581399165385
48	72	0.035963083922378354
50	72	NaN
52	72	NaN
54	72	NaN
56	72	NaN
58	72	NaN
60	72	NaN
62	72	NaN
64	72	NaN
66	72	NaN
68	72	NaN
70	72	NaN
72	72	NaN
74	72	NaN
76	72	NaN
78	72	NaN
80	72	NaN
82	72	NaN
84	72	NaN
86	72	NaN
88	72	NaN
90	72	NaN
92	72	NaN
94	72	NaN
96	72	NaN
98	72	NaN
100	72	NaN
102	72	NaN
104	72	NaN
106	72	NaN
108	72	NaN
110	72	NaN
112	72	NaN
114	72	NaN
116	72	NaN
118	72	NaN
120	72	NaN

-120	70	0.038993384676369806
-118	70	0.061321141686012756
-116	70	0.08197070214302095
-114	70	0.10181584750575924
-112	70	0.12113103743910533
-110	70	0.1401087440196669
-108	70	0.1588200845904246
-106	70	0.17728397155661646
-104	70	0.19549846861887193
-102	70	0.2134683042397759
-100	70	0.23120571229467107
-98	70	0.24868789002024566
-96	70	0.26589978604027853
-94	70	0.28282590396148977
-92	70	0.2994518344994974
-90	70	0.31577617977706607
-88	70	0.33175417393821177
-86	70	0.34737808200665715
-84	70	0.3626281113637365
-82	70	0.3774727674749549
-80	70	0.3919173851030909
-78	70	0.40591983884308624
-76	70	0.419457436617414
-74	70	0.43254108912392
-72	70	0.4451465952602682
-70	70	0.45732306910861525
-68	70	0.4686323875843562
-66	70	0.4794847327356341
-64	70	0.4897754603880372
-62	70	0.49947631701393325
-60	70	0.5085739775018056
-58	70	0.5170524696894627
-56	70	0.5248820688952525
-54	70	0.5320389744411446
-52	70	0.5385219787295762
-50	70	0.5443246343755455
-48	70	0.5494291469216692
-46	70	0.5538268641614632
-44	70	0.5575067006703691
-42	70	0.5604551612491484
-40	70	0.5626723920557489
-38	70	0.5641524237520912
-36	70	0.5648797648667436
-34	70	0.5648797648667436
-32	70	0.5641524237520912
-30	70	0.5626723920557489
-28	70	0.5604551612491484
-26	70	0.5575067006703691
-24	70	0.5538268641614632
-22	70	0.5494291469216692
-20	70	0.5443246343755455
-18	70	0.5385219787295762
-16	70	0.5320389744411446
-14	70	0.5248820688952525
-12	70	0.5170524696894627
-10	70	0.5085739775018056
-8	70	0.49947631701393325
-6	70	0.4897754603880372
-4	70	0.4794847327356341
-2	70	0.4686323875843562
0	70	0.45732306910861525
2	70	0.4451465952602682
4	70	0.43254108912392
6	70	0.419457436617414
8	70	0.40591983884308624
10	70	0.3919173851030909
12	70	0.3774727674749549
14	70	0.3626281113637365
16	70	0.34737808200665715
18	70	0.33175417393821177
20	70	0.31577617977706607
22	70	0.2994518344994974
24	70	0.28282590396148977
26	70	0.26589978604027853
28	70	0.24868789002024566
30	70	0.23120571229467107
32	70	0.2134683042397759
34	70	0.19549846861887193
36	70	0.17728397155661646
38	70	0.1588200845904246
40	70	0.1401087440196669
42	70	0.12113103743910533
44	70	0.10181584750575924
46	70	0.08197070214302095
48	70	0.061321141686012756
50	70	0.038993384676369806
52	70	NaN
54	70	NaN
56	70	NaN
58	70	NaN
60	70	NaN
62	70	NaN
64	70	NaN
66	70	NaN
68	70	NaN
70	70	NaN
72	70	NaN
74	70	NaN
76	70	NaN
78	70	NaN
80	70	NaN
82	70	NaN
84	70	NaN
86	70	NaN
88	70	NaN
90	70	NaN
92	70	NaN
94	70	NaN
96	70	NaN
98	70	NaN
100	70	NaN
102	70	NaN
104	70	NaN
106	70	NaN
108	70	NaN
110	70	NaN
112	70	NaN
114	70	NaN
116	70	NaN
118	70	NaN
120	70	NaN

-120	68	0.04130524333763573
-118	68	0.06373888265913549
-116	68	0.08466175153490806
-114	68	0.10475910151255585
-112	68	0.12435583009451501
-110	68	0.14361973807130277
-108	68	0.16264193898645343
-106	68	0.18141471332520767
-104	68	0.1999592499775497
-102	68	0.21827158679170197
-100	68	0.23636557923504947
-98	68	0.2542021634915812
-96	68	0.27178527593630897
-94	68	0.2890964536678213
-92	68	0.30611850064514096
-90	68	0.3228391921144741
-88	68	0.3392243730195346
-86	68	0.3552694722173726
-84	68	0.37093688282708126
-82	68	0.3862205248657229
-80	68	0.4011011641625884
-78	68	0.41553501662097553
-76	68	0.42952798744508336
-74	68	0.4430554877644939
-72	68	0.45608622252495207
-70	68	0.4686323875843561
-68	68	0.4807458673028418
-66	68	0.4919545698659543
-64	68	0.5026857967685664
-62	68	0.512855856270592
-60	68	0.5224250415512514
-58	68	0.5313572194520919
-56	68	0.5396361140615794
-54	68	0.5472623129604106
-52	68	0.5542198907121241
-50	68	0.5604799722766063
-48	68	0.5660300374474055
-46	68	0.5708612035895964
-44	68	0.5749614492117765
-42	68	0.5783301214672691
-40	68	0.5809604735857331
-38	68	0.5828383654731738
-36	68	0.5839592885209006
-34	68	0.29205178945778126
-32	68	0.5839592885209006
-30	68	0.5828383654731738
-28	68	0.5809604735857331
-26	68	0.5783301214672691
-24	68	0.5749614492117765
-22	68	0.5708612035895964
-20	68	0.5660300374474055
-18	68	0.5604799722766063
-16	68	0.5542198907121241
-14	68	0.5472623129604106
-12	68	0.5396361140615794
-10	68	0.5313572194520919
-8	68	0.5224250415512514
-6	68	0.512855856270592
-4	68	0.5026857967685664
-2	68	0.4919545698659543
0	68	0.4807458673028418
2	68	0.4686323875843561
4	68	0.45608622252495207
6	68	0.4430554877644939
8	68	0.42952798744508336
10	68	0.41553501662097553
12	68	0.4011011641625884
14	68	0.3862205248657229
16	68	0.37093688282708126
18	68	0.3552694722173726
20	68	0.3392243730195346
22	68	0.3228391921144741
24	68	0.30611850064514096
26	68	0.2890964536678213
28	68	0.27178527593630897
30	68	0.2542021634915812
32	68	0.23636557923504947
34	68	0.21827158679170197
36	68	0.1999592499775497
38	68	0.18141471332520767
40	68	0.16264193898645343
42	68	0.14361973807130277
44	68	0.12435583009451501
46	68	0.10475910151255585
48	68	0.08466175153490806
50	68	0.06373888265913549
52	68	0.04130524333763573
54	68	NaN
56	68	NaN
58	68	NaN
60	68	NaN
62	68	NaN
64	68	NaN
66	68	NaN
68	68	NaN
70	68	NaN
72	68	NaN
74	68	NaN
76	68	NaN
78	68	NaN
80	68	NaN
82	68	NaN
84	68	NaN
86	68	NaN
88	68	NaN
90	68	NaN
92	68	NaN
94	68	NaN
96	68	NaN
98	68	NaN
100	68	NaN
102	68	NaN
104	68	NaN
106	68	NaN
108	68	NaN
110	68	NaN
112	68	NaN
114	68	NaN
116	68	NaN
118	68	NaN
120	68	NaN

-120	66	0.042993356755877905
-118	66	0.06570144046082628
-116	66	0.0868379183564564
-114	66	0.10720696754560478
-112	66	0.1270959944854809
-110	66	0.14664391985473893
-108	66	0.16595238110994365
-106	66	0.1850379629405215
-104	66	0.20391445725578455
-102	66	0.22256643625116068
-100	66	0.24099480904095213
-98	66	0.2591879457430781
-96	66	0.27714257217581106
-94	66	0.294830596494643
-92	66	0.31224510109957687
-90	66	0.32935322177374315
-88	66	0.3461444734893101
-86	66	0.36260696125744085
-84	66	0.3786947080127523
-82	66	0.39441123408317413
-80	66	0.40971831770231865
-78	66	0.42459771621797404
-76	66	0.43904348859283826
-74	66	0.4530118489593704
-72	66	0.46649526703864985
-70	66	0.4794847327356338
-68	66	0.4919545698659546
-66	66	0.5039697970689616
-64	66	0.5150845345886325
-62	66	0.5257033312207662
-60	66	0.5357208097921697
-58	66	0.5451174518588581
-56	66	0.5538842286977868
-54	66	0.561989530797361
-52	66	0.5693996447105264
-50	66	0.576108327324737
-48	66	0.5821116624719999
-46	66	0.587394463120567
-44	66	0.5919497188871106
-42	66	0.5957652392314313
-40	66	0.5988228041411705
-38	66	0.6011201484380061
-36	66	0.6026512291161582
-34	66	0.6034015647178639
-32	66	0.6034015647178639
-30	66	0.6026512291161582
-28	66	0.6011201484380061
-26	66	0.5988228041411705
-24	66	0.5957652392314313
-22	66	0.5919497188871106
-20	66	0.587394463120567
-18	66	0.5821116624719999
-16	66	0.576108327324737
-14	66	0.5693996447105264
-12	66	0.561989530797361
-10	66	0.5538842286977868
-8	66	0.5451174518588581
-6	66	0.5357208097921697
-4	66	0.5257033312207662
-2	66	0.5150845345886325
0	66	0.5039697970689616
2	66	0.4919545698659546
4	66	0.4794847327356338
6	66	0.46649526703864985
8	66	0.4530118489593704
10	66	0.43904348859283826
12	66	0.42459771621797404
14	66	0.40971831770231865
16	66	0.39441123408317413
18	66	0.3786947080127523
20	66	0.36260696125744085
22	66	0.3461444734893101
24	66	0.32935322177374315
26	66	0.31224510109957687
28	66	0.294830596494643
30	66	0.27714257217581106
32	66	0.2591879457430781
34	66	0.24099480904095213
36	66	0.22256643625116068
38	66	0.20391445725578455
40	66	0.1850379629405215
42	66	0.16595238110994365
44	66	0.14664391985473893
46	66	0.1270959944854809
48	66	0.10720696754560478
50	66	0.0868379183564564
52	66	0.06570144046082628
54	66	0.042993356755877905
56	66	NaN
58	66	NaN
60	66	NaN
62	66	NaN
64	66	NaN
66	66	NaN
68	66	NaN
70	66	NaN
72	66	NaN
74	66	NaN
76	66	NaN
78	66	NaN
80	66	NaN
82	66	NaN
84	66	NaN
86	66	NaN
88	66	NaN
90	66	NaN
92	66	NaN
94	66	NaN
96	66	NaN
98	66	NaN
100	66	NaN
102	66	NaN
104	66	NaN
106	66	NaN
108	66	NaN
110	66	NaN
112	66	NaN
114	66	NaN
116	66	NaN
118	66	NaN
120	66	NaN

-120	64	0.04417027254994257
-118	64	0.06715294496098421
-116	64	0.08852168420261101
-114	64	0.10918272859852453
-112	64	0.1293348576320952
-110	64	0.14916398342826406
-108	64	0.16875576853735724
-106	64	0.1881626000394766
-104	64	0.2073544091132264
-102	64	0.22633137619288676
-100	64	0.24509503500848756
-98	64	0.26364313753633695
-96	64	0.281962022310105
-94	64	0.300017866466779
-92	64	0.31781512649562926
-90	64	0.33531086369840263
-88	64	0.3525091547950327
-86	64	0.3693764006264428
-84	64	0.38588382848848174
-82	64	0.4020277893227677
-80	64	0.4177615798178865
-78	64	0.43308953939253525
-76	64	0.44797911089295234
-74	64	0.46239523731221743
-72	64	0.47633927317607383
-70	64	0.4897754603880372
-68	64	0.5026857967685663
-66	64	0.5150845345886322
-64	64	0.5270104720813534
-62	64	0.5379909137534343
-60	64	0.5484667942416503
-58	64	0.5583493351583098
-56	64	0.5675846401519885
-54	64	0.576142788497939
-52	64	0.5840255556820718
-50	64	0.5912215394427449
-48	64	0.5976996201440022
-46	64	0.6034451197744312
-44	64	0.608447915958559
-42	64	0.6126934689981178
-40	64	0.6161817276090292
-38	64	0.618905740818068
-36	64	0.620849517912162
-34	64	0.6220099709685832
-32	64	0.31107652328997226
-30	64	0.6220099709685832
-28	64	0.620849517912162
-26	64	0.618905740818068
-24	64	0.6161817276090292
-22	64	0.6126934689981178
-20	64	0.608447915958559
-18	64	0.6034451197744312
-16	64	0.5976996201440022
-14	64	0.5912215394427449
-12	64	0.5840255556820718
-10	64	0.576142788497939
-8	64	0.5675846401519885
-6	64	0.5583493351583098
-4	64	0.5484667942416503
-2	64	0.5379909137534343
0	64	0.5270104720813534
2	64	0.5150845345886322
4	64	0.5026857967685663
6	64	0.4897754603880372
8	64	0.47633927317607383
10	64	0.46239523731221743
12	64	0.44797911089295234
14	64	0.43308953939253525
16	64	0.4177615798178865
18	64	0.4020277893227677
20	64	0.38588382848848174
22	64	0.3693764006264428
24	64	0.3525091547950327
26	64	0.33531086369840263
28	64	0.31781512649562926
30	64	0.300017866466779
32	64	0.281962022310105
34	64	0.26364313753633695
36	64	0.24509503500848756
38	64	0.22633137619288676
40	64	0.2073544091132264
42	64	0.1881626000394766
44	64	0.16875576853735724
46	64	0.14916398342826406
48	64	0.1293348576320952
50	64	0.10918272859852453
52	64	0.08852168420261101
54	64	0.06715294496098421
56	64	0.04417027254994257
58	64	NaN
60	64	NaN
62	64	NaN
64	64	NaN
66	64	NaN
68	64	NaN
70	64	NaN
72	64	NaN
74	64	NaN
76	64	NaN
78	64	NaN
80	64	NaN
82	64	NaN
84	64	NaN
86	64	NaN
88	64	NaN
90	64	NaN
92	64	NaN
94	64	NaN
96	64	NaN
98	64	NaN
100	64	NaN
102	64	NaN
104	64	NaN
106	64	NaN
108	64	NaN
110	64	NaN
112	64	NaN
114	64	NaN
116	64	NaN
118	64	NaN
120	64	NaN

-120	62	0.044847217776153074
-118	62	0.06810476465326633
-116	62	0.08975088567686043
-114	62	0.11065015534691638
-112	62	0.1310736736766936
-110	62	0.15117989515435368
-108	62	0.17106819356546757
-106	62	0.19076796902778814
-104	62	0.21026768525051687
-102	62	0.2295669005399885
-100	62	0.24866871572571583
-98	62	0.26755800003814123
-96	62	0.28622853178867114
-94	62	0.3046515845677959
-92	62	0.3228211615968114
-90	62	0.3407066385517153
-88	62	0.35830445284915635
-86	62	0.37556362848404523
-84	62	0.3924930698431949
-82	62	0.4090564693292719
-80	62	0.4252200524421091
-78	62	0.4409924646760677
-76	62	0.4563170888372611
-74	62	0.4711885829558924
-72	62	0.4855897096661598
-70	62	0.49947631701393314
-68	62	0.5128558562705923
-66	62	0.525703331220766
-64	62	0.5379909137534346
-62	62	0.549799451657179
-60	62	0.5606696754645236
-58	62	0.5709974304010421
-56	62	0.5806912960744621
-54	62	0.5897429951818312
-52	62	0.5981207886547059
-50	62	0.6057820837213393
-48	62	0.6127192675022795
-46	62	0.6189305929092378
-44	62	0.6243986127726546
-42	62	0.62911525266509
-40	62	0.6330660016856647
-38	62	0.6362304746306365
-36	62	0.638610000080618
-34	62	0.6401981476318864
-32	62	0.6409757719781398
-30	62	0.6409757719781398
-28	62	0.6401981476318864
-26	62	0.638610000080618
-24	62	0.6362304746306365
-22	62	0.6330660016856647
-20	62	0.62911525266509
-18	62	0.6243986127726546
-16	62	0.6189305929092378
-14	62	0.6127192675022795
-12	62	0.6057820837213393
-10	62	0.5981207886547059
-8	62	0.5897429951818312
-6	62	0.5806912960744621
-4	62	0.5709974304010421
-2	62	0.5606696754645236
0	62	0.549799451657179
2	62	0.5379909137534346
4	62	0.525703331220766
6	62	0.5128558562705923
8	62	0.49947631701393314
10	62	0.4855897096661598
12	62	0.4711885829558924
14	62	0.4563170888372611
16	62	0.4409924646760677
18	62	0.4252200524421091
20	62	0.4090564693292719
22	62	0.3924930698431949
24	62	0.37556362848404523
26	62	0.35830445284915635
28	62	0.3407066385517153
30	62	0.3228211615968114
32	62	0.3046515845677959
34	62	0.28622853178867114
36	62	0.26755800003814123
38	62	0.24866871572571583
40	62	0.2295669005399885
42	62	0.21026768525051687
44	62	0.19076796902778814
46	62	0.17106819356546757
48	62	0.15117989515435368
50	62	0.1310736736766936
52	62	0.11065015534691638
54	62	0.08975088567686043
56	62	0.06810476465326633
58	62	0.044847217776153074
60	62	NaN
62	62	NaN
64	62	NaN
66	62	NaN
68	62	NaN
70	62	NaN
72	62	NaN
74	62	NaN
76	62	NaN
78	62	NaN
80	62	NaN
82	62	NaN
84	62	NaN
86	62	NaN
88	62	NaN
90	62	NaN
92	62	NaN
94	62	NaN
96	62	NaN
98	62	NaN
100	62	NaN
102	62	NaN
104	62	NaN
106	62	NaN
108	62	NaN
110	62	NaN
112	62	NaN
114	62	NaN
116	62	NaN
118	62	NaN
120	62	NaN

-120	60	0.022519403262845534
-118	60	0.06860329891449186
-116	60	0.09047399538935022
-114	60	0.11161973397315164
-112	60	0.13232162248724644
-110	60	0.15270077344411506
-108	60	0.17286700211312211
-106	60	0.19284829449154478
-104	60	0.2126574991145457
-102	60	0.23227822560019917
-100	60	0.2517001924213618
-98	60	0.27092405959049765
-96	60	0.2899366909987038
-94	60	0.3087245584060611
-92	60	0.3272620911626785
-90	60	0.34552796272302394
-88	60	0.3635109511684282
-86	60	0.38116681255480755
-84	60	0.3985107009195339
-82	60	0.41548292092441386
-80	60	0.43208398724582553
-78	60	0.44828538576508403
-76	60	0.4640447036014097
-74	60	0.47937643486865955
-72	60	0.494223513919966
-70	60	0.5085739775018053
-68	60	0.5224250415512514
-66	60	0.5357208097921697
-64	60	0.5484667942416505
-62	60	0.5606696754645235
-60	60	0.5723516150801407
-58	60	0.5830565643782039
-56	60	0.5932347760300893
-54	60	0.602767996192553
-52	60	0.6116027243315365
-50	60	0.6197418155625365
-48	60	0.6271806202952224
-46	60	0.6338839122977209
-44	60	0.6398322394814571
-42	60	0.6450105828276611
-40	60	0.6494017087825104
-38	60	0.653010540836918
-36	60	0.6558310853111722
-34	60	0.6578441007579964
-32	60	0.6590476582064365
-30	60	0.329595874841546
-28	60	0.6590476582064365
-26	60	0.6578441007579964
-24	60	0.6558310853111722
-22	60	0.653010540836918
-20	60	0.6494017087825104
-18	60	0.6450105828276611
-16	60	0.6398322394814571
-14	60	0.6338839122977209
-12	60	0.6271806202952224
-10	60	0.6197418155625365
-8	60	0.6116027243315365
-6	60	0.602767996192553
-4	60	0.5932347760300893
-2	60	0.5830565643782039
0	60	0.5723516150801407
2	60	0.5606696754645235
4	60	0.5484667942416505
6	60	0.5357208097921697
8	60	0.5224250415512514
10	60	0.5085739775018053
12	60	0.494223513919966
14	60	0.47937643486865955
16	60	0.4640447036014097
18	60	0.44828538576508403
20	60	0.43208398724582553
22	60	0.41548292092441386
24	60	0.3985107009195339
26	60	0.38116681255480755
28	60	0.3635109511684282
30	60	0.34552796272302394
32	60	0.3272620911626785
34	60	0.3087245584060611
36	60	0.2899366909987038
38	60	0.27092405959049765
40	60	0.2517001924213618
42	60	0.23227822560019917
44	60	0.2126574991145457
46	60	0.19284829449154478
48	60	0.17286700211312211
50	60	0.15270077344411506
52	60	0.13232162248724644
54	60	0.11161973397315164
56	60	0.09047399538935022
58	60	0.06860329891449186
60	60	0.022519403262845534
62	60	NaN
64	60	NaN
66	60	NaN
68	60	NaN
70	60	NaN
72	60	NaN
74	60	NaN
76	60	NaN
78	60	NaN
80	60	NaN
82	60	NaN
84	60	NaN
86	60	NaN
88	60	NaN
90	60	NaN
92	60	NaN
94	60	NaN
96	60	NaN
98	60	NaN
100	60	NaN
102	60	NaN
104	60	NaN
106	60	NaN
108	60	NaN
110	60	NaN
112	60	NaN
114	60	NaN
116	60	NaN
118	60	NaN
120	60	NaN

-120	58	0.044847217776153074
-118	58	0.06860329891449186
-116	58	0.04533199772841771
-114	58	0.11211903568221239
-112	58	0.1330664793830238
-110	58	0.1537149279449818
-108	58	0.17414170727871583
-106	58	0.19441917207806061
-104	58	0.21452181866897974
-102	58	0.23445093774291445
-100	58	0.25418285400701685
-98	58	0.2737373932504513
-96	58	0.2930873404657824
-94	58	0.31222928441723885
-92	58	0.33112738684125026
-90	58	0.3497623614990592
-88	58	0.368123559713274
-86	58	0.3861791130226833
-84	58	0.403921444430614
-82	58	0.4213026965800172
-80	58	0.43833345066934615
-78	58	0.4549516699240632
-76	58	0.4711586436010804
-74	58	0.486935548867957
-72	58	0.5022269819512379
-70	58	0.5170524696894627
-68	58	0.5313572194520919
-66	58	0.5451174518588577
-64	58	0.5583493351583096
-62	58	0.570997430401042
-60	58	0.5830565643782037
-58	58	0.5946166205315746
-56	58	0.6051795562381507
-54	58	0.6151551728330691
-52	58	0.6244846412541977
-50	58	0.6331384179960281
-48	58	0.6410598090406279
-46	58	0.6482327028780897
-44	58	0.6546539047615821
-42	58	0.6603061451560385
-40	58	0.6651853897787139
-38	58	0.6692750564250942
-36	58	0.6725502686772202
-34	58	0.6750145646625403
-32	58	0.6766601590980376
-30	58	0.6774641586522149
-28	58	0.6774641586522149
-26	58	0.6766601590980376
-24	58	0.6750145646625403
-22	58	0.6725502686772202
-20	58	0.6692750564250942
-18	58	0.6651853897787139
-16	58	0.6603061451560385
-14	58	0.6546539047615821
-12	58	0.6482327028780897
-10	58	0.6410598090406279
-8	58	0.6331384179960281
-6	58	0.6244846412541977
-4	58	0.6151551728330691
-2	58	0.6051795562381507
0	58	0.5946166205315746
2	58	0.5830565643782037
4	58	0.570997430401042
6	58	0.5583493351583096
8	58	0.5451174518588577
10	58	0.5313572194520919
12	58	0.5170524696894627
14	58	0.5022269819512379
16	58	0.486935548867957
18	58	0.4711586436010804
20	58	0.4549516699240632
22	58	0.43833345066934615
24	58	0.4213026965800172
26	58	0.403921444430614
28	58	0.3861791130226833
30	58	0.368123559713274
32	58	0.3497623614990592
34	58	0.33112738684125026
36	58	0.31222928441723885
38	58	0.2930873404657824
40	58	0.2737373932504513
42	58	0.25418285400701685
44	58	0.23445093774291445
46	58	0.21452181866897974
48	58	0.19441917207806061
50	58	0.17414170727871583
52	58	0.1537149279449818
54	58	0.1330664793830238
56	58	0.11211903568221239
58	58	0.04533199772841771
60	58	0.06860329891449186
62	58	0.044847217776153074
64	58	NaN
66	58	NaN
68	58	NaN
70	58	NaN
72	58	NaN
74	58	NaN
76	58	NaN
78	58	NaN
80	58	NaN
82	58	NaN
84	58	NaN
86	58	NaN
88	58	NaN
90	58	NaN
92	58	NaN
94	58	NaN
96	58	NaN
98	58	NaN
100	58	NaN
102	58	NaN
104	58	NaN
106	58	NaN
108	58	NaN
110	58	NaN
112	58	NaN
114	58	NaN
116	58	NaN
118	58	NaN
120	58	NaN

-120	56	0.04417027254994257
-118	56	0.06810476465326633
-116	56	0.09047399538935022
-114	56	0.11211903568221239
-112	56	0.06662941905905326
-110	56	0.15421266652172358
-108	56	0.17491336021442386
-106	56	0.19546843061489502
-104	56	0.21585215288811258
-102	56	0.23607630083635056
-100	56	0.25612167354727156
-98	56	0.27599440600724406
-96	56	0.2956757805068234
-94	56	0.3151570684370465
-92	56	0.3344041167599485
-90	56	0.35340854539027666
-88	56	0.37213988080477345
-86	56	0.39058381697068184
-84	56	0.4087185342858464
-82	56	0.42650621591530924
-80	56	0.44394858352045063
-78	56	0.4609905842586324
-76	56	0.47764198254817253
-74	56	0.49384612807093725
-72	56	0.509596311800058
-70	56	0.5248820688952525
-68	56	0.5396361140615794
-66	56	0.5538842286977866
-64	56	0.5675846401519884
-62	56	0.5806912960744618
-60	56	0.5932347760300891
-58	56	0.6051795562381506
-56	56	0.6165588356470163
-54	56	0.6269490807702185
-52	56	0.6367726695290112
-50	56	0.6458908102012141
-48	56	0.6542905392183234
-46	56	0.6619710476907484
-44	56	0.6688967780102432
-42	56	0.6750476172841057
-40	56	0.6804041567597194
-38	56	0.6849458340898728
-36	56	0.6886805293119181
-34	56	0.6916003302637321
-32	56	0.6936823084177917
-30	56	0.694927116972905
-28	56	0.3475357818063929
-26	56	0.694927116972905
-24	56	0.6936823084177917
-22	56	0.6916003302637321
-20	56	0.6886805293119181
-18	56	0.6849458340898728
-16	56	0.6804041567597194
-14	56	0.6750476172841057
-12	56	0.6688967780102432
-10	56	0.6619710476907484
-8	56	0.6542905392183234
-6	56	0.6458908102012141
-4	56	0.6367726695290112
-2	56	0.6269490807702185
0	56	0.6165588356470163
2	56	0.6051795562381506
4	56	0.5932347760300891
6	56	0.5806912960744618
8	56	0.5675846401519884
10	56	0.5538842286977866
12	56	0.5396361140615794
14	56	0.5248820688952525
16	56	0.509596311800058
18	56	0.49384612807093725
20	56	0.47764198254817253
22	56	0.4609905842586324
24	56	0.44394858352045063
26	56	0.42650621591530924
28	56	0.4087185342858464
30	56	0.39058381697068184
32	56	0.37213988080477345
34	56	0.35340854539027666
36	56	0.3344041167599485
38	56	0.3151570684370465
40	56	0.2956757805068234
42	56	0.27599440600724406
44	56	0.25612167354727156
46	56	0.23607630083635056
48	56	0.21585215288811258
50	56	0.19546843061489502
52	56	0.17491336021442386
54	56	0.15421266652172358
56	56	0.06662941905905326
58	56	0.11211903568221239
60	56	0.09047399538935022
62	56	0.06810476465326633
64	56	0.04417027254994257
66	56	NaN
68	56	NaN
70	56	NaN
72	56	NaN
74	56	NaN
76	56	NaN
78	56	NaN
80	56	NaN
82	56	NaN
84	56	NaN
86	56	NaN
88	56	NaN
90	56	NaN
92	56	NaN
94	56	NaN
96	56	NaN
98	56	NaN
100	56	NaN
102	56	NaN
104	56	NaN
106	56	NaN
108	56	NaN
110	56	NaN
112	56	NaN
114	56	NaN
116	56	NaN
118	56	NaN
120	56	NaN

-120	54	0.042993356755877905
-118	54	0.06715294496098421
-116	54	0.08975088567686043
-114	54	0.11161973397315164
-112	54	0.1330664793830238
-110	54	0.15421266652172358
-108	54	0.08755399005641187
-106	54	0.19598083767030283
-104	54	0.21664753520526195
-102	54	0.23716129538762623
-100	54	0.2575102797148925
-98	54	0.2776917436229168
-96	54	0.29769070665488556
-94	54	0.3175031472550944
-92	54	0.33709278627214995
-90	54	0.35645988075473606
-88	54	0.37555062378601417
-86	54	0.3943733722615141
-84	54	0.4128921161314192
-82	54	0.43107957717889134
-80	54	0.44892775242884764
-78	54	0.4663922730843387
-76	54	0.4834708918270843
-74	54	0.5001062455532574
-72	54	0.5163138815399209
-70	54	0.5320389744411447
-68	54	0.5472623129604105
-66	54	0.5619895307973609
-64	54	0.5761427884979391
-62	54	0.5897429951818309
-60	54	0.6027679961925532
-58	54	0.615155172833069
-56	54	0.6269490807702187
-54	54	0.6382036620086617
-52	54	0.6483963489601933
-50	54	0.6579919272604454
-48	54	0.6669139523676303
-46	54	0.67509270848685
-44	54	0.6825015355355518
-42	54	0.689133379646622
-40	54	0.6949726441301112
-38	54	0.7000193222855203
-36	54	0.7042528704080581
-34	54	0.7076429784950479
-32	54	0.7101937970298736
-30	54	0.7118967451157887
-28	54	0.7127273850117295
-26	54	0.7127273850117295
-24	54	0.7118967451157887
-22	54	0.7101937970298736
-20	54	0.7076429784950479
-18	54	0.7042528704080581
-16	54	0.7000193222855203
-14	54	0.6949726441301112
-12	54	0.689133379646622
-10	54	0.6825015355355518
-8	54	0.67509270848685
-6	54	0.6669139523676303
-4	54	0.6579919272604454
-2	54	0.6483963489601933
0	54	0.6382036620086617
2	54	0.6269490807702187
4	54	0.615155172833069
6	54	0.6027679961925532
8	54	0.5897429951818309
10	54	0.5761427884979391
12	54	0.5619895307973609
14	54	0.5472623129604105
16	54	0.5320389744411447
18	54	0.5163138815399209
20	54	0.5001062455532574
22	54	0.4834708918270843
24	54	0.4663922730843387
26	54	0.44892775242884764
28	54	0.43107957717889134
30	54	0.4128921161314192
32	54	0.3943733722615141
34	54	0.37555062378601417
36	54	0.35645988075473606
38	54	0.33709278627214995
40	54	0.3175031472550944
42	54	0.29769070665488556
44	54	0.2776917436229168
46	54	0.2575102797148925
48	54	0.23716129538762623
50	54	0.21664753520526195
52	54	0.19598083767030283
54	54	0.08755399005641187
56	54	0.15421266652172358
58	54	0.1330664793830238
60	54	0.11161973397315164
62	54	0.08975088567686043
64	54	0.06715294496098421
66	54	0.042993356755877905
68	54	NaN
70	54	NaN
72	54	NaN
74	54	NaN
76	54	NaN
78	54	NaN
80	54	NaN
82	54	NaN
84	54	NaN
86	54	NaN
88	54	NaN
90	54	NaN
92	54	NaN
94	54	NaN
96	54	NaN
98	54	NaN
100	54	NaN
102	54	NaN
104	54	NaN
106	54	NaN
108	54	NaN
110	54	NaN
112	54	NaN
114	54	NaN
116	54	NaN
118	54	NaN
120	54	NaN

-120	52	0.04130524333763573
-118	52	0.06570144046082628
-116	52	0.08852168420261101
-114	52	0.11065015534691638
-112	52	0.13232162248724644
-110	52	0.1537149279449818
-108	52	0.17491336021442386
-106	52	0.19598083767030283
-104	52	0.10841381424820257
-102	52	0.23770388508327192
-100	52	0.25833715710166355
-98	52	0.278822965489323
-96	52	0.2991290229042348
-94	52	0.31926806385902556
-92	52	0.3391922500173084
-90	52	0.358903008940853
-88	52	0.37835036029471686
-86	52	0.3975423492889397
-84	52	0.41643174271920147
-82	52	0.43501899773725394
-80	52	0.45326411722719884
-78	52	0.4711393573613475
-76	52	0.4886380262415693
-74	52	0.5057069580243
-72	52	0.5223560723609665
-70	52	0.5385219787295761
-68	52	0.554219890712124
-66	52	0.5693996447105265
-64	52	0.584025555682072
-62	52	0.598120788654706
-60	52	0.6116027243315366
-58	52	0.6244846412541979
-56	52	0.6367726695290115
-54	52	0.6483963489601929
-52	52	0.659448362437462
-50	52	0.6694781253696158
-48	52	0.6788677467906804
-46	52	0.6875241883193814
-44	52	0.695442438993433
-42	52	0.7025926127923595
-40	52	0.7089530843108034
-38	52	0.7144950975227287
-36	52	0.7191930347481822
-34	52	0.723056402204243
-32	52	0.7260770587211595
-30	52	0.7282308867430302
-28	52	0.7295188018193925
-26	52	0.36483210587789716
-24	52	0.7295188018193925
-22	52	0.7282308867430302
-20	52	0.7260770587211595
-18	52	0.723056402204243
-16	52	0.7191930347481822
-14	52	0.7144950975227287
-12	52	0.7089530843108034
-10	52	0.7025926127923595
-8	52	0.695442438993433
-6	52	0.6875241883193814
-4	52	0.6788677467906804
-2	52	0.6694781253696158
0	52	0.659448362437462
2	52	0.6483963489601929
4	52	0.6367726695290115
6	52	0.6244846412541979
8	52	0.6116027243315366
10	52	0.598120788654706
12	52	0.584025555682072
14	52	0.5693996447105265
16	52	0.554219890712124
18	52	0.5385219787295761
20	52	0.5223560723609665
22	52	0.5057069580243
24	52	0.4886380262415693
26	52	0.4711393573613475
28	52	0.45326411722719884
30	52	0.43501899773725394
32	52	0.41643174271920147
34	52	0.3975423492889397
36	52	0.37835036029471686
38	52	0.358903008940853
40	52	0.3391922500173084
42	52	0.31926806385902556
44	52	0.2991290229042348
46	52	0.278822965489323
48	52	0.25833715710166355
50	52	0.23770388508327192
52	52	0.10841381424820257
54	52	0.19598083767030283
56	52	0.17491336021442386
58	52	0.1537149279449818
60	52	0.13232162248724644
62	52	0.11065015534691638
64	52	0.08852168420261101
66	52	0.06570144046082628
68	52	0.04130524333763573
70	52	NaN
72	52	NaN
74	52	NaN
76	52	NaN
78	52	NaN
80	52	NaN
82	52	NaN
84	52	NaN
86	52	NaN
88	52	NaN
90	52	NaN
92	52	NaN
94	52	NaN
96	52	NaN
98	52	NaN
100	52	NaN
102	52	NaN
104	52	NaN
106	52	NaN
108	52	NaN
110	52	NaN
112	52	NaN
114	52	NaN
116	52	NaN
118	52	NaN
120	52	NaN

-120	50	0.038993384676369806
-118	50	0.06373888265913549
-116	50	0.0868379183564564
-114	50	0.10918272859852453
-112	50	0.1310736736766936
-110	50	0.15270077344411506
-108	50	0.17414170727871583
-106	50	0.19546843061489502
-104	50	0.21664753520526195
-102	50	0.23770388508327192
-100	50	0.12925440008581673
-98	50	0.2793816471895739
-96	50	0.29999326686998784
-94	50	0.32044534343588654
-92	50	0.34069215474509457
-90	50	0.3607362327848533
-88	50	0.38053235052369666
-86	50	0.40008318953442096
-84	50	0.4193394868568267
-82	50	0.43831398310568603
-80	50	0.4569434409742192
-78	50	0.4752279802491684
-76	50	0.4931352227967646
-74	50	0.5106315977089178
-72	50	0.5277150689196463
-70	50	0.5443246343755456
-68	50	0.5604799722766064
-66	50	0.576108327324737
-64	50	0.5912215394427455
-62	50	0.6057820837213393
-60	50	0.6197418155625365
-58	50	0.6331384179960278
-56	50	0.6458908102012143
-54	50	0.657991927260446
-52	50	0.6694781253696162
-50	50	0.6803480388209275
-48	50	0.6901299924248517
-46	50	0.6992996497310678
-44	50	0.7077358104487712
-42	50	0.7153894663214868
-40	50	0.7222387642000829
-38	50	0.7282695669423771
-36	50	0.7334861586995427
-34	50	0.7378658938890933
-32	50	0.741375235665012
-30	50	0.7440163736977523
-28	50	0.7457796622968762
-26	50	0.7466401278934213
-24	50	0.7466401278934213
-22	50	0.7457796622968762
-20	50	0.7440163736977523
-18	50	0.741375235665012
-16	50	0.7378658938890933
-14	50	0.7334861586995427
-12	50	0.7282695669423771
-10	50	0.7222387642000829
-8	50	0.7153894663214868
-6	50	0.7077358104487712
-4	50	0.6992996497310678
-2	50	0.6901299924248517
0	50	0.6803480388209275
2	50	0.6694781253696162
4	50	0.657991927260446
6	50	0.6458908102012143
8	50	0.6331384179960278
10	50	0.6197418155625365
12	50	0.6057820837213393
14	50	0.5912215394427455
16	50	0.576108327324737
18	50	0.5604799722766064
20	50	0.5443246343755456
22	50	0.5277150689196463
24	50	0.5106315977089178
26	50	0.4931352227967646
28	50	0.4752279802491684
30	50	0.4569434409742192
32	50	0.43831398310568603
34	50	0.4193394868568267
36	50	0.40008318953442096
38	50	0.38053235052369666
40	50	0.3607362327848533
42	50	0.34069215474509457
44	50	0.32044534343588654
46	50	0.29999326686998784
48	50	0.2793816471895739
50	50	0.12925440008581673
52	50	0.23770388508327192
54	50	0.21664753520526195
56	50	0.19546843061489502
58	50	0.17414170727871583
60	50	0.15270077344411506
62	50	0.1310736736766936
64	50	0.10918272859852453
66	50	0.0868379183564564
68	50	0.06373888265913549
70	50	0.038993384676369806
72	50	NaN
74	50	NaN
76	50	NaN
78	50	NaN
80	50	NaN
82	50	NaN
84	50	NaN
86	50	NaN
88	50	NaN
90	50	NaN
92	50	NaN
94	50	NaN
96	50	NaN
98	50	NaN
100	50	NaN
102	50	NaN
104	50	NaN
106	50	NaN
108	50	NaN
110	50	NaN
112	50	NaN
114	50	NaN
116	50	NaN
118	50	NaN
120	50	NaN

-120	48	0.035963083922378354
-118	48	0.061321141686012756
-116	48	0.08466175153490806
-114	48	0.10720696754560478
-112	48	0.1293348576320952
-110	48	0.15117989515435368
-108	48	0.17286700211312211
-106	48	0.19441917207806061
-104	48	0.21585215288811258
-102	48	0.23716129538762623
-100	48	0.25833715710166355
-98	48	0.2793816471895739
-96	48	0.1500825662964563
-94	48	0.32102583319997047
-92	48	0.34158637205312387
-90	48	0.3619594233110216
-88	48	0.3820897701836772
-86	48	0.4019942544691725
-84	48	0.42161023912572815
-82	48	0.44095150694109697
-80	48	0.4599638954700751
-78	48	0.47864975807914
-76	48	0.49695197219323023
-74	48	0.5148745794465115
-72	48	0.5323805593452982
-70	48	0.5494291469216693
-68	48	0.5660300374474058
-66	48	0.5821116624719997
-64	48	0.597699620144002
-62	48	0.6127192675022797
-60	48	0.6271806202952225
-58	48	0.6410598090406279
-56	48	0.6542905392183231
-54	48	0.6669139523676304
-52	48	0.6788677467906804
-50	48	0.6901299924248516
-48	48	0.7008107012907109
-46	48	0.71039922155584
-44	48	0.7193107137168009
-42	48	0.7274669204903658
-40	48	0.7348435878710222
-38	48	0.7414175807898472
-36	48	0.7471486704223214
-34	48	0.7520064675670439
-32	48	0.7560006011466752
-30	48	0.7591245594835352
-28	48	0.7613546299291098
-26	48	0.7626884261210674
-24	48	0.3814178641600104
-22	48	0.7626884261210674
-20	48	0.7613546299291098
-18	48	0.7591245594835352
-16	48	0.7560006011466752
-14	48	0.7520064675670439
-12	48	0.7471486704223214
-10	48	0.7414175807898472
-8	48	0.7348435878710222
-6	48	0.7274669204903658
-4	48	0.7193107137168009
-2	48	0.71039922155584
0	48	0.7008107012907109
2	48	0.6901299924248516
4	48	0.6788677467906804
6	48	0.6669139523676304
8	48	0.6542905392183231
10	48	0.6410598090406279
12	48	0.6271806202952225
14	48	0.6127192675022797
16	48	0.597699620144002
18	48	0.5821116624719997
20	48	0.5660300374474058
22	48	0.5494291469216693
24	48	0.5323805593452982
26	48	0.5148745794465115
28	48	0.49695197219323023
30	48	0.47864975807914
32	48	0.4599638954700751
34	48	0.44095150694109697
36	48	0.42161023912572815
38	48	0.4019942544691725
40	48	0.3820897701836772
42	48	0.3619594233110216
44	48	0.34158637205312387
46	48	0.32102583319997047
48	48	0.1500825662964563
50	48	0.2793816471895739
52	48	0.25833715710166355
54	48	0.23716129538762623
56	48	0.21585215288811258
58	48	0.19441917207806061
60	48	0.17286700211312211
62	48	0.15117989515435368
64	48	0.1293348576320952
66	48	0.10720696754560478
68	48	0.08466175153490806
70	48	0.061321141686012756
72	48	0.035963083922378354
74	48	NaN
76	48	NaN
78	48	NaN
80	48	NaN
82	48	NaN
84	48	NaN
86	48	NaN
88	48	NaN
90	48	NaN
92	48	NaN
94	48	NaN
96	48	NaN
98	48	NaN
100	48	NaN
102	48	NaN
104	48	NaN
106	48	NaN
108	48	NaN
110	48	NaN
112	48	NaN
114	48	NaN
116	48	NaN
118	48	NaN
120	48	NaN

-120	46	0.032189650291177374
-118	46	0.058418581399165385
-116	46	0.08197070214302095
-114	46	0.10475910151255585
-112	46	0.1270959944854809
-110	46	0.14916398342826406
-108	46	0.17106819356546757
-106	46	0.19284829449154478
-104	46	0.21452181866897974
-102	46	0.23607630083635056
-100	46	0.2575102797148925
-98	46	0.278822965489323
-96	46	0.29999326686998784
-94	46	0.32102583319997047
-92	46	0.17087455343168909
-90	46	0.3625642407895178
-88	46	0.3830216816032457
-86	46	0.40326746427983956
-84	46	0.4232313333412871
-82	46	0.44293457780799866
-80	46	0.46232013061650995
-78	46	0.48139139826175176
-76	46	0.5000889003353728
-74	46	0.5184251531764758
-72	46	0.5363382183973356
-70	46	0.5538268641614635
-68	46	0.5708612035895964
-66	46	0.587394463120567
-64	46	0.603445119774431
-62	46	0.6189305929092377
-60	46	0.6338839122977211
-58	46	0.64823270287809
-56	46	0.6619710476907488
-54	46	0.6750927084868499
-52	46	0.6875241883193812
-50	46	0.6992996497310675
-48	46	0.7103992215558393
-46	46	0.7208432970917089
-44	46	0.7301807413731218
-42	46	0.7388613933137441
-40	46	0.7467623799975761
-38	46	0.7538319326142455
-36	46	0.7600561829515354
-34	46	0.7654449252433967
-32	46	0.7699754165088529
-30	46	0.7736103657459331
-28	46	0.7763462603215926
-26	46	0.778172523771
-24	46	0.7790648840923929
-22	46	0.7790648840923929
-20	46	0.778172523771
-18	46	0.7763462603215926
-16	46	0.7736103657459331
-14	46	0.7699754165088529
-12	46	0.7654449252433967
-10	46	0.7600561829515354
-8	46	0.7538319326142455
-6	46	0.7467623799975761
-4	46	0.7388613933137441
-2	46	0.7301807413731218
0	46	0.7208432970917089
2	46	0.7103992215558393
4	46	0.6992996497310675
6	46	0.6875241883193812
8	46	0.6750927084868499
10	46	0.6619710476907488
12	46	0.64823270287809
14	46	0.6338839122977211
16	46	0.6189305929092377
18	46	0.603445119774431
20	46	0.587394463120567
22	46	0.5708612035895964
24	46	0.5538268641614635
26	46	0.5363382183973356
28	46	0.5184251531764758
30	46	0.5000889003353728
32	46	0.48139139826175176
34	46	0.46232013061650995
36	46	0.44293457780799866
38	46	0.4232313333412871
40	46	0.40326746427983956
42	46	0.3830216816032457
44	46	0.3625642407895178
46	46	0.17087455343168909
48	46	0.32102583319997047
50	46	0.29999326686998784
52	46	0.278822965489323
54	46	0.2575102797148925
56	46	0.23607630083635056
58	46	0.21452181866897974
60	46	0.19284829449154478
62	46	0.17106819356546757
64	46	0.14916398342826406
66	46	0.1270959944854809
68	46	0.10475910151255585
70	46	0.08197070214302095
72	46	0.058418581399165385
74	46	0.032189650291177374
76	46	NaN
78	46	NaN
80	46	NaN
82	46	NaN
84	46	NaN
86	46	NaN
88	46	NaN
90	46	NaN
92	46	NaN
94	46	NaN
96	46	NaN
98	46	NaN
100	46	NaN
102	46	NaN
104	46	NaN
106	46	NaN
108	46	NaN
110	46	NaN
112	46	NaN
114	46	NaN
116	46	NaN
118	46	NaN
120	46	NaN

-120	44	0.027675970458814075
-118	44	0.055012825749959186
-116	44	0.07881121546833374
-114	44	0.10181584750575924
-112	44	0.12435583009451501
-110	44	0.14664391985473893
-108	44	0.16875576853735724
-106	44	0.19076796902778814
-104	44	0.2126574991145457
-102	44	0.23445093774291445
-100	44	0.25612167354727156
-98	44	0.2776917436229168
-96	44	0.2991290229042348
-94	44	0.32044534343588654
-92	44	0.34158637205312387
-90	44	0.3625642407895178
-88	44	0.1915911887434663
-86	44	0.4038925246395868
-84	44	0.42419956778340767
-82	44	0.44425990598118986
-80	44	0.4640025272953316
-78	44	0.48345216002944474
-76	44	0.5025374494811701
-74	44	0.5212691949691184
-72	44	0.5395873031791095
-70	44	0.5575067006703692
-68	44	0.5749614492117764
-66	44	0.5919497188871107
-64	44	0.6084479159585594
-62	44	0.6243986127726547
-60	44	0.6398322394814572
-58	44	0.6546539047615825
-56	44	0.6688967780102434
-54	44	0.6825015355355525
-52	44	0.6954424389934328
-50	44	0.7077358104487714
-48	44	0.7193107137168009
-46	44	0.7301807413731217
-44	44	0.7404280760331674
-42	44	0.7495261072983446
-40	44	0.7579087964597375
-38	44	0.765506373109279
-36	44	0.772295937494255
-34	44	0.778223437151552
-32	44	0.7832489049290683
-30	44	0.7873792389383664
-28	44	0.7906109478364074
-26	44	0.7929208074067097
-24	44	0.7943024002720578
-22	44	0.397226410168068
-20	44	0.7943024002720578
-18	44	0.7929208074067097
-16	44	0.7906109478364074
-14	44	0.7873792389383664
-12	44	0.7832489049290683
-10	44	0.778223437151552
-8	44	0.772295937494255
-6	44	0.765506373109279
-4	44	0.7579087964597375
-2	44	0.7495261072983446
0	44	0.7404280760331674
2	44	0.7301807413731217
4	44	0.7193107137168009
6	44	0.7077358104487714
8	44	0.6954424389934328
10	44	0.6825015355355525
12	44	0.6688967780102434
14	44	0.6546539047615825
16	44	0.6398322394814572
18	44	0.6243986127726547
20	44	0.6084479159585594
22	44	0.5919497188871107
24	44	0.5749614492117764
26	44	0.5575067006703692
28	44	0.5395873031791095
30	44	0.5212691949691184
32	44	0.5025374494811701
34	44	0.48345216002944474
36	44	0.4640025272953316
38	44	0.44425990598118986
40	44	0.42419956778340767
42	44	0.4038925246395868
44	44	0.1915911887434663
46	44	0.3625642407895178
48	44	0.34158637205312387
50	44	0.32044534343588654
52	44	0.2991290229042348
54	44	0.2776917436229168
56	44	0.25612167354727156
58	44	0.23445093774291445
60	44	0.2126574991145457
62	44	0.19076796902778814
64	44	0.16875576853735724
66	44	0.14664391985473893
68	44	0.12435583009451501
70	44	0.10181584750575924
72	44	0.07881121546833374
74	44	0.055012825749959186
76	44	0.027675970458814075
78	44	NaN
80	44	NaN
82	44	NaN
84	44	NaN
86	44	NaN
88	44	NaN
90	44	NaN
92	44	NaN
94	44	NaN
96	44	NaN
98	44	NaN
100	44	NaN
102	44	NaN
104	44	NaN
106	44	NaN
108	44	NaN
110	44	NaN
112	44	NaN
114	44	NaN
116	44	NaN
118	44	NaN
120	44	NaN

-120	42	0.022646937534837465
-118	42	0.051122642535150635
-116	42	0.07514620765698982
-114	42	0.09835627218188649
-112	42	0.12113103743910533
-110	42	0.14361973807130277
-108	42	0.16595238110994365
-106	42	0.1881626000394766
-104	42	0.21026768525051687
-102	42	0.23227822560019917
-100	42	0.25418285400701685
-98	42	0.27599440600724406
-96	42	0.29769070665488556
-94	42	0.31926806385902556
-92	42	0.34069215474509457
-90	42	0.3619594233110216
-88	42	0.3830216816032457
-86	42	0.4038925246395868
-84	42	0.2121778966459711
-82	42	0.4449130384695273
-80	42	0.4650095853258407
-78	42	0.48482541317684746
-76	42	0.5042830913267244
-74	42	0.5234068315447139
-72	42	0.5421233707500737
-70	42	0.5604551612491486
-68	42	0.5783301214672691
-66	42	0.5957652392314312
-64	42	0.6126934689981182
-62	42	0.6291152526650898
-60	42	0.6450105828276613
-58	42	0.6603061451560387
-56	42	0.6750476172841059
-54	42	0.6891333796466229
-52	42	0.7025926127923597
-50	42	0.7153894663214865
-48	42	0.7274669204903661
-46	42	0.7388613933137438
-44	42	0.7495261072983441
-42	42	0.7594981698412525
-40	42	0.7683358622394219
-38	42	0.7764757021334089
-36	42	0.7837720017444005
-34	42	0.7901956154105642
-32	42	0.7957621884924937
-30	42	0.8004513109730648
-28	42	0.8042188086215595
-26	42	0.8070543895486881
-24	42	0.8089469883628554
-22	42	0.8098720094730409
-20	42	0.8098720094730409
-18	42	0.8089469883628554
-16	42	0.8070543895486881
-14	42	0.8042188086215595
-12	42	0.8004513109730648
-10	42	0.7957621884924937
-8	42	0.7901956154105642
-6	42	0.7837720017444005
-4	42	0.7764757021334089
-2	42	0.7683358622394219
0	42	0.7594981698412525
2	42	0.7495261072983441
4	42	0.7388613933137438
6	42	0.7274669204903661
8	42	0.7153894663214865
10	42	0.7025926127923597
12	42	0.6891333796466229
14	42	0.6750476172841059
16	42	0.6603061451560387
18	42	0.6450105828276613
20	42	0.6291152526650898
22	42	0.6126934689981182
24	42	0.5957652392314312
26	42	0.5783301214672691
28	42	0.5604551612491486
30	42	0.5421233707500737
32	42	0.5234068315447139
34	42	0.5042830913267244
36	42	0.48482541317684746
38	42	0.4650095853258407
40	42	0.4449130384695273
42	42	0.2121778966459711
44	42	0.4038925246395868
46	42	0.3830216816032457
48	42	0.3619594233110216
50	42	0.34069215474509457
52	42	0.31926806385902556
54	42	0.29769070665488556
56	42	0.27599440600724406
58	42	0.25418285400701685
60	42	0.23227822560019917
62	42	0.21026768525051687
64	42	0.1881626000394766
66	42	0.16595238110994365
68	42	0.14361973807130277
70	42	0.12113103743910533
72	42	0.09835627218188649
74	42	0.07514620765698982
76	42	0.051122642535150635
78	42	0.022646937534837465
80	42	NaN
82	42	NaN
84	42	NaN
86	42	NaN
88	42	NaN
90	42	NaN
92	42	NaN
94	42	NaN
96	42	NaN
98	42	NaN
100	42	NaN
102	42	NaN
104	42	NaN
106	42	NaN
108	42	NaN
110	42	NaN
112	42	NaN
114	42	NaN
116	42	NaN
118	42	NaN
120	42	NaN

-120	40	0.017625904532692638
-118	40	0.046617314484843235
-116	40	0.07093844853841604
-114	40	0.09442117420193014
-112	40	0.11741414870869693
-110	40	0.1401087440196669
-108	40	0.16264193898645343
-106	40	0.1850379629405215
-104	40	0.2073544091132264
-102	40	0.2295669005399885
-100	40	0.2517001924213618
-98	40	0.2737373932504513
-96	40	0.2956757805068234
-94	40	0.3175031472550944
-92	40	0.3391922500173084
-90	40	0.3607362327848533
-88	40	0.3820897701836772
-86	40	0.40326746427983956
-84	40	0.42419956778340767
-82	40	0.4449130384695273
-80	40	0.2325818112399947
-78	40	0.4854988923223474
-76	40	0.5053239848823741
-74	40	0.524832544144228
-72	40	0.5439355748336185
-70	40	0.562672392055749
-68	40	0.5809604735857328
-66	40	0.5988228041411703
-64	40	0.6161817276090289
-62	40	0.6330660016856647
-60	40	0.6494017087825102
-58	40	0.6651853897787142
-56	40	0.6804041567597194
-54	40	0.6949726441301118
-52	40	0.7089530843108036
-50	40	0.7222387642000829
-48	40	0.7348435878710222
-46	40	0.746762379997576
-44	40	0.7579087964597377
-42	40	0.7683358622394213
-40	40	0.7780979119022706
-38	40	0.7866411718534259
-36	40	0.7944473920426862
-34	40	0.8014528931895625
-32	40	0.8075874319871725
-30	40	0.8127901663464508
-28	40	0.8170637444944286
-26	40	0.8204092120513834
-24	40	0.8228017085131607
-22	40	0.8242336664295192
-20	40	0.4121949367802624
-18	40	0.8242336664295192
-16	40	0.8228017085131607
-14	40	0.8204092120513834
-12	40	0.8170637444944286
-10	40	0.8127901663464508
-8	40	0.8075874319871725
-6	40	0.8014528931895625
-4	40	0.7944473920426862
-2	40	0.7866411718534259
0	40	0.7780979119022706
2	40	0.7683358622394213
4	40	0.7579087964597377
6	40	0.746762379997576
8	40	0.7348435878710222
10	40	0.7222387642000829
12	40	0.7089530843108036
14	40	0.6949726441301118
16	40	0.6804041567597194
18	40	0.6651853897787142
20	40	0.6494017087825102
22	40	0.6330660016856647
24	40	0.6161817276090289
26	40	0.5988228041411703
28	40	0.5809604735857328
30	40	0.562672392055749
32	40	0.5439355748336185
34	40	0.524832544144228
36	40	0.5053239848823741
38	40	0.4854988923223474
40	40	0.2325818112399947
42	40	0.4449130384695273
44	40	0.42419956778340767
46	40	0.40326746427983956
48	40	0.3820897701836772
50	40	0.3607362327848533
52	40	0.3391922500173084
54	40	0.3175031472550944
56	40	0.2956757805068234
58	40	0.2737373932504513
60	40	0.2517001924213618
62	40	0.2295669005399885
64	40	0.2073544091132264
66	40	0.1850379629405215
68	40	0.16264193898645343
70	40	0.1401087440196669
72	40	0.11741414870869693
74	40	0.09442117420193014
76	40	0.07093844853841604
78	40	0.046617314484843235
80	40	0.017625904532692638
82	40	NaN
84	40	NaN
86	40	NaN
88	40	NaN
90	40	NaN
92	40	NaN
94	40	NaN
96	40	NaN
98	40	NaN
100	40	NaN
102	40	NaN
104	40	NaN
106	40	NaN
108	40	NaN
110	40	NaN
112	40	NaN
114	40	NaN
116	40	NaN
118	40	NaN
120	40	NaN

-120	38	0.013271372111373957
-118	38	0.041292493195772
-116	38	0.06624490125486276
-114	38	0.09000028533367407
-112	38	0.11320137061636681
-110	38	0.136111414987434
-108	38	0.1588200845904246
-106	38	0.18141471332520767
-104	38	0.20391445725578455
-102	38	0.22633137619288676
-100	38	0.24866871572571583
-98	38	0.27092405959049765
-96	38	0.2930873404657824
-94	38	0.3151570684370465
-92	38	0.33709278627214995
-90	38	0.358903008940853
-88	38	0.38053235052369666
-86	38	0.4019942544691725
-84	38	0.4232313333412871
-82	38	0.44425990598118986
-80	38	0.4650095853258407
-78	38	0.4854988923223474
-76	38	0.25273615595095666
-74	38	0.5255327045254987
-72	38	0.5450194914596489
-70	38	0.5641524237520912
-68	38	0.5828383654731738
-66	38	0.601120148438006
-64	38	0.6189057408180678
-62	38	0.6362304746306368
-60	38	0.653010540836918
-58	38	0.6692750564250942
-56	38	0.6849458340898725
-54	38	0.7000193222855203
-52	38	0.7144950975227287
-50	38	0.7282695669423774
-48	38	0.7414175807898472
-46	38	0.7538319326142451
-44	38	0.765506373109279
-42	38	0.7764757021334089
-40	38	0.7866411718534262
-38	38	0.7961010083997833
-36	38	0.8044023202239355
-34	38	0.8119292663401763
-32	38	0.8185573420219988
-30	38	0.8243055584848563
-28	38	0.8291608647729781
-26	38	0.833067351639696
-24	38	0.8360094247978299
-22	38	0.8379742349971941
-20	38	0.838932476350151
-18	38	0.838932476350151
-16	38	0.8379742349971941
-14	38	0.8360094247978299
-12	38	0.833067351639696
-10	38	0.8291608647729781
-8	38	0.8243055584848563
-6	38	0.8185573420219988
-4	38	0.8119292663401763
-2	38	0.8044023202239355
0	38	0.7961010083997833
2	38	0.7866411718534262
4	38	0.7764757021334089
6	38	0.765506373109279
8	38	0.7538319326142451
10	38	0.7414175807898472
12	38	0.7282695669423774
14	38	0.7144950975227287
16	38	0.7000193222855203
18	38	0.6849458340898725
20	38	0.6692750564250942
22	38	0.653010540836918
24	38	0.6362304746306368
26	38	0.6189057408180678
28	38	0.601120148438006
30	38	0.5828383654731738
32	38	0.5641524237520912
34	38	0.5450194914596489
36	38	0.5255327045254987
38	38	0.25273615595095666
40	38	0.4854988923223474
42	38	0.4650095853258407
44	38	0.44425990598118986
46	38	0.4232313333412871
48	38	0.4019942544691725
50	38	0.38053235052369666
52	38	0.358903008940853
54	38	0.33709278627214995
56	38	0.3151570684370465
58	38	0.2930873404657824
60	38	0.27092405959049765
62	38	0.24866871572571583
64	38	0.22633137619288676
66	38	0.20391445725578455
68	38	0.18141471332520767
70	38	0.1588200845904246
72	38	0.136111414987434
74	38	0.11320137061636681
76	38	0.09000028533367407
78	38	0.06624490125486276
80	38	0.041292493195772
82	38	0.013271372111373957
84	38	NaN
86	38	NaN
88	38	NaN
90	38	NaN
92	38	NaN
94	38	NaN
96	38	NaN
98	38	NaN
100	38	NaN
102	38	NaN
104	38	NaN
106	38	NaN
108	38	NaN
110	38	NaN
112	38	NaN
114	38	NaN
116	38	NaN
118	38	NaN
120	38	NaN

-120	36	0.010188602938353036
-118	36	0.03501959302300051
-116	36	0.06106899265753272
-114	36	0.08506773592777263
-112	36	0.10851581893641815
-110	36	0.13161841368554983
-108	36	0.15451357640486385
-106	36	0.17728397155661646
-104	36	0.1999592499775497
-102	36	0.22256643625116068
-100	36	0.24509503500848756
-98	36	0.26755800003814123
-96	36	0.2899366909987038
-94	36	0.31222928441723885
-92	36	0.3344041167599485
-90	36	0.35645988075473606
-88	36	0.37835036029471686
-86	36	0.40008318953442096
-84	36	0.42161023912572815
-82	36	0.44293457780799866
-80	36	0.4640025272953316
-78	36	0.48482541317684746
-76	36	0.5053239848823741
-74	36	0.5255327045254987
-72	36	0.2725836341548904
-70	36	0.5648797648667436
-68	36	0.5839592885209004
-66	36	0.6026512291161585
-64	36	0.620849517912162
-62	36	0.6386100000806179
-60	36	0.6558310853111725
-58	36	0.67255026867722
-56	36	0.6886805293119181
-54	36	0.7042528704080582
-52	36	0.7191930347481822
-50	36	0.7334861586995428
-48	36	0.747148670422321
-46	36	0.7600561829515355
-44	36	0.772295937494255
-42	36	0.7837720017444005
-40	36	0.7944473920426864
-38	36	0.8044023202239354
-36	36	0.813608294941381
-34	36	0.8215473787259456
-32	36	0.8287546455663108
-30	36	0.8351031901830713
-28	36	0.8404924587267953
-26	36	0.844918123973024
-24	36	0.8483856525849671
-22	36	0.8508647962312381
-20	36	0.852351494826601
-18	36	0.4262587464160678
-16	36	0.852351494826601
-14	36	0.8508647962312381
-12	36	0.8483856525849671
-10	36	0.844918123973024
-8	36	0.8404924587267953
-6	36	0.8351031901830713
-4	36	0.8287546455663108
-2	36	0.8215473787259456
0	36	0.813608294941381
2	36	0.8044023202239354
4	36	0.7944473920426864
6	36	0.7837720017444005
8	36	0.772295937494255
10	36	0.7600561829515355
12	36	0.747148670422321
14	36	0.7334861586995428
16	36	0.7191930347481822
18	36	0.7042528704080582
20	36	0.6886805293119181
22	36	0.67255026867722
24	36	0.6558310853111725
26	36	0.6386100000806179
28	36	0.620849517912162
30	36	0.6026512291161585
32	36	0.5839592885209004
34	36	0.5648797648667436
36	36	0.2725836341548904
38	36	0.5255327045254987
40	36	0.5053239848823741
42	36	0.48482541317684746
44	36	0.4640025272953316
46	36	0.44293457780799866
48	36	0.42161023912572815
50	36	0.40008318953442096
52	36	0.37835036029471686
54	36	0.35645988075473606
56	36	0.3344041167599485
58	36	0.31222928441723885
60	36	0.2899366909987038
62	36	0.26755800003814123
64	36	0.24509503500848756
66	36	0.22256643625116068
68	36	0.1999592499775497
70	36	0.17728397155661646
72	36	0.15451357640486385
74	36	0.13161841368554983
76	36	0.10851581893641815
78	36	0.08506773592777263
80	36	0.06106899265753272
82	36	0.03501959302300051
84	36	0.010188602938353036
86	36	NaN
88	36	NaN
90	36	NaN
92	36	NaN
94	36	NaN
96	36	NaN
98	36	NaN
100	36	NaN
102	36	NaN
104	36	NaN
106	36	NaN
108	36	NaN
110	36	NaN
112	36	NaN
114	36	NaN
116	36	NaN
118	36	NaN
120	36	NaN

-120	34	0.008476641512712333
-118	34	0.02785828982767516
-116	34	0.055377786590533135
-114	34	0.07966083511691958
-112	34	0.10334955523445313
-110	34	0.1266409002656965
-108	34	0.14971901732473297
-106	34	0.17264217175471264
-104	34	0.19549846861887193
-102	34	0.21827158679170197
-100	34	0.24099480904095213
-98	34	0.26364313753633695
-96	34	0.28622853178867114
-94	34	0.3087245584060611
-92	34	0.33112738684125026
-90	34	0.35340854539027666
-88	34	0.37555062378601417
-86	34	0.3975423492889397
-84	34	0.4193394868568267
-82	34	0.44095150694109697
-80	34	0.46232013061650995
-78	34	0.48345216002944474
-76	34	0.5042830913267244
-74	34	0.524832544144228
-72	34	0.5450194914596489
-70	34	0.5648797648667436
-68	34	0.2920517894577813
-66	34	0.6034015647178641
-64	34	0.6220099709685833
-62	34	0.6401981476318863
-60	34	0.6578441007579964
-58	34	0.6750145646625403
-56	34	0.6916003302637318
-54	34	0.7076429784950479
-52	34	0.723056402204243
-50	34	0.7378658938890931
-48	34	0.7520064675670439
-46	34	0.7654449252433969
-44	34	0.7782234371515516
-42	34	0.7901956154105642
-40	34	0.8014528931895628
-38	34	0.8119292663401763
-36	34	0.8215473787259454
-34	34	0.8304785805261969
-32	34	0.8381717105741807
-30	34	0.8450045302565228
-28	34	0.8509366714702389
-26	34	0.8559653894760796
-24	34	0.8600189058996947
-22	34	0.8630773078267477
-20	34	0.8651225617930308
-18	34	0.8661158118489184
-16	34	0.8661158118489184
-14	34	0.8651225617930308
-12	34	0.8630773078267477
-10	34	0.8600189058996947
-8	34	0.8559653894760796
-6	34	0.8509366714702389
-4	34	0.8450045302565228
-2	34	0.8381717105741807
0	34	0.8304785805261969
2	34	0.8215473787259454
4	34	0.8119292663401763
6	34	0.8014528931895628
8	34	0.7901956154105642
10	34	0.7782234371515516
12	34	0.7654449252433969
14	34	0.7520064675670439
16	34	0.7378658938890931
18	34	0.723056402204243
20	34	0.7076429784950479
22	34	0.6916003302637318
24	34	0.6750145646625403
26	34	0.6578441007579964
28	34	0.6401981476318863
30	34	0.6220099709685833
32	34	0.6034015647178641
34	34	0.2920517894577813
36	34	0.5648797648667436
38	34	0.5450194914596489
40	34	0.524832544144228
42	34	0.5042830913267244
44	34	0.48345216002944474
46	34	0.46232013061650995
48	34	0.44095150694109697
50	34	0.4193394868568267
52	34	0.3975423492889397
54	34	0.37555062378601417
56	34	0.35340854539027666
58	34	0.33112738684125026
60	34	0.3087245584060611
62	34	0.28622853178867114
64	34	0.26364313753633695
66	34	0.24099480904095213
68	34	0.21827158679170197
70	34	0.19549846861887193
72	34	0.17264217175471264
74	34	0.14971901732473297
76	34	0.1266409002656965
78	34	0.10334955523445313
80	34	0.07966083511691958
82	34	0.055377786590533135
84	34	0.02785828982767516
86	34	0.008476641512712333
88	34	NaN
90	34	NaN
92	34	NaN
94	34	NaN
96	34	NaN
98	34	NaN
100	34	NaN
102	34	NaN
104	34	NaN
106	34	NaN
108	34	NaN
110	34	NaN
112	34	NaN
114	34	NaN
116	34	NaN
118	34	NaN
120	34	NaN

-120	32	0.0074428884947039375
-118	32	0.020447082720323986
-116	32	0.049113952845768076
-114	32	0.07376602705963667
-112	32	0.09768410854799096
-110	32	0.12118639384931995
-108	32	0.1444201599459702
-106	32	0.16751382999452283
-104	32	0.1905274181373562
-102	32	0.2134683042397759
-100	32	0.23636557923504947
-98	32	0.2591879457430781
-96	32	0.281962022310105
-94	32	0.3046515845677959
-92	32	0.3272620911626785
-90	32	0.3497623614990592
-88	32	0.37213988080477345
-86	32	0.3943733722615141
-84	32	0.41643174271920147
-82	32	0.43831398310568603
-80	32	0.4599638954700751
-78	32	0.48139139826175176
-76	32	0.5025374494811701
-74	32	0.5234068315447139
-72	32	0.5439355748336185
-70	32	0.5641524237520912
-68	32	0.5839592885209004
-66	32	0.6034015647178641
-64	32	0.31107652328997215
-62	32	0.64097577197814
-60	32	0.6590476582064364
-58	32	0.6766601590980376
-56	32	0.6936823084177917
-54	32	0.7101937970298736
-52	32	0.7260770587211595
-50	32	0.7413752356650118
-48	32	0.7560006011466754
-46	32	0.769975416508853
-44	32	0.7832489049290683
-42	32	0.7957621884924935
-40	32	0.8075874319871725
-38	32	0.8185573420219985
-36	32	0.8287546455663118
-34	32	0.8381717105741798
-32	32	0.8467474509622563
-30	32	0.8540707200899839
-28	32	0.860628003570922
-26	32	0.8662157009862097
-24	32	0.8708072136470721
-22	32	0.8744080193665543
-20	32	0.8769807444593445
-18	32	0.8785280592787357
-16	32	0.43935383949879325
-14	32	0.8785280592787357
-12	32	0.8769807444593445
-10	32	0.8744080193665543
-8	32	0.8708072136470721
-6	32	0.8662157009862097
-4	32	0.860628003570922
-2	32	0.8540707200899839
0	32	0.8467474509622563
2	32	0.8381717105741798
4	32	0.8287546455663118
6	32	0.8185573420219985
8	32	0.8075874319871725
10	32	0.7957621884924935
12	32	0.7832489049290683
14	32	0.769975416508853
16	32	0.7560006011466754
18	32	0.7413752356650118
20	32	0.7260770587211595
22	32	0.7101937970298736
24	32	0.6936823084177917
26	32	0.6766601590980376
28	32	0.6590476582064364
30	32	0.64097577197814
32	32	0.31107652328997215
34	32	0.6034015647178641
36	32	0.5839592885209004
38	32	0.5641524237520912
40	32	0.5439355748336185
42	32	0.5234068315447139
44	32	0.5025374494811701
46	32	0.48139139826175176
48	32	0.4599638954700751
50	32	0.43831398310568603
52	32	0.41643174271920147
54	32	0.3943733722615141
56	32	0.37213988080477345
58	32	0.3497623614990592
60	32	0.3272620911626785
62	32	0.3046515845677959
64	32	0.281962022310105
66	32	0.2591879457430781
68	32	0.23636557923504947
70	32	0.2134683042397759
72	32	0.1905274181373562
74	32	0.16751382999452283
76	32	0.1444201599459702
78	32	0.12118639384931995
80	32	0.09768410854799096
82	32	0.07376602705963667
84	32	0.049113952845768076
86	32	0.020447082720323986
88	32	0.0074428884947039375
90	32	NaN
92	32	NaN
94	32	NaN
96	32	NaN
98	32	NaN
100	32	NaN
102	32	NaN
104	32	NaN
106	32	NaN
108	32	NaN
110	32	NaN
112	32	NaN
114	32	NaN
116	32	NaN
118	32	NaN
120	32	NaN

-120	30	0.006163312175169507
-118	30	0.014077298121448673
-116	30	0.04199177893052506
-114	30	0.06734518577378702
-112	30	0.09153794240719083
-110	30	0.11523856063757075
-108	30	0.13864010254558654
-106	30	0.16190216357792697
-104	30	0.18505451899271466
-102	30	0.20816291475850804
-100	30	0.23120571229467107
-98	30	0.2542021634915812
-96	30	0.27714257217581106
-94	30	0.300017866466779
-92	30	0.3228211615968114
-90	30	0.34552796272302394
-88	30	0.368123559713274
-86	30	0.39058381697068184
-84	30	0.4128921161314192
-82	30	0.43501899773725394
-80	30	0.4569434409742192
-78	30	0.47864975807914
-76	30	0.5000889003353728
-74	30	0.5212691949691184
-72	30	0.5421233707500737
-70	30	0.562672392055749
-68	30	0.5828383654731738
-66	30	0.6026512291161585
-64	30	0.6220099709685833
-62	30	0.64097577197814
-60	30	0.3295958748415462
-58	30	0.6774641586522149
-56	30	0.6949271169729045
-54	30	0.7118967451157886
-52	30	0.72823088674303
-50	30	0.7440163736977525
-48	30	0.7591245594835347
-46	30	0.7736103657459336
-44	30	0.7873792389383664
-42	30	0.800451310973065
-40	30	0.8127901663464502
-38	30	0.8243055584848571
-36	30	0.8351031901830709
-34	30	0.8450045302565223
-32	30	0.8540707200899847
-30	30	0.8624240770957756
-28	30	0.8694058974204875
-26	30	0.8755214891349246
-24	30	0.8807279018648987
-22	30	0.8849387887315837
-20	30	0.8881265448202613
-18	30	0.8902620517293661
-16	30	0.8912949708960924
-14	30	0.8912949708960924
-12	30	0.8902620517293661
-10	30	0.8881265448202613
-8	30	0.8849387887315837
-6	30	0.8807279018648987
-4	30	0.8755214891349246
-2	30	0.8694058974204875
0	30	0.8624240770957756
2	30	0.8540707200899847
4	30	0.8450045302565223
6	30	0.8351031901830709
8	30	0.8243055584848571
10	30	0.8127901663464502
12	30	0.800451310973065
14	30	0.7873792389383664
16	30	0.7736103657459336
18	30	0.7591245594835347
20	30	0.7440163736977525
22	30	0.72823088674303
24	30	0.7118967451157886
26	30	0.6949271169729045
28	30	0.6774641586522149
30	30	0.3295958748415462
32	30	0.64097577197814
34	30	0.6220099709685833
36	30	0.6026512291161585
38	30	0.5828383654731738
40	30	0.562672392055749
42	30	0.5421233707500737
44	30	0.5212691949691184
46	30	0.5000889003353728
48	30	0.47864975807914
50	30	0.4569434409742192
52	30	0.43501899773725394
54	30	0.4128921161314192
56	30	0.39058381697068184
58	30	0.368123559713274
60	30	0.34552796272302394
62	30	0.3228211615968114
64	30	0.300017866466779
66	30	0.27714257217581106
68	30	0.2542021634915812
70	30	0.23120571229467107
72	30	0.20816291475850804
74	30	0.18505451899271466
76	30	0.16190216357792697
78	30	0.13864010254558654
80	30	0.11523856063757075
82	30	0.09153794240719083
84	30	0.06734518577378702
86	30	0.04199177893052506
88	30	0.014077298121448673
90	30	0.006163312175169507
92	30	NaN
94	30	NaN
96	30	NaN
98	30	NaN
100	30	NaN
102	30	NaN
104	30	NaN
106	30	NaN
108	30	NaN
110	30	NaN
112	30	NaN
114	30	NaN
116	30	NaN
118	30	NaN
120	30	NaN

-120	28	0.004336784939685118
-118	28	0.009933542071221284
-116	28	0.03370531799034281
-114	28	0.06044193462648445
-112	28	0.08490043942595897
-110	28	0.10879998197611654
-108	28	0.13239496132921225
-106	28	0.15579607119295477
-104	28	0.17909943441584858
-102	28	0.2023463932244245
-100	28	0.22553637663998213
-98	28	0.24868789002024566
-96	28	0.27178527593630897
-94	28	0.294830596494643
-92	28	0.31781512649562926
-90	28	0.3407066385517153
-88	28	0.3635109511684282
-86	28	0.3861791130226833
-84	28	0.4087185342858464
-82	28	0.43107957717889134
-80	28	0.45326411722719884
-78	28	0.4752279802491684
-76	28	0.49695197219323023
-74	28	0.5184251531764758
-72	28	0.5395873031791095
-70	28	0.5604551612491486
-68	28	0.5809604735857328
-66	28	0.601120148438006
-64	28	0.620849517912162
-62	28	0.6401981476318863
-60	28	0.6590476582064364
-58	28	0.6774641586522149
-56	28	0.34753578180639266
-54	28	0.7127273850117295
-52	28	0.7295188018193932
-50	28	0.7457796622968762
-48	28	0.76135462992911
-46	28	0.7763462603215925
-44	28	0.7906109478364071
-42	28	0.8042188086215599
-40	28	0.8170637444944296
-38	28	0.8291608647729785
-36	28	0.8404924587267956
-34	28	0.8509366714702395
-32	28	0.8606280035709223
-30	28	0.8694058974204876
-28	28	0.8773445847487783
-26	28	0.884026763743557
-24	28	0.8898210890683961
-22	28	0.8945971576190884
-20	28	0.8983434950009571
-18	28	0.901019478355765
-16	28	0.902634075781871
-14	28	0.4514149094468032
-12	28	0.902634075781871
-10	28	0.901019478355765
-8	28	0.8983434950009571
-6	28	0.8945971576190884
-4	28	0.8898210890683961
-2	28	0.884026763743557
0	28	0.8773445847487783
2	28	0.8694058974204876
4	28	0.8606280035709223
6	28	0.8509366714702395
8	28	0.8404924587267956
10	28	0.8291608647729785
12	28	0.8170637444944296
14	28	0.8042188086215599
16	28	0.7906109478364071
18	28	0.7763462603215925
20	28	0.76135462992911
22	28	0.7457796622968762
24	28	0.7295188018193932
26	28	0.7127273850117295
28	28	0.34753578180639266
30	28	0.6774641586522149
32	28	0.6590476582064364
34	28	0.6401981476318863
36	28	0.620849517912162
38	28	0.601120148438006
40	28	0.5809604735857328
42	28	0.5604551612491486
44	28	0.5395873031791095
46	28	0.5184251531764758
48	28	0.49695197219323023
50	28	0.4752279802491684
52	28	0.45326411722719884
54	28	0.43107957717889134
56	28	0.4087185342858464
58	28	0.3861791130226833
60	28	0.3635109511684282
62	28	0.3407066385517153
64	28	0.31781512649562926
66	28	0.294830596494643
68	28	0.27178527593630897
70	28	0.24868789002024566
72	28	0.22553637663998213
74	28	0.2023463932244245
76	28	0.17909943441584858
78	28	0.15579607119295477
80	28	0.13239496132921225
82	28	0.10879998197611654
84	28	0.08490043942595897
86	28	0.06044193462648445
88	28	0.03370531799034281
90	28	0.009933542071221284
92	28	0.004336784939685118
94	28	NaN
96	28	NaN
98	28	NaN
100	28	NaN
102	28	NaN
104	28	NaN
106	28	NaN
108	28	NaN
110	28	NaN
112	28	NaN
114	28	NaN
116	28	NaN
118	28	NaN
120	28	NaN

-120	26	0.0026742911628923993
-118	26	0.008049907643456812
-116	26	0.024602269468673495
-114	26	0.05300014703394159
-112	26	0.07774056043902507
-110	26	0.10189450261648908
-108	26	0.12566750828122486
-106	26	0.14921666982900442
-104	26	0.17266321037091642
-102	26	0.1960340558122216
-100	26	0.21936810584418062
-98	26	0.2426516615497999
-96	26	0.26589978604027853
-94	26	0.2890964536678213
-92	26	0.31224510109957687
-90	26	0.33531086369840263
-88	26	0.35830445284915635
-86	26	0.38116681255480755
-84	26	0.403921444430614
-82	26	0.42650621591530924
-80	26	0.44892775242884764
-78	26	0.4711393573613475
-76	26	0.4931352227967646
-74	26	0.5148745794465115
-72	26	0.5363382183973356
-70	26	0.5575067006703692
-68	26	0.5783301214672691
-66	26	0.5988228041411703
-64	26	0.6189057408180678
-62	26	0.6386100000806179
-60	26	0.6578441007579964
-58	26	0.6766601590980376
-56	26	0.6949271169729045
-54	26	0.7127273850117295
-52	26	0.36483210587789705
-50	26	0.7466401278934212
-48	26	0.7626884261210668
-46	26	0.778172523771
-44	26	0.7929208074067097
-42	26	0.8070543895486881
-40	26	0.8204092120513836
-38	26	0.8330673516396955
-36	26	0.8449181239730243
-34	26	0.8559653894760789
-32	26	0.8662157009862089
-30	26	0.8755214891349242
-28	26	0.8840267637435569
-26	26	0.8916904641191209
-24	26	0.8979325244585866
-22	26	0.9033092816466498
-20	26	0.9076890568588974
-18	26	0.9110240495789573
-16	26	0.9132618563717053
-14	26	0.9143427805884039
-12	26	0.9143427805884039
-10	26	0.9132618563717053
-8	26	0.9110240495789573
-6	26	0.9076890568588974
-4	26	0.9033092816466498
-2	26	0.8979325244585866
0	26	0.8916904641191209
2	26	0.8840267637435569
4	26	0.8755214891349242
6	26	0.8662157009862089
8	26	0.8559653894760789
10	26	0.8449181239730243
12	26	0.8330673516396955
14	26	0.8204092120513836
16	26	0.8070543895486881
18	26	0.7929208074067097
20	26	0.778172523771
22	26	0.7626884261210668
24	26	0.7466401278934212
26	26	0.36483210587789705
28	26	0.7127273850117295
30	26	0.6949271169729045
32	26	0.6766601590980376
34	26	0.6578441007579964
36	26	0.6386100000806179
38	26	0.6189057408180678
40	26	0.5988228041411703
42	26	0.5783301214672691
44	26	0.5575067006703692
46	26	0.5363382183973356
48	26	0.5148745794465115
50	26	0.4931352227967646
52	26	0.4711393573613475
54	26	0.44892775242884764
56	26	0.42650621591530924
58	26	0.403921444430614
60	26	0.38116681255480755
62	26	0.35830445284915635
64	26	0.33531086369840263
66	26	0.31224510109957687
68	26	0.2890964536678213
70	26	0.26589978604027853
72	26	0.2426516615497999
74	26	0.21936810584418062
76	26	0.1960340558122216
78	26	0.17266321037091642
80	26	0.14921666982900442
82	26	0.12566750828122486
84	26	0.10189450261648908
86	26	0.07774056043902507
88	26	0.05300014703394159
90	26	0.024602269468673495
92	26	0.008049907643456812
94	26	0.0026742911628923993
96	26	NaN
98	26	NaN
100	26	NaN
102	26	NaN
104	26	NaN
106	26	NaN
108	26	NaN
110	26	NaN
112	26	NaN
114	26	NaN
116	26	NaN
118	26	NaN
120	26	NaN

-120	24	0.0021388237887654733
-118	24	0.006916246061592729
-116	24	0.016149756084873068
-114	24	0.044706109323003056
-112	24	0.07008946565719484
-110	24	0.09451384128724497
-108	24	0.11846578263965091
-106	24	0.14217974769288433
-104	24	0.1657434771040929
-102	24	0.18924458092159904
-100	24	0.21269377080112165
-98	24	0.2361088412712231
-96	24	0.25948527392228693
-94	24	0.28282590396148977
-92	24	0.30611850064514096
-90	24	0.32935322177374315
-88	24	0.3525091547950327
-86	24	0.37556362848404523
-84	24	0.3985107009195339
-82	24	0.4213026965800172
-80	24	0.44394858352045063
-78	24	0.4663922730843387
-76	24	0.4886380262415693
-74	24	0.5106315977089178
-72	24	0.5323805593452982
-70	24	0.5538268641614635
-68	24	0.5749614492117764
-66	24	0.5957652392314312
-64	24	0.6161817276090289
-62	24	0.6362304746306368
-60	24	0.6558310853111725
-58	24	0.6750145646625403
-56	24	0.6936823084177917
-54	24	0.7118967451157886
-52	24	0.7295188018193932
-50	24	0.7466401278934212
-48	24	0.3814178641600098
-46	24	0.7790648840923929
-44	24	0.794302400272058
-42	24	0.8089469883628554
-40	24	0.8228017085131609
-38	24	0.8360094247978302
-36	24	0.8483856525849685
-34	24	0.8600189058996945
-32	24	0.8708072136470721
-30	24	0.8807279018648984
-28	24	0.8898210890683967
-26	24	0.8979325244585875
-24	24	0.9052311554194024
-22	24	0.9111681570884742
-20	24	0.9161469916454981
-18	24	0.9200496678314597
-16	24	0.9228407008945131
-14	24	0.9245311065638897
-12	24	0.46237244727560084
-10	24	0.9245311065638897
-8	24	0.9228407008945131
-6	24	0.9200496678314597
-4	24	0.9161469916454981
-2	24	0.9111681570884742
0	24	0.9052311554194024
2	24	0.8979325244585875
4	24	0.8898210890683967
6	24	0.8807279018648984
8	24	0.8708072136470721
10	24	0.8600189058996945
12	24	0.8483856525849685
14	24	0.8360094247978302
16	24	0.8228017085131609
18	24	0.8089469883628554
20	24	0.794302400272058
22	24	0.7790648840923929
24	24	0.3814178641600098
26	24	0.7466401278934212
28	24	0.7295188018193932
30	24	0.7118967451157886
32	24	0.6936823084177917
34	24	0.6750145646625403
36	24	0.6558310853111725
38	24	0.6362304746306368
40	24	0.6161817276090289
42	24	0.5957652392314312
44	24	0.5749614492117764
46	24	0.5538268641614635
48	24	0.5323805593452982
50	24	0.5106315977089178
52	24	0.4886380262415693
54	24	0.4663922730843387
56	24	0.44394858352045063
58	24	0.4213026965800172
60	24	0.3985107009195339
62	24	0.37556362848404523
64	24	0.3525091547950327
66	24	0.32935322177374315
68	24	0.30611850064514096
70	24	0.28282590396148977
72	24	0.25948527392228693
74	24	0.2361088412712231
76	24	0.21269377080112165
78	24	0.18924458092159904
80	24	0.1657434771040929
82	24	0.14217974769288433
84	24	0.11846578263965091
86	24	0.09451384128724497
88	24	0.07008946565719484
90	24	0.044706109323003056
92	24	0.016149756084873068
94	24	0.006916246061592729
96	24	0.0021388237887654733
98	24	NaN
100	24	NaN
102	24	NaN
104	24	NaN
106	24	NaN
108	24	NaN
110	24	NaN
112	24	NaN
114	24	NaN
116	24	NaN
118	24	NaN
120	24	NaN

-120	22	0.002302669064812812
-118	22	0.0049633686400584924
-116	22	0.010412038307296732
-114	22	0.03518530299647969
-112	22	0.0619709133114913
-110	22	0.08663726468524745
-108	22	0.11080761089415311
-106	22	0.13466568881788502
-104	22	0.15835557875281894
-102	22	0.1819699864742391
-100	22	0.2055270984647073
-98	22	0.2290642201782862
-96	22	0.2525544240665893
-94	22	0.2760299017546138
-92	22	0.2994518344994974
-90	22	0.3228391921144741
-88	22	0.3461444734893101
-86	22	0.3693764006264428
-84	22	0.3924930698431949
-82	22	0.41548292092441386
-80	22	0.43833345066934615
-78	22	0.4609905842586324
-76	22	0.4834708918270843
-74	22	0.5057069580243
-72	22	0.5277150689196463
-70	22	0.5494291469216693
-68	22	0.5708612035895964
-66	22	0.5919497188871107
-64	22	0.6126934689981182
-62	22	0.6330660016856647
-60	22	0.653010540836918
-58	22	0.67255026867722
-56	22	0.6916003302637318
-54	22	0.7101937970298736
-52	22	0.72823088674303
-50	22	0.7457796622968762
-48	22	0.7626884261210668
-46	22	0.7790648840923929
-44	22	0.39722641016806787
-42	22	0.8098720094730408
-40	22	0.824233666429519
-38	22	0.8379742349971941
-36	22	0.8508647962312377
-34	22	0.8630773078267493
-32	22	0.8744080193665548
-30	22	0.8849387887315835
-28	22	0.8945971576190889
-26	22	0.9033092816466509
-24	22	0.9111681570884738
-22	22	0.9180990640898568
-20	22	0.9235684658055394
-18	22	0.9281213159005225
-16	22	0.9316276055157312
-14	22	0.9339842909291947
-12	22	0.9351251729768737
-10	22	0.9351251729768737
-8	22	0.9339842909291947
-6	22	0.9316276055157312
-4	22	0.9281213159005225
-2	22	0.9235684658055394
0	22	0.9180990640898568
2	22	0.9111681570884738
4	22	0.9033092816466509
6	22	0.8945971576190889
8	22	0.8849387887315835
10	22	0.8744080193665548
12	22	0.8630773078267493
14	22	0.8508647962312377
16	22	0.8379742349971941
18	22	0.824233666429519
20	22	0.8098720094730408
22	22	0.39722641016806787
24	22	0.7790648840923929
26	22	0.7626884261210668
28	22	0.7457796622968762
30	22	0.72823088674303
32	22	0.7101937970298736
34	22	0.6916003302637318
36	22	0.67255026867722
38	22	0.653010540836918
40	22	0.6330660016856647
42	22	0.6126934689981182
44	22	0.5919497188871107
46	22	0.5708612035895964
48	22	0.5494291469216693
50	22	0.5277150689196463
52	22	0.5057069580243
54	22	0.4834708918270843
56	22	0.4609905842586324
58	22	0.43833345066934615
60	22	0.41548292092441386
62	22	0.3924930698431949
64	22	0.3693764006264428
66	22	0.3461444734893101
68	22	0.3228391921144741
70	22	0.2994518344994974
72	22	0.2760299017546138
74	22	0.2525544240665893
76	22	0.2290642201782862
78	22	0.2055270984647073
80	22	0.1819699864742391
82	22	0.15835557875281894
84	22	0.13466568881788502
86	22	0.11080761089415311
88	22	0.08663726468524745
90	22	0.0619709133114913
92	22	0.03518530299647969
94	22	0.010412038307296732
96	22	0.0049633686400584924
98	22	0.002302669064812812
100	22	NaN
102	22	NaN
104	22	NaN
106	22	NaN
108	22	NaN
110	22	NaN
112	22	NaN
114	22	NaN
116	22	NaN
118	22	NaN
120	22	NaN

-120	20	0.001745516804547233
-118	20	0.0028031523375377054
-116	20	0.007982394596891594
-114	20	0.024722050314514122
-112	20	0.053275772593869494
-110	20	0.07826540108132293
-108	20	0.10266726191094244
-106	20	0.12667805479025124
-104	20	0.1505069034843491
-102	20	0.17421551535358892
-100	20	0.19789058637265539
-98	20	0.22152147350590407
-96	20	0.24513123806646123
-94	20	0.2687137629878637
-92	20	0.2922616529964854
-90	20	0.31577617977706607
-88	20	0.3392243730195346
-86	20	0.36260696125744085
-84	20	0.38588382848848174
-82	20	0.4090564693292719
-80	20	0.43208398724582553
-78	20	0.4549516699240632
-76	20	0.47764198254817253
-74	20	0.5001062455532574
-72	20	0.5223560723609665
-70	20	0.5443246343755456
-68	20	0.5660300374474058
-66	20	0.587394463120567
-64	20	0.6084479159585594
-62	20	0.6291152526650898
-60	20	0.6494017087825102
-58	20	0.6692750564250942
-56	20	0.6886805293119181
-54	20	0.7076429784950479
-52	20	0.7260770587211595
-50	20	0.7440163736977525
-48	20	0.76135462992911
-46	20	0.778172523771
-44	20	0.794302400272058
-42	20	0.8098720094730408
-40	20	0.41219493678026314
-38	20	0.838932476350151
-36	20	0.8523514948265999
-34	20	0.8651225617930308
-32	20	0.8769807444593463
-30	20	0.8881265448202621
-28	20	0.8983434950009563
-26	20	0.9076890568588987
-24	20	0.916146991645499
-22	20	0.9235684658055402
-20	20	0.9301655434649436
-18	20	0.93530733792088
-16	20	0.9393769324871838
-14	20	0.9422966464824198
-12	20	0.9440750342325436
-10	20	0.47215533805272086
-8	20	0.9440750342325436
-6	20	0.9422966464824198
-4	20	0.9393769324871838
-2	20	0.93530733792088
0	20	0.9301655434649436
2	20	0.9235684658055402
4	20	0.916146991645499
6	20	0.9076890568588987
8	20	0.8983434950009563
10	20	0.8881265448202621
12	20	0.8769807444593463
14	20	0.8651225617930308
16	20	0.8523514948265999
18	20	0.838932476350151
20	20	0.41219493678026314
22	20	0.8098720094730408
24	20	0.794302400272058
26	20	0.778172523771
28	20	0.76135462992911
30	20	0.7440163736977525
32	20	0.7260770587211595
34	20	0.7076429784950479
36	20	0.6886805293119181
38	20	0.6692750564250942
40	20	0.6494017087825102
42	20	0.6291152526650898
44	20	0.6084479159585594
46	20	0.587394463120567
48	20	0.5660300374474058
50	20	0.5443246343755456
52	20	0.5223560723609665
54	20	0.5001062455532574
56	20	0.47764198254817253
58	20	0.4549516699240632
60	20	0.43208398724582553
62	20	0.4090564693292719
64	20	0.38588382848848174
66	20	0.36260696125744085
68	20	0.3392243730195346
70	20	0.31577617977706607
72	20	0.2922616529964854
74	20	0.2687137629878637
76	20	0.24513123806646123
78	20	0.22152147350590407
80	20	0.19789058637265539
82	20	0.17421551535358892
84	20	0.1505069034843491
86	20	0.12667805479025124
88	20	0.10266726191094244
90	20	0.07826540108132293
92	20	0.053275772593869494
94	20	0.024722050314514122
96	20	0.007982394596891594
98	20	0.0028031523375377054
100	20	0.001745516804547233
102	20	NaN
104	20	NaN
106	20	NaN
108	20	NaN
110	20	NaN
112	20	NaN
114	20	NaN
116	20	NaN
118	20	NaN
120	20	NaN

-120	18	0.0007137000773549073
-118	18	0.0021291867478218105
-116	18	0.006690440089975677
-114	18	0.01525368358278735
-112	18	0.043633368012535576
-110	18	0.06939274731701228
-108	18	0.09403469812972516
-106	18	0.11824311971460859
-104	18	0.14219235474038572
-102	18	0.16601233699882326
-100	18	0.18978264787162305
-98	18	0.21350336550811805
-96	18	0.23721839346897475
-94	18	0.26089032469796836
-92	18	0.284555131357575
-90	18	0.30817538589453664
-88	18	0.33175417393821177
-86	18	0.3552694722173726
-84	18	0.3786947080127523
-82	18	0.4020277893227677
-80	18	0.4252200524421091
-78	18	0.44828538576508403
-76	18	0.4711586436010804
-74	18	0.49384612807093725
-72	18	0.5163138815399209
-70	18	0.5385219787295761
-68	18	0.5604799722766064
-66	18	0.5821116624719997
-64	18	0.603445119774431
-62	18	0.6243986127726547
-60	18	0.6450105828276613
-58	18	0.6651853897787142
-56	18	0.6849458340898725
-54	18	0.7042528704080582
-52	18	0.723056402204243
-50	18	0.7413752356650118
-48	18	0.7591245594835347
-46	18	0.7763462603215925
-44	18	0.7929208074067097
-42	18	0.8089469883628554
-40	18	0.824233666429519
-38	18	0.838932476350151
-36	18	0.42625874641606654
-34	18	0.8661158118489186
-32	18	0.8785280592787357
-30	18	0.8902620517293672
-28	18	0.9010194783557631
-26	18	0.9110240495789561
-24	18	0.9200496678314586
-22	18	0.9281213159005229
-20	18	0.9353073379208804
-18	18	0.9414305399745435
-16	18	0.9460769428636892
-14	18	0.9497772105746509
-12	18	0.952279823648292
-10	18	0.9534961709970468
-8	18	0.9534961709970468
-6	18	0.952279823648292
-4	18	0.9497772105746509
-2	18	0.9460769428636892
0	18	0.9414305399745435
2	18	0.9353073379208804
4	18	0.9281213159005229
6	18	0.9200496678314586
8	18	0.9110240495789561
10	18	0.9010194783557631
12	18	0.8902620517293672
14	18	0.8785280592787357
16	18	0.8661158118489186
18	18	0.42625874641606654
20	18	0.838932476350151
22	18	0.824233666429519
24	18	0.8089469883628554
26	18	0.7929208074067097
28	18	0.7763462603215925
30	18	0.7591245594835347
32	18	0.7413752356650118
34	18	0.723056402204243
36	18	0.7042528704080582
38	18	0.6849458340898725
40	18	0.6651853897787142
42	18	0.6450105828276613
44	18	0.6243986127726547
46	18	0.603445119774431
48	18	0.5821116624719997
50	18	0.5604799722766064
52	18	0.5385219787295761
54	18	0.5163138815399209
56	18	0.49384612807093725
58	18	0.4711586436010804
60	18	0.44828538576508403
62	18	0.4252200524421091
64	18	0.4020277893227677
66	18	0.3786947080127523
68	18	0.3552694722173726
70	18	0.33175417393821177
72	18	0.30817538589453664
74	18	0.284555131357575
76	18	0.26089032469796836
78	18	0.23721839346897475
80	18	0.21350336550811805
82	18	0.18978264787162305
84	18	0.16601233699882326
86	18	0.14219235474038572
88	18	0.11824311971460859
90	18	0.09403469812972516
92	18	0.06939274731701228
94	18	0.043633368012535576
96	18	0.01525368358278735
98	18	0.006690440089975677
100	18	0.0021291867478218105
102	18	0.0007137000773549073
104	18	NaN
106	18	NaN
108	18	NaN
110	18	NaN
112	18	NaN
114	18	NaN
116	18	NaN
118	18	NaN
120	18	NaN

-120	16	0.0007020069951072225
-118	16	0.002314298913726629
-116	16	0.004412145442037958
-114	16	0.009484328015577886
-112	16	0.032598866062867854
-110	16	0.06001707067923573
-108	16	0.08493383167291561
-106	16	0.10934619765500425
-104	16	0.13342628332689266
-102	16	0.15736488952378588
-100	16	0.18120552696165612
-98	16	0.2050252678092426
-96	16	0.22881175924809455
-94	16	0.2525799913802858
-92	16	0.27633341772064435
-90	16	0.3000533778649106
-88	16	0.32374505135742726
-86	16	0.34737808200665715
-84	16	0.37093688282708126
-82	16	0.39441123408317413
-80	16	0.4177615798178865
-78	16	0.4409924646760677
-76	16	0.4640447036014097
-74	16	0.486935548867957
-72	16	0.509596311800058
-70	16	0.5320389744411447
-68	16	0.554219890712124
-66	16	0.576108327324737
-64	16	0.597699620144002
-62	16	0.6189305929092377
-60	16	0.6398322394814572
-58	16	0.6603061451560387
-56	16	0.6804041567597194
-54	16	0.7000193222855203
-52	16	0.7191930347481822
-50	16	0.7378658938890931
-48	16	0.7560006011466754
-46	16	0.7736103657459336
-44	16	0.7906109478364071
-42	16	0.8070543895486881
-40	16	0.8228017085131609
-38	16	0.8379742349971941
-36	16	0.8523514948265999
-34	16	0.8661158118489186
-32	16	0.43935383949879553
-30	16	0.8912949708960926
-28	16	0.9026340757818717
-26	16	0.913261856371704
-24	16	0.9228407008945135
-22	16	0.9316276055157315
-20	16	0.9393769324871823
-18	16	0.946076942863696
-16	16	0.9519663361959836
-14	16	0.9561750431902014
-12	16	0.9592324095716569
-10	16	0.9611140585633582
-8	16	0.480690858810916
-6	16	0.9611140585633582
-4	16	0.9592324095716569
-2	16	0.9561750431902014
0	16	0.9519663361959836
2	16	0.946076942863696
4	16	0.9393769324871823
6	16	0.9316276055157315
8	16	0.9228407008945135
10	16	0.913261856371704
12	16	0.9026340757818717
14	16	0.8912949708960926
16	16	0.43935383949879553
18	16	0.8661158118489186
20	16	0.8523514948265999
22	16	0.8379742349971941
24	16	0.8228017085131609
26	16	0.8070543895486881
28	16	0.7906109478364071
30	16	0.7736103657459336
32	16	0.7560006011466754
34	16	0.7378658938890931
36	16	0.7191930347481822
38	16	0.7000193222855203
40	16	0.6804041567597194
42	16	0.6603061451560387
44	16	0.6398322394814572
46	16	0.6189305929092377
48	16	0.597699620144002
50	16	0.576108327324737
52	16	0.554219890712124
54	16	0.5320389744411447
56	16	0.509596311800058
58	16	0.486935548867957
60	16	0.4640447036014097
62	16	0.4409924646760677
64	16	0.4177615798178865
66	16	0.39441123408317413
68	16	0.37093688282708126
70	16	0.34737808200665715
72	16	0.32374505135742726
74	16	0.3000533778649106
76	16	0.27633341772064435
78	16	0.2525799913802858
80	16	0.22881175924809455
82	16	0.2050252678092426
84	16	0.18120552696165612
86	16	0.15736488952378588
88	16	0.13342628332689266
90	16	0.10934619765500425
92	16	0.08493383167291561
94	16	0.06001707067923573
96	16	0.032598866062867854
98	16	0.009484328015577886
100	16	0.004412145442037958
102	16	0.002314298913726629
104	16	0.0007020069951072225
106	16	NaN
108	16	NaN
110	16	NaN
112	16	NaN
114	16	NaN
116	16	NaN
118	16	NaN
120	16	NaN

-120	14	0.001079611983903182
-118	14	0.0015004837693830203
-116	14	0.0023581591874207394
-114	14	0.0074251291773458905
-112	14	0.02100222011852997
-110	14	0.049978954446444505
-108	14	0.07533780732442381
-106	14	0.09996936479087722
-104	14	0.12422262374320153
-102	14	0.14825606367428035
-100	14	0.1721842396998316
-98	14	0.19608007138272887
-96	14	0.21993427160388795
-94	14	0.2437890575763715
-92	14	0.26761201613759206
-90	14	0.29142666123618044
-88	14	0.31521040948570794
-86	14	0.33894588159996886
-84	14	0.3626281113637365
-82	14	0.3862205248657229
-80	14	0.40971831770231865
-78	14	0.43308953939253525
-76	14	0.4563170888372611
-74	14	0.47937643486865955
-72	14	0.5022269819512379
-70	14	0.5248820688952525
-68	14	0.5472623129604105
-66	14	0.5693996447105265
-64	14	0.5912215394427455
-62	14	0.6127192675022797
-60	14	0.6338839122977211
-58	14	0.6546539047615825
-56	14	0.6750476172841059
-54	14	0.6949726441301118
-52	14	0.7144950975227287
-50	14	0.7334861586995428
-48	14	0.7520064675670439
-46	14	0.769975416508853
-44	14	0.7873792389383664
-42	14	0.8042188086215599
-40	14	0.8204092120513836
-38	14	0.8360094247978302
-36	14	0.8508647962312377
-34	14	0.8651225617930308
-32	14	0.8785280592787357
-30	14	0.8912949708960926
-28	14	0.45141490944680407
-26	14	0.9143427805884045
-24	14	0.9245311065638887
-22	14	0.9339842909291952
-20	14	0.9422966464824195
-18	14	0.9497772105746568
-16	14	0.956175043190204
-14	14	0.9614513758846513
-12	14	0.9652904423546385
-10	14	0.9679885858149984
-8	14	0.9693013755552683
-6	14	0.9693013755552683
-4	14	0.9679885858149984
-2	14	0.9652904423546385
0	14	0.9614513758846513
2	14	0.956175043190204
4	14	0.9497772105746568
6	14	0.9422966464824195
8	14	0.9339842909291952
10	14	0.9245311065638887
12	14	0.9143427805884045
14	14	0.45141490944680407
16	14	0.8912949708960926
18	14	0.8785280592787357
20	14	0.8651225617930308
22	14	0.8508647962312377
24	14	0.8360094247978302
26	14	0.8204092120513836
28	14	0.8042188086215599
30	14	0.7873792389383664
32	14	0.769975416508853
34	14	0.7520064675670439
36	14	0.7334861586995428
38	14	0.7144950975227287
40	14	0.6949726441301118
42	14	0.6750476172841059
44	14	0.6546539047615825
46	14	0.6338839122977211
48	14	0.6127192675022797
50	14	0.5912215394427455
52	14	0.5693996447105265
54	14	0.5472623129604105
56	14	0.5248820688952525
58	14	0.5022269819512379
60	14	0.47937643486865955
62	14	0.4563170888372611
64	14	0.43308953939253525
66	14	0.40971831770231865
68	14	0.3862205248657229
70	14	0.3626281113637365
72	14	0.33894588159996886
74	14	0.31521040948570794
76	14	0.29142666123618044
78	14	0.26761201613759206
80	14	0.2437890575763715
82	14	0.21993427160388795
84	14	0.19608007138272887
86	14	0.1721842396998316
88	14	0.14825606367428035
90	14	0.12422262374320153
92	14	0.09996936479087722
94	14	0.07533780732442381
96	14	0.049978954446444505
98	14	0.02100222011852997
100	14	0.0074251291773458905
102	14	0.0023581591874207394
104	14	0.0015004837693830203
106	14	0.001079611983903182
108	14	NaN
110	14	NaN
112	14	NaN
114	14	NaN
116	14	NaN
118	14	NaN
120	14	NaN

-120	12	0.0004514037976190915
-118	12	0.0006045852774109496
-116	12	0.0021929722124608177
-114	12	0.005746156927926647
-112	12	0.011979655755818896
-110	12	0.03867354078144153
-108	12	0.06522825223893348
-106	12	0.0901289925962842
-104	12	0.11456092027873475
-102	12	0.13870198525498523
-100	12	0.1627282780454449
-98	12	0.1866763443791758
-96	12	0.21060962747427223
-94	12	0.23452017946539822
-92	12	0.258416438627035
-90	12	0.2823033966625133
-88	12	0.3061647923869222
-86	12	0.32999240538857555
-84	12	0.3537761229948587
-82	12	0.3774727674749549
-80	12	0.4011011641625884
-78	12	0.42459771621797404
-76	12	0.44797911089295234
-74	12	0.4711885829558924
-72	12	0.494223513919966
-70	12	0.5170524696894627
-68	12	0.5396361140615794
-66	12	0.5619895307973609
-64	12	0.584025555682072
-62	12	0.6057820837213393
-60	12	0.6271806202952225
-58	12	0.64823270287809
-56	12	0.6688967780102434
-54	12	0.6891333796466229
-52	12	0.7089530843108036
-50	12	0.7282695669423774
-48	12	0.747148670422321
-46	12	0.7654449252433969
-44	12	0.7832489049290683
-42	12	0.800451310973065
-40	12	0.8170637444944296
-38	12	0.8330673516396955
-36	12	0.8483856525849685
-34	12	0.8630773078267493
-32	12	0.8769807444593463
-30	12	0.8902620517293672
-28	12	0.9026340757818717
-26	12	0.9143427805884045
-24	12	0.46237244727560145
-22	12	0.9351251729768748
-20	12	0.9440750342325442
-18	12	0.9522798236482919
-16	12	0.9592324095716583
-14	12	0.9652904423546407
-12	12	0.9703366174700574
-10	12	0.9734766057251756
-8	12	0.9754693757531626
-6	12	0.4878967778539256
-4	12	0.9754693757531626
-2	12	0.9734766057251756
0	12	0.9703366174700574
2	12	0.9652904423546407
4	12	0.9592324095716583
6	12	0.9522798236482919
8	12	0.9440750342325442
10	12	0.9351251729768748
12	12	0.46237244727560145
14	12	0.9143427805884045
16	12	0.9026340757818717
18	12	0.8902620517293672
20	12	0.8769807444593463
22	12	0.8630773078267493
24	12	0.8483856525849685
26	12	0.8330673516396955
28	12	0.8170637444944296
30	12	0.800451310973065
32	12	0.7832489049290683
34	12	0.7654449252433969
36	12	0.747148670422321
38	12	0.7282695669423774
40	12	0.7089530843108036
42	12	0.6891333796466229
44	12	0.6688967780102434
46	12	0.64823270287809
48	12	0.6271806202952225
50	12	0.6057820837213393
52	12	0.584025555682072
54	12	0.5619895307973609
56	12	0.5396361140615794
58	12	0.5170524696894627
60	12	0.494223513919966
62	12	0.4711885829558924
64	12	0.44797911089295234
66	12	0.42459771621797404
68	12	0.4011011641625884
70	12	0.3774727674749549
72	12	0.3537761229948587
74	12	0.32999240538857555
76	12	0.3061647923869222
78	12	0.2823033966625133
80	12	0.258416438627035
82	12	0.23452017946539822
84	12	0.21060962747427223
86	12	0.1866763443791758
88	12	0.1627282780454449
90	12	0.13870198525498523
92	12	0.11456092027873475
94	12	0.0901289925962842
96	12	0.06522825223893348
98	12	0.03867354078144153
100	12	0.011979655755818896
102	12	0.005746156927926647
104	12	0.0021929722124608177
106	12	0.0006045852774109496
108	12	0.0004514037976190915
110	12	NaN
112	12	NaN
114	12	NaN
116	12	NaN
118	12	NaN
120	12	NaN

-120	10	0.00017805692643177597
-118	10	0.001002897451835354
-116	10	0.002056459772413692
-114	10	0.0031145081922874336
-112	10	0.007977557759216972
-110	10	0.026003900114347177
-108	10	0.054575786680129655
-106	10	0.07980156998793611
-104	10	0.10443202646177817
-102	10	0.12872580963278796
-100	10	0.15282874239053146
-98	10	0.17684391791722973
-96	10	0.20083585470549206
-94	10	0.2247953030526147
-92	10	0.2487560866667692
-90	10	0.27269583848957046
-88	10	0.296625466377719
-86	10	0.3205309462796594
-84	10	0.34438970858594853
-82	10	0.36819228652511166
-80	10	0.3919173851030909
-78	10	0.41553501662097553
-76	10	0.43904348859283826
-74	10	0.46239523731221743
-72	10	0.4855897096661598
-70	10	0.5085739775018053
-68	10	0.5313572194520919
-66	10	0.5538842286977866
-64	10	0.5761427884979391
-62	10	0.598120788654706
-60	10	0.6197418155625365
-58	10	0.6410598090406279
-56	10	0.6619710476907488
-54	10	0.6825015355355525
-52	10	0.7025926127923597
-50	10	0.7222387642000829
-48	10	0.7414175807898472
-46	10	0.7600561829515355
-44	10	0.7782234371515516
-42	10	0.7957621884924935
-40	10	0.8127901663464502
-38	10	0.8291608647729785
-36	10	0.8449181239730243
-34	10	0.8600189058996945
-32	10	0.8744080193665548
-30	10	0.8881265448202621
-28	10	0.9010194783557631
-26	10	0.913261856371704
-24	10	0.9245311065638887
-22	10	0.9351251729768748
-20	10	0.4721553380527218
-18	10	0.9534961709970463
-16	10	0.9611140585633602
-14	10	0.967988585814999
-12	10	0.9734766057251711
-10	10	0.977994974305866
-8	10	0.980935357086832
-6	10	0.9823788456897423
-4	10	0.9823788456897423
-2	10	0.980935357086832
0	10	0.977994974305866
2	10	0.9734766057251711
4	10	0.967988585814999
6	10	0.9611140585633602
8	10	0.9534961709970463
10	10	0.4721553380527218
12	10	0.9351251729768748
14	10	0.9245311065638887
16	10	0.913261856371704
18	10	0.9010194783557631
20	10	0.8881265448202621
22	10	0.8744080193665548
24	10	0.8600189058996945
26	10	0.8449181239730243
28	10	0.8291608647729785
30	10	0.8127901663464502
32	10	0.7957621884924935
34	10	0.7782234371515516
36	10	0.7600561829515355
38	10	0.7414175807898472
40	10	0.7222387642000829
42	10	0.7025926127923597
44	10	0.6825015355355525
46	10	0.6619710476907488
48	10	0.6410598090406279
50	10	0.6197418155625365
52	10	0.598120788654706
54	10	0.5761427884979391
56	10	0.5538842286977866
58	10	0.5313572194520919
60	10	0.5085739775018053
62	10	0.4855897096661598
64	10	0.46239523731221743
66	10	0.43904348859283826
68	10	0.41553501662097553
70	10	0.3919173851030909
72	10	0.36819228652511166
74	10	0.34438970858594853
76	10	0.3205309462796594
78	10	0.296625466377719
80	10	0.27269583848957046
82	10	0.2487560866667692
84	10	0.2247953030526147
86	10	0.20083585470549206
88	10	0.17684391791722973
90	10	0.15282874239053146
92	10	0.12872580963278796
94	10	0.10443202646177817
96	10	0.07980156998793611
98	10	0.054575786680129655
100	10	0.026003900114347177
102	10	0.007977557759216972
104	10	0.0031145081922874336
106	10	0.002056459772413692
108	10	0.001002897451835354
110	10	0.00017805692643177597
112	10	NaN
114	10	NaN
116	10	NaN
118	10	NaN
120	10	NaN

-120	8	0.0006949161943472697
-118	8	0.0008674933870603994
-116	8	0.0008443851836505263
-114	8	0.002065232962219113
-112	8	0.006473620973856258
-110	8	0.014628570428983115
-108	8	0.042870730462312434
-106	8	0.06895961681095934
-104	8	0.09385506440186799
-102	8	0.11830861692169495
-100	8	0.14249960766941172
-98	8	0.16659155313258928
-96	8	0.19061901893367944
-94	8	0.21463534733248862
-92	8	0.23863465675870468
-90	8	0.26262518296827814
-88	8	0.28660645603399987
-86	8	0.3105711146683938
-84	8	0.33449594092138246
-82	8	0.35838656224509197
-80	8	0.38218600582077866
-78	8	0.40591983884308624
-76	8	0.42952798744508336
-74	8	0.4530118489593704
-72	8	0.47633927317607383
-70	8	0.49947631701393314
-68	8	0.5224250415512514
-66	8	0.5451174518588577
-64	8	0.5675846401519884
-62	8	0.5897429951818309
-60	8	0.6116027243315366
-58	8	0.6331384179960278
-56	8	0.6542905392183231
-54	8	0.6750927084868499
-52	8	0.6954424389934328
-50	8	0.7153894663214865
-48	8	0.7348435878710222
-46	8	0.7538319326142451
-44	8	0.772295937494255
-42	8	0.7901956154105642
-40	8	0.8075874319871725
-38	8	0.8243055584848571
-36	8	0.8404924587267956
-34	8	0.8559653894760789
-32	8	0.8708072136470721
-30	8	0.8849387887315835
-28	8	0.8983434950009563
-26	8	0.9110240495789561
-24	8	0.9228407008945135
-22	8	0.9339842909291952
-20	8	0.9440750342325442
-18	8	0.9534961709970463
-16	8	0.4806908588109109
-14	8	0.9693013755552683
-12	8	0.9754693757531556
-10	8	0.9809353570868314
-8	8	0.9849031775904128
-6	8	0.986917157542255
-4	8	0.4936785921919703
-2	8	0.986917157542255
0	8	0.9849031775904128
2	8	0.9809353570868314
4	8	0.9754693757531556
6	8	0.9693013755552683
8	8	0.4806908588109109
10	8	0.9534961709970463
12	8	0.9440750342325442
14	8	0.9339842909291952
16	8	0.9228407008945135
18	8	0.9110240495789561
20	8	0.8983434950009563
22	8	0.8849387887315835
24	8	0.8708072136470721
26	8	0.8559653894760789
28	8	0.8404924587267956
30	8	0.8243055584848571
32	8	0.8075874319871725
34	8	0.7901956154105642
36	8	0.772295937494255
38	8	0.7538319326142451
40	8	0.7348435878710222
42	8	0.7153894663214865
44	8	0.6954424389934328
46	8	0.6750927084868499
48	8	0.6542905392183231
50	8	0.6331384179960278
52	8	0.6116027243315366
54	8	0.5897429951818309
56	8	0.5675846401519884
58	8	0.5451174518588577
60	8	0.5224250415512514
62	8	0.49947631701393314
64	8	0.47633927317607383
66	8	0.4530118489593704
68	8	0.42952798744508336
70	8	0.40591983884308624
72	8	0.38218600582077866
74	8	0.35838656224509197
76	8	0.33449594092138246
78	8	0.3105711146683938
80	8	0.28660645603399987
82	8	0.26262518296827814
84	8	0.23863465675870468
86	8	0.21463534733248862
88	8	0.19061901893367944
90	8	0.16659155313258928
92	8	0.14249960766941172
94	8	0.11830861692169495
96	8	0.09385506440186799
98	8	0.06895961681095934
100	8	0.042870730462312434
102	8	0.014628570428983115
104	8	0.006473620973856258
106	8	0.002065232962219113
108	8	0.0008443851836505263
110	8	0.0008674933870603994
112	8	0.0006949161943472697
114	8	NaN
116	8	NaN
118	8	NaN
120	8	NaN

-120	6	0.00022169528904641717
-118	6	0.000182877286469961
-116	6	0.0008443488091923906
-114	6	0.002272648472573224
-112	6	0.0038556981884589328
-110	6	0.008597376899269859
-108	6	0.02951153991568091
-106	6	0.05761883146465533
-104	6	0.08280265908915926
-102	6	0.10743718247549454
-100	6	0.13176111871863566
-98	6	0.15591207805616844
-96	6	0.1799873091238546
-94	6	0.20404323027018814
-92	6	0.2280740930146611
-90	6	0.2521061004132691
-88	6	0.27612384323931755
-86	6	0.30013211674983997
-84	6	0.3241173659320047
-82	6	0.3480612559174107
-80	6	0.3719429893849698
-78	6	0.3957579520669828
-76	6	0.419457436617414
-74	6	0.4430554877644939
-72	6	0.46649526703864985
-70	6	0.4897754603880372
-68	6	0.5128558562705923
-66	6	0.5357208097921697
-64	6	0.5583493351583096
-62	6	0.5806912960744618
-60	6	0.6027679961925532
-58	6	0.6244846412541979
-56	6	0.6458908102012143
-54	6	0.6669139523676304
-52	6	0.6875241883193812
-50	6	0.7077358104487714
-48	6	0.7274669204903661
-46	6	0.746762379997576
-44	6	0.765506373109279
-42	6	0.7837720017444005
-40	6	0.8014528931895628
-38	6	0.8185573420219985
-36	6	0.8351031901830709
-34	6	0.8509366714702395
-32	6	0.8662157009862089
-30	6	0.8807279018648984
-28	6	0.8945971576190889
-26	6	0.9076890568588987
-24	6	0.9200496678314586
-22	6	0.9316276055157315
-20	6	0.9422966464824195
-18	6	0.9522798236482919
-16	6	0.9611140585633602
-14	6	0.9693013755552683
-12	6	0.4878967778539252
-10	6	0.9823788456897405
-8	6	0.9869171575422584
-6	6	0.9908979714882321
-4	6	0.9925554885049056
-2	6	0.9925554885049056
0	6	0.9908979714882321
2	6	0.9869171575422584
4	6	0.9823788456897405
6	6	0.4878967778539252
8	6	0.9693013755552683
10	6	0.9611140585633602
12	6	0.9522798236482919
14	6	0.9422966464824195
16	6	0.9316276055157315
18	6	0.9200496678314586
20	6	0.9076890568588987
22	6	0.8945971576190889
24	6	0.8807279018648984
26	6	0.8662157009862089
28	6	0.8509366714702395
30	6	0.8351031901830709
32	6	0.8185573420219985
34	6	0.8014528931895628
36	6	0.7837720017444005
38	6	0.765506373109279
40	6	0.746762379997576
42	6	0.7274669204903661
44	6	0.7077358104487714
46	6	0.6875241883193812
48	6	0.6669139523676304
50	6	0.6458908102012143
52	6	0.6244846412541979
54	6	0.6027679961925532
56	6	0.5806912960744618
58	6	0.5583493351583096
60	6	0.5357208097921697
62	6	0.5128558562705923
64	6	0.4897754603880372
66	6	0.46649526703864985
68	6	0.4430554877644939
70	6	0.419457436617414
72	6	0.3957579520669828
74	6	0.3719429893849698
76	6	0.3480612559174107
78	6	0.3241173659320047
80	6	0.30013211674983997
82	6	0.27612384323931755
84	6	0.2521061004132691
86	6	0.2280740930146611
88	6	0.20404323027018814
90	6	0.1799873091238546
92	6	0.15591207805616844
94	6	0.13176111871863566
96	6	0.10743718247549454
98	6	0.08280265908915926
100	6	0.05761883146465533
102	6	0.02951153991568091
104	6	0.008597376899269859
106	6	0.0038556981884589328
108	6	0.002272648472573224
110	6	0.0008443488091923906
112	6	0.000182877286469961
114	6	0.00022169528904641717
116	6	NaN
118	6	NaN
120	6	NaN

-120	4	0.00017661709957043155
-118	4	0.0006990674851576328
-116	4	0.001093640282879649
-114	4	0.0011432792198676218
-112	4	0.002111558074577499
-110	4	0.006836939242942925
-108	4	0.016580463075782908
-106	4	0.04536191449324143
-104	4	0.07123934967598256
-102	4	0.09613216552122374
-100	4	0.12060082981992591
-98	4	0.1448237440338239
-96	4	0.16895617751259245
-94	4	0.1930319125981204
-92	4	0.2170992080498623
-90	4	0.2411518418017634
-88	4	0.26520029968184294
-86	4	0.2892383926280001
-84	4	0.31326559350398464
-82	4	0.3372501255844687
-80	4	0.361203960675328
-78	4	0.3850679447700674
-76	4	0.4088634585331749
-74	4	0.43254108912392
-72	4	0.45608622252495207
-70	4	0.4794847327356338
-68	4	0.5026857967685663
-66	4	0.525703331220766
-64	4	0.5484667942416505
-62	4	0.570997430401042
-60	4	0.5932347760300891
-58	4	0.615155172833069
-56	4	0.6367726695290115
-54	4	0.657991927260446
-52	4	0.6788677467906804
-50	4	0.6992996497310675
-48	4	0.7193107137168009
-46	4	0.7388613933137438
-44	4	0.7579087964597377
-42	4	0.7764757021334089
-40	4	0.7944473920426864
-38	4	0.8119292663401763
-36	4	0.8287546455663118
-34	4	0.8450045302565223
-32	4	0.8606280035709223
-30	4	0.8755214891349242
-28	4	0.8898210890683967
-26	4	0.9033092816466509
-24	4	0.916146991645499
-22	4	0.9281213159005229
-20	4	0.9393769324871823
-18	4	0.9497772105746568
-16	4	0.9592324095716583
-14	4	0.967988585814999
-12	4	0.9754693757531556
-10	4	0.9823788456897405
-8	4	0.49367859219196353
-6	4	0.992555488504908
-4	4	0.9952188873990131
-2	4	0.49795134452061296
0	4	0.9952188873990131
2	4	0.992555488504908
4	4	0.49367859219196353
6	4	0.9823788456897405
8	4	0.9754693757531556
10	4	0.967988585814999
12	4	0.9592324095716583
14	4	0.9497772105746568
16	4	0.9393769324871823
18	4	0.9281213159005229
20	4	0.916146991645499
22	4	0.9033092816466509
24	4	0.8898210890683967
26	4	0.8755214891349242
28	4	0.8606280035709223
30	4	0.8450045302565223
32	4	0.8287546455663118
34	4	0.8119292663401763
36	4	0.7944473920426864
38	4	0.7764757021334089
40	4	0.7579087964597377
42	4	0.7388613933137438
44	4	0.7193107137168009
46	4	0.6992996497310675
48	4	0.6788677467906804
50	4	0.657991927260446
52	4	0.6367726695290115
54	4	0.615155172833069
56	4	0.5932347760300891
58	4	0.570997430401042
60	4	0.5484667942416505
62	4	0.525703331220766
64	4	0.5026857967685663
66	4	0.4794847327356338
68	4	0.45608622252495207
70	4	0.43254108912392
72	4	0.4088634585331749
74	4	0.3850679447700674
76	4	0.361203960675328
78	4	0.3372501255844687
80	4	0.31326559350398464
82	4	0.2892383926280001
84	4	0.26520029968184294
86	4	0.2411518418017634
88	4	0.2170992080498623
90	4	0.1930319125981204
92	4	0.16895617751259245
94	4	0.1448237440338239
96	4	0.12060082981992591
98	4	0.09613216552122374
100	4	0.07123934967598256
102	4	0.04536191449324143
104	4	0.016580463075782908
106	4	0.006836939242942925
108	4	0.002111558074577499
110	4	0.0011432792198676218
112	4	0.001093640282879649
114	4	0.0006990674851576328
116	4	0.00017661709957043155
118	4	NaN
120	4	NaN

-120	2	0.0005773151164009461
-118	2	0.00045415712010533264
-116	2	0.000310629024382944
-114	2	0.0008396192264448943
-112	2	0.0023908305779342023
-110	2	0.004331932428875091
-108	2	0.009095143979080804
-106	2	0.03135422735150956
-104	2	0.05920673449271744
-102	2	0.08437829118847676
-100	2	0.1090166941992274
-98	2	0.1333570600306448
-96	2	0.15753282234495114
-94	2	0.1816390564098287
-92	2	0.20572740251096
-90	2	0.22979459300036553
-88	2	0.25386293164156254
-86	2	0.27791987798111384
-84	2	0.3019685095155772
-82	2	0.3259935931241499
-80	2	0.3499809651907956
-78	2	0.37390276266494976
-76	2	0.39776268054187097
-74	2	0.42150460059451983
-72	2	0.4451465952602682
-70	2	0.4686323875843561
-68	2	0.4919545698659546
-66	2	0.5150845345886322
-64	2	0.5379909137534346
-62	2	0.5606696754645235
-60	2	0.5830565643782037
-58	2	0.6051795562381506
-56	2	0.6269490807702187
-54	2	0.6483963489601929
-52	2	0.6694781253696162
-50	2	0.6901299924248516
-48	2	0.7103992215558393
-46	2	0.7301807413731217
-44	2	0.7495261072983441
-42	2	0.7683358622394213
-40	2	0.7866411718534262
-38	2	0.8044023202239354
-36	2	0.8215473787259454
-34	2	0.8381717105741798
-32	2	0.8540707200899847
-30	2	0.8694058974204876
-28	2	0.8840267637435569
-26	2	0.8979325244585875
-24	2	0.9111681570884738
-22	2	0.9235684658055402
-20	2	0.9353073379208804
-18	2	0.946076942863696
-16	2	0.956175043190204
-14	2	0.9652904423546407
-12	2	0.9734766057251711
-10	2	0.9809353570868314
-8	2	0.9869171575422584
-6	2	0.992555488504908
-4	2	0.4979513445206168
-2	2	1.
0	2	1.
2	2	0.4979513445206168
4	2	0.992555488504908
6	2	0.9869171575422584
8	2	0.9809353570868314
10	2	0.9734766057251711
12	2	0.9652904423546407
14	2	0.956175043190204
16	2	0.946076942863696
18	2	0.9353073379208804
20	2	0.9235684658055402
22	2	0.9111681570884738
24	2	0.8979325244585875
26	2	0.8840267637435569
28	2	0.8694058974204876
30	2	0.8540707200899847
32	2	0.8381717105741798
34	2	0.8215473787259454
36	2	0.8044023202239354
38	2	0.7866411718534262
40	2	0.7683358622394213
42	2	0.7495261072983441
44	2	0.7301807413731217
46	2	0.7103992215558393
48	2	0.6901299924248516
50	2	0.6694781253696162
52	2	0.6483963489601929
54	2	0.6269490807702187
56	2	0.6051795562381506
58	2	0.5830565643782037
60	2	0.5606696754645235
62	2	0.5379909137534346
64	2	0.5150845345886322
66	2	0.4919545698659546
68	2	0.4686323875843561
70	2	0.4451465952602682
72	2	0.42150460059451983
74	2	0.39776268054187097
76	2	0.37390276266494976
78	2	0.3499809651907956
80	2	0.3259935931241499
82	2	0.3019685095155772
84	2	0.27791987798111384
86	2	0.25386293164156254
88	2	0.22979459300036553
90	2	0.20572740251096
92	2	0.1816390564098287
94	2	0.15753282234495114
96	2	0.1333570600306448
98	2	0.1090166941992274
100	2	0.08437829118847676
102	2	0.05920673449271744
104	2	0.03135422735150956
106	2	0.009095143979080804
108	2	0.004331932428875091
110	2	0.0023908305779342023
112	2	0.0008396192264448943
114	2	0.000310629024382944
116	2	0.00045415712010533264
118	2	0.0005773151164009461
120	2	NaN

-120	0	0.00015102324811737435
-118	0	0.00036150580236822007
-116	0	0.0008783998494003785
-114	0	0.0013476743725759327
-112	0	0.0014519365696295866
-110	0	0.002346184476107232
-108	0	0.00713982145795152
-106	0	0.017477315116476568
-104	0	0.04638040687362534
-102	0	0.0721987275192072
-100	0	0.097091375564584
-98	0	0.12156600536413281
-96	0	0.14580044851046037
-94	0	0.16994716653907113
-92	0	0.19403965392944525
-90	0	0.21812474136100546
-88	0	0.24219576598621703
-86	0	0.26626434462473664
-84	0	0.2903220935345166
-82	0	0.31437079148231784
-80	0	0.3383761861377638
-78	0	0.3623515444248169
-76	0	0.3862381890373088
-74	0	0.4100547951644686
-72	0	0.4337565650082867
-70	0	0.45732306910861525
-68	0	0.4807458673028418
-66	0	0.5039697970689616
-64	0	0.5270104720813534
-62	0	0.549799451657179
-60	0	0.5723516150801407
-58	0	0.5946166205315746
-56	0	0.6165588356470163
-54	0	0.6382036620086617
-52	0	0.659448362437462
-50	0	0.6803480388209275
-48	0	0.7008107012907109
-46	0	0.7208432970917089
-44	0	0.7404280760331674
-42	0	0.7594981698412525
-40	0	0.7780979119022706
-38	0	0.7961010083997833
-36	0	0.813608294941381
-34	0	0.8304785805261969
-32	0	0.8467474509622563
-30	0	0.8624240770957756
-28	0	0.8773445847487783
-26	0	0.8916904641191209
-24	0	0.9052311554194024
-22	0	0.9180990640898568
-20	0	0.9301655434649436
-18	0	0.9414305399745435
-16	0	0.9519663361959836
-14	0	0.9614513758846513
-12	0	0.9703366174700574
-10	0	0.977994974305866
-8	0	0.9849031775904128
-6	0	0.9908979714882321
-4	0	0.9952188873990131
-2	0	1.
0	0	NaN
2	0	1.
4	0	0.9952188873990131
6	0	0.9908979714882321
8	0	0.9849031775904128
10	0	0.977994974305866
12	0	0.9703366174700574
14	0	0.9614513758846513
16	0	0.9519663361959836
18	0	0.9414305399745435
20	0	0.9301655434649436
22	0	0.9180990640898568
24	0	0.9052311554194024
26	0	0.8916904641191209
28	0	0.8773445847487783
30	0	0.8624240770957756
32	0	0.8467474509622563
34	0	0.8304785805261969
36	0	0.813608294941381
38	0	0.7961010083997833
40	0	0.7780979119022706
42	0	0.7594981698412525
44	0	0.7404280760331674
46	0	0.7208432970917089
48	0	0.7008107012907109
50	0	0.6803480388209275
52	0	0.659448362437462
54	0	0.6382036620086617
56	0	0.6165588356470163
58	0	0.5946166205315746
60	0	0.5723516150801407
62	0	0.549799451657179
64	0	0.5270104720813534
66	0	0.5039697970689616
68	0	0.4807458673028418
70	0	0.45732306910861525
72	0	0.4337565650082867
74	0	0.4100547951644686
76	0	0.3862381890373088
78	0	0.3623515444248169
80	0	0.3383761861377638
82	0	0.31437079148231784
84	0	0.2903220935345166
86	0	0.26626434462473664
88	0	0.24219576598621703
90	0	0.21812474136100546
92	0	0.19403965392944525
94	0	0.16994716653907113
96	0	0.14580044851046037
98	0	0.12156600536413281
100	0	0.097091375564584
102	0	0.0721987275192072
104	0	0.04638040687362534
106	0	0.017477315116476568
108	0	0.00713982145795152
110	0	0.002346184476107232
112	0	0.0014519365696295866
114	0	0.0013476743725759327
116	0	0.0008783998494003785
118	0	0.00036150580236822007
120	0	0.00015102324811737435

-120	-2	NaN
-118	-2	0.0005773151164009459
-116	-2	0.00045415712010535156
-114	-2	0.00031062902438297707
-112	-2	0.0008396192264448463
-110	-2	0.00239083057793418
-108	-2	0.004331932428875127
-106	-2	0.009095143979080882
-104	-2	0.03135422735150952
-102	-2	0.059206734492717385
-100	-2	0.08437829118847677
-98	-2	0.1090166941992273
-96	-2	0.13335706003064482
-94	-2	0.15753282234495122
-92	-2	0.18163905640982872
-90	-2	0.20572740251095983
-88	-2	0.22979459300036553
-86	-2	0.25386293164156265
-84	-2	0.27791987798111395
-82	-2	0.3019685095155771
-80	-2	0.32599359312415
-78	-2	0.34998096519079547
-76	-2	0.37390276266494993
-74	-2	0.39776268054187097
-72	-2	0.4215046005945199
-70	-2	0.4451465952602682
-68	-2	0.4686323875843562
-66	-2	0.4919545698659543
-64	-2	0.5150845345886325
-62	-2	0.5379909137534343
-60	-2	0.5606696754645236
-58	-2	0.5830565643782039
-56	-2	0.6051795562381507
-54	-2	0.6269490807702185
-52	-2	0.6483963489601933
-50	-2	0.6694781253696158
-48	-2	0.6901299924248517
-46	-2	0.71039922155584
-44	-2	0.7301807413731218
-42	-2	0.7495261072983446
-40	-2	0.7683358622394219
-38	-2	0.7866411718534259
-36	-2	0.8044023202239355
-34	-2	0.8215473787259456
-32	-2	0.8381717105741807
-30	-2	0.8540707200899839
-28	-2	0.8694058974204875
-26	-2	0.884026763743557
-24	-2	0.8979325244585866
-22	-2	0.9111681570884742
-20	-2	0.9235684658055394
-18	-2	0.93530733792088
-16	-2	0.9460769428636892
-14	-2	0.9561750431902014
-12	-2	0.9652904423546385
-10	-2	0.9734766057251756
-8	-2	0.980935357086832
-6	-2	0.986917157542255
-4	-2	0.9925554885049056
-2	-2	0.49795134452061296
0	-2	1.
2	-2	1.
4	-2	0.49795134452061296
6	-2	0.9925554885049056
8	-2	0.986917157542255
10	-2	0.980935357086832
12	-2	0.9734766057251756
14	-2	0.9652904423546385
16	-2	0.9561750431902014
18	-2	0.9460769428636892
20	-2	0.93530733792088
22	-2	0.9235684658055394
24	-2	0.9111681570884742
26	-2	0.8979325244585866
28	-2	0.884026763743557
30	-2	0.8694058974204875
32	-2	0.8540707200899839
34	-2	0.8381717105741807
36	-2	0.8215473787259456
38	-2	0.8044023202239355
40	-2	0.7866411718534259
42	-2	0.7683358622394219
44	-2	0.7495261072983446
46	-2	0.7301807413731218
48	-2	0.71039922155584
50	-2	0.6901299924248517
52	-2	0.6694781253696158
54	-2	0.6483963489601933
56	-2	0.6269490807702185
58	-2	0.6051795562381507
60	-2	0.5830565643782039
62	-2	0.5606696754645236
64	-2	0.5379909137534343
66	-2	0.5150845345886325
68	-2	0.4919545698659543
70	-2	0.4686323875843562
72	-2	0.4451465952602682
74	-2	0.4215046005945199
76	-2	0.39776268054187097
78	-2	0.37390276266494993
80	-2	0.34998096519079547
82	-2	0.32599359312415
84	-2	0.3019685095155771
86	-2	0.27791987798111395
88	-2	0.25386293164156265
90	-2	0.22979459300036553
92	-2	0.20572740251095983
94	-2	0.18163905640982872
96	-2	0.15753282234495122
98	-2	0.13335706003064482
100	-2	0.1090166941992273
102	-2	0.08437829118847677
104	-2	0.059206734492717385
106	-2	0.03135422735150952
108	-2	0.009095143979080882
110	-2	0.004331932428875127
112	-2	0.00239083057793418
114	-2	0.0008396192264448463
116	-2	0.00031062902438297707
118	-2	0.00045415712010535156
120	-2	0.0005773151164009459

-120	-4	NaN
-118	-4	NaN
-116	-4	0.00017661709957041152
-114	-4	0.0006990674851576186
-112	-4	0.0010936402828796079
-110	-4	0.0011432792198676285
-108	-4	0.0021115580745774765
-106	-4	0.006836939242942866
-104	-4	0.01658046307578287
-102	-4	0.04536191449324133
-100	-4	0.07123934967598253
-98	-4	0.09613216552122374
-96	-4	0.12060082981992579
-94	-4	0.14482374403382392
-92	-4	0.16895617751259256
-90	-4	0.19303191259812055
-88	-4	0.21709920804986224
-86	-4	0.2411518418017633
-84	-4	0.26520029968184283
-82	-4	0.2892383926280001
-80	-4	0.31326559350398464
-78	-4	0.3372501255844687
-76	-4	0.361203960675328
-74	-4	0.3850679447700674
-72	-4	0.4088634585331749
-70	-4	0.43254108912392014
-68	-4	0.4560862225249521
-66	-4	0.4794847327356341
-64	-4	0.5026857967685664
-62	-4	0.5257033312207662
-60	-4	0.5484667942416503
-58	-4	0.5709974304010421
-56	-4	0.5932347760300893
-54	-4	0.6151551728330691
-52	-4	0.6367726695290112
-50	-4	0.6579919272604454
-48	-4	0.6788677467906804
-46	-4	0.6992996497310678
-44	-4	0.7193107137168009
-42	-4	0.7388613933137441
-40	-4	0.7579087964597375
-38	-4	0.7764757021334089
-36	-4	0.7944473920426862
-34	-4	0.8119292663401763
-32	-4	0.8287546455663108
-30	-4	0.8450045302565228
-28	-4	0.860628003570922
-26	-4	0.8755214891349246
-24	-4	0.8898210890683961
-22	-4	0.9033092816466498
-20	-4	0.9161469916454981
-18	-4	0.9281213159005225
-16	-4	0.9393769324871838
-14	-4	0.9497772105746509
-12	-4	0.9592324095716569
-10	-4	0.9679885858149984
-8	-4	0.9754693757531626
-6	-4	0.9823788456897423
-4	-4	0.4936785921919703
-2	-4	0.9925554885049056
0	-4	0.9952188873990131
2	-4	0.4979513445206168
4	-4	0.9952188873990131
6	-4	0.9925554885049056
8	-4	0.4936785921919703
10	-4	0.9823788456897423
12	-4	0.9754693757531626
14	-4	0.9679885858149984
16	-4	0.9592324095716569
18	-4	0.9497772105746509
20	-4	0.9393769324871838
22	-4	0.9281213159005225
24	-4	0.9161469916454981
26	-4	0.9033092816466498
28	-4	0.8898210890683961
30	-4	0.8755214891349246
32	-4	0.860628003570922
34	-4	0.8450045302565228
36	-4	0.8287546455663108
38	-4	0.8119292663401763
40	-4	0.7944473920426862
42	-4	0.7764757021334089
44	-4	0.7579087964597375
46	-4	0.7388613933137441
48	-4	0.7193107137168009
50	-4	0.6992996497310678
52	-4	0.6788677467906804
54	-4	0.6579919272604454
56	-4	0.6367726695290112
58	-4	0.6151551728330691
60	-4	0.5932347760300893
62	-4	0.5709974304010421
64	-4	0.5484667942416503
66	-4	0.5257033312207662
68	-4	0.5026857967685664
70	-4	0.4794847327356341
72	-4	0.4560862225249521
74	-4	0.43254108912392014
76	-4	0.4088634585331749
78	-4	0.3850679447700674
80	-4	0.361203960675328
82	-4	0.3372501255844687
84	-4	0.31326559350398464
86	-4	0.2892383926280001
88	-4	0.26520029968184283
90	-4	0.2411518418017633
92	-4	0.21709920804986224
94	-4	0.19303191259812055
96	-4	0.16895617751259256
98	-4	0.14482374403382392
100	-4	0.12060082981992579
102	-4	0.09613216552122374
104	-4	0.07123934967598253
106	-4	0.04536191449324133
108	-4	0.01658046307578287
110	-4	0.006836939242942866
112	-4	0.0021115580745774765
114	-4	0.0011432792198676285
116	-4	0.0010936402828796079
118	-4	0.0006990674851576186
120	-4	0.00017661709957041152

-120	-6	NaN
-118	-6	NaN
-116	-6	NaN
-114	-6	0.0002216952890464192
-112	-6	0.00018287728646988535
-110	-6	0.0008443488091923471
-108	-6	0.0022726484725730995
-106	-6	0.0038556981884589085
-104	-6	0.008597376899269796
-102	-6	0.029511539915680736
-100	-6	0.0576188314646553
-98	-6	0.08280265908915933
-96	-6	0.1074371824754945
-94	-6	0.1317611187186356
-92	-6	0.15591207805616863
-90	-6	0.17998730912385472
-88	-6	0.20404323027018823
-86	-6	0.22807409301466097
-84	-6	0.2521061004132691
-82	-6	0.27612384323931755
-80	-6	0.3001321167498399
-78	-6	0.3241173659320047
-76	-6	0.3480612559174107
-74	-6	0.3719429893849697
-72	-6	0.39575795206698267
-70	-6	0.4194574366174141
-68	-6	0.4430554877644939
-66	-6	0.46649526703864985
-64	-6	0.4897754603880372
-62	-6	0.512855856270592
-60	-6	0.5357208097921697
-58	-6	0.5583493351583098
-56	-6	0.5806912960744621
-54	-6	0.602767996192553
-52	-6	0.6244846412541977
-50	-6	0.6458908102012141
-48	-6	0.6669139523676303
-46	-6	0.6875241883193814
-44	-6	0.7077358104487712
-42	-6	0.7274669204903658
-40	-6	0.7467623799975761
-38	-6	0.765506373109279
-36	-6	0.7837720017444005
-34	-6	0.8014528931895625
-32	-6	0.8185573420219988
-30	-6	0.8351031901830713
-28	-6	0.8509366714702389
-26	-6	0.8662157009862097
-24	-6	0.8807279018648987
-22	-6	0.8945971576190884
-20	-6	0.9076890568588974
-18	-6	0.9200496678314597
-16	-6	0.9316276055157312
-14	-6	0.9422966464824198
-12	-6	0.952279823648292
-10	-6	0.9611140585633582
-8	-6	0.9693013755552683
-6	-6	0.4878967778539256
-4	-6	0.9823788456897423
-2	-6	0.986917157542255
0	-6	0.9908979714882321
2	-6	0.992555488504908
4	-6	0.992555488504908
6	-6	0.9908979714882321
8	-6	0.986917157542255
10	-6	0.9823788456897423
12	-6	0.4878967778539256
14	-6	0.9693013755552683
16	-6	0.9611140585633582
18	-6	0.952279823648292
20	-6	0.9422966464824198
22	-6	0.9316276055157312
24	-6	0.9200496678314597
26	-6	0.9076890568588974
28	-6	0.8945971576190884
30	-6	0.8807279018648987
32	-6	0.8662157009862097
34	-6	0.8509366714702389
36	-6	0.8351031901830713
38	-6	0.8185573420219988
40	-6	0.8014528931895625
42	-6	0.7837720017444005
44	-6	0.765506373109279
46	-6	0.7467623799975761
48	-6	0.7274669204903658
50	-6	0.7077358104487712
52	-6	0.6875241883193814
54	-6	0.6669139523676303
56	-6	0.6458908102012141
58	-6	0.6244846412541977
60	-6	0.602767996192553
62	-6	0.5806912960744621
64	-6	0.5583493351583098
66	-6	0.5357208097921697
68	-6	0.512855856270592
70	-6	0.4897754603880372
72	-6	0.46649526703864985
74	-6	0.4430554877644939
76	-6	0.4194574366174141
78	-6	0.39575795206698267
80	-6	0.3719429893849697
82	-6	0.3480612559174107
84	-6	0.3241173659320047
86	-6	0.3001321167498399
88	-6	0.27612384323931755
90	-6	0.2521061004132691
92	-6	0.22807409301466097
94	-6	0.20404323027018823
96	-6	0.17998730912385472
98	-6	0.15591207805616863
100	-6	0.1317611187186356
102	-6	0.1074371824754945
104	-6	0.08280265908915933
106	-6	0.0576188314646553
108	-6	0.029511539915680736
110	-6	0.008597376899269796
112	-6	0.0038556981884589085
114	-6	0.0022726484725730995
116	-6	0.0008443488091923471
118	-6	0.00018287728646988535
120	-6	0.0002216952890464192

-120	-8	NaN
-118	-8	NaN
-116	-8	NaN
-114	-8	NaN
-112	-8	0.0006949161943472611
-110	-8	0.0008674933870604387
-108	-8	0.0008443851836505548
-106	-8	0.002065232962219098
-104	-8	0.00647362097385618
-102	-8	0.014628570428983094
-100	-8	0.04287073046231236
-98	-8	0.06895961681095926
-96	-8	0.09385506440186803
-94	-8	0.11830861692169493
-92	-8	0.14249960766941164
-90	-8	0.16659155313258933
-88	-8	0.19061901893367947
-86	-8	0.2146353473324886
-84	-8	0.23863465675870452
-82	-8	0.262625182968278
-80	-8	0.28660645603399987
-78	-8	0.31057111466839366
-76	-8	0.33449594092138263
-74	-8	0.358386562245092
-72	-8	0.38218600582077866
-70	-8	0.40591983884308624
-68	-8	0.4295279874450834
-66	-8	0.45301184895937063
-64	-8	0.4763392731760738
-62	-8	0.49947631701393325
-60	-8	0.5224250415512514
-58	-8	0.5451174518588581
-56	-8	0.5675846401519885
-54	-8	0.5897429951818312
-52	-8	0.6116027243315365
-50	-8	0.6331384179960281
-48	-8	0.6542905392183234
-46	-8	0.67509270848685
-44	-8	0.695442438993433
-42	-8	0.7153894663214868
-40	-8	0.7348435878710222
-38	-8	0.7538319326142455
-36	-8	0.772295937494255
-34	-8	0.7901956154105642
-32	-8	0.8075874319871725
-30	-8	0.8243055584848563
-28	-8	0.8404924587267953
-26	-8	0.8559653894760796
-24	-8	0.8708072136470721
-22	-8	0.8849387887315837
-20	-8	0.8983434950009571
-18	-8	0.9110240495789573
-16	-8	0.9228407008945131
-14	-8	0.9339842909291947
-12	-8	0.9440750342325436
-10	-8	0.9534961709970468
-8	-8	0.480690858810916
-6	-8	0.9693013755552683
-4	-8	0.9754693757531626
-2	-8	0.980935357086832
0	-8	0.9849031775904128
2	-8	0.9869171575422584
4	-8	0.49367859219196353
6	-8	0.9869171575422584
8	-8	0.9849031775904128
10	-8	0.980935357086832
12	-8	0.9754693757531626
14	-8	0.9693013755552683
16	-8	0.480690858810916
18	-8	0.9534961709970468
20	-8	0.9440750342325436
22	-8	0.9339842909291947
24	-8	0.9228407008945131
26	-8	0.9110240495789573
28	-8	0.8983434950009571
30	-8	0.8849387887315837
32	-8	0.8708072136470721
34	-8	0.8559653894760796
36	-8	0.8404924587267953
38	-8	0.8243055584848563
40	-8	0.8075874319871725
42	-8	0.7901956154105642
44	-8	0.772295937494255
46	-8	0.7538319326142455
48	-8	0.7348435878710222
50	-8	0.7153894663214868
52	-8	0.695442438993433
54	-8	0.67509270848685
56	-8	0.6542905392183234
58	-8	0.6331384179960281
60	-8	0.6116027243315365
62	-8	0.5897429951818312
64	-8	0.5675846401519885
66	-8	0.5451174518588581
68	-8	0.5224250415512514
70	-8	0.49947631701393325
72	-8	0.4763392731760738
74	-8	0.45301184895937063
76	-8	0.4295279874450834
78	-8	0.40591983884308624
80	-8	0.38218600582077866
82	-8	0.358386562245092
84	-8	0.33449594092138263
86	-8	0.31057111466839366
88	-8	0.28660645603399987
90	-8	0.262625182968278
92	-8	0.23863465675870452
94	-8	0.2146353473324886
96	-8	0.19061901893367947
98	-8	0.16659155313258933
100	-8	0.14249960766941164
102	-8	0.11830861692169493
104	-8	0.09385506440186803
106	-8	0.06895961681095926
108	-8	0.04287073046231236
110	-8	0.014628570428983094
112	-8	0.00647362097385618
114	-8	0.002065232962219098
116	-8	0.0008443851836505548
118	-8	0.0008674933870604387
120	-8	0.0006949161943472611

-120	-10	NaN
-118	-10	NaN
-116	-10	NaN
-114	-10	NaN
-112	-10	NaN
-110	-10	0.00017805692643178947
-108	-10	0.0010028974518353397
-106	-10	0.0020564597724136544
-104	-10	0.0031145081922874063
-102	-10	0.007977557759217012
-100	-10	0.026003900114347032
-98	-10	0.054575786680129613
-96	-10	0.07980156998793589
-94	-10	0.1044320264617781
-92	-10	0.12872580963278796
-90	-10	0.15282874239053146
-88	-10	0.17684391791722961
-86	-10	0.20083585470549206
-84	-10	0.2247953030526147
-82	-10	0.24875608666676916
-80	-10	0.27269583848957046
-78	-10	0.2966254663777191
-76	-10	0.32053094627965956
-74	-10	0.3443897085859484
-72	-10	0.36819228652511166
-70	-10	0.3919173851030909
-68	-10	0.4155350166209756
-66	-10	0.43904348859283826
-64	-10	0.46239523731221754
-62	-10	0.4855897096661596
-60	-10	0.5085739775018056
-58	-10	0.5313572194520919
-56	-10	0.5538842286977868
-54	-10	0.576142788497939
-52	-10	0.5981207886547059
-50	-10	0.6197418155625365
-48	-10	0.6410598090406279
-46	-10	0.6619710476907484
-44	-10	0.6825015355355518
-42	-10	0.7025926127923595
-40	-10	0.7222387642000829
-38	-10	0.7414175807898472
-36	-10	0.7600561829515354
-34	-10	0.778223437151552
-32	-10	0.7957621884924937
-30	-10	0.8127901663464508
-28	-10	0.8291608647729781
-26	-10	0.844918123973024
-24	-10	0.8600189058996947
-22	-10	0.8744080193665543
-20	-10	0.8881265448202613
-18	-10	0.901019478355765
-16	-10	0.9132618563717053
-14	-10	0.9245311065638897
-12	-10	0.9351251729768737
-10	-10	0.47215533805272086
-8	-10	0.9534961709970468
-6	-10	0.9611140585633582
-4	-10	0.9679885858149984
-2	-10	0.9734766057251756
0	-10	0.977994974305866
2	-10	0.9809353570868314
4	-10	0.9823788456897405
6	-10	0.9823788456897405
8	-10	0.9809353570868314
10	-10	0.977994974305866
12	-10	0.9734766057251756
14	-10	0.9679885858149984
16	-10	0.9611140585633582
18	-10	0.9534961709970468
20	-10	0.47215533805272086
22	-10	0.9351251729768737
24	-10	0.9245311065638897
26	-10	0.9132618563717053
28	-10	0.901019478355765
30	-10	0.8881265448202613
32	-10	0.8744080193665543
34	-10	0.8600189058996947
36	-10	0.844918123973024
38	-10	0.8291608647729781
40	-10	0.8127901663464508
42	-10	0.7957621884924937
44	-10	0.778223437151552
46	-10	0.7600561829515354
48	-10	0.7414175807898472
50	-10	0.7222387642000829
52	-10	0.7025926127923595
54	-10	0.6825015355355518
56	-10	0.6619710476907484
58	-10	0.6410598090406279
60	-10	0.6197418155625365
62	-10	0.5981207886547059
64	-10	0.576142788497939
66	-10	0.5538842286977868
68	-10	0.5313572194520919
70	-10	0.5085739775018056
72	-10	0.4855897096661596
74	-10	0.46239523731221754
76	-10	0.43904348859283826
78	-10	0.4155350166209756
80	-10	0.3919173851030909
82	-10	0.36819228652511166
84	-10	0.3443897085859484
86	-10	0.32053094627965956
88	-10	0.2966254663777191
90	-10	0.27269583848957046
92	-10	0.24875608666676916
94	-10	0.2247953030526147
96	-10	0.20083585470549206
98	-10	0.17684391791722961
100	-10	0.15282874239053146
102	-10	0.12872580963278796
104	-10	0.1044320264617781
106	-10	0.07980156998793589
108	-10	0.054575786680129613
110	-10	0.026003900114347032
112	-10	0.007977557759217012
114	-10	0.0031145081922874063
116	-10	0.0020564597724136544
118	-10	0.0010028974518353397
120	-10	0.00017805692643178947

-120	-12	NaN
-118	-12	NaN
-116	-12	NaN
-114	-12	NaN
-112	-12	NaN
-110	-12	NaN
-108	-12	0.0004514037976190796
-106	-12	0.0006045852774110684
-104	-12	0.002192972212460866
-102	-12	0.005746156927926632
-100	-12	0.011979655755818877
-98	-12	0.038673540781441466
-96	-12	0.0652282522389334
-94	-12	0.09012899259628415
-92	-12	0.11456092027873484
-90	-12	0.13870198525498523
-88	-12	0.16272827804544482
-86	-12	0.18667634437917588
-84	-12	0.2106096274742723
-82	-12	0.2345201794653982
-80	-12	0.25841643862703495
-78	-12	0.2823033966625133
-76	-12	0.30616479238692224
-74	-12	0.32999240538857555
-72	-12	0.3537761229948587
-70	-12	0.37747276747495484
-68	-12	0.4011011641625884
-66	-12	0.4245977162179741
-64	-12	0.4479791108929522
-62	-12	0.4711885829558924
-60	-12	0.49422351391996616
-58	-12	0.5170524696894627
-56	-12	0.5396361140615794
-54	-12	0.561989530797361
-52	-12	0.5840255556820718
-50	-12	0.6057820837213393
-48	-12	0.6271806202952224
-46	-12	0.6482327028780897
-44	-12	0.6688967780102432
-42	-12	0.689133379646622
-40	-12	0.7089530843108034
-38	-12	0.7282695669423771
-36	-12	0.7471486704223214
-34	-12	0.7654449252433967
-32	-12	0.7832489049290683
-30	-12	0.8004513109730648
-28	-12	0.8170637444944286
-26	-12	0.833067351639696
-24	-12	0.8483856525849671
-22	-12	0.8630773078267477
-20	-12	0.8769807444593445
-18	-12	0.8902620517293661
-16	-12	0.902634075781871
-14	-12	0.9143427805884039
-12	-12	0.46237244727560084
-10	-12	0.9351251729768737
-8	-12	0.9440750342325436
-6	-12	0.952279823648292
-4	-12	0.9592324095716569
-2	-12	0.9652904423546385
0	-12	0.9703366174700574
2	-12	0.9734766057251711
4	-12	0.9754693757531556
6	-12	0.4878967778539252
8	-12	0.9754693757531556
10	-12	0.9734766057251711
12	-12	0.9703366174700574
14	-12	0.9652904423546385
16	-12	0.9592324095716569
18	-12	0.952279823648292
20	-12	0.9440750342325436
22	-12	0.9351251729768737
24	-12	0.46237244727560084
26	-12	0.9143427805884039
28	-12	0.902634075781871
30	-12	0.8902620517293661
32	-12	0.8769807444593445
34	-12	0.8630773078267477
36	-12	0.8483856525849671
38	-12	0.833067351639696
40	-12	0.8170637444944286
42	-12	0.8004513109730648
44	-12	0.7832489049290683
46	-12	0.7654449252433967
48	-12	0.7471486704223214
50	-12	0.7282695669423771
52	-12	0.7089530843108034
54	-12	0.689133379646622
56	-12	0.6688967780102432
58	-12	0.6482327028780897
60	-12	0.6271806202952224
62	-12	0.6057820837213393
64	-12	0.5840255556820718
66	-12	0.561989530797361
68	-12	0.5396361140615794
70	-12	0.5170524696894627
72	-12	0.49422351391996616
74	-12	0.4711885829558924
76	-12	0.4479791108929522
78	-12	0.4245977162179741
80	-12	0.4011011641625884
82	-12	0.37747276747495484
84	-12	0.3537761229948587
86	-12	0.32999240538857555
88	-12	0.30616479238692224
90	-12	0.2823033966625133
92	-12	0.25841643862703495
94	-12	0.2345201794653982
96	-12	0.2106096274742723
98	-12	0.18667634437917588
100	-12	0.16272827804544482
102	-12	0.13870198525498523
104	-12	0.11456092027873484
106	-12	0.09012899259628415
108	-12	0.0652282522389334
110	-12	0.038673540781441466
112	-12	0.011979655755818877
114	-12	0.005746156927926632
116	-12	0.002192972212460866
118	-12	0.0006045852774110684
120	-12	0.0004514037976190796

-120	-14	NaN
-118	-14	NaN
-116	-14	NaN
-114	-14	NaN
-112	-14	NaN
-110	-14	NaN
-108	-14	NaN
-106	-14	0.001079611983903137
-104	-14	0.001500483769383044
-102	-14	0.002358159187420902
-100	-14	0.0074251291773457665
-98	-14	0.02100222011852991
-96	-14	0.049978954446444505
-94	-14	0.0753378073244239
-92	-14	0.09996936479087731
-90	-14	0.1242226237432016
-88	-14	0.14825606367428032
-86	-14	0.1721842396998317
-84	-14	0.19608007138272876
-82	-14	0.21993427160388795
-80	-14	0.24378905757637154
-78	-14	0.267612016137592
-76	-14	0.29142666123618044
-74	-14	0.31521040948570794
-72	-14	0.3389458815999687
-70	-14	0.3626281113637364
-68	-14	0.3862205248657228
-66	-14	0.4097183177023186
-64	-14	0.43308953939253525
-62	-14	0.4563170888372611
-60	-14	0.47937643486865966
-58	-14	0.502226981951238
-56	-14	0.5248820688952525
-54	-14	0.5472623129604106
-52	-14	0.5693996447105264
-50	-14	0.5912215394427449
-48	-14	0.6127192675022795
-46	-14	0.6338839122977209
-44	-14	0.6546539047615821
-42	-14	0.6750476172841057
-40	-14	0.6949726441301112
-38	-14	0.7144950975227287
-36	-14	0.7334861586995427
-34	-14	0.7520064675670439
-32	-14	0.7699754165088529
-30	-14	0.7873792389383664
-28	-14	0.8042188086215595
-26	-14	0.8204092120513834
-24	-14	0.8360094247978299
-22	-14	0.8508647962312381
-20	-14	0.8651225617930308
-18	-14	0.8785280592787357
-16	-14	0.8912949708960924
-14	-14	0.4514149094468032
-12	-14	0.9143427805884039
-10	-14	0.9245311065638897
-8	-14	0.9339842909291947
-6	-14	0.9422966464824198
-4	-14	0.9497772105746509
-2	-14	0.9561750431902014
0	-14	0.9614513758846513
2	-14	0.9652904423546407
4	-14	0.967988585814999
6	-14	0.9693013755552683
8	-14	0.9693013755552683
10	-14	0.967988585814999
12	-14	0.9652904423546407
14	-14	0.9614513758846513
16	-14	0.9561750431902014
18	-14	0.9497772105746509
20	-14	0.9422966464824198
22	-14	0.9339842909291947
24	-14	0.9245311065638897
26	-14	0.9143427805884039
28	-14	0.4514149094468032
30	-14	0.8912949708960924
32	-14	0.8785280592787357
34	-14	0.8651225617930308
36	-14	0.8508647962312381
38	-14	0.8360094247978299
40	-14	0.8204092120513834
42	-14	0.8042188086215595
44	-14	0.7873792389383664
46	-14	0.7699754165088529
48	-14	0.7520064675670439
50	-14	0.7334861586995427
52	-14	0.7144950975227287
54	-14	0.6949726441301112
56	-14	0.6750476172841057
58	-14	0.6546539047615821
60	-14	0.6338839122977209
62	-14	0.6127192675022795
64	-14	0.5912215394427449
66	-14	0.5693996447105264
68	-14	0.5472623129604106
70	-14	0.5248820688952525
72	-14	0.502226981951238
74	-14	0.47937643486865966
76	-14	0.4563170888372611
78	-14	0.43308953939253525
80	-14	0.4097183177023186
82	-14	0.3862205248657228
84	-14	0.3626281113637364
86	-14	0.3389458815999687
88	-14	0.31521040948570794
90	-14	0.29142666123618044
92	-14	0.267612016137592
94	-14	0.24378905757637154
96	-14	0.21993427160388795
98	-14	0.19608007138272876
100	-14	0.1721842396998317
102	-14	0.14825606367428032
104	-14	0.1242226237432016
106	-14	0.09996936479087731
108	-14	0.0753378073244239
110	-14	0.049978954446444505
112	-14	0.02100222011852991
114	-14	0.0074251291773457665
116	-14	0.002358159187420902
118	-14	0.001500483769383044
120	-14	0.001079611983903137

-120	-16	NaN
-118	-16	NaN
-116	-16	NaN
-114	-16	NaN
-112	-16	NaN
-110	-16	NaN
-108	-16	NaN
-106	-16	NaN
-104	-16	0.0007020069951072324
-102	-16	0.00231429891372666
-100	-16	0.0044121454420381016
-98	-16	0.009484328015577801
-96	-16	0.032598866062867965
-94	-16	0.06001707067923567
-92	-16	0.08493383167291567
-90	-16	0.10934619765500417
-88	-16	0.1334262833268928
-86	-16	0.1573648895237859
-84	-16	0.18120552696165615
-82	-16	0.2050252678092427
-80	-16	0.22881175924809455
-78	-16	0.25257999138028586
-76	-16	0.27633341772064435
-74	-16	0.3000533778649106
-72	-16	0.32374505135742737
-70	-16	0.34737808200665726
-68	-16	0.37093688282708126
-66	-16	0.39441123408317424
-64	-16	0.4177615798178865
-62	-16	0.4409924646760678
-60	-16	0.4640447036014096
-58	-16	0.486935548867957
-56	-16	0.509596311800058
-54	-16	0.5320389744411446
-52	-16	0.5542198907121241
-50	-16	0.576108327324737
-48	-16	0.5976996201440022
-46	-16	0.6189305929092378
-44	-16	0.6398322394814571
-42	-16	0.6603061451560385
-40	-16	0.6804041567597194
-38	-16	0.7000193222855203
-36	-16	0.7191930347481822
-34	-16	0.7378658938890933
-32	-16	0.7560006011466752
-30	-16	0.7736103657459331
-28	-16	0.7906109478364074
-26	-16	0.8070543895486881
-24	-16	0.8228017085131607
-22	-16	0.8379742349971941
-20	-16	0.852351494826601
-18	-16	0.8661158118489184
-16	-16	0.43935383949879325
-14	-16	0.8912949708960924
-12	-16	0.902634075781871
-10	-16	0.9132618563717053
-8	-16	0.9228407008945131
-6	-16	0.9316276055157312
-4	-16	0.9393769324871838
-2	-16	0.9460769428636892
0	-16	0.9519663361959836
2	-16	0.956175043190204
4	-16	0.9592324095716583
6	-16	0.9611140585633602
8	-16	0.4806908588109109
10	-16	0.9611140585633602
12	-16	0.9592324095716583
14	-16	0.956175043190204
16	-16	0.9519663361959836
18	-16	0.9460769428636892
20	-16	0.9393769324871838
22	-16	0.9316276055157312
24	-16	0.9228407008945131
26	-16	0.9132618563717053
28	-16	0.902634075781871
30	-16	0.8912949708960924
32	-16	0.43935383949879325
34	-16	0.8661158118489184
36	-16	0.852351494826601
38	-16	0.8379742349971941
40	-16	0.8228017085131607
42	-16	0.8070543895486881
44	-16	0.7906109478364074
46	-16	0.7736103657459331
48	-16	0.7560006011466752
50	-16	0.7378658938890933
52	-16	0.7191930347481822
54	-16	0.7000193222855203
56	-16	0.6804041567597194
58	-16	0.6603061451560385
60	-16	0.6398322394814571
62	-16	0.6189305929092378
64	-16	0.5976996201440022
66	-16	0.576108327324737
68	-16	0.5542198907121241
70	-16	0.5320389744411446
72	-16	0.509596311800058
74	-16	0.486935548867957
76	-16	0.4640447036014096
78	-16	0.4409924646760678
80	-16	0.4177615798178865
82	-16	0.39441123408317424
84	-16	0.37093688282708126
86	-16	0.34737808200665726
88	-16	0.32374505135742737
90	-16	0.3000533778649106
92	-16	0.27633341772064435
94	-16	0.25257999138028586
96	-16	0.22881175924809455
98	-16	0.2050252678092427
100	-16	0.18120552696165615
102	-16	0.1573648895237859
104	-16	0.1334262833268928
106	-16	0.10934619765500417
108	-16	0.08493383167291567
110	-16	0.06001707067923567
112	-16	0.032598866062867965
114	-16	0.009484328015577801
116	-16	0.0044121454420381016
118	-16	0.00231429891372666
120	-16	0.0007020069951072324

-120	-18	NaN
-118	-18	NaN
-116	-18	NaN
-114	-18	NaN
-112	-18	NaN
-110	-18	NaN
-108	-18	NaN
-106	-18	NaN
-104	-18	NaN
-102	-18	0.0007137000773549385
-100	-18	0.0021291867478217827
-98	-18	0.006690440089975719
-96	-18	0.015253683582787163
-94	-18	0.04363336801253561
-92	-18	0.06939274731701225
-90	-18	0.09403469812972531
-88	-18	0.11824311971460856
-86	-18	0.14219235474038558
-84	-18	0.16601233699882317
-82	-18	0.18978264787162305
-80	-18	0.21350336550811805
-78	-18	0.23721839346897464
-76	-18	0.26089032469796836
-74	-18	0.284555131357575
-72	-18	0.30817538589453664
-70	-18	0.3317541739382118
-68	-18	0.35526947221737243
-66	-18	0.3786947080127523
-64	-18	0.4020277893227677
-62	-18	0.4252200524421089
-60	-18	0.4482853857650839
-58	-18	0.47115864360108045
-56	-18	0.4938461280709372
-54	-18	0.5163138815399209
-52	-18	0.5385219787295762
-50	-18	0.5604799722766063
-48	-18	0.5821116624719999
-46	-18	0.6034451197744312
-44	-18	0.6243986127726546
-42	-18	0.6450105828276611
-40	-18	0.6651853897787139
-38	-18	0.6849458340898728
-36	-18	0.7042528704080581
-34	-18	0.723056402204243
-32	-18	0.741375235665012
-30	-18	0.7591245594835352
-28	-18	0.7763462603215926
-26	-18	0.7929208074067097
-24	-18	0.8089469883628554
-22	-18	0.8242336664295192
-20	-18	0.838932476350151
-18	-18	0.4262587464160678
-16	-18	0.8661158118489184
-14	-18	0.8785280592787357
-12	-18	0.8902620517293661
-10	-18	0.901019478355765
-8	-18	0.9110240495789573
-6	-18	0.9200496678314597
-4	-18	0.9281213159005225
-2	-18	0.93530733792088
0	-18	0.9414305399745435
2	-18	0.946076942863696
4	-18	0.9497772105746568
6	-18	0.9522798236482919
8	-18	0.9534961709970463
10	-18	0.9534961709970463
12	-18	0.9522798236482919
14	-18	0.9497772105746568
16	-18	0.946076942863696
18	-18	0.9414305399745435
20	-18	0.93530733792088
22	-18	0.9281213159005225
24	-18	0.9200496678314597
26	-18	0.9110240495789573
28	-18	0.901019478355765
30	-18	0.8902620517293661
32	-18	0.8785280592787357
34	-18	0.8661158118489184
36	-18	0.4262587464160678
38	-18	0.838932476350151
40	-18	0.8242336664295192
42	-18	0.8089469883628554
44	-18	0.7929208074067097
46	-18	0.7763462603215926
48	-18	0.7591245594835352
50	-18	0.741375235665012
52	-18	0.723056402204243
54	-18	0.7042528704080581
56	-18	0.6849458340898728
58	-18	0.6651853897787139
60	-18	0.6450105828276611
62	-18	0.6243986127726546
64	-18	0.6034451197744312
66	-18	0.5821116624719999
68	-18	0.5604799722766063
70	-18	0.5385219787295762
72	-18	0.5163138815399209
74	-18	0.4938461280709372
76	-18	0.47115864360108045
78	-18	0.4482853857650839
80	-18	0.4252200524421089
82	-18	0.4020277893227677
84	-18	0.3786947080127523
86	-18	0.35526947221737243
88	-18	0.3317541739382118
90	-18	0.30817538589453664
92	-18	0.284555131357575
94	-18	0.26089032469796836
96	-18	0.23721839346897464
98	-18	0.21350336550811805
100	-18	0.18978264787162305
102	-18	0.16601233699882317
104	-18	0.14219235474038558
106	-18	0.11824311971460856
108	-18	0.09403469812972531
110	-18	0.06939274731701225
112	-18	0.04363336801253561
114	-18	0.015253683582787163
116	-18	0.006690440089975719
118	-18	0.0021291867478217827
120	-18	0.0007137000773549385

-120	-20	NaN
-118	-20	NaN
-116	-20	NaN
-114	-20	NaN
-112	-20	NaN
-110	-20	NaN
-108	-20	NaN
-106	-20	NaN
-104	-20	NaN
-102	-20	NaN
-100	-20	0.0017455168045472378
-98	-20	0.002803152337537619
-96	-20	0.00798239459689145
-94	-20	0.024722050314514226
-92	-20	0.053275772593869494
-90	-20	0.07826540108132304
-88	-20	0.10266726191094275
-86	-20	0.12667805479025113
-84	-20	0.15050690348434909
-82	-20	0.17421551535358892
-80	-20	0.19789058637265539
-78	-20	0.22152147350590404
-76	-20	0.24513123806646112
-74	-20	0.26871376298786376
-72	-20	0.2922616529964855
-70	-20	0.3157761797770661
-68	-20	0.3392243730195346
-66	-20	0.36260696125744074
-64	-20	0.38588382848848174
-62	-20	0.40905646932927187
-60	-20	0.43208398724582553
-58	-20	0.4549516699240631
-56	-20	0.4776419825481726
-54	-20	0.5001062455532574
-52	-20	0.5223560723609665
-50	-20	0.5443246343755455
-48	-20	0.5660300374474055
-46	-20	0.587394463120567
-44	-20	0.608447915958559
-42	-20	0.62911525266509
-40	-20	0.6494017087825104
-38	-20	0.6692750564250942
-36	-20	0.6886805293119181
-34	-20	0.7076429784950479
-32	-20	0.7260770587211595
-30	-20	0.7440163736977523
-28	-20	0.7613546299291098
-26	-20	0.778172523771
-24	-20	0.7943024002720578
-22	-20	0.8098720094730409
-20	-20	0.4121949367802624
-18	-20	0.838932476350151
-16	-20	0.852351494826601
-14	-20	0.8651225617930308
-12	-20	0.8769807444593445
-10	-20	0.8881265448202613
-8	-20	0.8983434950009571
-6	-20	0.9076890568588974
-4	-20	0.9161469916454981
-2	-20	0.9235684658055394
0	-20	0.9301655434649436
2	-20	0.9353073379208804
4	-20	0.9393769324871823
6	-20	0.9422966464824195
8	-20	0.9440750342325442
10	-20	0.4721553380527218
12	-20	0.9440750342325442
14	-20	0.9422966464824195
16	-20	0.9393769324871823
18	-20	0.9353073379208804
20	-20	0.9301655434649436
22	-20	0.9235684658055394
24	-20	0.9161469916454981
26	-20	0.9076890568588974
28	-20	0.8983434950009571
30	-20	0.8881265448202613
32	-20	0.8769807444593445
34	-20	0.8651225617930308
36	-20	0.852351494826601
38	-20	0.838932476350151
40	-20	0.4121949367802624
42	-20	0.8098720094730409
44	-20	0.7943024002720578
46	-20	0.778172523771
48	-20	0.7613546299291098
50	-20	0.7440163736977523
52	-20	0.7260770587211595
54	-20	0.7076429784950479
56	-20	0.6886805293119181
58	-20	0.6692750564250942
60	-20	0.6494017087825104
62	-20	0.62911525266509
64	-20	0.608447915958559
66	-20	0.587394463120567
68	-20	0.5660300374474055
70	-20	0.5443246343755455
72	-20	0.5223560723609665
74	-20	0.5001062455532574
76	-20	0.4776419825481726
78	-20	0.4549516699240631
80	-20	0.43208398724582553
82	-20	0.40905646932927187
84	-20	0.38588382848848174
86	-20	0.36260696125744074
88	-20	0.3392243730195346
90	-20	0.3157761797770661
92	-20	0.2922616529964855
94	-20	0.26871376298786376
96	-20	0.24513123806646112
98	-20	0.22152147350590404
100	-20	0.19789058637265539
102	-20	0.17421551535358892
104	-20	0.15050690348434909
106	-20	0.12667805479025113
108	-20	0.10266726191094275
110	-20	0.07826540108132304
112	-20	0.053275772593869494
114	-20	0.024722050314514226
116	-20	0.00798239459689145
118	-20	0.002803152337537619
120	-20	0.0017455168045472378

-120	-22	NaN
-118	-22	NaN
-116	-22	NaN
-114	-22	NaN
-112	-22	NaN
-110	-22	NaN
-108	-22	NaN
-106	-22	NaN
-104	-22	NaN
-102	-22	NaN
-100	-22	NaN
-98	-22	0.0023026690648128506
-96	-22	0.004963368640058516
-94	-22	0.010412038307296732
-92	-22	0.03518530299647964
-90	-22	0.06197091331149127
-88	-22	0.08663726468524745
-86	-22	0.11080761089415318
-84	-22	0.13466568881788493
-82	-22	0.158355578752819
-80	-22	0.18196998647423912
-78	-22	0.20552709846470724
-76	-22	0.22906422017828626
-74	-22	0.25255442406658923
-72	-22	0.2760299017546138
-70	-22	0.2994518344994974
-68	-22	0.3228391921144741
-66	-22	0.3461444734893103
-64	-22	0.36937640062644256
-62	-22	0.392493069843195
-60	-22	0.415482920924414
-58	-22	0.43833345066934615
-56	-22	0.46099058425863254
-54	-22	0.48347089182708436
-52	-22	0.5057069580243
-50	-22	0.5277150689196464
-48	-22	0.5494291469216692
-46	-22	0.5708612035895964
-44	-22	0.5919497188871106
-42	-22	0.6126934689981178
-40	-22	0.6330660016856647
-38	-22	0.653010540836918
-36	-22	0.6725502686772202
-34	-22	0.6916003302637321
-32	-22	0.7101937970298736
-30	-22	0.7282308867430302
-28	-22	0.7457796622968762
-26	-22	0.7626884261210674
-24	-22	0.7790648840923929
-22	-22	0.397226410168068
-20	-22	0.8098720094730409
-18	-22	0.8242336664295192
-16	-22	0.8379742349971941
-14	-22	0.8508647962312381
-12	-22	0.8630773078267477
-10	-22	0.8744080193665543
-8	-22	0.8849387887315837
-6	-22	0.8945971576190884
-4	-22	0.9033092816466498
-2	-22	0.9111681570884742
0	-22	0.9180990640898568
2	-22	0.9235684658055402
4	-22	0.9281213159005229
6	-22	0.9316276055157315
8	-22	0.9339842909291952
10	-22	0.9351251729768748
12	-22	0.9351251729768748
14	-22	0.9339842909291952
16	-22	0.9316276055157315
18	-22	0.9281213159005229
20	-22	0.9235684658055402
22	-22	0.9180990640898568
24	-22	0.9111681570884742
26	-22	0.9033092816466498
28	-22	0.8945971576190884
30	-22	0.8849387887315837
32	-22	0.8744080193665543
34	-22	0.8630773078267477
36	-22	0.8508647962312381
38	-22	0.8379742349971941
40	-22	0.8242336664295192
42	-22	0.8098720094730409
44	-22	0.397226410168068
46	-22	0.7790648840923929
48	-22	0.7626884261210674
50	-22	0.7457796622968762
52	-22	0.7282308867430302
54	-22	0.7101937970298736
56	-22	0.6916003302637321
58	-22	0.6725502686772202
60	-22	0.653010540836918
62	-22	0.6330660016856647
64	-22	0.6126934689981178
66	-22	0.5919497188871106
68	-22	0.5708612035895964
70	-22	0.5494291469216692
72	-22	0.5277150689196464
74	-22	0.5057069580243
76	-22	0.48347089182708436
78	-22	0.46099058425863254
80	-22	0.43833345066934615
82	-22	0.415482920924414
84	-22	0.392493069843195
86	-22	0.36937640062644256
88	-22	0.3461444734893103
90	-22	0.3228391921144741
92	-22	0.2994518344994974
94	-22	0.2760299017546138
96	-22	0.25255442406658923
98	-22	0.22906422017828626
100	-22	0.20552709846470724
102	-22	0.18196998647423912
104	-22	0.158355578752819
106	-22	0.13466568881788493
108	-22	0.11080761089415318
110	-22	0.08663726468524745
112	-22	0.06197091331149127
114	-22	0.03518530299647964
116	-22	0.010412038307296732
118	-22	0.004963368640058516
120	-22	0.0023026690648128506

-120	-24	NaN
-118	-24	NaN
-116	-24	NaN
-114	-24	NaN
-112	-24	NaN
-110	-24	NaN
-108	-24	NaN
-106	-24	NaN
-104	-24	NaN
-102	-24	NaN
-100	-24	NaN
-98	-24	NaN
-96	-24	0.0021388237887655323
-94	-24	0.006916246061592781
-92	-24	0.016149756084873026
-90	-24	0.044706109323003104
-88	-24	0.07008946565719484
-86	-24	0.09451384128724506
-84	-24	0.11846578263965107
-82	-24	0.14217974769288422
-80	-24	0.16574347710409287
-78	-24	0.18924458092159904
-76	-24	0.21269377080112173
-74	-24	0.2361088412712232
-72	-24	0.259485273922287
-70	-24	0.28282590396148977
-68	-24	0.3061185006451411
-66	-24	0.329353221773743
-64	-24	0.35250915479503275
-62	-24	0.3755636284840451
-60	-24	0.39851070091953367
-58	-24	0.4213026965800173
-56	-24	0.44394858352045063
-54	-24	0.4663922730843387
-52	-24	0.4886380262415693
-50	-24	0.5106315977089179
-48	-24	0.5323805593452982
-46	-24	0.5538268641614632
-44	-24	0.5749614492117765
-42	-24	0.5957652392314313
-40	-24	0.6161817276090292
-38	-24	0.6362304746306365
-36	-24	0.6558310853111722
-34	-24	0.6750145646625403
-32	-24	0.6936823084177917
-30	-24	0.7118967451157887
-28	-24	0.7295188018193925
-26	-24	0.7466401278934213
-24	-24	0.3814178641600104
-22	-24	0.7790648840923929
-20	-24	0.7943024002720578
-18	-24	0.8089469883628554
-16	-24	0.8228017085131607
-14	-24	0.8360094247978299
-12	-24	0.8483856525849671
-10	-24	0.8600189058996947
-8	-24	0.8708072136470721
-6	-24	0.8807279018648987
-4	-24	0.8898210890683961
-2	-24	0.8979325244585866
0	-24	0.9052311554194024
2	-24	0.9111681570884738
4	-24	0.916146991645499
6	-24	0.9200496678314586
8	-24	0.9228407008945135
10	-24	0.9245311065638887
12	-24	0.46237244727560145
14	-24	0.9245311065638887
16	-24	0.9228407008945135
18	-24	0.9200496678314586
20	-24	0.916146991645499
22	-24	0.9111681570884738
24	-24	0.9052311554194024
26	-24	0.8979325244585866
28	-24	0.8898210890683961
30	-24	0.8807279018648987
32	-24	0.8708072136470721
34	-24	0.8600189058996947
36	-24	0.8483856525849671
38	-24	0.8360094247978299
40	-24	0.8228017085131607
42	-24	0.8089469883628554
44	-24	0.7943024002720578
46	-24	0.7790648840923929
48	-24	0.3814178641600104
50	-24	0.7466401278934213
52	-24	0.7295188018193925
54	-24	0.7118967451157887
56	-24	0.6936823084177917
58	-24	0.6750145646625403
60	-24	0.6558310853111722
62	-24	0.6362304746306365
64	-24	0.6161817276090292
66	-24	0.5957652392314313
68	-24	0.5749614492117765
70	-24	0.5538268641614632
72	-24	0.5323805593452982
74	-24	0.5106315977089179
76	-24	0.4886380262415693
78	-24	0.4663922730843387
80	-24	0.44394858352045063
82	-24	0.4213026965800173
84	-24	0.39851070091953367
86	-24	0.3755636284840451
88	-24	0.35250915479503275
90	-24	0.329353221773743
92	-24	0.3061185006451411
94	-24	0.28282590396148977
96	-24	0.259485273922287
98	-24	0.2361088412712232
100	-24	0.21269377080112173
102	-24	0.18924458092159904
104	-24	0.16574347710409287
106	-24	0.14217974769288422
108	-24	0.11846578263965107
110	-24	0.09451384128724506
112	-24	0.07008946565719484
114	-24	0.044706109323003104
116	-24	0.016149756084873026
118	-24	0.006916246061592781
120	-24	0.0021388237887655323

-120	-26	NaN
-118	-26	NaN
-116	-26	NaN
-114	-26	NaN
-112	-26	NaN
-110	-26	NaN
-108	-26	NaN
-106	-26	NaN
-104	-26	NaN
-102	-26	NaN
-100	-26	NaN
-98	-26	NaN
-96	-26	NaN
-94	-26	0.0026742911628923906
-92	-26	0.0080499076434568
-90	-26	0.02460226946867351
-88	-26	0.05300014703394154
-86	-26	0.07774056043902507
-84	-26	0.10189450261648908
-82	-26	0.12566750828122475
-80	-26	0.14921666982900436
-78	-26	0.17266321037091648
-76	-26	0.1960340558122216
-74	-26	0.21936810584418062
-72	-26	0.2426516615497999
-70	-26	0.26589978604027864
-68	-26	0.2890964536678213
-66	-26	0.31224510109957704
-64	-26	0.33531086369840263
-62	-26	0.3583044528491566
-60	-26	0.3811668125548076
-58	-26	0.403921444430614
-56	-26	0.42650621591530924
-54	-26	0.44892775242884775
-52	-26	0.4711393573613476
-50	-26	0.4931352227967646
-48	-26	0.5148745794465115
-46	-26	0.5363382183973354
-44	-26	0.5575067006703691
-42	-26	0.5783301214672691
-40	-26	0.5988228041411705
-38	-26	0.618905740818068
-36	-26	0.638610000080618
-34	-26	0.6578441007579964
-32	-26	0.6766601590980376
-30	-26	0.694927116972905
-28	-26	0.7127273850117295
-26	-26	0.36483210587789716
-24	-26	0.7466401278934213
-22	-26	0.7626884261210674
-20	-26	0.778172523771
-18	-26	0.7929208074067097
-16	-26	0.8070543895486881
-14	-26	0.8204092120513834
-12	-26	0.833067351639696
-10	-26	0.844918123973024
-8	-26	0.8559653894760796
-6	-26	0.8662157009862097
-4	-26	0.8755214891349246
-2	-26	0.884026763743557
0	-26	0.8916904641191209
2	-26	0.8979325244585875
4	-26	0.9033092816466509
6	-26	0.9076890568588987
8	-26	0.9110240495789561
10	-26	0.913261856371704
12	-26	0.9143427805884045
14	-26	0.9143427805884045
16	-26	0.913261856371704
18	-26	0.9110240495789561
20	-26	0.9076890568588987
22	-26	0.9033092816466509
24	-26	0.8979325244585875
26	-26	0.8916904641191209
28	-26	0.884026763743557
30	-26	0.8755214891349246
32	-26	0.8662157009862097
34	-26	0.8559653894760796
36	-26	0.844918123973024
38	-26	0.833067351639696
40	-26	0.8204092120513834
42	-26	0.8070543895486881
44	-26	0.7929208074067097
46	-26	0.778172523771
48	-26	0.7626884261210674
50	-26	0.7466401278934213
52	-26	0.36483210587789716
54	-26	0.7127273850117295
56	-26	0.694927116972905
58	-26	0.6766601590980376
60	-26	0.6578441007579964
62	-26	0.638610000080618
64	-26	0.618905740818068
66	-26	0.5988228041411705
68	-26	0.5783301214672691
70	-26	0.5575067006703691
72	-26	0.5363382183973354
74	-26	0.5148745794465115
76	-26	0.4931352227967646
78	-26	0.4711393573613476
80	-26	0.44892775242884775
82	-26	0.42650621591530924
84	-26	0.403921444430614
86	-26	0.3811668125548076
88	-26	0.3583044528491566
90	-26	0.33531086369840263
92	-26	0.31224510109957704
94	-26	0.2890964536678213
96	-26	0.26589978604027864
98	-26	0.2426516615497999
100	-26	0.21936810584418062
102	-26	0.1960340558122216
104	-26	0.17266321037091648
106	-26	0.14921666982900436
108	-26	0.12566750828122475
110	-26	0.10189450261648908
112	-26	0.07774056043902507
114	-26	0.05300014703394154
116	-26	0.02460226946867351
118	-26	0.0080499076434568
120	-26	0.0026742911628923906

-120	-28	NaN
-118	-28	NaN
-116	-28	NaN
-114	-28	NaN
-112	-28	NaN
-110	-28	NaN
-108	-28	NaN
-106	-28	NaN
-104	-28	NaN
-102	-28	NaN
-100	-28	NaN
-98	-28	NaN
-96	-28	NaN
-94	-28	NaN
-92	-28	0.004336784939685145
-90	-28	0.009933542071221303
-88	-28	0.03370531799034292
-86	-28	0.060441934626484464
-84	-28	0.08490043942595892
-82	-28	0.10879998197611658
-80	-28	0.1323949613292122
-78	-28	0.15579607119295477
-76	-28	0.17909943441584875
-74	-28	0.20234639322442458
-72	-28	0.2255363766399822
-70	-28	0.24868789002024566
-68	-28	0.27178527593630897
-66	-28	0.294830596494643
-64	-28	0.31781512649562926
-62	-28	0.34070663855171524
-60	-28	0.3635109511684282
-58	-28	0.38617911302268354
-56	-28	0.4087185342858462
-54	-28	0.4310795771788914
-52	-28	0.4532641172271989
-50	-28	0.4752279802491684
-48	-28	0.49695197219323023
-46	-28	0.518425153176476
-44	-28	0.5395873031791093
-42	-28	0.5604551612491484
-40	-28	0.5809604735857331
-38	-28	0.6011201484380061
-36	-28	0.620849517912162
-34	-28	0.6401981476318864
-32	-28	0.6590476582064365
-30	-28	0.6774641586522149
-28	-28	0.3475357818063929
-26	-28	0.7127273850117295
-24	-28	0.7295188018193925
-22	-28	0.7457796622968762
-20	-28	0.7613546299291098
-18	-28	0.7763462603215926
-16	-28	0.7906109478364074
-14	-28	0.8042188086215595
-12	-28	0.8170637444944286
-10	-28	0.8291608647729781
-8	-28	0.8404924587267953
-6	-28	0.8509366714702389
-4	-28	0.860628003570922
-2	-28	0.8694058974204875
0	-28	0.8773445847487783
2	-28	0.8840267637435569
4	-28	0.8898210890683967
6	-28	0.8945971576190889
8	-28	0.8983434950009563
10	-28	0.9010194783557631
12	-28	0.9026340757818717
14	-28	0.45141490944680407
16	-28	0.9026340757818717
18	-28	0.9010194783557631
20	-28	0.8983434950009563
22	-28	0.8945971576190889
24	-28	0.8898210890683967
26	-28	0.8840267637435569
28	-28	0.8773445847487783
30	-28	0.8694058974204875
32	-28	0.860628003570922
34	-28	0.8509366714702389
36	-28	0.8404924587267953
38	-28	0.8291608647729781
40	-28	0.8170637444944286
42	-28	0.8042188086215595
44	-28	0.7906109478364074
46	-28	0.7763462603215926
48	-28	0.7613546299291098
50	-28	0.7457796622968762
52	-28	0.7295188018193925
54	-28	0.7127273850117295
56	-28	0.3475357818063929
58	-28	0.6774641586522149
60	-28	0.6590476582064365
62	-28	0.6401981476318864
64	-28	0.620849517912162
66	-28	0.6011201484380061
68	-28	0.5809604735857331
70	-28	0.5604551612491484
72	-28	0.5395873031791093
74	-28	0.518425153176476
76	-28	0.49695197219323023
78	-28	0.4752279802491684
80	-28	0.4532641172271989
82	-28	0.4310795771788914
84	-28	0.4087185342858462
86	-28	0.38617911302268354
88	-28	0.3635109511684282
90	-28	0.34070663855171524
92	-28	0.31781512649562926
94	-28	0.294830596494643
96	-28	0.27178527593630897
98	-28	0.24868789002024566
100	-28	0.2255363766399822
102	-28	0.20234639322442458
104	-28	0.17909943441584875
106	-28	0.15579607119295477
108	-28	0.1323949613292122
110	-28	0.10879998197611658
112	-28	0.08490043942595892
114	-28	0.060441934626484464
116	-28	0.03370531799034292
118	-28	0.009933542071221303
120	-28	0.004336784939685145

-120	-30	NaN
-118	-30	NaN
-116	-30	NaN
-114	-30	NaN
-112	-30	NaN
-110	-30	NaN
-108	-30	NaN
-106	-30	NaN
-104	-30	NaN
-102	-30	NaN
-100	-30	NaN
-98	-30	NaN
-96	-30	NaN
-94	-30	NaN
-92	-30	NaN
-90	-30	0.0061633121751695245
-88	-30	0.01407729812144864
-86	-30	0.041991778930525116
-84	-30	0.06734518577378694
-82	-30	0.09153794240719082
-80	-30	0.11523856063757079
-78	-30	0.13864010254558654
-76	-30	0.1619021635779271
-74	-30	0.18505451899271458
-72	-30	0.20816291475850815
-70	-30	0.231205712294671
-68	-30	0.25420216349158126
-66	-30	0.27714257217581106
-64	-30	0.30001786646677897
-62	-30	0.32282116159681146
-60	-30	0.34552796272302405
-58	-30	0.36812355971327393
-56	-30	0.39058381697068173
-54	-30	0.412892116131419
-52	-30	0.43501899773725405
-50	-30	0.4569434409742192
-48	-30	0.47864975807914
-46	-30	0.5000889003353729
-44	-30	0.5212691949691185
-42	-30	0.5421233707500737
-40	-30	0.5626723920557489
-38	-30	0.5828383654731738
-36	-30	0.6026512291161582
-34	-30	0.6220099709685832
-32	-30	0.6409757719781398
-30	-30	0.329595874841546
-28	-30	0.6774641586522149
-26	-30	0.694927116972905
-24	-30	0.7118967451157887
-22	-30	0.7282308867430302
-20	-30	0.7440163736977523
-18	-30	0.7591245594835352
-16	-30	0.7736103657459331
-14	-30	0.7873792389383664
-12	-30	0.8004513109730648
-10	-30	0.8127901663464508
-8	-30	0.8243055584848563
-6	-30	0.8351031901830713
-4	-30	0.8450045302565228
-2	-30	0.8540707200899839
0	-30	0.8624240770957756
2	-30	0.8694058974204876
4	-30	0.8755214891349242
6	-30	0.8807279018648984
8	-30	0.8849387887315835
10	-30	0.8881265448202621
12	-30	0.8902620517293672
14	-30	0.8912949708960926
16	-30	0.8912949708960926
18	-30	0.8902620517293672
20	-30	0.8881265448202621
22	-30	0.8849387887315835
24	-30	0.8807279018648984
26	-30	0.8755214891349242
28	-30	0.8694058974204876
30	-30	0.8624240770957756
32	-30	0.8540707200899839
34	-30	0.8450045302565228
36	-30	0.8351031901830713
38	-30	0.8243055584848563
40	-30	0.8127901663464508
42	-30	0.8004513109730648
44	-30	0.7873792389383664
46	-30	0.7736103657459331
48	-30	0.7591245594835352
50	-30	0.7440163736977523
52	-30	0.7282308867430302
54	-30	0.7118967451157887
56	-30	0.694927116972905
58	-30	0.6774641586522149
60	-30	0.329595874841546
62	-30	0.6409757719781398
64	-30	0.6220099709685832
66	-30	0.6026512291161582
68	-30	0.5828383654731738
70	-30	0.5626723920557489
72	-30	0.5421233707500737
74	-30	0.5212691949691185
76	-30	0.5000889003353729
78	-30	0.47864975807914
80	-30	0.4569434409742192
82	-30	0.43501899773725405
84	-30	0.412892116131419
86	-30	0.39058381697068173
88	-30	0.36812355971327393
90	-30	0.34552796272302405
92	-30	0.32282116159681146
94	-30	0.30001786646677897
96	-30	0.27714257217581106
98	-30	0.25420216349158126
100	-30	0.231205712294671
102	-30	0.20816291475850815
104	-30	0.18505451899271458
106	-30	0.1619021635779271
108	-30	0.13864010254558654
110	-30	0.11523856063757079
112	-30	0.09153794240719082
114	-30	0.06734518577378694
116	-30	0.041991778930525116
118	-30	0.01407729812144864
120	-30	0.0061633121751695245

-120	-32	NaN
-118	-32	NaN
-116	-32	NaN
-114	-32	NaN
-112	-32	NaN
-110	-32	NaN
-108	-32	NaN
-106	-32	NaN
-104	-32	NaN
-102	-32	NaN
-100	-32	NaN
-98	-32	NaN
-96	-32	NaN
-94	-32	NaN
-92	-32	NaN
-90	-32	NaN
-88	-32	0.007442888494703928
-86	-32	0.020447082720323986
-84	-32	0.04911395284576801
-82	-32	0.07376602705963685
-80	-32	0.097684108547991
-78	-32	0.12118639384931995
-76	-32	0.14442015994597024
-74	-32	0.16751382999452283
-72	-32	0.19052741813735616
-70	-32	0.2134683042397759
-68	-32	0.2363655792350496
-66	-32	0.2591879457430781
-64	-32	0.2819620223101048
-62	-32	0.30465158456779584
-60	-32	0.32726209116267846
-58	-32	0.3497623614990591
-56	-32	0.37213988080477356
-54	-32	0.3943733722615141
-52	-32	0.41643174271920147
-50	-32	0.43831398310568603
-48	-32	0.459963895470075
-46	-32	0.4813913982617517
-44	-32	0.50253744948117
-42	-32	0.5234068315447139
-40	-32	0.5439355748336188
-38	-32	0.5641524237520912
-36	-32	0.5839592885209006
-34	-32	0.6034015647178639
-32	-32	0.31107652328997226
-30	-32	0.6409757719781398
-28	-32	0.6590476582064365
-26	-32	0.6766601590980376
-24	-32	0.6936823084177917
-22	-32	0.7101937970298736
-20	-32	0.7260770587211595
-18	-32	0.741375235665012
-16	-32	0.7560006011466752
-14	-32	0.7699754165088529
-12	-32	0.7832489049290683
-10	-32	0.7957621884924937
-8	-32	0.8075874319871725
-6	-32	0.8185573420219988
-4	-32	0.8287546455663108
-2	-32	0.8381717105741807
0	-32	0.8467474509622563
2	-32	0.8540707200899847
4	-32	0.8606280035709223
6	-32	0.8662157009862089
8	-32	0.8708072136470721
10	-32	0.8744080193665548
12	-32	0.8769807444593463
14	-32	0.8785280592787357
16	-32	0.43935383949879553
18	-32	0.8785280592787357
20	-32	0.8769807444593463
22	-32	0.8744080193665548
24	-32	0.8708072136470721
26	-32	0.8662157009862089
28	-32	0.8606280035709223
30	-32	0.8540707200899847
32	-32	0.8467474509622563
34	-32	0.8381717105741807
36	-32	0.8287546455663108
38	-32	0.8185573420219988
40	-32	0.8075874319871725
42	-32	0.7957621884924937
44	-32	0.7832489049290683
46	-32	0.7699754165088529
48	-32	0.7560006011466752
50	-32	0.741375235665012
52	-32	0.7260770587211595
54	-32	0.7101937970298736
56	-32	0.6936823084177917
58	-32	0.6766601590980376
60	-32	0.6590476582064365
62	-32	0.6409757719781398
64	-32	0.31107652328997226
66	-32	0.6034015647178639
68	-32	0.5839592885209006
70	-32	0.5641524237520912
72	-32	0.5439355748336188
74	-32	0.5234068315447139
76	-32	0.50253744948117
78	-32	0.4813913982617517
80	-32	0.459963895470075
82	-32	0.43831398310568603
84	-32	0.41643174271920147
86	-32	0.3943733722615141
88	-32	0.37213988080477356
90	-32	0.3497623614990591
92	-32	0.32726209116267846
94	-32	0.30465158456779584
96	-32	0.2819620223101048
98	-32	0.2591879457430781
100	-32	0.2363655792350496
102	-32	0.2134683042397759
104	-32	0.19052741813735616
106	-32	0.16751382999452283
108	-32	0.14442015994597024
110	-32	0.12118639384931995
112	-32	0.097684108547991
114	-32	0.07376602705963685
116	-32	0.04911395284576801
118	-32	0.020447082720323986
120	-32	0.007442888494703928

-120	-34	NaN
-118	-34	NaN
-116	-34	NaN
-114	-34	NaN
-112	-34	NaN
-110	-34	NaN
-108	-34	NaN
-106	-34	NaN
-104	-34	NaN
-102	-34	NaN
-100	-34	NaN
-98	-34	NaN
-96	-34	NaN
-94	-34	NaN
-92	-34	NaN
-90	-34	NaN
-88	-34	NaN
-86	-34	0.008476641512712334
-84	-34	0.027858289827675166
-82	-34	0.055377786590532836
-80	-34	0.07966083511691963
-78	-34	0.10334955523445313
-76	-34	0.12664090026569663
-74	-34	0.1497190173247329
-72	-34	0.1726421717547127
-70	-34	0.19549846861887185
-68	-34	0.21827158679170205
-66	-34	0.2409948090409522
-64	-34	0.26364313753633706
-62	-34	0.2862285317886711
-60	-34	0.3087245584060613
-58	-34	0.3311273868412504
-56	-34	0.3534085453902765
-54	-34	0.3755506237860143
-52	-34	0.3975423492889397
-50	-34	0.4193394868568267
-48	-34	0.44095150694109697
-46	-34	0.46232013061651
-44	-34	0.4834521600294446
-42	-34	0.5042830913267244
-40	-34	0.524832544144228
-38	-34	0.5450194914596487
-36	-34	0.5648797648667436
-34	-34	0.29205178945778126
-32	-34	0.6034015647178639
-30	-34	0.6220099709685832
-28	-34	0.6401981476318864
-26	-34	0.6578441007579964
-24	-34	0.6750145646625403
-22	-34	0.6916003302637321
-20	-34	0.7076429784950479
-18	-34	0.723056402204243
-16	-34	0.7378658938890933
-14	-34	0.7520064675670439
-12	-34	0.7654449252433967
-10	-34	0.778223437151552
-8	-34	0.7901956154105642
-6	-34	0.8014528931895625
-4	-34	0.8119292663401763
-2	-34	0.8215473787259456
0	-34	0.8304785805261969
2	-34	0.8381717105741798
4	-34	0.8450045302565223
6	-34	0.8509366714702395
8	-34	0.8559653894760789
10	-34	0.8600189058996945
12	-34	0.8630773078267493
14	-34	0.8651225617930308
16	-34	0.8661158118489186
18	-34	0.8661158118489186
20	-34	0.8651225617930308
22	-34	0.8630773078267493
24	-34	0.8600189058996945
26	-34	0.8559653894760789
28	-34	0.8509366714702395
30	-34	0.8450045302565223
32	-34	0.8381717105741798
34	-34	0.8304785805261969
36	-34	0.8215473787259456
38	-34	0.8119292663401763
40	-34	0.8014528931895625
42	-34	0.7901956154105642
44	-34	0.778223437151552
46	-34	0.7654449252433967
48	-34	0.7520064675670439
50	-34	0.7378658938890933
52	-34	0.723056402204243
54	-34	0.7076429784950479
56	-34	0.6916003302637321
58	-34	0.6750145646625403
60	-34	0.6578441007579964
62	-34	0.6401981476318864
64	-34	0.6220099709685832
66	-34	0.6034015647178639
68	-34	0.29205178945778126
70	-34	0.5648797648667436
72	-34	0.5450194914596487
74	-34	0.524832544144228
76	-34	0.5042830913267244
78	-34	0.4834521600294446
80	-34	0.46232013061651
82	-34	0.44095150694109697
84	-34	0.4193394868568267
86	-34	0.3975423492889397
88	-34	0.3755506237860143
90	-34	0.3534085453902765
92	-34	0.3311273868412504
94	-34	0.3087245584060613
96	-34	0.2862285317886711
98	-34	0.26364313753633706
100	-34	0.2409948090409522
102	-34	0.21827158679170205
104	-34	0.19549846861887185
106	-34	0.1726421717547127
108	-34	0.1497190173247329
110	-34	0.12664090026569663
112	-34	0.10334955523445313
114	-34	0.07966083511691963
116	-34	0.055377786590532836
118	-34	0.027858289827675166
120	-34	0.008476641512712334

-120	-36	NaN
-118	-36	NaN
-116	-36	NaN
-114	-36	NaN
-112	-36	NaN
-110	-36	NaN
-108	-36	NaN
-106	-36	NaN
-104	-36	NaN
-102	-36	NaN
-100	-36	NaN
-98	-36	NaN
-96	-36	NaN
-94	-36	NaN
-92	-36	NaN
-90	-36	NaN
-88	-36	NaN
-86	-36	NaN
-84	-36	0.010188602938353053
-82	-36	0.0350195930230005
-80	-36	0.06106899265753284
-78	-36	0.08506773592777254
-76	-36	0.10851581893641817
-74	-36	0.13161841368554983
-72	-36	0.1545135764048638
-70	-36	0.1772839715566163
-68	-36	0.19995924997754952
-66	-36	0.22256643625116068
-64	-36	0.2450950350084876
-62	-36	0.26755800003814123
-60	-36	0.2899366909987038
-58	-36	0.31222928441723896
-56	-36	0.3344041167599484
-54	-36	0.35645988075473606
-52	-36	0.37835036029471675
-50	-36	0.40008318953442096
-48	-36	0.42161023912572815
-46	-36	0.44293457780799866
-44	-36	0.4640025272953316
-42	-36	0.4848254131768475
-40	-36	0.5053239848823736
-38	-36	0.5255327045254987
-36	-36	0.2725836341548904
-34	-36	0.5648797648667436
-32	-36	0.5839592885209006
-30	-36	0.6026512291161582
-28	-36	0.620849517912162
-26	-36	0.638610000080618
-24	-36	0.6558310853111722
-22	-36	0.6725502686772202
-20	-36	0.6886805293119181
-18	-36	0.7042528704080581
-16	-36	0.7191930347481822
-14	-36	0.7334861586995427
-12	-36	0.7471486704223214
-10	-36	0.7600561829515354
-8	-36	0.772295937494255
-6	-36	0.7837720017444005
-4	-36	0.7944473920426862
-2	-36	0.8044023202239355
0	-36	0.813608294941381
2	-36	0.8215473787259454
4	-36	0.8287546455663118
6	-36	0.8351031901830709
8	-36	0.8404924587267956
10	-36	0.8449181239730243
12	-36	0.8483856525849685
14	-36	0.8508647962312377
16	-36	0.8523514948265999
18	-36	0.42625874641606654
20	-36	0.8523514948265999
22	-36	0.8508647962312377
24	-36	0.8483856525849685
26	-36	0.8449181239730243
28	-36	0.8404924587267956
30	-36	0.8351031901830709
32	-36	0.8287546455663118
34	-36	0.8215473787259454
36	-36	0.813608294941381
38	-36	0.8044023202239355
40	-36	0.7944473920426862
42	-36	0.7837720017444005
44	-36	0.772295937494255
46	-36	0.7600561829515354
48	-36	0.7471486704223214
50	-36	0.7334861586995427
52	-36	0.7191930347481822
54	-36	0.7042528704080581
56	-36	0.6886805293119181
58	-36	0.6725502686772202
60	-36	0.6558310853111722
62	-36	0.638610000080618
64	-36	0.620849517912162
66	-36	0.6026512291161582
68	-36	0.5839592885209006
70	-36	0.5648797648667436
72	-36	0.2725836341548904
74	-36	0.5255327045254987
76	-36	0.5053239848823736
78	-36	0.4848254131768475
80	-36	0.4640025272953316
82	-36	0.44293457780799866
84	-36	0.42161023912572815
86	-36	0.40008318953442096
88	-36	0.37835036029471675
90	-36	0.35645988075473606
92	-36	0.3344041167599484
94	-36	0.31222928441723896
96	-36	0.2899366909987038
98	-36	0.26755800003814123
100	-36	0.2450950350084876
102	-36	0.22256643625116068
104	-36	0.19995924997754952
106	-36	0.1772839715566163
108	-36	0.1545135764048638
110	-36	0.13161841368554983
112	-36	0.10851581893641817
114	-36	0.08506773592777254
116	-36	0.06106899265753284
118	-36	0.0350195930230005
120	-36	0.010188602938353053

-120	-38	NaN
-118	-38	NaN
-116	-38	NaN
-114	-38	NaN
-112	-38	NaN
-110	-38	NaN
-108	-38	NaN
-106	-38	NaN
-104	-38	NaN
-102	-38	NaN
-100	-38	NaN
-98	-38	NaN
-96	-38	NaN
-94	-38	NaN
-92	-38	NaN
-90	-38	NaN
-88	-38	NaN
-86	-38	NaN
-84	-38	NaN
-82	-38	0.013271372111373953
-80	-38	0.041292493195771884
-78	-38	0.06624490125486276
-76	-38	0.09000028533367407
-74	-38	0.1132013706163667
-72	-38	0.13611141498743395
-70	-38	0.15882008459042463
-68	-38	0.18141471332520775
-66	-38	0.20391445725578455
-64	-38	0.22633137619288676
-62	-38	0.24866871572571575
-60	-38	0.27092405959049765
-58	-38	0.2930873404657824
-56	-38	0.3151570684370465
-54	-38	0.33709278627214995
-52	-38	0.3589030089408532
-50	-38	0.38053235052369666
-48	-38	0.4019942544691725
-46	-38	0.42323133334128693
-44	-38	0.44425990598118986
-42	-38	0.46500958532584075
-40	-38	0.48549889232234733
-38	-38	0.2527361559509566
-36	-38	0.5255327045254987
-34	-38	0.5450194914596487
-32	-38	0.5641524237520912
-30	-38	0.5828383654731738
-28	-38	0.6011201484380061
-26	-38	0.618905740818068
-24	-38	0.6362304746306365
-22	-38	0.653010540836918
-20	-38	0.6692750564250942
-18	-38	0.6849458340898728
-16	-38	0.7000193222855203
-14	-38	0.7144950975227287
-12	-38	0.7282695669423771
-10	-38	0.7414175807898472
-8	-38	0.7538319326142455
-6	-38	0.765506373109279
-4	-38	0.7764757021334089
-2	-38	0.7866411718534259
0	-38	0.7961010083997833
2	-38	0.8044023202239354
4	-38	0.8119292663401763
6	-38	0.8185573420219985
8	-38	0.8243055584848571
10	-38	0.8291608647729785
12	-38	0.8330673516396955
14	-38	0.8360094247978302
16	-38	0.8379742349971941
18	-38	0.838932476350151
20	-38	0.838932476350151
22	-38	0.8379742349971941
24	-38	0.8360094247978302
26	-38	0.8330673516396955
28	-38	0.8291608647729785
30	-38	0.8243055584848571
32	-38	0.8185573420219985
34	-38	0.8119292663401763
36	-38	0.8044023202239354
38	-38	0.7961010083997833
40	-38	0.7866411718534259
42	-38	0.7764757021334089
44	-38	0.765506373109279
46	-38	0.7538319326142455
48	-38	0.7414175807898472
50	-38	0.7282695669423771
52	-38	0.7144950975227287
54	-38	0.7000193222855203
56	-38	0.6849458340898728
58	-38	0.6692750564250942
60	-38	0.653010540836918
62	-38	0.6362304746306365
64	-38	0.618905740818068
66	-38	0.6011201484380061
68	-38	0.5828383654731738
70	-38	0.5641524237520912
72	-38	0.5450194914596487
74	-38	0.5255327045254987
76	-38	0.2527361559509566
78	-38	0.48549889232234733
80	-38	0.46500958532584075
82	-38	0.44425990598118986
84	-38	0.42323133334128693
86	-38	0.4019942544691725
88	-38	0.38053235052369666
90	-38	0.3589030089408532
92	-38	0.33709278627214995
94	-38	0.3151570684370465
96	-38	0.2930873404657824
98	-38	0.27092405959049765
100	-38	0.24866871572571575
102	-38	0.22633137619288676
104	-38	0.20391445725578455
106	-38	0.18141471332520775
108	-38	0.15882008459042463
110	-38	0.13611141498743395
112	-38	0.1132013706163667
114	-38	0.09000028533367407
116	-38	0.06624490125486276
118	-38	0.041292493195771884
120	-38	0.013271372111373953

-120	-40	NaN
-118	-40	NaN
-116	-40	NaN
-114	-40	NaN
-112	-40	NaN
-110	-40	NaN
-108	-40	NaN
-106	-40	NaN
-104	-40	NaN
-102	-40	NaN
-100	-40	NaN
-98	-40	NaN
-96	-40	NaN
-94	-40	NaN
-92	-40	NaN
-90	-40	NaN
-88	-40	NaN
-86	-40	NaN
-84	-40	NaN
-82	-40	NaN
-80	-40	0.01762590453269263
-78	-40	0.04661731448484316
-76	-40	0.07093844853841604
-74	-40	0.0944211742019302
-72	-40	0.11741414870869693
-70	-40	0.1401087440196669
-68	-40	0.16264193898645343
-66	-40	0.1850379629405217
-64	-40	0.20735440911322636
-62	-40	0.2295669005399885
-60	-40	0.25170019242136193
-58	-40	0.2737373932504514
-56	-40	0.2956757805068235
-54	-40	0.31750314725509443
-52	-40	0.3391922500173084
-50	-40	0.3607362327848533
-48	-40	0.3820897701836772
-46	-40	0.40326746427983956
-44	-40	0.42419956778340767
-42	-40	0.44491303846952746
-40	-40	0.23258181123999466
-38	-40	0.48549889232234733
-36	-40	0.5053239848823736
-34	-40	0.524832544144228
-32	-40	0.5439355748336188
-30	-40	0.5626723920557489
-28	-40	0.5809604735857331
-26	-40	0.5988228041411705
-24	-40	0.6161817276090292
-22	-40	0.6330660016856647
-20	-40	0.6494017087825104
-18	-40	0.6651853897787139
-16	-40	0.6804041567597194
-14	-40	0.6949726441301112
-12	-40	0.7089530843108034
-10	-40	0.7222387642000829
-8	-40	0.7348435878710222
-6	-40	0.7467623799975761
-4	-40	0.7579087964597375
-2	-40	0.7683358622394219
0	-40	0.7780979119022706
2	-40	0.7866411718534262
4	-40	0.7944473920426864
6	-40	0.8014528931895628
8	-40	0.8075874319871725
10	-40	0.8127901663464502
12	-40	0.8170637444944296
14	-40	0.8204092120513836
16	-40	0.8228017085131609
18	-40	0.824233666429519
20	-40	0.41219493678026314
22	-40	0.824233666429519
24	-40	0.8228017085131609
26	-40	0.8204092120513836
28	-40	0.8170637444944296
30	-40	0.8127901663464502
32	-40	0.8075874319871725
34	-40	0.8014528931895628
36	-40	0.7944473920426864
38	-40	0.7866411718534262
40	-40	0.7780979119022706
42	-40	0.7683358622394219
44	-40	0.7579087964597375
46	-40	0.7467623799975761
48	-40	0.7348435878710222
50	-40	0.7222387642000829
52	-40	0.7089530843108034
54	-40	0.6949726441301112
56	-40	0.6804041567597194
58	-40	0.6651853897787139
60	-40	0.6494017087825104
62	-40	0.6330660016856647
64	-40	0.6161817276090292
66	-40	0.5988228041411705
68	-40	0.5809604735857331
70	-40	0.5626723920557489
72	-40	0.5439355748336188
74	-40	0.524832544144228
76	-40	0.5053239848823736
78	-40	0.48549889232234733
80	-40	0.23258181123999466
82	-40	0.44491303846952746
84	-40	0.42419956778340767
86	-40	0.40326746427983956
88	-40	0.3820897701836772
90	-40	0.3607362327848533
92	-40	0.3391922500173084
94	-40	0.31750314725509443
96	-40	0.2956757805068235
98	-40	0.2737373932504514
100	-40	0.25170019242136193
102	-40	0.2295669005399885
104	-40	0.20735440911322636
106	-40	0.1850379629405217
108	-40	0.16264193898645343
110	-40	0.1401087440196669
112	-40	0.11741414870869693
114	-40	0.0944211742019302
116	-40	0.07093844853841604
118	-40	0.04661731448484316
120	-40	0.01762590453269263

-120	-42	NaN
-118	-42	NaN
-116	-42	NaN
-114	-42	NaN
-112	-42	NaN
-110	-42	NaN
-108	-42	NaN
-106	-42	NaN
-104	-42	NaN
-102	-42	NaN
-100	-42	NaN
-98	-42	NaN
-96	-42	NaN
-94	-42	NaN
-92	-42	NaN
-90	-42	NaN
-88	-42	NaN
-86	-42	NaN
-84	-42	NaN
-82	-42	NaN
-80	-42	NaN
-78	-42	0.022646937534837465
-76	-42	0.05112264253515066
-74	-42	0.07514620765698997
-72	-42	0.0983562721818867
-70	-42	0.12113103743910532
-68	-42	0.14361973807130263
-66	-42	0.16595238110994381
-64	-42	0.1881626000394766
-62	-42	0.21026768525051698
-60	-42	0.23227822560019917
-58	-42	0.25418285400701685
-56	-42	0.27599440600724406
-54	-42	0.29769070665488556
-52	-42	0.31926806385902545
-50	-42	0.34069215474509457
-48	-42	0.36195942331102177
-46	-42	0.3830216816032457
-44	-42	0.4038925246395868
-42	-42	0.21217789664597114
-40	-42	0.44491303846952746
-38	-42	0.46500958532584075
-36	-42	0.4848254131768475
-34	-42	0.5042830913267244
-32	-42	0.5234068315447139
-30	-42	0.5421233707500737
-28	-42	0.5604551612491484
-26	-42	0.5783301214672691
-24	-42	0.5957652392314313
-22	-42	0.6126934689981178
-20	-42	0.62911525266509
-18	-42	0.6450105828276611
-16	-42	0.6603061451560385
-14	-42	0.6750476172841057
-12	-42	0.689133379646622
-10	-42	0.7025926127923595
-8	-42	0.7153894663214868
-6	-42	0.7274669204903658
-4	-42	0.7388613933137441
-2	-42	0.7495261072983446
0	-42	0.7594981698412525
2	-42	0.7683358622394213
4	-42	0.7764757021334089
6	-42	0.7837720017444005
8	-42	0.7901956154105642
10	-42	0.7957621884924935
12	-42	0.800451310973065
14	-42	0.8042188086215599
16	-42	0.8070543895486881
18	-42	0.8089469883628554
20	-42	0.8098720094730408
22	-42	0.8098720094730408
24	-42	0.8089469883628554
26	-42	0.8070543895486881
28	-42	0.8042188086215599
30	-42	0.800451310973065
32	-42	0.7957621884924935
34	-42	0.7901956154105642
36	-42	0.7837720017444005
38	-42	0.7764757021334089
40	-42	0.7683358622394213
42	-42	0.7594981698412525
44	-42	0.7495261072983446
46	-42	0.7388613933137441
48	-42	0.7274669204903658
50	-42	0.7153894663214868
52	-42	0.7025926127923595
54	-42	0.689133379646622
56	-42	0.6750476172841057
58	-42	0.6603061451560385
60	-42	0.6450105828276611
62	-42	0.62911525266509
64	-42	0.6126934689981178
66	-42	0.5957652392314313
68	-42	0.5783301214672691
70	-42	0.5604551612491484
72	-42	0.5421233707500737
74	-42	0.5234068315447139
76	-42	0.5042830913267244
78	-42	0.4848254131768475
80	-42	0.46500958532584075
82	-42	0.44491303846952746
84	-42	0.21217789664597114
86	-42	0.4038925246395868
88	-42	0.3830216816032457
90	-42	0.36195942331102177
92	-42	0.34069215474509457
94	-42	0.31926806385902545
96	-42	0.29769070665488556
98	-42	0.27599440600724406
100	-42	0.25418285400701685
102	-42	0.23227822560019917
104	-42	0.21026768525051698
106	-42	0.1881626000394766
108	-42	0.16595238110994381
110	-42	0.14361973807130263
112	-42	0.12113103743910532
114	-42	0.0983562721818867
116	-42	0.07514620765698997
118	-42	0.05112264253515066
120	-42	0.022646937534837465

-120	-44	NaN
-118	-44	NaN
-116	-44	NaN
-114	-44	NaN
-112	-44	NaN
-110	-44	NaN
-108	-44	NaN
-106	-44	NaN
-104	-44	NaN
-102	-44	NaN
-100	-44	NaN
-98	-44	NaN
-96	-44	NaN
-94	-44	NaN
-92	-44	NaN
-90	-44	NaN
-88	-44	NaN
-86	-44	NaN
-84	-44	NaN
-82	-44	NaN
-80	-44	NaN
-78	-44	NaN
-76	-44	0.027675970458814054
-74	-44	0.055012825749959256
-72	-44	0.07881121546833378
-70	-44	0.10181584750575921
-68	-44	0.12435583009451492
-66	-44	0.14664391985473887
-64	-44	0.16875576853735721
-62	-44	0.19076796902778803
-60	-44	0.21265749911454573
-58	-44	0.23445093774291453
-56	-44	0.2561216735472715
-54	-44	0.2776917436229168
-52	-44	0.2991290229042347
-50	-44	0.32044534343588654
-48	-44	0.3415863720531238
-46	-44	0.3625642407895177
-44	-44	0.19159118874346642
-42	-44	0.4038925246395868
-40	-44	0.42419956778340767
-38	-44	0.44425990598118986
-36	-44	0.4640025272953316
-34	-44	0.4834521600294446
-32	-44	0.50253744948117
-30	-44	0.5212691949691185
-28	-44	0.5395873031791093
-26	-44	0.5575067006703691
-24	-44	0.5749614492117765
-22	-44	0.5919497188871106
-20	-44	0.608447915958559
-18	-44	0.6243986127726546
-16	-44	0.6398322394814571
-14	-44	0.6546539047615821
-12	-44	0.6688967780102432
-10	-44	0.6825015355355518
-8	-44	0.695442438993433
-6	-44	0.7077358104487712
-4	-44	0.7193107137168009
-2	-44	0.7301807413731218
0	-44	0.7404280760331674
2	-44	0.7495261072983441
4	-44	0.7579087964597377
6	-44	0.765506373109279
8	-44	0.772295937494255
10	-44	0.7782234371515516
12	-44	0.7832489049290683
14	-44	0.7873792389383664
16	-44	0.7906109478364071
18	-44	0.7929208074067097
20	-44	0.794302400272058
22	-44	0.39722641016806787
24	-44	0.794302400272058
26	-44	0.7929208074067097
28	-44	0.7906109478364071
30	-44	0.7873792389383664
32	-44	0.7832489049290683
34	-44	0.7782234371515516
36	-44	0.772295937494255
38	-44	0.765506373109279
40	-44	0.7579087964597377
42	-44	0.7495261072983441
44	-44	0.7404280760331674
46	-44	0.7301807413731218
48	-44	0.7193107137168009
50	-44	0.7077358104487712
52	-44	0.695442438993433
54	-44	0.6825015355355518
56	-44	0.6688967780102432
58	-44	0.6546539047615821
60	-44	0.6398322394814571
62	-44	0.6243986127726546
64	-44	0.608447915958559
66	-44	0.5919497188871106
68	-44	0.5749614492117765
70	-44	0.5575067006703691
72	-44	0.5395873031791093
74	-44	0.5212691949691185
76	-44	0.50253744948117
78	-44	0.4834521600294446
80	-44	0.4640025272953316
82	-44	0.44425990598118986
84	-44	0.42419956778340767
86	-44	0.4038925246395868
88	-44	0.19159118874346642
90	-44	0.3625642407895177
92	-44	0.3415863720531238
94	-44	0.32044534343588654
96	-44	0.2991290229042347
98	-44	0.2776917436229168
100	-44	0.2561216735472715
102	-44	0.23445093774291453
104	-44	0.21265749911454573
106	-44	0.19076796902778803
108	-44	0.16875576853735721
110	-44	0.14664391985473887
112	-44	0.12435583009451492
114	-44	0.10181584750575921
116	-44	0.07881121546833378
118	-44	0.055012825749959256
120	-44	0.027675970458814054

-120	-46	NaN
-118	-46	NaN
-116	-46	NaN
-114	-46	NaN
-112	-46	NaN
-110	-46	NaN
-108	-46	NaN
-106	-46	NaN
-104	-46	NaN
-102	-46	NaN
-100	-46	NaN
-98	-46	NaN
-96	-46	NaN
-94	-46	NaN
-92	-46	NaN
-90	-46	NaN
-88	-46	NaN
-86	-46	NaN
-84	-46	NaN
-82	-46	NaN
-80	-46	NaN
-78	-46	NaN
-76	-46	NaN
-74	-46	0.032189650291177346
-72	-46	0.05841858139916537
-70	-46	0.08197070214302113
-68	-46	0.1047591015125558
-66	-46	0.12709599448548084
-64	-46	0.14916398342826406
-62	-46	0.17106819356546754
-60	-46	0.1928482944915447
-58	-46	0.21452181866897968
-56	-46	0.2360763008363506
-54	-46	0.25751027971489265
-52	-46	0.2788229654893231
-50	-46	0.29999326686998784
-48	-46	0.32102583319997047
-46	-46	0.17087455343168909
-44	-46	0.3625642407895177
-42	-46	0.3830216816032457
-40	-46	0.40326746427983956
-38	-46	0.42323133334128693
-36	-46	0.44293457780799866
-34	-46	0.46232013061651
-32	-46	0.4813913982617517
-30	-46	0.5000889003353729
-28	-46	0.518425153176476
-26	-46	0.5363382183973354
-24	-46	0.5538268641614632
-22	-46	0.5708612035895964
-20	-46	0.587394463120567
-18	-46	0.6034451197744312
-16	-46	0.6189305929092378
-14	-46	0.6338839122977209
-12	-46	0.6482327028780897
-10	-46	0.6619710476907484
-8	-46	0.67509270848685
-6	-46	0.6875241883193814
-4	-46	0.6992996497310678
-2	-46	0.71039922155584
0	-46	0.7208432970917089
2	-46	0.7301807413731217
4	-46	0.7388613933137438
6	-46	0.746762379997576
8	-46	0.7538319326142451
10	-46	0.7600561829515355
12	-46	0.7654449252433969
14	-46	0.769975416508853
16	-46	0.7736103657459336
18	-46	0.7763462603215925
20	-46	0.778172523771
22	-46	0.7790648840923929
24	-46	0.7790648840923929
26	-46	0.778172523771
28	-46	0.7763462603215925
30	-46	0.7736103657459336
32	-46	0.769975416508853
34	-46	0.7654449252433969
36	-46	0.7600561829515355
38	-46	0.7538319326142451
40	-46	0.746762379997576
42	-46	0.7388613933137438
44	-46	0.7301807413731217
46	-46	0.7208432970917089
48	-46	0.71039922155584
50	-46	0.6992996497310678
52	-46	0.6875241883193814
54	-46	0.67509270848685
56	-46	0.6619710476907484
58	-46	0.6482327028780897
60	-46	0.6338839122977209
62	-46	0.6189305929092378
64	-46	0.6034451197744312
66	-46	0.587394463120567
68	-46	0.5708612035895964
70	-46	0.5538268641614632
72	-46	0.5363382183973354
74	-46	0.518425153176476
76	-46	0.5000889003353729
78	-46	0.4813913982617517
80	-46	0.46232013061651
82	-46	0.44293457780799866
84	-46	0.42323133334128693
86	-46	0.40326746427983956
88	-46	0.3830216816032457
90	-46	0.3625642407895177
92	-46	0.17087455343168909
94	-46	0.32102583319997047
96	-46	0.29999326686998784
98	-46	0.2788229654893231
100	-46	0.25751027971489265
102	-46	0.2360763008363506
104	-46	0.21452181866897968
106	-46	0.1928482944915447
108	-46	0.17106819356546754
110	-46	0.14916398342826406
112	-46	0.12709599448548084
114	-46	0.1047591015125558
116	-46	0.08197070214302113
118	-46	0.05841858139916537
120	-46	0.032189650291177346

-120	-48	NaN
-118	-48	NaN
-116	-48	NaN
-114	-48	NaN
-112	-48	NaN
-110	-48	NaN
-108	-48	NaN
-106	-48	NaN
-104	-48	NaN
-102	-48	NaN
-100	-48	NaN
-98	-48	NaN
-96	-48	NaN
-94	-48	NaN
-92	-48	NaN
-90	-48	NaN
-88	-48	NaN
-86	-48	NaN
-84	-48	NaN
-82	-48	NaN
-80	-48	NaN
-78	-48	NaN
-76	-48	NaN
-74	-48	NaN
-72	-48	0.03596308392237829
-70	-48	0.061321141686012694
-68	-48	0.08466175153490783
-66	-48	0.10720696754560449
-64	-48	0.1293348576320952
-62	-48	0.15117989515435362
-60	-48	0.17286700211312211
-58	-48	0.19441917207806064
-56	-48	0.2158521528881126
-54	-48	0.23716129538762631
-52	-48	0.2583371571016636
-50	-48	0.2793816471895739
-48	-48	0.15008256629645628
-46	-48	0.32102583319997047
-44	-48	0.3415863720531238
-42	-48	0.36195942331102177
-40	-48	0.3820897701836772
-38	-48	0.4019942544691725
-36	-48	0.42161023912572815
-34	-48	0.44095150694109697
-32	-48	0.459963895470075
-30	-48	0.47864975807914
-28	-48	0.49695197219323023
-26	-48	0.5148745794465115
-24	-48	0.5323805593452982
-22	-48	0.5494291469216692
-20	-48	0.5660300374474055
-18	-48	0.5821116624719999
-16	-48	0.5976996201440022
-14	-48	0.6127192675022795
-12	-48	0.6271806202952224
-10	-48	0.6410598090406279
-8	-48	0.6542905392183234
-6	-48	0.6669139523676303
-4	-48	0.6788677467906804
-2	-48	0.6901299924248517
0	-48	0.7008107012907109
2	-48	0.7103992215558393
4	-48	0.7193107137168009
6	-48	0.7274669204903661
8	-48	0.7348435878710222
10	-48	0.7414175807898472
12	-48	0.747148670422321
14	-48	0.7520064675670439
16	-48	0.7560006011466754
18	-48	0.7591245594835347
20	-48	0.76135462992911
22	-48	0.7626884261210668
24	-48	0.3814178641600098
26	-48	0.7626884261210668
28	-48	0.76135462992911
30	-48	0.7591245594835347
32	-48	0.7560006011466754
34	-48	0.7520064675670439
36	-48	0.747148670422321
38	-48	0.7414175807898472
40	-48	0.7348435878710222
42	-48	0.7274669204903661
44	-48	0.7193107137168009
46	-48	0.7103992215558393
48	-48	0.7008107012907109
50	-48	0.6901299924248517
52	-48	0.6788677467906804
54	-48	0.6669139523676303
56	-48	0.6542905392183234
58	-48	0.6410598090406279
60	-48	0.6271806202952224
62	-48	0.6127192675022795
64	-48	0.5976996201440022
66	-48	0.5821116624719999
68	-48	0.5660300374474055
70	-48	0.5494291469216692
72	-48	0.5323805593452982
74	-48	0.5148745794465115
76	-48	0.49695197219323023
78	-48	0.47864975807914
80	-48	0.459963895470075
82	-48	0.44095150694109697
84	-48	0.42161023912572815
86	-48	0.4019942544691725
88	-48	0.3820897701836772
90	-48	0.36195942331102177
92	-48	0.3415863720531238
94	-48	0.32102583319997047
96	-48	0.15008256629645628
98	-48	0.2793816471895739
100	-48	0.2583371571016636
102	-48	0.23716129538762631
104	-48	0.2158521528881126
106	-48	0.19441917207806064
108	-48	0.17286700211312211
110	-48	0.15117989515435362
112	-48	0.1293348576320952
114	-48	0.10720696754560449
116	-48	0.08466175153490783
118	-48	0.061321141686012694
120	-48	0.03596308392237829

-120	-50	NaN
-118	-50	NaN
-116	-50	NaN
-114	-50	NaN
-112	-50	NaN
-110	-50	NaN
-108	-50	NaN
-106	-50	NaN
-104	-50	NaN
-102	-50	NaN
-100	-50	NaN
-98	-50	NaN
-96	-50	NaN
-94	-50	NaN
-92	-50	NaN
-90	-50	NaN
-88	-50	NaN
-86	-50	NaN
-84	-50	NaN
-82	-50	NaN
-80	-50	NaN
-78	-50	NaN
-76	-50	NaN
-74	-50	NaN
-72	-50	NaN
-70	-50	0.03899338467636979
-68	-50	0.06373888265913549
-66	-50	0.08683791835645636
-64	-50	0.10918272859852464
-62	-50	0.13107367367669348
-60	-50	0.15270077344411515
-58	-50	0.17414170727871583
-56	-50	0.19546843061489494
-54	-50	0.2166475352052619
-52	-50	0.23770388508327192
-50	-50	0.12925440008581673
-48	-50	0.2793816471895739
-46	-50	0.29999326686998784
-44	-50	0.32044534343588654
-42	-50	0.34069215474509457
-40	-50	0.3607362327848533
-38	-50	0.38053235052369666
-36	-50	0.40008318953442096
-34	-50	0.4193394868568267
-32	-50	0.43831398310568603
-30	-50	0.4569434409742192
-28	-50	0.4752279802491684
-26	-50	0.4931352227967646
-24	-50	0.5106315977089179
-22	-50	0.5277150689196464
-20	-50	0.5443246343755455
-18	-50	0.5604799722766063
-16	-50	0.576108327324737
-14	-50	0.5912215394427449
-12	-50	0.6057820837213393
-10	-50	0.6197418155625365
-8	-50	0.6331384179960281
-6	-50	0.6458908102012141
-4	-50	0.6579919272604454
-2	-50	0.6694781253696158
0	-50	0.6803480388209275
2	-50	0.6901299924248516
4	-50	0.6992996497310675
6	-50	0.7077358104487714
8	-50	0.7153894663214865
10	-50	0.7222387642000829
12	-50	0.7282695669423774
14	-50	0.7334861586995428
16	-50	0.7378658938890931
18	-50	0.7413752356650118
20	-50	0.7440163736977525
22	-50	0.7457796622968762
24	-50	0.7466401278934212
26	-50	0.7466401278934212
28	-50	0.7457796622968762
30	-50	0.7440163736977525
32	-50	0.7413752356650118
34	-50	0.7378658938890931
36	-50	0.7334861586995428
38	-50	0.7282695669423774
40	-50	0.7222387642000829
42	-50	0.7153894663214865
44	-50	0.7077358104487714
46	-50	0.6992996497310675
48	-50	0.6901299924248516
50	-50	0.6803480388209275
52	-50	0.6694781253696158
54	-50	0.6579919272604454
56	-50	0.6458908102012141
58	-50	0.6331384179960281
60	-50	0.6197418155625365
62	-50	0.6057820837213393
64	-50	0.5912215394427449
66	-50	0.576108327324737
68	-50	0.5604799722766063
70	-50	0.5443246343755455
72	-50	0.5277150689196464
74	-50	0.5106315977089179
76	-50	0.4931352227967646
78	-50	0.4752279802491684
80	-50	0.4569434409742192
82	-50	0.43831398310568603
84	-50	0.4193394868568267
86	-50	0.40008318953442096
88	-50	0.38053235052369666
90	-50	0.3607362327848533
92	-50	0.34069215474509457
94	-50	0.32044534343588654
96	-50	0.29999326686998784
98	-50	0.2793816471895739
100	-50	0.12925440008581673
102	-50	0.23770388508327192
104	-50	0.2166475352052619
106	-50	0.19546843061489494
108	-50	0.17414170727871583
110	-50	0.15270077344411515
112	-50	0.13107367367669348
114	-50	0.10918272859852464
116	-50	0.08683791835645636
118	-50	0.06373888265913549
120	-50	0.03899338467636979

-120	-52	NaN
-118	-52	NaN
-116	-52	NaN
-114	-52	NaN
-112	-52	NaN
-110	-52	NaN
-108	-52	NaN
-106	-52	NaN
-104	-52	NaN
-102	-52	NaN
-100	-52	NaN
-98	-52	NaN
-96	-52	NaN
-94	-52	NaN
-92	-52	NaN
-90	-52	NaN
-88	-52	NaN
-86	-52	NaN
-84	-52	NaN
-82	-52	NaN
-80	-52	NaN
-78	-52	NaN
-76	-52	NaN
-74	-52	NaN
-72	-52	NaN
-70	-52	NaN
-68	-52	0.04130524333763578
-66	-52	0.06570144046082638
-64	-52	0.08852168420261103
-62	-52	0.11065015534691637
-60	-52	0.13232162248724647
-58	-52	0.15371492794498182
-56	-52	0.17491336021442386
-54	-52	0.19598083767030283
-52	-52	0.10841381424820257
-50	-52	0.23770388508327192
-48	-52	0.2583371571016636
-46	-52	0.2788229654893231
-44	-52	0.2991290229042347
-42	-52	0.31926806385902545
-40	-52	0.3391922500173084
-38	-52	0.3589030089408532
-36	-52	0.37835036029471675
-34	-52	0.3975423492889397
-32	-52	0.41643174271920147
-30	-52	0.43501899773725405
-28	-52	0.4532641172271989
-26	-52	0.4711393573613476
-24	-52	0.4886380262415693
-22	-52	0.5057069580243
-20	-52	0.5223560723609665
-18	-52	0.5385219787295762
-16	-52	0.5542198907121241
-14	-52	0.5693996447105264
-12	-52	0.5840255556820718
-10	-52	0.5981207886547059
-8	-52	0.6116027243315365
-6	-52	0.6244846412541977
-4	-52	0.6367726695290112
-2	-52	0.6483963489601933
0	-52	0.659448362437462
2	-52	0.6694781253696162
4	-52	0.6788677467906804
6	-52	0.6875241883193812
8	-52	0.6954424389934328
10	-52	0.7025926127923597
12	-52	0.7089530843108036
14	-52	0.7144950975227287
16	-52	0.7191930347481822
18	-52	0.723056402204243
20	-52	0.7260770587211595
22	-52	0.72823088674303
24	-52	0.7295188018193932
26	-52	0.36483210587789705
28	-52	0.7295188018193932
30	-52	0.72823088674303
32	-52	0.7260770587211595
34	-52	0.723056402204243
36	-52	0.7191930347481822
38	-52	0.7144950975227287
40	-52	0.7089530843108036
42	-52	0.7025926127923597
44	-52	0.6954424389934328
46	-52	0.6875241883193812
48	-52	0.6788677467906804
50	-52	0.6694781253696162
52	-52	0.659448362437462
54	-52	0.6483963489601933
56	-52	0.6367726695290112
58	-52	0.6244846412541977
60	-52	0.6116027243315365
62	-52	0.5981207886547059
64	-52	0.5840255556820718
66	-52	0.5693996447105264
68	-52	0.5542198907121241
70	-52	0.5385219787295762
72	-52	0.5223560723609665
74	-52	0.5057069580243
76	-52	0.4886380262415693
78	-52	0.4711393573613476
80	-52	0.4532641172271989
82	-52	0.43501899773725405
84	-52	0.41643174271920147
86	-52	0.3975423492889397
88	-52	0.37835036029471675
90	-52	0.3589030089408532
92	-52	0.3391922500173084
94	-52	0.31926806385902545
96	-52	0.2991290229042347
98	-52	0.2788229654893231
100	-52	0.2583371571016636
102	-52	0.23770388508327192
104	-52	0.10841381424820257
106	-52	0.19598083767030283
108	-52	0.17491336021442386
110	-52	0.15371492794498182
112	-52	0.13232162248724647
114	-52	0.11065015534691637
116	-52	0.08852168420261103
118	-52	0.06570144046082638
120	-52	0.04130524333763578

-120	-54	NaN
-118	-54	NaN
-116	-54	NaN
-114	-54	NaN
-112	-54	NaN
-110	-54	NaN
-108	-54	NaN
-106	-54	NaN
-104	-54	NaN
-102	-54	NaN
-100	-54	NaN
-98	-54	NaN
-96	-54	NaN
-94	-54	NaN
-92	-54	NaN
-90	-54	NaN
-88	-54	NaN
-86	-54	NaN
-84	-54	NaN
-82	-54	NaN
-80	-54	NaN
-78	-54	NaN
-76	-54	NaN
-74	-54	NaN
-72	-54	NaN
-70	-54	NaN
-68	-54	NaN
-66	-54	0.04299335675587786
-64	-54	0.06715294496098413
-62	-54	0.08975088567686057
-60	-54	0.11161973397315218
-58	-54	0.13306647938302388
-56	-54	0.15421266652172355
-54	-54	0.08755399005641196
-52	-54	0.19598083767030283
-50	-54	0.2166475352052619
-48	-54	0.23716129538762631
-46	-54	0.25751027971489265
-44	-54	0.2776917436229168
-42	-54	0.29769070665488556
-40	-54	0.31750314725509443
-38	-54	0.33709278627214995
-36	-54	0.35645988075473606
-34	-54	0.3755506237860143
-32	-54	0.3943733722615141
-30	-54	0.412892116131419
-28	-54	0.4310795771788914
-26	-54	0.44892775242884775
-24	-54	0.4663922730843387
-22	-54	0.48347089182708436
-20	-54	0.5001062455532574
-18	-54	0.5163138815399209
-16	-54	0.5320389744411446
-14	-54	0.5472623129604106
-12	-54	0.561989530797361
-10	-54	0.576142788497939
-8	-54	0.5897429951818312
-6	-54	0.602767996192553
-4	-54	0.6151551728330691
-2	-54	0.6269490807702185
0	-54	0.6382036620086617
2	-54	0.6483963489601929
4	-54	0.657991927260446
6	-54	0.6669139523676304
8	-54	0.6750927084868499
10	-54	0.6825015355355525
12	-54	0.6891333796466229
14	-54	0.6949726441301118
16	-54	0.7000193222855203
18	-54	0.7042528704080582
20	-54	0.7076429784950479
22	-54	0.7101937970298736
24	-54	0.7118967451157886
26	-54	0.7127273850117295
28	-54	0.7127273850117295
30	-54	0.7118967451157886
32	-54	0.7101937970298736
34	-54	0.7076429784950479
36	-54	0.7042528704080582
38	-54	0.7000193222855203
40	-54	0.6949726441301118
42	-54	0.6891333796466229
44	-54	0.6825015355355525
46	-54	0.6750927084868499
48	-54	0.6669139523676304
50	-54	0.657991927260446
52	-54	0.6483963489601929
54	-54	0.6382036620086617
56	-54	0.6269490807702185
58	-54	0.6151551728330691
60	-54	0.602767996192553
62	-54	0.5897429951818312
64	-54	0.576142788497939
66	-54	0.561989530797361
68	-54	0.5472623129604106
70	-54	0.5320389744411446
72	-54	0.5163138815399209
74	-54	0.5001062455532574
76	-54	0.48347089182708436
78	-54	0.4663922730843387
80	-54	0.44892775242884775
82	-54	0.4310795771788914
84	-54	0.412892116131419
86	-54	0.3943733722615141
88	-54	0.3755506237860143
90	-54	0.35645988075473606
92	-54	0.33709278627214995
94	-54	0.31750314725509443
96	-54	0.29769070665488556
98	-54	0.2776917436229168
100	-54	0.25751027971489265
102	-54	0.23716129538762631
104	-54	0.2166475352052619
106	-54	0.19598083767030283
108	-54	0.08755399005641196
110	-54	0.15421266652172355
112	-54	0.13306647938302388
114	-54	0.11161973397315218
116	-54	0.08975088567686057
118	-54	0.06715294496098413
120	-54	0.04299335675587786

-120	-56	NaN
-118	-56	NaN
-116	-56	NaN
-114	-56	NaN
-112	-56	NaN
-110	-56	NaN
-108	-56	NaN
-106	-56	NaN
-104	-56	NaN
-102	-56	NaN
-100	-56	NaN
-98	-56	NaN
-96	-56	NaN
-94	-56	NaN
-92	-56	NaN
-90	-56	NaN
-88	-56	NaN
-86	-56	NaN
-84	-56	NaN
-82	-56	NaN
-80	-56	NaN
-78	-56	NaN
-76	-56	NaN
-74	-56	NaN
-72	-56	NaN
-70	-56	NaN
-68	-56	NaN
-66	-56	NaN
-64	-56	0.044170272549942546
-62	-56	0.06810476465326626
-60	-56	0.09047399538935029
-58	-56	0.11211903568221245
-56	-56	0.06662941905905319
-54	-56	0.15421266652172355
-52	-56	0.17491336021442386
-50	-56	0.19546843061489494
-48	-56	0.2158521528881126
-46	-56	0.2360763008363506
-44	-56	0.2561216735472715
-42	-56	0.27599440600724406
-40	-56	0.2956757805068235
-38	-56	0.3151570684370465
-36	-56	0.3344041167599484
-34	-56	0.3534085453902765
-32	-56	0.37213988080477356
-30	-56	0.39058381697068173
-28	-56	0.4087185342858462
-26	-56	0.42650621591530924
-24	-56	0.44394858352045063
-22	-56	0.46099058425863254
-20	-56	0.4776419825481726
-18	-56	0.4938461280709372
-16	-56	0.509596311800058
-14	-56	0.5248820688952525
-12	-56	0.5396361140615794
-10	-56	0.5538842286977868
-8	-56	0.5675846401519885
-6	-56	0.5806912960744621
-4	-56	0.5932347760300893
-2	-56	0.6051795562381507
0	-56	0.6165588356470163
2	-56	0.6269490807702187
4	-56	0.6367726695290115
6	-56	0.6458908102012143
8	-56	0.6542905392183231
10	-56	0.6619710476907488
12	-56	0.6688967780102434
14	-56	0.6750476172841059
16	-56	0.6804041567597194
18	-56	0.6849458340898725
20	-56	0.6886805293119181
22	-56	0.6916003302637318
24	-56	0.6936823084177917
26	-56	0.6949271169729045
28	-56	0.34753578180639266
30	-56	0.6949271169729045
32	-56	0.6936823084177917
34	-56	0.6916003302637318
36	-56	0.6886805293119181
38	-56	0.6849458340898725
40	-56	0.6804041567597194
42	-56	0.6750476172841059
44	-56	0.6688967780102434
46	-56	0.6619710476907488
48	-56	0.6542905392183231
50	-56	0.6458908102012143
52	-56	0.6367726695290115
54	-56	0.6269490807702187
56	-56	0.6165588356470163
58	-56	0.6051795562381507
60	-56	0.5932347760300893
62	-56	0.5806912960744621
64	-56	0.5675846401519885
66	-56	0.5538842286977868
68	-56	0.5396361140615794
70	-56	0.5248820688952525
72	-56	0.509596311800058
74	-56	0.4938461280709372
76	-56	0.4776419825481726
78	-56	0.46099058425863254
80	-56	0.44394858352045063
82	-56	0.42650621591530924
84	-56	0.4087185342858462
86	-56	0.39058381697068173
88	-56	0.37213988080477356
90	-56	0.3534085453902765
92	-56	0.3344041167599484
94	-56	0.3151570684370465
96	-56	0.2956757805068235
98	-56	0.27599440600724406
100	-56	0.2561216735472715
102	-56	0.2360763008363506
104	-56	0.2158521528881126
106	-56	0.19546843061489494
108	-56	0.17491336021442386
110	-56	0.15421266652172355
112	-56	0.06662941905905319
114	-56	0.11211903568221245
116	-56	0.09047399538935029
118	-56	0.06810476465326626
120	-56	0.044170272549942546

-120	-58	NaN
-118	-58	NaN
-116	-58	NaN
-114	-58	NaN
-112	-58	NaN
-110	-58	NaN
-108	-58	NaN
-106	-58	NaN
-104	-58	NaN
-102	-58	NaN
-100	-58	NaN
-98	-58	NaN
-96	-58	NaN
-94	-58	NaN
-92	-58	NaN
-90	-58	NaN
-88	-58	NaN
-86	-58	NaN
-84	-58	NaN
-82	-58	NaN
-80	-58	NaN
-78	-58	NaN
-76	-58	NaN
-74	-58	NaN
-72	-58	NaN
-70	-58	NaN
-68	-58	NaN
-66	-58	NaN
-64	-58	NaN
-62	-58	0.04484721777615306
-60	-58	0.0686032989144919
-58	-58	0.04533199772841759
-56	-58	0.11211903568221245
-54	-58	0.13306647938302388
-52	-58	0.15371492794498182
-50	-58	0.17414170727871583
-48	-58	0.19441917207806064
-46	-58	0.21452181866897968
-44	-58	0.23445093774291453
-42	-58	0.25418285400701685
-40	-58	0.2737373932504514
-38	-58	0.2930873404657824
-36	-58	0.31222928441723896
-34	-58	0.3311273868412504
-32	-58	0.3497623614990591
-30	-58	0.36812355971327393
-28	-58	0.38617911302268354
-26	-58	0.403921444430614
-24	-58	0.4213026965800173
-22	-58	0.43833345066934615
-20	-58	0.4549516699240631
-18	-58	0.47115864360108045
-16	-58	0.486935548867957
-14	-58	0.502226981951238
-12	-58	0.5170524696894627
-10	-58	0.5313572194520919
-8	-58	0.5451174518588581
-6	-58	0.5583493351583098
-4	-58	0.5709974304010421
-2	-58	0.5830565643782039
0	-58	0.5946166205315746
2	-58	0.6051795562381506
4	-58	0.615155172833069
6	-58	0.6244846412541979
8	-58	0.6331384179960278
10	-58	0.6410598090406279
12	-58	0.64823270287809
14	-58	0.6546539047615825
16	-58	0.6603061451560387
18	-58	0.6651853897787142
20	-58	0.6692750564250942
22	-58	0.67255026867722
24	-58	0.6750145646625403
26	-58	0.6766601590980376
28	-58	0.6774641586522149
30	-58	0.6774641586522149
32	-58	0.6766601590980376
34	-58	0.6750145646625403
36	-58	0.67255026867722
38	-58	0.6692750564250942
40	-58	0.6651853897787142
42	-58	0.6603061451560387
44	-58	0.6546539047615825
46	-58	0.64823270287809
48	-58	0.6410598090406279
50	-58	0.6331384179960278
52	-58	0.6244846412541979
54	-58	0.615155172833069
56	-58	0.6051795562381506
58	-58	0.5946166205315746
60	-58	0.5830565643782039
62	-58	0.5709974304010421
64	-58	0.5583493351583098
66	-58	0.5451174518588581
68	-58	0.5313572194520919
70	-58	0.5170524696894627
72	-58	0.502226981951238
74	-58	0.486935548867957
76	-58	0.47115864360108045
78	-58	0.4549516699240631
80	-58	0.43833345066934615
82	-58	0.4213026965800173
84	-58	0.403921444430614
86	-58	0.38617911302268354
88	-58	0.36812355971327393
90	-58	0.3497623614990591
92	-58	0.3311273868412504
94	-58	0.31222928441723896
96	-58	0.2930873404657824
98	-58	0.2737373932504514
100	-58	0.25418285400701685
102	-58	0.23445093774291453
104	-58	0.21452181866897968
106	-58	0.19441917207806064
108	-58	0.17414170727871583
110	-58	0.15371492794498182
112	-58	0.13306647938302388
114	-58	0.11211903568221245
116	-58	0.04533199772841759
118	-58	0.0686032989144919
120	-58	0.04484721777615306

-120	-60	NaN
-118	-60	NaN
-116	-60	NaN
-114	-60	NaN
-112	-60	NaN
-110	-60	NaN
-108	-60	NaN
-106	-60	NaN
-104	-60	NaN
-102	-60	NaN
-100	-60	NaN
-98	-60	NaN
-96	-60	NaN
-94	-60	NaN
-92	-60	NaN
-90	-60	NaN
-88	-60	NaN
-86	-60	NaN
-84	-60	NaN
-82	-60	NaN
-80	-60	NaN
-78	-60	NaN
-76	-60	NaN
-74	-60	NaN
-72	-60	NaN
-70	-60	NaN
-68	-60	NaN
-66	-60	NaN
-64	-60	NaN
-62	-60	NaN
-60	-60	0.022519403262845444
-58	-60	0.0686032989144919
-56	-60	0.09047399538935029
-54	-60	0.11161973397315218
-52	-60	0.13232162248724647
-50	-60	0.15270077344411515
-48	-60	0.17286700211312211
-46	-60	0.1928482944915447
-44	-60	0.21265749911454573
-42	-60	0.23227822560019917
-40	-60	0.25170019242136193
-38	-60	0.27092405959049765
-36	-60	0.2899366909987038
-34	-60	0.3087245584060613
-32	-60	0.32726209116267846
-30	-60	0.34552796272302405
-28	-60	0.3635109511684282
-26	-60	0.3811668125548076
-24	-60	0.39851070091953367
-22	-60	0.415482920924414
-20	-60	0.43208398724582553
-18	-60	0.4482853857650839
-16	-60	0.4640447036014096
-14	-60	0.47937643486865966
-12	-60	0.49422351391996616
-10	-60	0.5085739775018056
-8	-60	0.5224250415512514
-6	-60	0.5357208097921697
-4	-60	0.5484667942416503
-2	-60	0.5606696754645236
0	-60	0.5723516150801407
2	-60	0.5830565643782037
4	-60	0.5932347760300891
6	-60	0.6027679961925532
8	-60	0.6116027243315366
10	-60	0.6197418155625365
12	-60	0.6271806202952225
14	-60	0.6338839122977211
16	-60	0.6398322394814572
18	-60	0.6450105828276613
20	-60	0.6494017087825102
22	-60	0.653010540836918
24	-60	0.6558310853111725
26	-60	0.6578441007579964
28	-60	0.6590476582064364
30	-60	0.3295958748415462
32	-60	0.6590476582064364
34	-60	0.6578441007579964
36	-60	0.6558310853111725
38	-60	0.653010540836918
40	-60	0.6494017087825102
42	-60	0.6450105828276613
44	-60	0.6398322394814572
46	-60	0.6338839122977211
48	-60	0.6271806202952225
50	-60	0.6197418155625365
52	-60	0.6116027243315366
54	-60	0.6027679961925532
56	-60	0.5932347760300891
58	-60	0.5830565643782037
60	-60	0.5723516150801407
62	-60	0.5606696754645236
64	-60	0.5484667942416503
66	-60	0.5357208097921697
68	-60	0.5224250415512514
70	-60	0.5085739775018056
72	-60	0.49422351391996616
74	-60	0.47937643486865966
76	-60	0.4640447036014096
78	-60	0.4482853857650839
80	-60	0.43208398724582553
82	-60	0.415482920924414
84	-60	0.39851070091953367
86	-60	0.3811668125548076
88	-60	0.3635109511684282
90	-60	0.34552796272302405
92	-60	0.32726209116267846
94	-60	0.3087245584060613
96	-60	0.2899366909987038
98	-60	0.27092405959049765
100	-60	0.25170019242136193
102	-60	0.23227822560019917
104	-60	0.21265749911454573
106	-60	0.1928482944915447
108	-60	0.17286700211312211
110	-60	0.15270077344411515
112	-60	0.13232162248724647
114	-60	0.11161973397315218
116	-60	0.09047399538935029
118	-60	0.0686032989144919
120	-60	0.022519403262845444

-120	-62	NaN
-118	-62	NaN
-116	-62	NaN
-114	-62	NaN
-112	-62	NaN
-110	-62	NaN
-108	-62	NaN
-106	-62	NaN
-104	-62	NaN
-102	-62	NaN
-100	-62	NaN
-98	-62	NaN
-96	-62	NaN
-94	-62	NaN
-92	-62	NaN
-90	-62	NaN
-88	-62	NaN
-86	-62	NaN
-84	-62	NaN
-82	-62	NaN
-80	-62	NaN
-78	-62	NaN
-76	-62	NaN
-74	-62	NaN
-72	-62	NaN
-70	-62	NaN
-68	-62	NaN
-66	-62	NaN
-64	-62	NaN
-62	-62	NaN
-60	-62	NaN
-58	-62	0.04484721777615306
-56	-62	0.06810476465326626
-54	-62	0.08975088567686057
-52	-62	0.11065015534691637
-50	-62	0.13107367367669348
-48	-62	0.15117989515435362
-46	-62	0.17106819356546754
-44	-62	0.19076796902778803
-42	-62	0.21026768525051698
-40	-62	0.2295669005399885
-38	-62	0.24866871572571575
-36	-62	0.26755800003814123
-34	-62	0.2862285317886711
-32	-62	0.30465158456779584
-30	-62	0.32282116159681146
-28	-62	0.34070663855171524
-26	-62	0.3583044528491566
-24	-62	0.3755636284840451
-22	-62	0.392493069843195
-20	-62	0.40905646932927187
-18	-62	0.4252200524421089
-16	-62	0.4409924646760678
-14	-62	0.4563170888372611
-12	-62	0.4711885829558924
-10	-62	0.4855897096661596
-8	-62	0.49947631701393325
-6	-62	0.512855856270592
-4	-62	0.5257033312207662
-2	-62	0.5379909137534343
0	-62	0.549799451657179
2	-62	0.5606696754645235
4	-62	0.570997430401042
6	-62	0.5806912960744618
8	-62	0.5897429951818309
10	-62	0.598120788654706
12	-62	0.6057820837213393
14	-62	0.6127192675022797
16	-62	0.6189305929092377
18	-62	0.6243986127726547
20	-62	0.6291152526650898
22	-62	0.6330660016856647
24	-62	0.6362304746306368
26	-62	0.6386100000806179
28	-62	0.6401981476318863
30	-62	0.64097577197814
32	-62	0.64097577197814
34	-62	0.6401981476318863
36	-62	0.6386100000806179
38	-62	0.6362304746306368
40	-62	0.6330660016856647
42	-62	0.6291152526650898
44	-62	0.6243986127726547
46	-62	0.6189305929092377
48	-62	0.6127192675022797
50	-62	0.6057820837213393
52	-62	0.598120788654706
54	-62	0.5897429951818309
56	-62	0.5806912960744618
58	-62	0.570997430401042
60	-62	0.5606696754645235
62	-62	0.549799451657179
64	-62	0.5379909137534343
66	-62	0.5257033312207662
68	-62	0.512855856270592
70	-62	0.49947631701393325
72	-62	0.4855897096661596
74	-62	0.4711885829558924
76	-62	0.4563170888372611
78	-62	0.4409924646760678
80	-62	0.4252200524421089
82	-62	0.40905646932927187
84	-62	0.392493069843195
86	-62	0.3755636284840451
88	-62	0.3583044528491566
90	-62	0.34070663855171524
92	-62	0.32282116159681146
94	-62	0.30465158456779584
96	-62	0.2862285317886711
98	-62	0.26755800003814123
100	-62	0.24866871572571575
102	-62	0.2295669005399885
104	-62	0.21026768525051698
106	-62	0.19076796902778803
108	-62	0.17106819356546754
110	-62	0.15117989515435362
112	-62	0.13107367367669348
114	-62	0.11065015534691637
116	-62	0.08975088567686057
118	-62	0.06810476465326626
120	-62	0.04484721777615306

-120	-64	NaN
-118	-64	NaN
-116	-64	NaN
-114	-64	NaN
-112	-64	NaN
-110	-64	NaN
-108	-64	NaN
-106	-64	NaN
-104	-64	NaN
-102	-64	NaN
-100	-64	NaN
-98	-64	NaN
-96	-64	NaN
-94	-64	NaN
-92	-64	NaN
-90	-64	NaN
-88	-64	NaN
-86	-64	NaN
-84	-64	NaN
-82	-64	NaN
-80	-64	NaN
-78	-64	NaN
-76	-64	NaN
-74	-64	NaN
-72	-64	NaN
-70	-64	NaN
-68	-64	NaN
-66	-64	NaN
-64	-64	NaN
-62	-64	NaN
-60	-64	NaN
-58	-64	NaN
-56	-64	0.044170272549942546
-54	-64	0.06715294496098413
-52	-64	0.08852168420261103
-50	-64	0.10918272859852464
-48	-64	0.1293348576320952
-46	-64	0.14916398342826406
-44	-64	0.16875576853735721
-42	-64	0.1881626000394766
-40	-64	0.20735440911322636
-38	-64	0.22633137619288676
-36	-64	0.2450950350084876
-34	-64	0.26364313753633706
-32	-64	0.2819620223101048
-30	-64	0.30001786646677897
-28	-64	0.31781512649562926
-26	-64	0.33531086369840263
-24	-64	0.35250915479503275
-22	-64	0.36937640062644256
-20	-64	0.38588382848848174
-18	-64	0.4020277893227677
-16	-64	0.4177615798178865
-14	-64	0.43308953939253525
-12	-64	0.4479791108929522
-10	-64	0.46239523731221754
-8	-64	0.4763392731760738
-6	-64	0.4897754603880372
-4	-64	0.5026857967685664
-2	-64	0.5150845345886325
0	-64	0.5270104720813534
2	-64	0.5379909137534346
4	-64	0.5484667942416505
6	-64	0.5583493351583096
8	-64	0.5675846401519884
10	-64	0.5761427884979391
12	-64	0.584025555682072
14	-64	0.5912215394427455
16	-64	0.597699620144002
18	-64	0.603445119774431
20	-64	0.6084479159585594
22	-64	0.6126934689981182
24	-64	0.6161817276090289
26	-64	0.6189057408180678
28	-64	0.620849517912162
30	-64	0.6220099709685833
32	-64	0.31107652328997215
34	-64	0.6220099709685833
36	-64	0.620849517912162
38	-64	0.6189057408180678
40	-64	0.6161817276090289
42	-64	0.6126934689981182
44	-64	0.6084479159585594
46	-64	0.603445119774431
48	-64	0.597699620144002
50	-64	0.5912215394427455
52	-64	0.584025555682072
54	-64	0.5761427884979391
56	-64	0.5675846401519884
58	-64	0.5583493351583096
60	-64	0.5484667942416505
62	-64	0.5379909137534346
64	-64	0.5270104720813534
66	-64	0.5150845345886325
68	-64	0.5026857967685664
70	-64	0.4897754603880372
72	-64	0.4763392731760738
74	-64	0.46239523731221754
76	-64	0.4479791108929522
78	-64	0.43308953939253525
80	-64	0.4177615798178865
82	-64	0.4020277893227677
84	-64	0.38588382848848174
86	-64	0.36937640062644256
88	-64	0.35250915479503275
90	-64	0.33531086369840263
92	-64	0.31781512649562926
94	-64	0.30001786646677897
96	-64	0.2819620223101048
98	-64	0.26364313753633706
100	-64	0.2450950350084876
102	-64	0.22633137619288676
104	-64	0.20735440911322636
106	-64	0.1881626000394766
108	-64	0.16875576853735721
110	-64	0.14916398342826406
112	-64	0.1293348576320952
114	-64	0.10918272859852464
116	-64	0.08852168420261103
118	-64	0.06715294496098413
120	-64	0.044170272549942546

-120	-66	NaN
-118	-66	NaN
-116	-66	NaN
-114	-66	NaN
-112	-66	NaN
-110	-66	NaN
-108	-66	NaN
-106	-66	NaN
-104	-66	NaN
-102	-66	NaN
-100	-66	NaN
-98	-66	NaN
-96	-66	NaN
-94	-66	NaN
-92	-66	NaN
-90	-66	NaN
-88	-66	NaN
-86	-66	NaN
-84	-66	NaN
-82	-66	NaN
-80	-66	NaN
-78	-66	NaN
-76	-66	NaN
-74	-66	NaN
-72	-66	NaN
-70	-66	NaN
-68	-66	NaN
-66	-66	NaN
-64	-66	NaN
-62	-66	NaN
-60	-66	NaN
-58	-66	NaN
-56	-66	NaN
-54	-66	0.04299335675587786
-52	-66	0.06570144046082638
-50	-66	0.08683791835645636
-48	-66	0.10720696754560449
-46	-66	0.12709599448548084
-44	-66	0.14664391985473887
-42	-66	0.16595238110994381
-40	-66	0.1850379629405217
-38	-66	0.20391445725578455
-36	-66	0.22256643625116068
-34	-66	0.2409948090409522
-32	-66	0.2591879457430781
-30	-66	0.27714257217581106
-28	-66	0.294830596494643
-26	-66	0.31224510109957704
-24	-66	0.329353221773743
-22	-66	0.3461444734893103
-20	-66	0.36260696125744074
-18	-66	0.3786947080127523
-16	-66	0.39441123408317424
-14	-66	0.4097183177023186
-12	-66	0.4245977162179741
-10	-66	0.43904348859283826
-8	-66	0.45301184895937063
-6	-66	0.46649526703864985
-4	-66	0.4794847327356341
-2	-66	0.4919545698659543
0	-66	0.5039697970689616
2	-66	0.5150845345886322
4	-66	0.525703331220766
6	-66	0.5357208097921697
8	-66	0.5451174518588577
10	-66	0.5538842286977866
12	-66	0.5619895307973609
14	-66	0.5693996447105265
16	-66	0.576108327324737
18	-66	0.5821116624719997
20	-66	0.587394463120567
22	-66	0.5919497188871107
24	-66	0.5957652392314312
26	-66	0.5988228041411703
28	-66	0.601120148438006
30	-66	0.6026512291161585
32	-66	0.6034015647178641
34	-66	0.6034015647178641
36	-66	0.6026512291161585
38	-66	0.601120148438006
40	-66	0.5988228041411703
42	-66	0.5957652392314312
44	-66	0.5919497188871107
46	-66	0.587394463120567
48	-66	0.5821116624719997
50	-66	0.576108327324737
52	-66	0.5693996447105265
54	-66	0.5619895307973609
56	-66	0.5538842286977866
58	-66	0.5451174518588577
60	-66	0.5357208097921697
62	-66	0.525703331220766
64	-66	0.5150845345886322
66	-66	0.5039697970689616
68	-66	0.4919545698659543
70	-66	0.4794847327356341
72	-66	0.46649526703864985
74	-66	0.45301184895937063
76	-66	0.43904348859283826
78	-66	0.4245977162179741
80	-66	0.4097183177023186
82	-66	0.39441123408317424
84	-66	0.3786947080127523
86	-66	0.36260696125744074
88	-66	0.3461444734893103
90	-66	0.329353221773743
92	-66	0.31224510109957704
94	-66	0.294830596494643
96	-66	0.27714257217581106
98	-66	0.2591879457430781
100	-66	0.2409948090409522
102	-66	0.22256643625116068
104	-66	0.20391445725578455
106	-66	0.1850379629405217
108	-66	0.16595238110994381
110	-66	0.14664391985473887
112	-66	0.12709599448548084
114	-66	0.10720696754560449
116	-66	0.08683791835645636
118	-66	0.06570144046082638
120	-66	0.04299335675587786

-120	-68	NaN
-118	-68	NaN
-116	-68	NaN
-114	-68	NaN
-112	-68	NaN
-110	-68	NaN
-108	-68	NaN
-106	-68	NaN
-104	-68	NaN
-102	-68	NaN
-100	-68	NaN
-98	-68	NaN
-96	-68	NaN
-94	-68	NaN
-92	-68	NaN
-90	-68	NaN
-88	-68	NaN
-86	-68	NaN
-84	-68	NaN
-82	-68	NaN
-80	-68	NaN
-78	-68	NaN
-76	-68	NaN
-74	-68	NaN
-72	-68	NaN
-70	-68	NaN
-68	-68	NaN
-66	-68	NaN
-64	-68	NaN
-62	-68	NaN
-60	-68	NaN
-58	-68	NaN
-56	-68	NaN
-54	-68	NaN
-52	-68	0.04130524333763578
-50	-68	0.06373888265913549
-48	-68	0.08466175153490783
-46	-68	0.1047591015125558
-44	-68	0.12435583009451492
-42	-68	0.14361973807130263
-40	-68	0.16264193898645343
-38	-68	0.18141471332520775
-36	-68	0.19995924997754952
-34	-68	0.21827158679170205
-32	-68	0.2363655792350496
-30	-68	0.25420216349158126
-28	-68	0.27178527593630897
-26	-68	0.2890964536678213
-24	-68	0.3061185006451411
-22	-68	0.3228391921144741
-20	-68	0.3392243730195346
-18	-68	0.35526947221737243
-16	-68	0.37093688282708126
-14	-68	0.3862205248657228
-12	-68	0.4011011641625884
-10	-68	0.4155350166209756
-8	-68	0.4295279874450834
-6	-68	0.4430554877644939
-4	-68	0.4560862225249521
-2	-68	0.4686323875843562
0	-68	0.4807458673028418
2	-68	0.4919545698659546
4	-68	0.5026857967685663
6	-68	0.5128558562705923
8	-68	0.5224250415512514
10	-68	0.5313572194520919
12	-68	0.5396361140615794
14	-68	0.5472623129604105
16	-68	0.554219890712124
18	-68	0.5604799722766064
20	-68	0.5660300374474058
22	-68	0.5708612035895964
24	-68	0.5749614492117764
26	-68	0.5783301214672691
28	-68	0.5809604735857328
30	-68	0.5828383654731738
32	-68	0.5839592885209004
34	-68	0.2920517894577813
36	-68	0.5839592885209004
38	-68	0.5828383654731738
40	-68	0.5809604735857328
42	-68	0.5783301214672691
44	-68	0.5749614492117764
46	-68	0.5708612035895964
48	-68	0.5660300374474058
50	-68	0.5604799722766064
52	-68	0.554219890712124
54	-68	0.5472623129604105
56	-68	0.5396361140615794
58	-68	0.5313572194520919
60	-68	0.5224250415512514
62	-68	0.5128558562705923
64	-68	0.5026857967685663
66	-68	0.4919545698659546
68	-68	0.4807458673028418
70	-68	0.4686323875843562
72	-68	0.4560862225249521
74	-68	0.4430554877644939
76	-68	0.4295279874450834
78	-68	0.4155350166209756
80	-68	0.4011011641625884
82	-68	0.3862205248657228
84	-68	0.37093688282708126
86	-68	0.35526947221737243
88	-68	0.3392243730195346
90	-68	0.3228391921144741
92	-68	0.3061185006451411
94	-68	0.2890964536678213
96	-68	0.27178527593630897
98	-68	0.25420216349158126
100	-68	0.2363655792350496
102	-68	0.21827158679170205
104	-68	0.19995924997754952
106	-68	0.18141471332520775
108	-68	0.16264193898645343
110	-68	0.14361973807130263
112	-68	0.12435583009451492
114	-68	0.1047591015125558
116	-68	0.08466175153490783
118	-68	0.06373888265913549
120	-68	0.04130524333763578

-120	-70	NaN
-118	-70	NaN
-116	-70	NaN
-114	-70	NaN
-112	-70	NaN
-110	-70	NaN
-108	-70	NaN
-106	-70	NaN
-104	-70	NaN
-102	-70	NaN
-100	-70	NaN
-98	-70	NaN
-96	-70	NaN
-94	-70	NaN
-92	-70	NaN
-90	-70	NaN
-88	-70	NaN
-86	-70	NaN
-84	-70	NaN
-82	-70	NaN
-80	-70	NaN
-78	-70	NaN
-76	-70	NaN
-74	-70	NaN
-72	-70	NaN
-70	-70	NaN
-68	-70	NaN
-66	-70	NaN
-64	-70	NaN
-62	-70	NaN
-60	-70	NaN
-58	-70	NaN
-56	-70	NaN
-54	-70	NaN
-52	-70	NaN
-50	-70	0.03899338467636979
-48	-70	0.061321141686012694
-46	-70	0.08197070214302113
-44	-70	0.10181584750575921
-42	-70	0.12113103743910532
-40	-70	0.1401087440196669
-38	-70	0.15882008459042463
-36	-70	0.1772839715566163
-34	-70	0.19549846861887185
-32	-70	0.2134683042397759
-30	-70	0.231205712294671
-28	-70	0.24868789002024566
-26	-70	0.26589978604027864
-24	-70	0.28282590396148977
-22	-70	0.2994518344994974
-20	-70	0.3157761797770661
-18	-70	0.3317541739382118
-16	-70	0.34737808200665726
-14	-70	0.3626281113637364
-12	-70	0.37747276747495484
-10	-70	0.3919173851030909
-8	-70	0.40591983884308624
-6	-70	0.4194574366174141
-4	-70	0.43254108912392014
-2	-70	0.4451465952602682
0	-70	0.45732306910861525
2	-70	0.4686323875843561
4	-70	0.4794847327356338
6	-70	0.4897754603880372
8	-70	0.49947631701393314
10	-70	0.5085739775018053
12	-70	0.5170524696894627
14	-70	0.5248820688952525
16	-70	0.5320389744411447
18	-70	0.5385219787295761
20	-70	0.5443246343755456
22	-70	0.5494291469216693
24	-70	0.5538268641614635
26	-70	0.5575067006703692
28	-70	0.5604551612491486
30	-70	0.562672392055749
32	-70	0.5641524237520912
34	-70	0.5648797648667436
36	-70	0.5648797648667436
38	-70	0.5641524237520912
40	-70	0.562672392055749
42	-70	0.5604551612491486
44	-70	0.5575067006703692
46	-70	0.5538268641614635
48	-70	0.5494291469216693
50	-70	0.5443246343755456
52	-70	0.5385219787295761
54	-70	0.5320389744411447
56	-70	0.5248820688952525
58	-70	0.5170524696894627
60	-70	0.5085739775018053
62	-70	0.49947631701393314
64	-70	0.4897754603880372
66	-70	0.4794847327356338
68	-70	0.4686323875843561
70	-70	0.45732306910861525
72	-70	0.4451465952602682
74	-70	0.43254108912392014
76	-70	0.4194574366174141
78	-70	0.40591983884308624
80	-70	0.3919173851030909
82	-70	0.37747276747495484
84	-70	0.3626281113637364
86	-70	0.34737808200665726
88	-70	0.3317541739382118
90	-70	0.3157761797770661
92	-70	0.2994518344994974
94	-70	0.28282590396148977
96	-70	0.26589978604027864
98	-70	0.24868789002024566
100	-70	0.231205712294671
102	-70	0.2134683042397759
104	-70	0.19549846861887185
106	-70	0.1772839715566163
108	-70	0.15882008459042463
110	-70	0.1401087440196669
112	-70	0.12113103743910532
114	-70	0.10181584750575921
116	-70	0.08197070214302113
118	-70	0.061321141686012694
120	-70	0.03899338467636979

-120	-72	NaN
-118	-72	NaN
-116	-72	NaN
-114	-72	NaN
-112	-72	NaN
-110	-72	NaN
-108	-72	NaN
-106	-72	NaN
-104	-72	NaN
-102	-72	NaN
-100	-72	NaN
-98	-72	NaN
-96	-72	NaN
-94	-72	NaN
-92	-72	NaN
-90	-72	NaN
-88	-72	NaN
-86	-72	NaN
-84	-72	NaN
-82	-72	NaN
-80	-72	NaN
-78	-72	NaN
-76	-72	NaN
-74	-72	NaN
-72	-72	NaN
-70	-72	NaN
-68	-72	NaN
-66	-72	NaN
-64	-72	NaN
-62	-72	NaN
-60	-72	NaN
-58	-72	NaN
-56	-72	NaN
-54	-72	NaN
-52	-72	NaN
-50	-72	NaN
-48	-72	0.03596308392237829
-46	-72	0.05841858139916537
-44	-72	0.07881121546833378
-42	-72	0.0983562721818867
-40	-72	0.11741414870869693
-38	-72	0.13611141498743395
-36	-72	0.1545135764048638
-34	-72	0.1726421717547127
-32	-72	0.19052741813735616
-30	-72	0.20816291475850815
-28	-72	0.2255363766399822
-26	-72	0.2426516615497999
-24	-72	0.259485273922287
-22	-72	0.2760299017546138
-20	-72	0.2922616529964855
-18	-72	0.30817538589453664
-16	-72	0.32374505135742737
-14	-72	0.3389458815999687
-12	-72	0.3537761229948587
-10	-72	0.36819228652511166
-8	-72	0.38218600582077866
-6	-72	0.39575795206698267
-4	-72	0.4088634585331749
-2	-72	0.4215046005945199
0	-72	0.4337565650082867
2	-72	0.4451465952602682
4	-72	0.45608622252495207
6	-72	0.46649526703864985
8	-72	0.47633927317607383
10	-72	0.4855897096661598
12	-72	0.494223513919966
14	-72	0.5022269819512379
16	-72	0.509596311800058
18	-72	0.5163138815399209
20	-72	0.5223560723609665
22	-72	0.5277150689196463
24	-72	0.5323805593452982
26	-72	0.5363382183973356
28	-72	0.5395873031791095
30	-72	0.5421233707500737
32	-72	0.5439355748336185
34	-72	0.5450194914596489
36	-72	0.2725836341548904
38	-72	0.5450194914596489
40	-72	0.5439355748336185
42	-72	0.5421233707500737
44	-72	0.5395873031791095
46	-72	0.5363382183973356
48	-72	0.5323805593452982
50	-72	0.5277150689196463
52	-72	0.5223560723609665
54	-72	0.5163138815399209
56	-72	0.509596311800058
58	-72	0.5022269819512379
60	-72	0.494223513919966
62	-72	0.4855897096661598
64	-72	0.47633927317607383
66	-72	0.46649526703864985
68	-72	0.45608622252495207
70	-72	0.4451465952602682
72	-72	0.4337565650082867
74	-72	0.4215046005945199
76	-72	0.4088634585331749
78	-72	0.39575795206698267
80	-72	0.38218600582077866
82	-72	0.36819228652511166
84	-72	0.3537761229948587
86	-72	0.3389458815999687
88	-72	0.32374505135742737
90	-72	0.30817538589453664
92	-72	0.2922616529964855
94	-72	0.2760299017546138
96	-72	0.259485273922287
98	-72	0.2426516615497999
100	-72	0.2255363766399822
102	-72	0.20816291475850815
104	-72	0.19052741813735616
106	-72	0.1726421717547127
108	-72	0.1545135764048638
110	-72	0.13611141498743395
112	-72	0.11741414870869693
114	-72	0.0983562721818867
116	-72	0.07881121546833378
118	-72	0.05841858139916537
120	-72	0.03596308392237829

-120	-74	NaN
-118	-74	NaN
-116	-74	NaN
-114	-74	NaN
-112	-74	NaN
-110	-74	NaN
-108	-74	NaN
-106	-74	NaN
-104	-74	NaN
-102	-74	NaN
-100	-74	NaN
-98	-74	NaN
-96	-74	NaN
-94	-74	NaN
-92	-74	NaN
-90	-74	NaN
-88	-74	NaN
-86	-74	NaN
-84	-74	NaN
-82	-74	NaN
-80	-74	NaN
-78	-74	NaN
-76	-74	NaN
-74	-74	NaN
-72	-74	NaN
-70	-74	NaN
-68	-74	NaN
-66	-74	NaN
-64	-74	NaN
-62	-74	NaN
-60	-74	NaN
-58	-74	NaN
-56	-74	NaN
-54	-74	NaN
-52	-74	NaN
-50	-74	NaN
-48	-74	NaN
-46	-74	0.032189650291177346
-44	-74	0.055012825749959256
-42	-74	0.07514620765698997
-40	-74	0.0944211742019302
-38	-74	0.1132013706163667
-36	-74	0.13161841368554983
-34	-74	0.1497190173247329
-32	-74	0.16751382999452283
-30	-74	0.18505451899271458
-28	-74	0.20234639322442458
-26	-74	0.21936810584418062
-24	-74	0.2361088412712232
-22	-74	0.25255442406658923
-20	-74	0.26871376298786376
-18	-74	0.284555131357575
-16	-74	0.3000533778649106
-14	-74	0.31521040948570794
-12	-74	0.32999240538857555
-10	-74	0.3443897085859484
-8	-74	0.358386562245092
-6	-74	0.3719429893849697
-4	-74	0.3850679447700674
-2	-74	0.39776268054187097
0	-74	0.4100547951644686
2	-74	0.42150460059451983
4	-74	0.43254108912392
6	-74	0.4430554877644939
8	-74	0.4530118489593704
10	-74	0.46239523731221743
12	-74	0.4711885829558924
14	-74	0.47937643486865955
16	-74	0.486935548867957
18	-74	0.49384612807093725
20	-74	0.5001062455532574
22	-74	0.5057069580243
24	-74	0.5106315977089178
26	-74	0.5148745794465115
28	-74	0.5184251531764758
30	-74	0.5212691949691184
32	-74	0.5234068315447139
34	-74	0.524832544144228
36	-74	0.5255327045254987
38	-74	0.5255327045254987
40	-74	0.524832544144228
42	-74	0.5234068315447139
44	-74	0.5212691949691184
46	-74	0.5184251531764758
48	-74	0.5148745794465115
50	-74	0.5106315977089178
52	-74	0.5057069580243
54	-74	0.5001062455532574
56	-74	0.49384612807093725
58	-74	0.486935548867957
60	-74	0.47937643486865955
62	-74	0.4711885829558924
64	-74	0.46239523731221743
66	-74	0.4530118489593704
68	-74	0.4430554877644939
70	-74	0.43254108912392
72	-74	0.42150460059451983
74	-74	0.4100547951644686
76	-74	0.39776268054187097
78	-74	0.3850679447700674
80	-74	0.3719429893849697
82	-74	0.358386562245092
84	-74	0.3443897085859484
86	-74	0.32999240538857555
88	-74	0.31521040948570794
90	-74	0.3000533778649106
92	-74	0.284555131357575
94	-74	0.26871376298786376
96	-74	0.25255442406658923
98	-74	0.2361088412712232
100	-74	0.21936810584418062
102	-74	0.20234639322442458
104	-74	0.18505451899271458
106	-74	0.16751382999452283
108	-74	0.1497190173247329
110	-74	0.13161841368554983
112	-74	0.1132013706163667
114	-74	0.0944211742019302
116	-74	0.07514620765698997
118	-74	0.055012825749959256
120	-74	0.032189650291177346

-120	-76	NaN
-118	-76	NaN
-116	-76	NaN
-114	-76	NaN
-112	-76	NaN
-110	-76	NaN
-108	-76	NaN
-106	-76	NaN
-104	-76	NaN
-102	-76	NaN
-100	-76	NaN
-98	-76	NaN
-96	-76	NaN
-94	-76	NaN
-92	-76	NaN
-90	-76	NaN
-88	-76	NaN
-86	-76	NaN
-84	-76	NaN
-82	-76	NaN
-80	-76	NaN
-78	-76	NaN
-76	-76	NaN
-74	-76	NaN
-72	-76	NaN
-70	-76	NaN
-68	-76	NaN
-66	-76	NaN
-64	-76	NaN
-62	-76	NaN
-60	-76	NaN
-58	-76	NaN
-56	-76	NaN
-54	-76	NaN
-52	-76	NaN
-50	-76	NaN
-48	-76	NaN
-46	-76	NaN
-44	-76	0.027675970458814054
-42	-76	0.05112264253515066
-40	-76	0.07093844853841604
-38	-76	0.09000028533367407
-36	-76	0.10851581893641817
-34	-76	0.12664090026569663
-32	-76	0.14442015994597024
-30	-76	0.1619021635779271
-28	-76	0.17909943441584875
-26	-76	0.1960340558122216
-24	-76	0.21269377080112173
-22	-76	0.22906422017828626
-20	-76	0.24513123806646112
-18	-76	0.26089032469796836
-16	-76	0.27633341772064435
-14	-76	0.29142666123618044
-12	-76	0.30616479238692224
-10	-76	0.32053094627965956
-8	-76	0.33449594092138263
-6	-76	0.3480612559174107
-4	-76	0.361203960675328
-2	-76	0.37390276266494993
0	-76	0.3862381890373088
2	-76	0.39776268054187097
4	-76	0.4088634585331749
6	-76	0.419457436617414
8	-76	0.42952798744508336
10	-76	0.43904348859283826
12	-76	0.44797911089295234
14	-76	0.4563170888372611
16	-76	0.4640447036014097
18	-76	0.4711586436010804
20	-76	0.47764198254817253
22	-76	0.4834708918270843
24	-76	0.4886380262415693
26	-76	0.4931352227967646
28	-76	0.49695197219323023
30	-76	0.5000889003353728
32	-76	0.5025374494811701
34	-76	0.5042830913267244
36	-76	0.5053239848823741
38	-76	0.25273615595095666
40	-76	0.5053239848823741
42	-76	0.5042830913267244
44	-76	0.5025374494811701
46	-76	0.5000889003353728
48	-76	0.49695197219323023
50	-76	0.4931352227967646
52	-76	0.4886380262415693
54	-76	0.4834708918270843
56	-76	0.47764198254817253
58	-76	0.4711586436010804
60	-76	0.4640447036014097
62	-76	0.4563170888372611
64	-76	0.44797911089295234
66	-76	0.43904348859283826
68	-76	0.42952798744508336
70	-76	0.419457436617414
72	-76	0.4088634585331749
74	-76	0.39776268054187097
76	-76	0.3862381890373088
78	-76	0.37390276266494993
80	-76	0.361203960675328
82	-76	0.3480612559174107
84	-76	0.33449594092138263
86	-76	0.32053094627965956
88	-76	0.30616479238692224
90	-76	0.29142666123618044
92	-76	0.27633341772064435
94	-76	0.26089032469796836
96	-76	0.24513123806646112
98	-76	0.22906422017828626
100	-76	0.21269377080112173
102	-76	0.1960340558122216
104	-76	0.17909943441584875
106	-76	0.1619021635779271
108	-76	0.14442015994597024
110	-76	0.12664090026569663
112	-76	0.10851581893641817
114	-76	0.09000028533367407
116	-76	0.07093844853841604
118	-76	0.05112264253515066
120	-76	0.027675970458814054

-120	-78	NaN
-118	-78	NaN
-116	-78	NaN
-114	-78	NaN
-112	-78	NaN
-110	-78	NaN
-108	-78	NaN
-106	-78	NaN
-104	-78	NaN
-102	-78	NaN
-100	-78	NaN
-98	-78	NaN
-96	-78	NaN
-94	-78	NaN
-92	-78	NaN
-90	-78	NaN
-88	-78	NaN
-86	-78	NaN
-84	-78	NaN
-82	-78	NaN
-80	-78	NaN
-78	-78	NaN
-76	-78	NaN
-74	-78	NaN
-72	-78	NaN
-70	-78	NaN
-68	-78	NaN
-66	-78	NaN
-64	-78	NaN
-62	-78	NaN
-60	-78	NaN
-58	-78	NaN
-56	-78	NaN
-54	-78	NaN
-52	-78	NaN
-50	-78	NaN
-48	-78	NaN
-46	-78	NaN
-44	-78	NaN
-42	-78	0.022646937534837465
-40	-78	0.04661731448484316
-38	-78	0.06624490125486276
-36	-78	0.08506773592777254
-34	-78	0.10334955523445313
-32	-78	0.12118639384931995
-30	-78	0.13864010254558654
-28	-78	0.15579607119295477
-26	-78	0.17266321037091648
-24	-78	0.18924458092159904
-22	-78	0.20552709846470724
-20	-78	0.22152147350590404
-18	-78	0.23721839346897464
-16	-78	0.25257999138028586
-14	-78	0.267612016137592
-12	-78	0.2823033966625133
-10	-78	0.2966254663777191
-8	-78	0.31057111466839366
-6	-78	0.3241173659320047
-4	-78	0.3372501255844687
-2	-78	0.34998096519079547
0	-78	0.3623515444248169
2	-78	0.37390276266494976
4	-78	0.3850679447700674
6	-78	0.3957579520669828
8	-78	0.40591983884308624
10	-78	0.41553501662097553
12	-78	0.42459771621797404
14	-78	0.43308953939253525
16	-78	0.4409924646760677
18	-78	0.44828538576508403
20	-78	0.4549516699240632
22	-78	0.4609905842586324
24	-78	0.4663922730843387
26	-78	0.4711393573613475
28	-78	0.4752279802491684
30	-78	0.47864975807914
32	-78	0.48139139826175176
34	-78	0.48345216002944474
36	-78	0.48482541317684746
38	-78	0.4854988923223474
40	-78	0.4854988923223474
42	-78	0.48482541317684746
44	-78	0.48345216002944474
46	-78	0.48139139826175176
48	-78	0.47864975807914
50	-78	0.4752279802491684
52	-78	0.4711393573613475
54	-78	0.4663922730843387
56	-78	0.4609905842586324
58	-78	0.4549516699240632
60	-78	0.44828538576508403
62	-78	0.4409924646760677
64	-78	0.43308953939253525
66	-78	0.42459771621797404
68	-78	0.41553501662097553
70	-78	0.40591983884308624
72	-78	0.3957579520669828
74	-78	0.3850679447700674
76	-78	0.37390276266494976
78	-78	0.3623515444248169
80	-78	0.34998096519079547
82	-78	0.3372501255844687
84	-78	0.3241173659320047
86	-78	0.31057111466839366
88	-78	0.2966254663777191
90	-78	0.2823033966625133
92	-78	0.267612016137592
94	-78	0.25257999138028586
96	-78	0.23721839346897464
98	-78	0.22152147350590404
100	-78	0.20552709846470724
102	-78	0.18924458092159904
104	-78	0.17266321037091648
106	-78	0.15579607119295477
108	-78	0.13864010254558654
110	-78	0.12118639384931995
112	-78	0.10334955523445313
114	-78	0.08506773592777254
116	-78	0.06624490125486276
118	-78	0.04661731448484316
120	-78	0.022646937534837465

-120	-80	NaN
-118	-80	NaN
-116	-80	NaN
-114	-80	NaN
-112	-80	NaN
-110	-80	NaN
-108	-80	NaN
-106	-80	NaN
-104	-80	NaN
-102	-80	NaN
-100	-80	NaN
-98	-80	NaN
-96	-80	NaN
-94	-80	NaN
-92	-80	NaN
-90	-80	NaN
-88	-80	NaN
-86	-80	NaN
-84	-80	NaN
-82	-80	NaN
-80	-80	NaN
-78	-80	NaN
-76	-80	NaN
-74	-80	NaN
-72	-80	NaN
-70	-80	NaN
-68	-80	NaN
-66	-80	NaN
-64	-80	NaN
-62	-80	NaN
-60	-80	NaN
-58	-80	NaN
-56	-80	NaN
-54	-80	NaN
-52	-80	NaN
-50	-80	NaN
-48	-80	NaN
-46	-80	NaN
-44	-80	NaN
-42	-80	NaN
-40	-80	0.01762590453269263
-38	-80	0.041292493195771884
-36	-80	0.06106899265753284
-34	-80	0.07966083511691963
-32	-80	0.097684108547991
-30	-80	0.11523856063757079
-28	-80	0.1323949613292122
-26	-80	0.14921666982900436
-24	-80	0.16574347710409287
-22	-80	0.18196998647423912
-20	-80	0.19789058637265539
-18	-80	0.21350336550811805
-16	-80	0.22881175924809455
-14	-80	0.24378905757637154
-12	-80	0.25841643862703495
-10	-80	0.27269583848957046
-8	-80	0.28660645603399987
-6	-80	0.3001321167498399
-4	-80	0.31326559350398464
-2	-80	0.32599359312415
0	-80	0.3383761861377638
2	-80	0.3499809651907956
4	-80	0.361203960675328
6	-80	0.3719429893849698
8	-80	0.38218600582077866
10	-80	0.3919173851030909
12	-80	0.4011011641625884
14	-80	0.40971831770231865
16	-80	0.4177615798178865
18	-80	0.4252200524421091
20	-80	0.43208398724582553
22	-80	0.43833345066934615
24	-80	0.44394858352045063
26	-80	0.44892775242884764
28	-80	0.45326411722719884
30	-80	0.4569434409742192
32	-80	0.4599638954700751
34	-80	0.46232013061650995
36	-80	0.4640025272953316
38	-80	0.4650095853258407
40	-80	0.2325818112399947
42	-80	0.4650095853258407
44	-80	0.4640025272953316
46	-80	0.46232013061650995
48	-80	0.4599638954700751
50	-80	0.4569434409742192
52	-80	0.45326411722719884
54	-80	0.44892775242884764
56	-80	0.44394858352045063
58	-80	0.43833345066934615
60	-80	0.43208398724582553
62	-80	0.4252200524421091
64	-80	0.4177615798178865
66	-80	0.40971831770231865
68	-80	0.4011011641625884
70	-80	0.3919173851030909
72	-80	0.38218600582077866
74	-80	0.3719429893849698
76	-80	0.361203960675328
78	-80	0.3499809651907956
80	-80	0.3383761861377638
82	-80	0.32599359312415
84	-80	0.31326559350398464
86	-80	0.3001321167498399
88	-80	0.28660645603399987
90	-80	0.27269583848957046
92	-80	0.25841643862703495
94	-80	0.24378905757637154
96	-80	0.22881175924809455
98	-80	0.21350336550811805
100	-80	0.19789058637265539
102	-80	0.18196998647423912
104	-80	0.16574347710409287
106	-80	0.14921666982900436
108	-80	0.1323949613292122
110	-80	0.11523856063757079
112	-80	0.097684108547991
114	-80	0.07966083511691963
116	-80	0.06106899265753284
118	-80	0.041292493195771884
120	-80	0.01762590453269263

-120	-82	NaN
-118	-82	NaN
-116	-82	NaN
-114	-82	NaN
-112	-82	NaN
-110	-82	NaN
-108	-82	NaN
-106	-82	NaN
-104	-82	NaN
-102	-82	NaN
-100	-82	NaN
-98	-82	NaN
-96	-82	NaN
-94	-82	NaN
-92	-82	NaN
-90	-82	NaN
-88	-82	NaN
-86	-82	NaN
-84	-82	NaN
-82	-82	NaN
-80	-82	NaN
-78	-82	NaN
-76	-82	NaN
-74	-82	NaN
-72	-82	NaN
-70	-82	NaN
-68	-82	NaN
-66	-82	NaN
-64	-82	NaN
-62	-82	NaN
-60	-82	NaN
-58	-82	NaN
-56	-82	NaN
-54	-82	NaN
-52	-82	NaN
-50	-82	NaN
-48	-82	NaN
-46	-82	NaN
-44	-82	NaN
-42	-82	NaN
-40	-82	NaN
-38	-82	0.013271372111373953
-36	-82	0.0350195930230005
-34	-82	0.055377786590532836
-32	-82	0.07376602705963685
-30	-82	0.09153794240719082
-28	-82	0.10879998197611658
-26	-82	0.12566750828122475
-24	-82	0.14217974769288422
-22	-82	0.158355578752819
-20	-82	0.17421551535358892
-18	-82	0.18978264787162305
-16	-82	0.2050252678092427
-14	-82	0.21993427160388795
-12	-82	0.2345201794653982
-10	-82	0.24875608666676916
-8	-82	0.262625182968278
-6	-82	0.27612384323931755
-4	-82	0.2892383926280001
-2	-82	0.3019685095155771
0	-82	0.31437079148231784
2	-82	0.3259935931241499
4	-82	0.3372501255844687
6	-82	0.3480612559174107
8	-82	0.35838656224509197
10	-82	0.36819228652511166
12	-82	0.3774727674749549
14	-82	0.3862205248657229
16	-82	0.39441123408317413
18	-82	0.4020277893227677
20	-82	0.4090564693292719
22	-82	0.41548292092441386
24	-82	0.4213026965800172
26	-82	0.42650621591530924
28	-82	0.43107957717889134
30	-82	0.43501899773725394
32	-82	0.43831398310568603
34	-82	0.44095150694109697
36	-82	0.44293457780799866
38	-82	0.44425990598118986
40	-82	0.4449130384695273
42	-82	0.4449130384695273
44	-82	0.44425990598118986
46	-82	0.44293457780799866
48	-82	0.44095150694109697
50	-82	0.43831398310568603
52	-82	0.43501899773725394
54	-82	0.43107957717889134
56	-82	0.42650621591530924
58	-82	0.4213026965800172
60	-82	0.41548292092441386
62	-82	0.4090564693292719
64	-82	0.4020277893227677
66	-82	0.39441123408317413
68	-82	0.3862205248657229
70	-82	0.3774727674749549
72	-82	0.36819228652511166
74	-82	0.35838656224509197
76	-82	0.3480612559174107
78	-82	0.3372501255844687
80	-82	0.3259935931241499
82	-82	0.31437079148231784
84	-82	0.3019685095155771
86	-82	0.2892383926280001
88	-82	0.27612384323931755
90	-82	0.262625182968278
92	-82	0.24875608666676916
94	-82	0.2345201794653982
96	-82	0.21993427160388795
98	-82	0.2050252678092427
100	-82	0.18978264787162305
102	-82	0.17421551535358892
104	-82	0.158355578752819
106	-82	0.14217974769288422
108	-82	0.12566750828122475
110	-82	0.10879998197611658
112	-82	0.09153794240719082
114	-82	0.07376602705963685
116	-82	0.055377786590532836
118	-82	0.0350195930230005
120	-82	0.013271372111373953

-120	-84	NaN
-118	-84	NaN
-116	-84	NaN
-114	-84	NaN
-112	-84	NaN
-110	-84	NaN
-108	-84	NaN
-106	-84	NaN
-104	-84	NaN
-102	-84	NaN
-100	-84	NaN
-98	-84	NaN
-96	-84	NaN
-94	-84	NaN
-92	-84	NaN
-90	-84	NaN
-88	-84	NaN
-86	-84	NaN
-84	-84	NaN
-82	-84	NaN
-80	-84	NaN
-78	-84	NaN
-76	-84	NaN
-74	-84	NaN
-72	-84	NaN
-70	-84	NaN
-68	-84	NaN
-66	-84	NaN
-64	-84	NaN
-62	-84	NaN
-60	-84	NaN
-58	-84	NaN
-56	-84	NaN
-54	-84	NaN
-52	-84	NaN
-50	-84	NaN
-48	-84	NaN
-46	-84	NaN
-44	-84	NaN
-42	-84	NaN
-40	-84	NaN
-38	-84	NaN
-36	-84	0.010188602938353053
-34	-84	0.027858289827675166
-32	-84	0.04911395284576801
-30	-84	0.06734518577378694
-28	-84	0.08490043942595892
-26	-84	0.10189450261648908
-24	-84	0.11846578263965107
-22	-84	0.13466568881788493
-20	-84	0.15050690348434909
-18	-84	0.16601233699882317
-16	-84	0.18120552696165615
-14	-84	0.19608007138272876
-12	-84	0.2106096274742723
-10	-84	0.2247953030526147
-8	-84	0.23863465675870452
-6	-84	0.2521061004132691
-4	-84	0.26520029968184283
-2	-84	0.27791987798111395
0	-84	0.2903220935345166
2	-84	0.3019685095155772
4	-84	0.31326559350398464
6	-84	0.3241173659320047
8	-84	0.33449594092138246
10	-84	0.34438970858594853
12	-84	0.3537761229948587
14	-84	0.3626281113637365
16	-84	0.37093688282708126
18	-84	0.3786947080127523
20	-84	0.38588382848848174
22	-84	0.3924930698431949
24	-84	0.3985107009195339
26	-84	0.403921444430614
28	-84	0.4087185342858464
30	-84	0.4128921161314192
32	-84	0.41643174271920147
34	-84	0.4193394868568267
36	-84	0.42161023912572815
38	-84	0.4232313333412871
40	-84	0.42419956778340767
42	-84	0.2121778966459711
44	-84	0.42419956778340767
46	-84	0.4232313333412871
48	-84	0.42161023912572815
50	-84	0.4193394868568267
52	-84	0.41643174271920147
54	-84	0.4128921161314192
56	-84	0.4087185342858464
58	-84	0.403921444430614
60	-84	0.3985107009195339
62	-84	0.3924930698431949
64	-84	0.38588382848848174
66	-84	0.3786947080127523
68	-84	0.37093688282708126
70	-84	0.3626281113637365
72	-84	0.3537761229948587
74	-84	0.34438970858594853
76	-84	0.33449594092138246
78	-84	0.3241173659320047
80	-84	0.31326559350398464
82	-84	0.3019685095155772
84	-84	0.2903220935345166
86	-84	0.27791987798111395
88	-84	0.26520029968184283
90	-84	0.2521061004132691
92	-84	0.23863465675870452
94	-84	0.2247953030526147
96	-84	0.2106096274742723
98	-84	0.19608007138272876
100	-84	0.18120552696165615
102	-84	0.16601233699882317
104	-84	0.15050690348434909
106	-84	0.13466568881788493
108	-84	0.11846578263965107
110	-84	0.10189450261648908
112	-84	0.08490043942595892
114	-84	0.06734518577378694
116	-84	0.04911395284576801
118	-84	0.027858289827675166
120	-84	0.010188602938353053

-120	-86	NaN
-118	-86	NaN
-116	-86	NaN
-114	-86	NaN
-112	-86	NaN
-110	-86	NaN
-108	-86	NaN
-106	-86	NaN
-104	-86	NaN
-102	-86	NaN
-100	-86	NaN
-98	-86	NaN
-96	-86	NaN
-94	-86	NaN
-92	-86	NaN
-90	-86	NaN
-88	-86	NaN
-86	-86	NaN
-84	-86	NaN
-82	-86	NaN
-80	-86	NaN
-78	-86	NaN
-76	-86	NaN
-74	-86	NaN
-72	-86	NaN
-70	-86	NaN
-68	-86	NaN
-66	-86	NaN
-64	-86	NaN
-62	-86	NaN
-60	-86	NaN
-58	-86	NaN
-56	-86	NaN
-54	-86	NaN
-52	-86	NaN
-50	-86	NaN
-48	-86	NaN
-46	-86	NaN
-44	-86	NaN
-42	-86	NaN
-40	-86	NaN
-38	-86	NaN
-36	-86	NaN
-34	-86	0.008476641512712334
-32	-86	0.020447082720323986
-30	-86	0.041991778930525116
-28	-86	0.060441934626484464
-26	-86	0.07774056043902507
-24	-86	0.09451384128724506
-22	-86	0.11080761089415318
-20	-86	0.12667805479025113
-18	-86	0.14219235474038558
-16	-86	0.1573648895237859
-14	-86	0.1721842396998317
-12	-86	0.18667634437917588
-10	-86	0.20083585470549206
-8	-86	0.2146353473324886
-6	-86	0.22807409301466097
-4	-86	0.2411518418017633
-2	-86	0.25386293164156265
0	-86	0.26626434462473664
2	-86	0.27791987798111384
4	-86	0.2892383926280001
6	-86	0.30013211674983997
8	-86	0.3105711146683938
10	-86	0.3205309462796594
12	-86	0.32999240538857555
14	-86	0.33894588159996886
16	-86	0.34737808200665715
18	-86	0.3552694722173726
20	-86	0.36260696125744085
22	-86	0.3693764006264428
24	-86	0.37556362848404523
26	-86	0.38116681255480755
28	-86	0.3861791130226833
30	-86	0.39058381697068184
32	-86	0.3943733722615141
34	-86	0.3975423492889397
36	-86	0.40008318953442096
38	-86	0.4019942544691725
40	-86	0.40326746427983956
42	-86	0.4038925246395868
44	-86	0.4038925246395868
46	-86	0.40326746427983956
48	-86	0.4019942544691725
50	-86	0.40008318953442096
52	-86	0.3975423492889397
54	-86	0.3943733722615141
56	-86	0.39058381697068184
58	-86	0.3861791130226833
60	-86	0.38116681255480755
62	-86	0.37556362848404523
64	-86	0.3693764006264428
66	-86	0.36260696125744085
68	-86	0.3552694722173726
70	-86	0.34737808200665715
72	-86	0.33894588159996886
74	-86	0.32999240538857555
76	-86	0.3205309462796594
78	-86	0.3105711146683938
80	-86	0.30013211674983997
82	-86	0.2892383926280001
84	-86	0.27791987798111384
86	-86	0.26626434462473664
88	-86	0.25386293164156265
90	-86	0.2411518418017633
92	-86	0.22807409301466097
94	-86	0.2146353473324886
96	-86	0.20083585470549206
98	-86	0.18667634437917588
100	-86	0.1721842396998317
102	-86	0.1573648895237859
104	-86	0.14219235474038558
106	-86	0.12667805479025113
108	-86	0.11080761089415318
110	-86	0.09451384128724506
112	-86	0.07774056043902507
114	-86	0.060441934626484464
116	-86	0.041991778930525116
118	-86	0.020447082720323986
120	-86	0.008476641512712334

-120	-88	NaN
-118	-88	NaN
-116	-88	NaN
-114	-88	NaN
-112	-88	NaN
-110	-88	NaN
-108	-88	NaN
-106	-88	NaN
-104	-88	NaN
-102	-88	NaN
-100	-88	NaN
-98	-88	NaN
-96	-88	NaN
-94	-88	NaN
-92	-88	NaN
-90	-88	NaN
-88	-88	NaN
-86	-88	NaN
-84	-88	NaN
-82	-88	NaN
-80	-88	NaN
-78	-88	NaN
-76	-88	NaN
-74	-88	NaN
-72	-88	NaN
-70	-88	NaN
-68	-88	NaN
-66	-88	NaN
-64	-88	NaN
-62	-88	NaN
-60	-88	NaN
-58	-88	NaN
-56	-88	NaN
-54	-88	NaN
-52	-88	NaN
-50	-88	NaN
-48	-88	NaN
-46	-88	NaN
-44	-88	NaN
-42	-88	NaN
-40	-88	NaN
-38	-88	NaN
-36	-88	NaN
-34	-88	NaN
-32	-88	0.007442888494703928
-30	-88	0.01407729812144864
-28	-88	0.03370531799034292
-26	-88	0.05300014703394154
-24	-88	0.07008946565719484
-22	-88	0.08663726468524745
-20	-88	0.10266726191094275
-18	-88	0.11824311971460856
-16	-88	0.1334262833268928
-14	-88	0.14825606367428032
-12	-88	0.16272827804544482
-10	-88	0.17684391791722961
-8	-88	0.19061901893367947
-6	-88	0.20404323027018823
-4	-88	0.21709920804986224
-2	-88	0.22979459300036553
0	-88	0.24219576598621703
2	-88	0.25386293164156254
4	-88	0.26520029968184294
6	-88	0.27612384323931755
8	-88	0.28660645603399987
10	-88	0.296625466377719
12	-88	0.3061647923869222
14	-88	0.31521040948570794
16	-88	0.32374505135742726
18	-88	0.33175417393821177
20	-88	0.3392243730195346
22	-88	0.3461444734893101
24	-88	0.3525091547950327
26	-88	0.35830445284915635
28	-88	0.3635109511684282
30	-88	0.368123559713274
32	-88	0.37213988080477345
34	-88	0.37555062378601417
36	-88	0.37835036029471686
38	-88	0.38053235052369666
40	-88	0.3820897701836772
42	-88	0.3830216816032457
44	-88	0.1915911887434663
46	-88	0.3830216816032457
48	-88	0.3820897701836772
50	-88	0.38053235052369666
52	-88	0.37835036029471686
54	-88	0.37555062378601417
56	-88	0.37213988080477345
58	-88	0.368123559713274
60	-88	0.3635109511684282
62	-88	0.35830445284915635
64	-88	0.3525091547950327
66	-88	0.3461444734893101
68	-88	0.3392243730195346
70	-88	0.33175417393821177
72	-88	0.32374505135742726
74	-88	0.31521040948570794
76	-88	0.3061647923869222
78	-88	0.296625466377719
80	-88	0.28660645603399987
82	-88	0.27612384323931755
84	-88	0.26520029968184294
86	-88	0.25386293164156254
88	-88	0.24219576598621703
90	-88	0.22979459300036553
92	-88	0.21709920804986224
94	-88	0.20404323027018823
96	-88	0.19061901893367947
98	-88	0.17684391791722961
100	-88	0.16272827804544482
102	-88	0.14825606367428032
104	-88	0.1334262833268928
106	-88	0.11824311971460856
108	-88	0.10266726191094275
110	-88	0.08663726468524745
112	-88	0.07008946565719484
114	-88	0.05300014703394154
116	-88	0.03370531799034292
118	-88	0.01407729812144864
120	-88	0.007442888494703928

-120	-90	NaN
-118	-90	NaN
-116	-90	NaN
-114	-90	NaN
-112	-90	NaN
-110	-90	NaN
-108	-90	NaN
-106	-90	NaN
-104	-90	NaN
-102	-90	NaN
-100	-90	NaN
-98	-90	NaN
-96	-90	NaN
-94	-90	NaN
-92	-90	NaN
-90	-90	NaN
-88	-90	NaN
-86	-90	NaN
-84	-90	NaN
-82	-90	NaN
-80	-90	NaN
-78	-90	NaN
-76	-90	NaN
-74	-90	NaN
-72	-90	NaN
-70	-90	NaN
-68	-90	NaN
-66	-90	NaN
-64	-90	NaN
-62	-90	NaN
-60	-90	NaN
-58	-90	NaN
-56	-90	NaN
-54	-90	NaN
-52	-90	NaN
-50	-90	NaN
-48	-90	NaN
-46	-90	NaN
-44	-90	NaN
-42	-90	NaN
-40	-90	NaN
-38	-90	NaN
-36	-90	NaN
-34	-90	NaN
-32	-90	NaN
-30	-90	0.0061633121751695245
-28	-90	0.009933542071221303
-26	-90	0.02460226946867351
-24	-90	0.044706109323003104
-22	-90	0.06197091331149127
-20	-90	0.07826540108132304
-18	-90	0.09403469812972531
-16	-90	0.10934619765500417
-14	-90	0.1242226237432016
-12	-90	0.13870198525498523
-10	-90	0.15282874239053146
-8	-90	0.16659155313258933
-6	-90	0.17998730912385472
-4	-90	0.19303191259812055
-2	-90	0.20572740251095983
0	-90	0.21812474136100546
2	-90	0.22979459300036553
4	-90	0.2411518418017634
6	-90	0.2521061004132691
8	-90	0.26262518296827814
10	-90	0.27269583848957046
12	-90	0.2823033966625133
14	-90	0.29142666123618044
16	-90	0.3000533778649106
18	-90	0.30817538589453664
20	-90	0.31577617977706607
22	-90	0.3228391921144741
24	-90	0.32935322177374315
26	-90	0.33531086369840263
28	-90	0.3407066385517153
30	-90	0.34552796272302394
32	-90	0.3497623614990592
34	-90	0.35340854539027666
36	-90	0.35645988075473606
38	-90	0.358903008940853
40	-90	0.3607362327848533
42	-90	0.3619594233110216
44	-90	0.3625642407895178
46	-90	0.3625642407895178
48	-90	0.3619594233110216
50	-90	0.3607362327848533
52	-90	0.358903008940853
54	-90	0.35645988075473606
56	-90	0.35340854539027666
58	-90	0.3497623614990592
60	-90	0.34552796272302394
62	-90	0.3407066385517153
64	-90	0.33531086369840263
66	-90	0.32935322177374315
68	-90	0.3228391921144741
70	-90	0.31577617977706607
72	-90	0.30817538589453664
74	-90	0.3000533778649106
76	-90	0.29142666123618044
78	-90	0.2823033966625133
80	-90	0.27269583848957046
82	-90	0.26262518296827814
84	-90	0.2521061004132691
86	-90	0.2411518418017634
88	-90	0.22979459300036553
90	-90	0.21812474136100546
92	-90	0.20572740251095983
94	-90	0.19303191259812055
96	-90	0.17998730912385472
98	-90	0.16659155313258933
100	-90	0.15282874239053146
102	-90	0.13870198525498523
104	-90	0.1242226237432016
106	-90	0.10934619765500417
108	-90	0.09403469812972531
110	-90	0.07826540108132304
112	-90	0.06197091331149127
114	-90	0.044706109323003104
116	-90	0.02460226946867351
118	-90	0.009933542071221303
120	-90	0.0061633121751695245

-120	-92	NaN
-118	-92	NaN
-116	-92	NaN
-114	-92	NaN
-112	-92	NaN
-110	-92	NaN
-108	-92	NaN
-106	-92	NaN
-104	-92	NaN
-102	-92	NaN
-100	-92	NaN
-98	-92	NaN
-96	-92	NaN
-94	-92	NaN
-92	-92	NaN
-90	-92	NaN
-88	-92	NaN
-86	-92	NaN
-84	-92	NaN
-82	-92	NaN
-80	-92	NaN
-78	-92	NaN
-76	-92	NaN
-74	-92	NaN
-72	-92	NaN
-70	-92	NaN
-68	-92	NaN
-66	-92	NaN
-64	-92	NaN
-62	-92	NaN
-60	-92	NaN
-58	-92	NaN
-56	-92	NaN
-54	-92	NaN
-52	-92	NaN
-50	-92	NaN
-48	-92	NaN
-46	-92	NaN
-44	-92	NaN
-42	-92	NaN
-40	-92	NaN
-38	-92	NaN
-36	-92	NaN
-34	-92	NaN
-32	-92	NaN
-30	-92	NaN
-28	-92	0.004336784939685145
-26	-92	0.0080499076434568
-24	-92	0.016149756084873026
-22	-92	0.03518530299647964
-20	-92	0.053275772593869494
-18	-92	0.06939274731701225
-16	-92	0.08493383167291567
-14	-92	0.09996936479087731
-12	-92	0.11456092027873484
-10	-92	0.12872580963278796
-8	-92	0.14249960766941164
-6	-92	0.15591207805616863
-4	-92	0.16895617751259256
-2	-92	0.18163905640982872
0	-92	0.19403965392944525
2	-92	0.20572740251096
4	-92	0.2170992080498623
6	-92	0.2280740930146611
8	-92	0.23863465675870468
10	-92	0.2487560866667692
12	-92	0.258416438627035
14	-92	0.26761201613759206
16	-92	0.27633341772064435
18	-92	0.284555131357575
20	-92	0.2922616529964854
22	-92	0.2994518344994974
24	-92	0.30611850064514096
26	-92	0.31224510109957687
28	-92	0.31781512649562926
30	-92	0.3228211615968114
32	-92	0.3272620911626785
34	-92	0.33112738684125026
36	-92	0.3344041167599485
38	-92	0.33709278627214995
40	-92	0.3391922500173084
42	-92	0.34069215474509457
44	-92	0.34158637205312387
46	-92	0.17087455343168909
48	-92	0.34158637205312387
50	-92	0.34069215474509457
52	-92	0.3391922500173084
54	-92	0.33709278627214995
56	-92	0.3344041167599485
58	-92	0.33112738684125026
60	-92	0.3272620911626785
62	-92	0.3228211615968114
64	-92	0.31781512649562926
66	-92	0.31224510109957687
68	-92	0.30611850064514096
70	-92	0.2994518344994974
72	-92	0.2922616529964854
74	-92	0.284555131357575
76	-92	0.27633341772064435
78	-92	0.26761201613759206
80	-92	0.258416438627035
82	-92	0.2487560866667692
84	-92	0.23863465675870468
86	-92	0.2280740930146611
88	-92	0.2170992080498623
90	-92	0.20572740251096
92	-92	0.19403965392944525
94	-92	0.18163905640982872
96	-92	0.16895617751259256
98	-92	0.15591207805616863
100	-92	0.14249960766941164
102	-92	0.12872580963278796
104	-92	0.11456092027873484
106	-92	0.09996936479087731
108	-92	0.08493383167291567
110	-92	0.06939274731701225
112	-92	0.053275772593869494
114	-92	0.03518530299647964
116	-92	0.016149756084873026
118	-92	0.0080499076434568
120	-92	0.004336784939685145

-120	-94	NaN
-118	-94	NaN
-116	-94	NaN
-114	-94	NaN
-112	-94	NaN
-110	-94	NaN
-108	-94	NaN
-106	-94	NaN
-104	-94	NaN
-102	-94	NaN
-100	-94	NaN
-98	-94	NaN
-96	-94	NaN
-94	-94	NaN
-92	-94	NaN
-90	-94	NaN
-88	-94	NaN
-86	-94	NaN
-84	-94	NaN
-82	-94	NaN
-80	-94	NaN
-78	-94	NaN
-76	-94	NaN
-74	-94	NaN
-72	-94	NaN
-70	-94	NaN
-68	-94	NaN
-66	-94	NaN
-64	-94	NaN
-62	-94	NaN
-60	-94	NaN
-58	-94	NaN
-56	-94	NaN
-54	-94	NaN
-52	-94	NaN
-50	-94	NaN
-48	-94	NaN
-46	-94	NaN
-44	-94	NaN
-42	-94	NaN
-40	-94	NaN
-38	-94	NaN
-36	-94	NaN
-34	-94	NaN
-32	-94	NaN
-30	-94	NaN
-28	-94	NaN
-26	-94	0.0026742911628923906
-24	-94	0.006916246061592781
-22	-94	0.010412038307296732
-20	-94	0.024722050314514226
-18	-94	0.04363336801253561
-16	-94	0.06001707067923567
-14	-94	0.0753378073244239
-12	-94	0.09012899259628415
-10	-94	0.1044320264617781
-8	-94	0.11830861692169493
-6	-94	0.1317611187186356
-4	-94	0.14482374403382392
-2	-94	0.15753282234495122
0	-94	0.16994716653907113
2	-94	0.1816390564098287
4	-94	0.1930319125981204
6	-94	0.20404323027018814
8	-94	0.21463534733248862
10	-94	0.2247953030526147
12	-94	0.23452017946539822
14	-94	0.2437890575763715
16	-94	0.2525799913802858
18	-94	0.26089032469796836
20	-94	0.2687137629878637
22	-94	0.2760299017546138
24	-94	0.28282590396148977
26	-94	0.2890964536678213
28	-94	0.294830596494643
30	-94	0.300017866466779
32	-94	0.3046515845677959
34	-94	0.3087245584060611
36	-94	0.31222928441723885
38	-94	0.3151570684370465
40	-94	0.3175031472550944
42	-94	0.31926806385902556
44	-94	0.32044534343588654
46	-94	0.32102583319997047
48	-94	0.32102583319997047
50	-94	0.32044534343588654
52	-94	0.31926806385902556
54	-94	0.3175031472550944
56	-94	0.3151570684370465
58	-94	0.31222928441723885
60	-94	0.3087245584060611
62	-94	0.3046515845677959
64	-94	0.300017866466779
66	-94	0.294830596494643
68	-94	0.2890964536678213
70	-94	0.28282590396148977
72	-94	0.2760299017546138
74	-94	0.2687137629878637
76	-94	0.26089032469796836
78	-94	0.2525799913802858
80	-94	0.2437890575763715
82	-94	0.23452017946539822
84	-94	0.2247953030526147
86	-94	0.21463534733248862
88	-94	0.20404323027018814
90	-94	0.1930319125981204
92	-94	0.1816390564098287
94	-94	0.16994716653907113
96	-94	0.15753282234495122
98	-94	0.14482374403382392
100	-94	0.1317611187186356
102	-94	0.11830861692169493
104	-94	0.1044320264617781
106	-94	0.09012899259628415
108	-94	0.0753378073244239
110	-94	0.06001707067923567
112	-94	0.04363336801253561
114	-94	0.024722050314514226
116	-94	0.010412038307296732
118	-94	0.006916246061592781
120	-94	0.0026742911628923906

-120	-96	NaN
-118	-96	NaN
-116	-96	NaN
-114	-96	NaN
-112	-96	NaN
-110	-96	NaN
-108	-96	NaN
-106	-96	NaN
-104	-96	NaN
-102	-96	NaN
-100	-96	NaN
-98	-96	NaN
-96	-96	NaN
-94	-96	NaN
-92	-96	NaN
-90	-96	NaN
-88	-96	NaN
-86	-96	NaN
-84	-96	NaN
-82	-96	NaN
-80	-96	NaN
-78	-96	NaN
-76	-96	NaN
-74	-96	NaN
-72	-96	NaN
-70	-96	NaN
-68	-96	NaN
-66	-96	NaN
-64	-96	NaN
-62	-96	NaN
-60	-96	NaN
-58	-96	NaN
-56	-96	NaN
-54	-96	NaN
-52	-96	NaN
-50	-96	NaN
-48	-96	NaN
-46	-96	NaN
-44	-96	NaN
-42	-96	NaN
-40	-96	NaN
-38	-96	NaN
-36	-96	NaN
-34	-96	NaN
-32	-96	NaN
-30	-96	NaN
-28	-96	NaN
-26	-96	NaN
-24	-96	0.0021388237887655323
-22	-96	0.004963368640058516
-20	-96	0.00798239459689145
-18	-96	0.015253683582787163
-16	-96	0.032598866062867965
-14	-96	0.049978954446444505
-12	-96	0.0652282522389334
-10	-96	0.07980156998793589
-8	-96	0.09385506440186803
-6	-96	0.1074371824754945
-4	-96	0.12060082981992579
-2	-96	0.13335706003064482
0	-96	0.14580044851046037
2	-96	0.15753282234495114
4	-96	0.16895617751259245
6	-96	0.1799873091238546
8	-96	0.19061901893367944
10	-96	0.20083585470549206
12	-96	0.21060962747427223
14	-96	0.21993427160388795
16	-96	0.22881175924809455
18	-96	0.23721839346897475
20	-96	0.24513123806646123
22	-96	0.2525544240665893
24	-96	0.25948527392228693
26	-96	0.26589978604027853
28	-96	0.27178527593630897
30	-96	0.27714257217581106
32	-96	0.281962022310105
34	-96	0.28622853178867114
36	-96	0.2899366909987038
38	-96	0.2930873404657824
40	-96	0.2956757805068234
42	-96	0.29769070665488556
44	-96	0.2991290229042348
46	-96	0.29999326686998784
48	-96	0.1500825662964563
50	-96	0.29999326686998784
52	-96	0.2991290229042348
54	-96	0.29769070665488556
56	-96	0.2956757805068234
58	-96	0.2930873404657824
60	-96	0.2899366909987038
62	-96	0.28622853178867114
64	-96	0.281962022310105
66	-96	0.27714257217581106
68	-96	0.27178527593630897
70	-96	0.26589978604027853
72	-96	0.25948527392228693
74	-96	0.2525544240665893
76	-96	0.24513123806646123
78	-96	0.23721839346897475
80	-96	0.22881175924809455
82	-96	0.21993427160388795
84	-96	0.21060962747427223
86	-96	0.20083585470549206
88	-96	0.19061901893367944
90	-96	0.1799873091238546
92	-96	0.16895617751259245
94	-96	0.15753282234495114
96	-96	0.14580044851046037
98	-96	0.13335706003064482
100	-96	0.12060082981992579
102	-96	0.1074371824754945
104	-96	0.09385506440186803
106	-96	0.07980156998793589
108	-96	0.0652282522389334
110	-96	0.049978954446444505
112	-96	0.032598866062867965
114	-96	0.015253683582787163
116	-96	0.00798239459689145
118	-96	0.004963368640058516
120	-96	0.0021388237887655323

-120	-98	NaN
-118	-98	NaN
-116	-98	NaN
-114	-98	NaN
-112	-98	NaN
-110	-98	NaN
-108	-98	NaN
-106	-98	NaN
-104	-98	NaN
-102	-98	NaN
-100	-98	NaN
-98	-98	NaN
-96	-98	NaN
-94	-98	NaN
-92	-98	NaN
-90	-98	NaN
-88	-98	NaN
-86	-98	NaN
-84	-98	NaN
-82	-98	NaN
-80	-98	NaN
-78	-98	NaN
-76	-98	NaN
-74	-98	NaN
-72	-98	NaN
-70	-98	NaN
-68	-98	NaN
-66	-98	NaN
-64	-98	NaN
-62	-98	NaN
-60	-98	NaN
-58	-98	NaN
-56	-98	NaN
-54	-98	NaN
-52	-98	NaN
-50	-98	NaN
-48	-98	NaN
-46	-98	NaN
-44	-98	NaN
-42	-98	NaN
-40	-98	NaN
-38	-98	NaN
-36	-98	NaN
-34	-98	NaN
-32	-98	NaN
-30	-98	NaN
-28	-98	NaN
-26	-98	NaN
-24	-98	NaN
-22	-98	0.0023026690648128506
-20	-98	0.002803152337537619
-18	-98	0.006690440089975719
-16	-98	0.009484328015577801
-14	-98	0.02100222011852991
-12	-98	0.038673540781441466
-10	-98	0.054575786680129613
-8	-98	0.06895961681095926
-6	-98	0.08280265908915933
-4	-98	0.09613216552122374
-2	-98	0.1090166941992273
0	-98	0.12156600536413281
2	-98	0.1333570600306448
4	-98	0.1448237440338239
6	-98	0.15591207805616844
8	-98	0.16659155313258928
10	-98	0.17684391791722973
12	-98	0.1866763443791758
14	-98	0.19608007138272887
16	-98	0.2050252678092426
18	-98	0.21350336550811805
20	-98	0.22152147350590407
22	-98	0.2290642201782862
24	-98	0.2361088412712231
26	-98	0.2426516615497999
28	-98	0.24868789002024566
30	-98	0.2542021634915812
32	-98	0.2591879457430781
34	-98	0.26364313753633695
36	-98	0.26755800003814123
38	-98	0.27092405959049765
40	-98	0.2737373932504513
42	-98	0.27599440600724406
44	-98	0.2776917436229168
46	-98	0.278822965489323
48	-98	0.2793816471895739
50	-98	0.2793816471895739
52	-98	0.278822965489323
54	-98	0.2776917436229168
56	-98	0.27599440600724406
58	-98	0.2737373932504513
60	-98	0.27092405959049765
62	-98	0.26755800003814123
64	-98	0.26364313753633695
66	-98	0.2591879457430781
68	-98	0.2542021634915812
70	-98	0.24868789002024566
72	-98	0.2426516615497999
74	-98	0.2361088412712231
76	-98	0.2290642201782862
78	-98	0.22152147350590407
80	-98	0.21350336550811805
82	-98	0.2050252678092426
84	-98	0.19608007138272887
86	-98	0.1866763443791758
88	-98	0.17684391791722973
90	-98	0.16659155313258928
92	-98	0.15591207805616844
94	-98	0.1448237440338239
96	-98	0.1333570600306448
98	-98	0.12156600536413281
100	-98	0.1090166941992273
102	-98	0.09613216552122374
104	-98	0.08280265908915933
106	-98	0.06895961681095926
108	-98	0.054575786680129613
110	-98	0.038673540781441466
112	-98	0.02100222011852991
114	-98	0.009484328015577801
116	-98	0.006690440089975719
118	-98	0.002803152337537619
120	-98	0.0023026690648128506

-120	-100	NaN
-118	-100	NaN
-116	-100	NaN
-114	-100	NaN
-112	-100	NaN
-110	-100	NaN
-108	-100	NaN
-106	-100	NaN
-104	-100	NaN
-102	-100	NaN
-100	-100	NaN
-98	-100	NaN
-96	-100	NaN
-94	-100	NaN
-92	-100	NaN
-90	-100	NaN
-88	-100	NaN
-86	-100	NaN
-84	-100	NaN
-82	-100	NaN
-80	-100	NaN
-78	-100	NaN
-76	-100	NaN
-74	-100	NaN
-72	-100	NaN
-70	-100	NaN
-68	-100	NaN
-66	-100	NaN
-64	-100	NaN
-62	-100	NaN
-60	-100	NaN
-58	-100	NaN
-56	-100	NaN
-54	-100	NaN
-52	-100	NaN
-50	-100	NaN
-48	-100	NaN
-46	-100	NaN
-44	-100	NaN
-42	-100	NaN
-40	-100	NaN
-38	-100	NaN
-36	-100	NaN
-34	-100	NaN
-32	-100	NaN
-30	-100	NaN
-28	-100	NaN
-26	-100	NaN
-24	-100	NaN
-22	-100	NaN
-20	-100	0.0017455168045472378
-18	-100	0.0021291867478217827
-16	-100	0.0044121454420381016
-14	-100	0.0074251291773457665
-12	-100	0.011979655755818877
-10	-100	0.026003900114347032
-8	-100	0.04287073046231236
-6	-100	0.0576188314646553
-4	-100	0.07123934967598253
-2	-100	0.08437829118847677
0	-100	0.097091375564584
2	-100	0.1090166941992274
4	-100	0.12060082981992591
6	-100	0.13176111871863566
8	-100	0.14249960766941172
10	-100	0.15282874239053146
12	-100	0.1627282780454449
14	-100	0.1721842396998316
16	-100	0.18120552696165612
18	-100	0.18978264787162305
20	-100	0.19789058637265539
22	-100	0.2055270984647073
24	-100	0.21269377080112165
26	-100	0.21936810584418062
28	-100	0.22553637663998213
30	-100	0.23120571229467107
32	-100	0.23636557923504947
34	-100	0.24099480904095213
36	-100	0.24509503500848756
38	-100	0.24866871572571583
40	-100	0.2517001924213618
42	-100	0.25418285400701685
44	-100	0.25612167354727156
46	-100	0.2575102797148925
48	-100	0.25833715710166355
50	-100	0.12925440008581673
52	-100	0.25833715710166355
54	-100	0.2575102797148925
56	-100	0.25612167354727156
58	-100	0.25418285400701685
60	-100	0.2517001924213618
62	-100	0.24866871572571583
64	-100	0.24509503500848756
66	-100	0.24099480904095213
68	-100	0.23636557923504947
70	-100	0.23120571229467107
72	-100	0.22553637663998213
74	-100	0.21936810584418062
76	-100	0.21269377080112165
78	-100	0.2055270984647073
80	-100	0.19789058637265539
82	-100	0.18978264787162305
84	-100	0.18120552696165612
86	-100	0.1721842396998316
88	-100	0.1627282780454449
90	-100	0.15282874239053146
92	-100	0.14249960766941172
94	-100	0.13176111871863566
96	-100	0.12060082981992591
98	-100	0.1090166941992274
100	-100	0.097091375564584
102	-100	0.08437829118847677
104	-100	0.07123934967598253
106	-100	0.0576188314646553
108	-100	0.04287073046231236
110	-100	0.026003900114347032
112	-100	0.011979655755818877
114	-100	0.0074251291773457665
116	-100	0.0044121454420381016
118	-100	0.0021291867478217827
120	-100	0.0017455168045472378

-120	-102	NaN
-118	-102	NaN
-116	-102	NaN
-114	-102	NaN
-112	-102	NaN
-110	-102	NaN
-108	-102	NaN
-106	-102	NaN
-104	-102	NaN
-102	-102	NaN
-100	-102	NaN
-98	-102	NaN
-96	-102	NaN
-94	-102	NaN
-92	-102	NaN
-90	-102	NaN
-88	-102	NaN
-86	-102	NaN
-84	-102	NaN
-82	-102	NaN
-80	-102	NaN
-78	-102	NaN
-76	-102	NaN
-74	-102	NaN
-72	-102	NaN
-70	-102	NaN
-68	-102	NaN
-66	-102	NaN
-64	-102	NaN
-62	-102	NaN
-60	-102	NaN
-58	-102	NaN
-56	-102	NaN
-54	-102	NaN
-52	-102	NaN
-50	-102	NaN
-48	-102	NaN
-46	-102	NaN
-44	-102	NaN
-42	-102	NaN
-40	-102	NaN
-38	-102	NaN
-36	-102	NaN
-34	-102	NaN
-32	-102	NaN
-30	-102	NaN
-28	-102	NaN
-26	-102	NaN
-24	-102	NaN
-22	-102	NaN
-20	-102	NaN
-18	-102	0.0007137000773549385
-16	-102	0.00231429891372666
-14	-102	0.002358159187420902
-12	-102	0.005746156927926632
-10	-102	0.007977557759217012
-8	-102	0.014628570428983094
-6	-102	0.029511539915680736
-4	-102	0.04536191449324133
-2	-102	0.059206734492717385
0	-102	0.0721987275192072
2	-102	0.08437829118847676
4	-102	0.09613216552122374
6	-102	0.10743718247549454
8	-102	0.11830861692169495
10	-102	0.12872580963278796
12	-102	0.13870198525498523
14	-102	0.14825606367428035
16	-102	0.15736488952378588
18	-102	0.16601233699882326
20	-102	0.17421551535358892
22	-102	0.1819699864742391
24	-102	0.18924458092159904
26	-102	0.1960340558122216
28	-102	0.2023463932244245
30	-102	0.20816291475850804
32	-102	0.2134683042397759
34	-102	0.21827158679170197
36	-102	0.22256643625116068
38	-102	0.22633137619288676
40	-102	0.2295669005399885
42	-102	0.23227822560019917
44	-102	0.23445093774291445
46	-102	0.23607630083635056
48	-102	0.23716129538762623
50	-102	0.23770388508327192
52	-102	0.23770388508327192
54	-102	0.23716129538762623
56	-102	0.23607630083635056
58	-102	0.23445093774291445
60	-102	0.23227822560019917
62	-102	0.2295669005399885
64	-102	0.22633137619288676
66	-102	0.22256643625116068
68	-102	0.21827158679170197
70	-102	0.2134683042397759
72	-102	0.20816291475850804
74	-102	0.2023463932244245
76	-102	0.1960340558122216
78	-102	0.18924458092159904
80	-102	0.1819699864742391
82	-102	0.17421551535358892
84	-102	0.16601233699882326
86	-102	0.15736488952378588
88	-102	0.14825606367428035
90	-102	0.13870198525498523
92	-102	0.12872580963278796
94	-102	0.11830861692169495
96	-102	0.10743718247549454
98	-102	0.09613216552122374
100	-102	0.08437829118847676
102	-102	0.0721987275192072
104	-102	0.059206734492717385
106	-102	0.04536191449324133
108	-102	0.029511539915680736
110	-102	0.014628570428983094
112	-102	0.007977557759217012
114	-102	0.005746156927926632
116	-102	0.002358159187420902
118	-102	0.00231429891372666
120	-102	0.0007137000773549385

-120	-104	NaN
-118	-104	NaN
-116	-104	NaN
-114	-104	NaN
-112	-104	NaN
-110	-104	NaN
-108	-104	NaN
-106	-104	NaN
-104	-104	NaN
-102	-104	NaN
-100	-104	NaN
-98	-104	NaN
-96	-104	NaN
-94	-104	NaN
-92	-104	NaN
-90	-104	NaN
-88	-104	NaN
-86	-104	NaN
-84	-104	NaN
-82	-104	NaN
-80	-104	NaN
-78	-104	NaN
-76	-104	NaN
-74	-104	NaN
-72	-104	NaN
-70	-104	NaN
-68	-104	NaN
-66	-104	NaN
-64	-104	NaN
-62	-104	NaN
-60	-104	NaN
-58	-104	NaN
-56	-104	NaN
-54	-104	NaN
-52	-104	NaN
-50	-104	NaN
-48	-104	NaN
-46	-104	NaN
-44	-104	NaN
-42	-104	NaN
-40	-104	NaN
-38	-104	NaN
-36	-104	NaN
-34	-104	NaN
-32	-104	NaN
-30	-104	NaN
-28	-104	NaN
-26	-104	NaN
-24	-104	NaN
-22	-104	NaN
-20	-104	NaN
-18	-104	NaN
-16	-104	0.0007020069951072324
-14	-104	0.001500483769383044
-12	-104	0.002192972212460866
-10	-104	0.0031145081922874063
-8	-104	0.00647362097385618
-6	-104	0.008597376899269796
-4	-104	0.01658046307578287
-2	-104	0.03135422735150952
0	-104	0.04638040687362534
2	-104	0.05920673449271744
4	-104	0.07123934967598256
6	-104	0.08280265908915926
8	-104	0.09385506440186799
10	-104	0.10443202646177817
12	-104	0.11456092027873475
14	-104	0.12422262374320153
16	-104	0.13342628332689266
18	-104	0.14219235474038572
20	-104	0.1505069034843491
22	-104	0.15835557875281894
24	-104	0.1657434771040929
26	-104	0.17266321037091642
28	-104	0.17909943441584858
30	-104	0.18505451899271466
32	-104	0.1905274181373562
34	-104	0.19549846861887193
36	-104	0.1999592499775497
38	-104	0.20391445725578455
40	-104	0.2073544091132264
42	-104	0.21026768525051687
44	-104	0.2126574991145457
46	-104	0.21452181866897974
48	-104	0.21585215288811258
50	-104	0.21664753520526195
52	-104	0.10841381424820257
54	-104	0.21664753520526195
56	-104	0.21585215288811258
58	-104	0.21452181866897974
60	-104	0.2126574991145457
62	-104	0.21026768525051687
64	-104	0.2073544091132264
66	-104	0.20391445725578455
68	-104	0.1999592499775497
70	-104	0.19549846861887193
72	-104	0.1905274181373562
74	-104	0.18505451899271466
76	-104	0.17909943441584858
78	-104	0.17266321037091642
80	-104	0.1657434771040929
82	-104	0.15835557875281894
84	-104	0.1505069034843491
86	-104	0.14219235474038572
88	-104	0.13342628332689266
90	-104	0.12422262374320153
92	-104	0.11456092027873475
94	-104	0.10443202646177817
96	-104	0.09385506440186799
98	-104	0.08280265908915926
100	-104	0.07123934967598256
102	-104	0.05920673449271744
104	-104	0.04638040687362534
106	-104	0.03135422735150952
108	-104	0.01658046307578287
110	-104	0.008597376899269796
112	-104	0.00647362097385618
114	-104	0.0031145081922874063
116	-104	0.002192972212460866
118	-104	0.001500483769383044
120	-104	0.0007020069951072324

-120	-106	NaN
-118	-106	NaN
-116	-106	NaN
-114	-106	NaN
-112	-106	NaN
-110	-106	NaN
-108	-106	NaN
-106	-106	NaN
-104	-106	NaN
-102	-106	NaN
-100	-106	NaN
-98	-106	NaN
-96	-106	NaN
-94	-106	NaN
-92	-106	NaN
-90	-106	NaN
-88	-106	NaN
-86	-106	NaN
-84	-106	NaN
-82	-106	NaN
-80	-106	NaN
-78	-106	NaN
-76	-106	NaN
-74	-106	NaN
-72	-106	NaN
-70	-106	NaN
-68	-106	NaN
-66	-106	NaN
-64	-106	NaN
-62	-106	NaN
-60	-106	NaN
-58	-106	NaN
-56	-106	NaN
-54	-106	NaN
-52	-106	NaN
-50	-106	NaN
-48	-106	NaN
-46	-106	NaN
-44	-106	NaN
-42	-106	NaN
-40	-106	NaN
-38	-106	NaN
-36	-106	NaN
-34	-106	NaN
-32	-106	NaN
-30	-106	NaN
-28	-106	NaN
-26	-106	NaN
-24	-106	NaN
-22	-106	NaN
-20	-106	NaN
-18	-106	NaN
-16	-106	NaN
-14	-106	0.001079611983903137
-12	-106	0.0006045852774110684
-10	-106	0.0020564597724136544
-8	-106	0.002065232962219098
-6	-106	0.0038556981884589085
-4	-106	0.006836939242942866
-2	-106	0.009095143979080882
0	-106	0.017477315116476568
2	-106	0.03135422735150956
4	-106	0.04536191449324143
6	-106	0.05761883146465533
8	-106	0.06895961681095934
10	-106	0.07980156998793611
12	-106	0.0901289925962842
14	-106	0.09996936479087722
16	-106	0.10934619765500425
18	-106	0.11824311971460859
20	-106	0.12667805479025124
22	-106	0.13466568881788502
24	-106	0.14217974769288433
26	-106	0.14921666982900442
28	-106	0.15579607119295477
30	-106	0.16190216357792697
32	-106	0.16751382999452283
34	-106	0.17264217175471264
36	-106	0.17728397155661646
38	-106	0.18141471332520767
40	-106	0.1850379629405215
42	-106	0.1881626000394766
44	-106	0.19076796902778814
46	-106	0.19284829449154478
48	-106	0.19441917207806061
50	-106	0.19546843061489502
52	-106	0.19598083767030283
54	-106	0.19598083767030283
56	-106	0.19546843061489502
58	-106	0.19441917207806061
60	-106	0.19284829449154478
62	-106	0.19076796902778814
64	-106	0.1881626000394766
66	-106	0.1850379629405215
68	-106	0.18141471332520767
70	-106	0.17728397155661646
72	-106	0.17264217175471264
74	-106	0.16751382999452283
76	-106	0.16190216357792697
78	-106	0.15579607119295477
80	-106	0.14921666982900442
82	-106	0.14217974769288433
84	-106	0.13466568881788502
86	-106	0.12667805479025124
88	-106	0.11824311971460859
90	-106	0.10934619765500425
92	-106	0.09996936479087722
94	-106	0.0901289925962842
96	-106	0.07980156998793611
98	-106	0.06895961681095934
100	-106	0.05761883146465533
102	-106	0.04536191449324143
104	-106	0.03135422735150956
106	-106	0.017477315116476568
108	-106	0.009095143979080882
110	-106	0.006836939242942866
112	-106	0.0038556981884589085
114	-106	0.002065232962219098
116	-106	0.0020564597724136544
118	-106	0.0006045852774110684
120	-106	0.001079611983903137

-120	-108	NaN
-118	-108	NaN
-116	-108	NaN
-114	-108	NaN
-112	-108	NaN
-110	-108	NaN
-108	-108	NaN
-106	-108	NaN
-104	-108	NaN
-102	-108	NaN
-100	-108	NaN
-98	-108	NaN
-96	-108	NaN
-94	-108	NaN
-92	-108	NaN
-90	-108	NaN
-88	-108	NaN
-86	-108	NaN
-84	-108	NaN
-82	-108	NaN
-80	-108	NaN
-78	-108	NaN
-76	-108	NaN
-74	-108	NaN
-72	-108	NaN
-70	-108	NaN
-68	-108	NaN
-66	-108	NaN
-64	-108	NaN
-62	-108	NaN
-60	-108	NaN
-58	-108	NaN
-56	-108	NaN
-54	-108	NaN
-52	-108	NaN
-50	-108	NaN
-48	-108	NaN
-46	-108	NaN
-44	-108	NaN
-42	-108	NaN
-40	-108	NaN
-38	-108	NaN
-36	-108	NaN
-34	-108	NaN
-32	-108	NaN
-30	-108	NaN
-28	-108	NaN
-26	-108	NaN
-24	-108	NaN
-22	-108	NaN
-20	-108	NaN
-18	-108	NaN
-16	-108	NaN
-14	-108	NaN
-12	-108	0.0004514037976190796
-10	-108	0.0010028974518353397
-8	-108	0.0008443851836505548
-6	-108	0.0022726484725730995
-4	-108	0.0021115580745774765
-2	-108	0.004331932428875127
0	-108	0.00713982145795152
2	-108	0.009095143979080804
4	-108	0.016580463075782908
6	-108	0.02951153991568091
8	-108	0.042870730462312434
10	-108	0.054575786680129655
12	-108	0.06522825223893348
14	-108	0.07533780732442381
16	-108	0.08493383167291561
18	-108	0.09403469812972516
20	-108	0.10266726191094244
22	-108	0.11080761089415311
24	-108	0.11846578263965091
26	-108	0.12566750828122486
28	-108	0.13239496132921225
30	-108	0.13864010254558654
32	-108	0.1444201599459702
34	-108	0.14971901732473297
36	-108	0.15451357640486385
38	-108	0.1588200845904246
40	-108	0.16264193898645343
42	-108	0.16595238110994365
44	-108	0.16875576853735724
46	-108	0.17106819356546757
48	-108	0.17286700211312211
50	-108	0.17414170727871583
52	-108	0.17491336021442386
54	-108	0.08755399005641187
56	-108	0.17491336021442386
58	-108	0.17414170727871583
60	-108	0.17286700211312211
62	-108	0.17106819356546757
64	-108	0.16875576853735724
66	-108	0.16595238110994365
68	-108	0.16264193898645343
70	-108	0.1588200845904246
72	-108	0.15451357640486385
74	-108	0.14971901732473297
76	-108	0.1444201599459702
78	-108	0.13864010254558654
80	-108	0.13239496132921225
82	-108	0.12566750828122486
84	-108	0.11846578263965091
86	-108	0.11080761089415311
88	-108	0.10266726191094244
90	-108	0.09403469812972516
92	-108	0.08493383167291561
94	-108	0.07533780732442381
96	-108	0.06522825223893348
98	-108	0.054575786680129655
100	-108	0.042870730462312434
102	-108	0.02951153991568091
104	-108	0.016580463075782908
106	-108	0.009095143979080804
108	-108	0.00713982145795152
110	-108	0.004331932428875127
112	-108	0.0021115580745774765
114	-108	0.0022726484725730995
116	-108	0.0008443851836505548
118	-108	0.0010028974518353397
120	-108	0.0004514037976190796

-120	-110	NaN
-118	-110	NaN
-116	-110	NaN
-114	-110	NaN
-112	-110	NaN
-110	-110	NaN
-108	-110	NaN
-106	-110	NaN
-104	-110	NaN
-102	-110	NaN
-100	-110	NaN
-98	-110	NaN
-96	-110	NaN
-94	-110	NaN
-92	-110	NaN
-90	-110	NaN
-88	-110	NaN
-86	-110	NaN
-84	-110	NaN
-82	-110	NaN
-80	-110	NaN
-78	-110	NaN
-76	-110	NaN
-74	-110	NaN
-72	-110	NaN
-70	-110	NaN
-68	-110	NaN
-66	-110	NaN
-64	-110	NaN
-62	-110	NaN
-60	-110	NaN
-58	-110	NaN
-56	-110	NaN
-54	-110	NaN
-52	-110	NaN
-50	-110	NaN
-48	-110	NaN
-46	-110	NaN
-44	-110	NaN
-42	-110	NaN
-40	-110	NaN
-38	-110	NaN
-36	-110	NaN
-34	-110	NaN
-32	-110	NaN
-30	-110	NaN
-28	-110	NaN
-26	-110	NaN
-24	-110	NaN
-22	-110	NaN
-20	-110	NaN
-18	-110	NaN
-16	-110	NaN
-14	-110	NaN
-12	-110	NaN
-10	-110	0.00017805692643178947
-8	-110	0.0008674933870604387
-6	-110	0.0008443488091923471
-4	-110	0.0011432792198676285
-2	-110	0.00239083057793418
0	-110	0.002346184476107232
2	-110	0.004331932428875091
4	-110	0.006836939242942925
6	-110	0.008597376899269859
8	-110	0.014628570428983115
10	-110	0.026003900114347177
12	-110	0.03867354078144153
14	-110	0.049978954446444505
16	-110	0.06001707067923573
18	-110	0.06939274731701228
20	-110	0.07826540108132293
22	-110	0.08663726468524745
24	-110	0.09451384128724497
26	-110	0.10189450261648908
28	-110	0.10879998197611654
30	-110	0.11523856063757075
32	-110	0.12118639384931995
34	-110	0.1266409002656965
36	-110	0.13161841368554983
38	-110	0.136111414987434
40	-110	0.1401087440196669
42	-110	0.14361973807130277
44	-110	0.14664391985473893
46	-110	0.14916398342826406
48	-110	0.15117989515435368
50	-110	0.15270077344411506
52	-110	0.1537149279449818
54	-110	0.15421266652172358
56	-110	0.15421266652172358
58	-110	0.1537149279449818
60	-110	0.15270077344411506
62	-110	0.15117989515435368
64	-110	0.14916398342826406
66	-110	0.14664391985473893
68	-110	0.14361973807130277
70	-110	0.1401087440196669
72	-110	0.136111414987434
74	-110	0.13161841368554983
76	-110	0.1266409002656965
78	-110	0.12118639384931995
80	-110	0.11523856063757075
82	-110	0.10879998197611654
84	-110	0.10189450261648908
86	-110	0.09451384128724497
88	-110	0.08663726468524745
90	-110	0.07826540108132293
92	-110	0.06939274731701228
94	-110	0.06001707067923573
96	-110	0.049978954446444505
98	-110	0.03867354078144153
100	-110	0.026003900114347177
102	-110	0.014628570428983115
104	-110	0.008597376899269859
106	-110	0.006836939242942925
108	-110	0.004331932428875091
110	-110	0.002346184476107232
112	-110	0.00239083057793418
114	-110	0.0011432792198676285
116	-110	0.0008443488091923471
118	-110	0.0008674933870604387
120	-110	0.00017805692643178947

-120	-112	NaN
-118	-112	NaN
-116	-112	NaN
-114	-112	NaN
-112	-112	NaN
-110	-112	NaN
-108	-112	NaN
-106	-112	NaN
-104	-112	NaN
-102	-112	NaN
-100	-112	NaN
-98	-112	NaN
-96	-112	NaN
-94	-112	NaN
-92	-112	NaN
-90	-112	NaN
-88	-112	NaN
-86	-112	NaN
-84	-112	NaN
-82	-112	NaN
-80	-112	NaN
-78	-112	NaN
-76	-112	NaN
-74	-112	NaN
-72	-112	NaN
-70	-112	NaN
-68	-112	NaN
-66	-112	NaN
-64	-112	NaN
-62	-112	NaN
-60	-112	NaN
-58	-112	NaN
-56	-112	NaN
-54	-112	NaN
-52	-112	NaN
-50	-112	NaN
-48	-112	NaN
-46	-112	NaN
-44	-112	NaN
-42	-112	NaN
-40	-112	NaN
-38	-112	NaN
-36	-112	NaN
-34	-112	NaN
-32	-112	NaN
-30	-112	NaN
-28	-112	NaN
-26	-112	NaN
-24	-112	NaN
-22	-112	NaN
-20	-112	NaN
-18	-112	NaN
-16	-112	NaN
-14	-112	NaN
-12	-112	NaN
-10	-112	NaN
-8	-112	0.0006949161943472611
-6	-112	0.00018287728646988535
-4	-112	0.0010936402828796079
-2	-112	0.0008396192264448463
0	-112	0.0014519365696295866
2	-112	0.0023908305779342023
4	-112	0.002111558074577499
6	-112	0.0038556981884589328
8	-112	0.006473620973856258
10	-112	0.007977557759216972
12	-112	0.011979655755818896
14	-112	0.02100222011852997
16	-112	0.032598866062867854
18	-112	0.043633368012535576
20	-112	0.053275772593869494
22	-112	0.0619709133114913
24	-112	0.07008946565719484
26	-112	0.07774056043902507
28	-112	0.08490043942595897
30	-112	0.09153794240719083
32	-112	0.09768410854799096
34	-112	0.10334955523445313
36	-112	0.10851581893641815
38	-112	0.11320137061636681
40	-112	0.11741414870869693
42	-112	0.12113103743910533
44	-112	0.12435583009451501
46	-112	0.1270959944854809
48	-112	0.1293348576320952
50	-112	0.1310736736766936
52	-112	0.13232162248724644
54	-112	0.1330664793830238
56	-112	0.06662941905905326
58	-112	0.1330664793830238
60	-112	0.13232162248724644
62	-112	0.1310736736766936
64	-112	0.1293348576320952
66	-112	0.1270959944854809
68	-112	0.12435583009451501
70	-112	0.12113103743910533
72	-112	0.11741414870869693
74	-112	0.11320137061636681
76	-112	0.10851581893641815
78	-112	0.10334955523445313
80	-112	0.09768410854799096
82	-112	0.09153794240719083
84	-112	0.08490043942595897
86	-112	0.07774056043902507
88	-112	0.07008946565719484
90	-112	0.0619709133114913
92	-112	0.053275772593869494
94	-112	0.043633368012535576
96	-112	0.032598866062867854
98	-112	0.02100222011852997
100	-112	0.011979655755818896
102	-112	0.007977557759216972
104	-112	0.006473620973856258
106	-112	0.0038556981884589328
108	-112	0.002111558074577499
110	-112	0.0023908305779342023
112	-112	0.0014519365696295866
114	-112	0.0008396192264448463
116	-112	0.0010936402828796079
118	-112	0.00018287728646988535
120	-112	0.0006949161943472611

-120	-114	NaN
-118	-114	NaN
-116	-114	NaN
-114	-114	NaN
-112	-114	NaN
-110	-114	NaN
-108	-114	NaN
-106	-114	NaN
-104	-114	NaN
-102	-114	NaN
-100	-114	NaN
-98	-114	NaN
-96	-114	NaN
-94	-114	NaN
-92	-114	NaN
-90	-114	NaN
-88	-114	NaN
-86	-114	NaN
-84	-114	NaN
-82	-114	NaN
-80	-114	NaN
-78	-114	NaN
-76	-114	NaN
-74	-114	NaN
-72	-114	NaN
-70	-114	NaN
-68	-114	NaN
-66	-114	NaN
-64	-114	NaN
-62	-114	NaN
-60	-114	NaN
-58	-114	NaN
-56	-114	NaN
-54	-114	NaN
-52	-114	NaN
-50	-114	NaN
-48	-114	NaN
-46	-114	NaN
-44	-114	NaN
-42	-114	NaN
-40	-114	NaN
-38	-114	NaN
-36	-114	NaN
-34	-114	NaN
-32	-114	NaN
-30	-114	NaN
-28	-114	NaN
-26	-114	NaN
-24	-114	NaN
-22	-114	NaN
-20	-114	NaN
-18	-114	NaN
-16	-114	NaN
-14	-114	NaN
-12	-114	NaN
-10	-114	NaN
-8	-114	NaN
-6	-114	0.0002216952890464192
-4	-114	0.0006990674851576186
-2	-114	0.00031062902438297707
0	-114	0.0013476743725759327
2	-114	0.0008396192264448943
4	-114	0.0011432792198676218
6	-114	0.002272648472573224
8	-114	0.002065232962219113
10	-114	0.0031145081922874336
12	-114	0.005746156927926647
14	-114	0.0074251291773458905
16	-114	0.009484328015577886
18	-114	0.01525368358278735
20	-114	0.024722050314514122
22	-114	0.03518530299647969
24	-114	0.044706109323003056
26	-114	0.05300014703394159
28	-114	0.06044193462648445
30	-114	0.06734518577378702
32	-114	0.07376602705963667
34	-114	0.07966083511691958
36	-114	0.08506773592777263
38	-114	0.09000028533367407
40	-114	0.09442117420193014
42	-114	0.09835627218188649
44	-114	0.10181584750575924
46	-114	0.10475910151255585
48	-114	0.10720696754560478
50	-114	0.10918272859852453
52	-114	0.11065015534691638
54	-114	0.11161973397315164
56	-114	0.11211903568221239
58	-114	0.11211903568221239
60	-114	0.11161973397315164
62	-114	0.11065015534691638
64	-114	0.10918272859852453
66	-114	0.10720696754560478
68	-114	0.10475910151255585
70	-114	0.10181584750575924
72	-114	0.09835627218188649
74	-114	0.09442117420193014
76	-114	0.09000028533367407
78	-114	0.08506773592777263
80	-114	0.07966083511691958
82	-114	0.07376602705963667
84	-114	0.06734518577378702
86	-114	0.06044193462648445
88	-114	0.05300014703394159
90	-114	0.044706109323003056
92	-114	0.03518530299647969
94	-114	0.024722050314514122
96	-114	0.01525368358278735
98	-114	0.009484328015577886
100	-114	0.0074251291773458905
102	-114	0.005746156927926647
104	-114	0.0031145081922874336
106	-114	0.002065232962219113
108	-114	0.002272648472573224
110	-114	0.0011432792198676218
112	-114	0.0008396192264448943
114	-114	0.0013476743725759327
116	-114	0.00031062902438297707
118	-114	0.0006990674851576186
120	-114	0.0002216952890464192

-120	-116	NaN
-118	-116	NaN
-116	-116	NaN
-114	-116	NaN
-112	-116	NaN
-110	-116	NaN
-108	-116	NaN
-106	-116	NaN
-104	-116	NaN
-102	-116	NaN
-100	-116	NaN
-98	-116	NaN
-96	-116	NaN
-94	-116	NaN
-92	-116	NaN
-90	-116	NaN
-88	-116	NaN
-86	-116	NaN
-84	-116	NaN
-82	-116	NaN
-80	-116	NaN
-78	-116	NaN
-76	-116	NaN
-74	-116	NaN
-72	-116	NaN
-70	-116	NaN
-68	-116	NaN
-66	-116	NaN
-64	-116	NaN
-62	-116	NaN
-60	-116	NaN
-58	-116	NaN
-56	-116	NaN
-54	-116	NaN
-52	-116	NaN
-50	-116	NaN
-48	-116	NaN
-46	-116	NaN
-44	-116	NaN
-42	-116	NaN
-40	-116	NaN
-38	-116	NaN
-36	-116	NaN
-34	-116	NaN
-32	-116	NaN
-30	-116	NaN
-28	-116	NaN
-26	-116	NaN
-24	-116	NaN
-22	-116	NaN
-20	-116	NaN
-18	-116	NaN
-16	-116	NaN
-14	-116	NaN
-12	-116	NaN
-10	-116	NaN
-8	-116	NaN
-6	-116	NaN
-4	-116	0.00017661709957041152
-2	-116	0.00045415712010535156
0	-116	0.0008783998494003785
2	-116	0.000310629024382944
4	-116	0.001093640282879649
6	-116	0.0008443488091923906
8	-116	0.0008443851836505263
10	-116	0.002056459772413692
12	-116	0.0021929722124608177
14	-116	0.0023581591874207394
16	-116	0.004412145442037958
18	-116	0.006690440089975677
20	-116	0.007982394596891594
22	-116	0.010412038307296732
24	-116	0.016149756084873068
26	-116	0.024602269468673495
28	-116	0.03370531799034281
30	-116	0.04199177893052506
32	-116	0.049113952845768076
34	-116	0.055377786590533135
36	-116	0.06106899265753272
38	-116	0.06624490125486276
40	-116	0.07093844853841604
42	-116	0.07514620765698982
44	-116	0.07881121546833374
46	-116	0.08197070214302095
48	-116	0.08466175153490806
50	-116	0.0868379183564564
52	-116	0.08852168420261101
54	-116	0.08975088567686043
56	-116	0.09047399538935022
58	-116	0.04533199772841771
60	-116	0.09047399538935022
62	-116	0.08975088567686043
64	-116	0.08852168420261101
66	-116	0.0868379183564564
68	-116	0.08466175153490806
70	-116	0.08197070214302095
72	-116	0.07881121546833374
74	-116	0.07514620765698982
76	-116	0.07093844853841604
78	-116	0.06624490125486276
80	-116	0.06106899265753272
82	-116	0.055377786590533135
84	-116	0.049113952845768076
86	-116	0.04199177893052506
88	-116	0.03370531799034281
90	-116	0.024602269468673495
92	-116	0.016149756084873068
94	-116	0.010412038307296732
96	-116	0.007982394596891594
98	-116	0.006690440089975677
100	-116	0.004412145442037958
102	-116	0.0023581591874207394
104	-116	0.0021929722124608177
106	-116	0.002056459772413692
108	-116	0.0008443851836505263
110	-116	0.0008443488091923906
112	-116	0.001093640282879649
114	-116	0.000310629024382944
116	-116	0.0008783998494003785
118	-116	0.00045415712010535156
120	-116	0.00017661709957041152

-120	-118	NaN
-118	-118	NaN
-116	-118	NaN
-114	-118	NaN
-112	-118	NaN
-110	-118	NaN
-108	-118	NaN
-106	-118	NaN
-104	-118	NaN
-102	-118	NaN
-100	-118	NaN
-98	-118	NaN
-96	-118	NaN
-94	-118	NaN
-92	-118	NaN
-90	-118	NaN
-88	-118	NaN
-86	-118	NaN
-84	-118	NaN
-82	-118	NaN
-80	-118	NaN
-78	-118	NaN
-76	-118	NaN
-74	-118	NaN
-72	-118	NaN
-70	-118	NaN
-68	-118	NaN
-66	-118	NaN
-64	-118	NaN
-62	-118	NaN
-60	-118	NaN
-58	-118	NaN
-56	-118	NaN
-54	-118	NaN
-52	-118	NaN
-50	-118	NaN
-48	-118	NaN
-46	-118	NaN
-44	-118	NaN
-42	-118	NaN
-40	-118	NaN
-38	-118	NaN
-36	-118	NaN
-34	-118	NaN
-32	-118	NaN
-30	-118	NaN
-28	-118	NaN
-26	-118	NaN
-24	-118	NaN
-22	-118	NaN
-20	-118	NaN
-18	-118	NaN
-16	-118	NaN
-14	-118	NaN
-12	-118	NaN
-10	-118	NaN
-8	-118	NaN
-6	-118	NaN
-4	-118	NaN
-2	-118	0.0005773151164009459
0	-118	0.00036150580236822007
2	-118	0.00045415712010533264
4	-118	0.0006990674851576328
6	-118	0.000182877286469961
8	-118	0.0008674933870603994
10	-118	0.001002897451835354
12	-118	0.0006045852774109496
14	-118	0.0015004837693830203
16	-118	0.002314298913726629
18	-118	0.0021291867478218105
20	-118	0.0028031523375377054
22	-118	0.0049633686400584924
24	-118	0.006916246061592729
26	-118	0.008049907643456812
28	-118	0.009933542071221284
30	-118	0.014077298121448673
32	-118	0.020447082720323986
34	-118	0.02785828982767516
36	-118	0.03501959302300051
38	-118	0.041292493195772
40	-118	0.046617314484843235
42	-118	0.051122642535150635
44	-118	0.055012825749959186
46	-118	0.058418581399165385
48	-118	0.061321141686012756
50	-118	0.06373888265913549
52	-118	0.06570144046082628
54	-118	0.06715294496098421
56	-118	0.06810476465326633
58	-118	0.06860329891449186
60	-118	0.06860329891449186
62	-118	0.06810476465326633
64	-118	0.06715294496098421
66	-118	0.06570144046082628
68	-118	0.06373888265913549
70	-118	0.061321141686012756
72	-118	0.058418581399165385
74	-118	0.055012825749959186
76	-118	0.051122642535150635
78	-118	0.046617314484843235
80	-118	0.041292493195772
82	-118	0.03501959302300051
84	-118	0.02785828982767516
86	-118	0.020447082720323986
88	-118	0.014077298121448673
90	-118	0.009933542071221284
92	-118	0.008049907643456812
94	-118	0.006916246061592729
96	-118	0.0049633686400584924
98	-118	0.0028031523375377054
100	-118	0.0021291867478218105
102	-118	0.002314298913726629
104	-118	0.0015004837693830203
106	-118	0.0006045852774109496
108	-118	0.001002897451835354
110	-118	0.0008674933870603994
112	-118	0.000182877286469961
114	-118	0.0006990674851576328
116	-118	0.00045415712010533264
118	-118	0.00036150580236822007
120	-118	0.0005773151164009459

-120	-120	NaN
-118	-120	NaN
-116	-120	NaN
-114	-120	NaN
-112	-120	NaN
-110	-120	NaN
-108	-120	NaN
-106	-120	NaN
-104	-120	NaN
-102	-120	NaN
-100	-120	NaN
-98	-120	NaN
-96	-120	NaN
-94	-120	NaN
-92	-120	NaN
-90	-120	NaN
-88	-120	NaN
-86	-120	NaN
-84	-120	NaN
-82	-120	NaN
-80	-120	NaN
-78	-120	NaN
-76	-120	NaN
-74	-120	NaN
-72	-120	NaN
-70	-120	NaN
-68	-120	NaN
-66	-120	NaN
-64	-120	NaN
-62	-120	NaN
-60	-120	NaN
-58	-120	NaN
-56	-120	NaN
-54	-120	NaN
-52	-120	NaN
-50	-120	NaN
-48	-120	NaN
-46	-120	NaN
-44	-120	NaN
-42	-120	NaN
-40	-120	NaN
-38	-120	NaN
-36	-120	NaN
-34	-120	NaN
-32	-120	NaN
-30	-120	NaN
-28	-120	NaN
-26	-120	NaN
-24	-120	NaN
-22	-120	NaN
-20	-120	NaN
-18	-120	NaN
-16	-120	NaN
-14	-120	NaN
-12	-120	NaN
-10	-120	NaN
-8	-120	NaN
-6	-120	NaN
-4	-120	NaN
-2	-120	NaN
0	-120	0.00015102324811737435
2	-120	0.0005773151164009461
4	-120	0.00017661709957043155
6	-120	0.00022169528904641717
8	-120	0.0006949161943472697
10	-120	0.00017805692643177597
12	-120	0.0004514037976190915
14	-120	0.001079611983903182
16	-120	0.0007020069951072225
18	-120	0.0007137000773549073
20	-120	0.001745516804547233
22	-120	0.002302669064812812
24	-120	0.0021388237887654733
26	-120	0.0026742911628923993
28	-120	0.004336784939685118
30	-120	0.006163312175169507
32	-120	0.0074428884947039375
34	-120	0.008476641512712333
36	-120	0.010188602938353036
38	-120	0.013271372111373957
40	-120	0.017625904532692638
42	-120	0.022646937534837465
44	-120	0.027675970458814075
46	-120	0.032189650291177374
48	-120	0.035963083922378354
50	-120	0.038993384676369806
52	-120	0.04130524333763573
54	-120	0.042993356755877905
56	-120	0.04417027254994257
58	-120	0.044847217776153074
60	-120	0.022519403262845534
62	-120	0.044847217776153074
64	-120	0.04417027254994257
66	-120	0.042993356755877905
68	-120	0.04130524333763573
70	-120	0.038993384676369806
72	-120	0.035963083922378354
74	-120	0.032189650291177374
76	-120	0.027675970458814075
78	-120	0.022646937534837465
80	-120	0.017625904532692638
82	-120	0.013271372111373957
84	-120	0.010188602938353036
86	-120	0.008476641512712333
88	-120	0.0074428884947039375
90	-120	0.006163312175169507
92	-120	0.004336784939685118
94	-120	0.0026742911628923993
96	-120	0.0021388237887654733
98	-120	0.002302669064812812
100	-120	0.001745516804547233
102	-120	0.0007137000773549073
104	-120	0.0007020069951072225
106	-120	0.001079611983903182
108	-120	0.0004514037976190915
110	-120	0.00017805692643177597
112	-120	0.0006949161943472697
114	-120	0.00022169528904641717
116	-120	0.00017661709957043155
118	-120	0.0005773151164009461
120	-120	0.00015102324811737435


==> figure_data/figure_8_sn_1.dat <==
2.8284271247461903	1.
5.656854249492381	0.9953588839717036
8.485281374238571	0.9872223734601036
11.313708498984761	0.9794833899308893
14.142135623730951	0.9707146709456832
16.970562748477143	0.9606995861832103
19.79898987322333	0.9501378790284538
19.79898987322333	0.9501378790284611
19.79898987322333	0.9504756481675575
22.627416997969522	0.9389040546609944
25.455844122715714	0.926960884435987
28.284271247461902	0.914103499548203
31.112698372208094	0.900558669775389
33.941125496954285	0.886403864187002
36.76955262170048	0.871109249913599
36.76955262170048	0.8711092499135997
36.76955262170048	0.8714578214480495
39.59797974644666	0.8556562858198702
39.59797974644666	0.8556562858198706
39.59797974644666	0.856041362882761
42.42640687119285	0.8397772421958726
45.254833995939045	0.8231009055202415
48.083261120685236	0.805779616695349
50.91168824543143	0.7878932404876281
53.74011537017761	0.7691986397270407
53.74011537017761	0.7691986397270413
53.74011537017761	0.7695556067778762
56.568542494923804	0.7505720567586354
59.396969619669996	0.7308498162781828
59.396969619669996	0.7308498162781828
59.396969619669996	0.7312472440269481
62.22539674441619	0.7114089528941501
65.05382386916237	0.6911678950328737
67.88225099390857	0.670496904557618
70.71067811865476	0.6494851656127747
73.53910524340095	0.6277809342917585
73.53910524340095	0.6277809342917586
73.53910524340095	0.6281446010116214
76.36753236814714	0.6063737999930036
79.19595949289332	0.5840432900716539
79.19595949289332	0.5840432900716539
79.19595949289332	0.584446398278045
82.02438661763952	0.5621114926172256
84.8528137423857	0.5395226765663161
87.6812408671319	0.5164035233990864
87.6812408671319	0.5164035233990865
87.6812408671319	0.5168318784953515
90.50966799187809	0.4937921542563678
93.33809511662427	0.47067690851392274
96.16652224137047	0.44741480213630946
98.99494936611666	0.4235888843095076
98.99494936611666	0.42358888430950764
98.99494936611666	0.4239414753510132
101.82337649086286	0.40040513395803423
104.65180361560904	0.3764038538173949
104.65180361560904	0.376403853817395
104.65180361560904	0.37671541595121044
107.48023074035522	0.35267275263128134
107.48023074035522	0.3526727526312817
107.48023074035522	0.35308008462347107
110.30865786510142	0.32901165805550064
110.30865786510142	0.32901165805550087
110.30865786510142	0.3293131023052382
113.13708498984761	0.30558339753681135
115.9655121145938	0.2817611202848362
118.79393923933999	0.2575851304724218
118.79393923933999	0.25758513047242204
118.79393923933999	0.2580033426376762
121.62236636408618	0.23387554577643105
121.62236636408618	0.23387554577643108
121.62236636408618	0.23424150332719848
124.45079348883237	0.2104796514083349
127.27922061357856	0.18677250281048277
130.10764773832474	0.1629708229109275
132.93607486307096	0.1393034506479536
135.76450198781714	0.11528487373050475
138.59292911256333	0.09074299442844364
138.59292911256333	0.09074299442844366
138.59292911256333	0.09080696919340739
138.59292911256333	0.09080696919340746
138.59292911256333	0.09130339654670971
141.4213562373095	0.06665570568034823
144.2497833620557	0.04091977680572886
4.898979485566356	0.9972920455267442
4.898979485566356	0.9972920455267489
9.797958971132712	0.9846015678276783
9.797958971132712	0.9846015678276847
14.696938456699067	0.9693572549132495
14.696938456699067	0.969357254913255
19.595917942265423	0.9516498102654004
19.595917942265423	0.9516498102654052
24.49489742783178	0.9315868790144066
24.49489742783178	0.9315868790144072
29.393876913398135	0.9093018702956306
29.393876913398135	0.9093018702956306
34.29285639896449	0.8843015818196391
34.29285639896449	0.8843015818196394
34.29285639896449	0.8849411818417072
34.29285639896449	0.8849411818417078
39.191835884530846	0.8586086828020234
39.191835884530846	0.8586086828020236
44.090815370097204	0.8303888918103218
44.090815370097204	0.8303888918103223
48.98979485566356	0.8004175726884988
48.98979485566356	0.800417572688499
53.88877434122991	0.7688030994659273
53.88877434122991	0.7688030994659281
58.78775382679627	0.7356784765183043
58.78775382679627	0.7356784765183043
63.68673331236263	0.7008326531066554
63.68673331236263	0.7008326531066557
63.68673331236263	0.7012153914594843
63.68673331236263	0.7012153914594843
68.58571279792898	0.6649893246894606
68.58571279792898	0.6649893246894606
68.58571279792898	0.6654665566097347
68.58571279792898	0.665466556609735
73.48469228349533	0.6286926604001779
73.48469228349533	0.6286926604001781
78.38367176906169	0.5908823947887417
78.38367176906169	0.5908823947887418
83.28265125462805	0.5521641687187601
83.28265125462805	0.5521641687187601
88.18163074019441	0.5127987242551073
88.18163074019441	0.5127987242551074
93.08061022576076	0.4724271641866178
93.08061022576076	0.4724271641866178
93.08061022576076	0.47278343354369656
93.08061022576076	0.4727834335436967
97.97958971132712	0.43240164931025804
97.97958971132712	0.43240164931025804
102.87856919689347	0.3912604736393514
102.87856919689347	0.3912604736393514
102.87856919689347	0.39146056347267405
102.87856919689347	0.39146056347267427
107.77754868245982	0.35050233652654433
107.77754868245982	0.3505023365265445
112.67652816802618	0.30933212551139555
112.67652816802618	0.3093321255113956
117.57550765359254	0.268015327416657
117.57550765359254	0.268015327416657
122.4744871391589	0.2269346845405565
122.4744871391589	0.2269346845405566
127.37346662472525	0.18568042118353453
127.37346662472525	0.18568042118353464
127.37346662472525	0.18575059137302796
127.37346662472525	0.18575059137302835
132.2724461102916	0.14467310752447185
132.2724461102916	0.14467310752447196
137.17142559585795	0.10305672809902156
137.17142559585795	0.10305672809902182
137.17142559585795	0.10307276036315513
137.17142559585795	0.10307276036315532
142.07040508142433	0.059845443377290815
142.07040508142433	0.05984544337729083
146.96938456699067	0.009767234633761564
146.96938456699067	0.009767234633761609
7.483314773547883	0.9894457730479685
7.483314773547883	0.989445773047971
14.966629547095765	0.9677335845698062
14.966629547095765	0.9677335845698071
22.44994432064365	0.9392624104235516
22.44994432064365	0.9392624104235532
29.93325909419153	0.9060047014164961
29.93325909419153	0.9060047014164966
37.416573867739416	0.8675924243847558
37.416573867739416	0.8675924243847565
44.8998886412873	0.8248542893247806
44.8998886412873	0.8248542893247809
52.38320341483518	0.7780138462869366
52.38320341483518	0.7780138462869367
52.38320341483518	0.7781923819307067
52.38320341483518	0.7781923819307068
59.86651818838306	0.727588514686514
59.86651818838306	0.727588514686514
67.34983296193094	0.674019923019948
67.34983296193094	0.6740199230199482
74.83314773547883	0.6178483335415752
74.83314773547883	0.6178483335415753
82.3164625090267	0.559406288339785
82.3164625090267	0.5594062883397851
89.7997772825746	0.4991794048429334
89.7997772825746	0.49917940484293344
97.28309205612247	0.43775820470389043
97.28309205612247	0.43775820470389043
97.28309205612247	0.4378171814667777
97.28309205612247	0.43781718146677795
97.28309205612247	0.43784370810656276
97.28309205612247	0.4378437081065629
104.76640682967036	0.37540253015973596
104.76640682967036	0.37540253015973607
104.76640682967036	0.37551224549857215
104.76640682967036	0.37551224549857215
112.24972160321823	0.3125811390359147
112.24972160321823	0.31258113903591483
119.73303637676612	0.2497546070156314
119.73303637676612	0.24975460701563154
127.21635115031401	0.18694089108552275
127.21635115031401	0.18694089108552278
134.6996659238619	0.12388060621766654
134.6996659238619	0.12388060621766667
142.18298069740976	0.05884899831505284
142.18298069740976	0.05884899831505287
142.18298069740976	0.05911362948076275
142.18298069740976	0.05911362948076282
142.18298069740976	0.05960538411253061
142.18298069740976	0.05960538411253081
10.198039027185569	0.9828434011467345
10.198039027185569	0.982843401146738
20.396078054371138	0.9477780254353441
20.396078054371138	0.9477780254353466
30.594117081556707	0.9027579884098503
30.594117081556707	0.9027579884098503
40.792156108742276	0.8488737886592451
40.792156108742276	0.8488737886592453
50.99019513592785	0.7870219199552076
50.99019513592785	0.7870219199552076
61.188234163113414	0.7183271615967634
61.188234163113414	0.7183271615967635
71.38627319029898	0.6440196910746153
71.38627319029898	0.6440196910746155
71.38627319029898	0.6440222351026931
71.38627319029898	0.6440222351026933
71.38627319029898	0.6440824932861563
71.38627319029898	0.6440824932861563
81.58431221748455	0.565229728664548
81.58431221748455	0.5652297286645481
91.78235124467012	0.4830855788035733
91.78235124467012	0.4830855788035734
101.9803902718557	0.3986749090995222
101.9803902718557	0.39867490909952236
112.17842929904126	0.31329311532737997
112.17842929904126	0.31329311532737997
122.37646832622683	0.22757103691521394
122.37646832622683	0.22757103691521394
132.5745073534124	0.14189376461875294
132.5745073534124	0.14189376461875322
132.5745073534124	0.14195461736993223
132.5745073534124	0.1419546173699323
142.77254638059796	0.05393791885075246
142.77254638059796	0.0539379188507525
142.77254638059796	0.05405484111684413
142.77254638059796	0.05405484111684417
142.77254638059796	0.05412169647700371
142.77254638059796	0.05412169647700374
12.328828005937952	0.9758261847700906
12.328828005937952	0.975826184770092
24.657656011875904	0.9301686138476952
24.657656011875904	0.930168613847697
36.98648401781386	0.8698845858783046
36.98648401781386	0.8698845858783051
49.31531202375181	0.7977136077453614
49.31531202375181	0.7977136077453618
61.64414002968976	0.7150917678944992
61.64414002968976	0.7150917678944995
73.97296803562772	0.6244297740410066
73.97296803562772	0.6244297740410066
86.30179604156567	0.5274972074330024
86.30179604156567	0.5274972074330025
86.30179604156567	0.5275263873887137
86.30179604156567	0.5275263873887138
86.30179604156567	0.5277251973631862
86.30179604156567	0.5277251973631865
98.63062404750362	0.42665023735820207
98.63062404750362	0.42665023735820223
110.95945205344157	0.3234712972155776
110.95945205344157	0.3234712972155778
123.28828005937952	0.2198972385595412
123.28828005937952	0.21989723855954127
135.61710806531747	0.11616839519595831
135.61710806531747	0.1161683951959585
12.96148139681572	0.9738919575977559
12.96148139681572	0.973891957597758
25.92296279363144	0.9245174026400391
25.92296279363144	0.9245174026400392
38.88444419044716	0.8596508509490849
38.88444419044716	0.8596508509490851
51.84592558726288	0.7815145811435803
51.84592558726288	0.7815145811435809
64.8074069840786	0.6926061893476463
64.8074069840786	0.6926061893476464
77.76888838089432	0.5951812341193623
77.76888838089432	0.5951812341193623
90.73036977771005	0.49162800269310064
90.73036977771005	0.4916280026931008
90.73036977771005	0.49166763187223234
90.73036977771005	0.4916676318722327
103.69185117452577	0.38445083653179507
103.69185117452577	0.3844508365317951
116.65333257134148	0.275629850772716
116.65333257134148	0.275629850772716
129.6148139681572	0.1667580603931017
129.6148139681572	0.16675806039310184
142.57629536497294	0.055719481099209996
142.57629536497294	0.05571948109921
15.748015748023622	0.9650042197604827
15.748015748023622	0.9650042197604839
31.496031496047245	0.8983402335048696
31.496031496047245	0.8983402335048701
47.24404724407087	0.810593618065237
47.24404724407087	0.810593618065237
62.99206299209449	0.7056537417704847
62.99206299209449	0.7056537417704848
78.74007874011811	0.5876584743648926
78.74007874011811	0.5876584743648928
94.48809448814174	0.4608642513111678
94.48809448814174	0.46086425131116787
110.23611023616536	0.32954174637237
110.23611023616536	0.32954174637237
110.23611023616536	0.3295956989445771
110.23611023616536	0.3295956989445773
110.23611023616536	0.32961444053993716
110.23611023616536	0.3296144405399372
125.98412598418898	0.19726413583733257
125.98412598418898	0.19726413583733257
141.7321417322126	0.06360688432337083
141.7321417322126	0.06360688432337104
17.204650534085253	0.9595410618479189
17.204650534085253	0.9595410618479218
34.40930106817051	0.8836625336652497
34.40930106817051	0.8836625336652498
51.61395160225576	0.782970268380666
51.61395160225576	0.7829702683806662
68.81860213634101	0.6632222687826911
68.81860213634101	0.6632222687826911
86.02325267042627	0.5297136137707327
86.02325267042627	0.5297136137707328
103.22790320451152	0.38824760059599683
103.22790320451152	0.3882476005959969
120.43255373859677	0.24384425044400382
120.43255373859677	0.24384425044400382
120.43255373859677	0.24384536437569843
120.43255373859677	0.24384536437569856
120.43255373859677	0.2439337254340327
120.43255373859677	0.2439337254340327
137.63720427268203	0.0989294349316527
137.63720427268203	0.0989294349316527
17.663521732655695	0.9578672623261465
17.663521732655695	0.9578672623261477
35.32704346531139	0.8788109155006941
35.32704346531139	0.8788109155006945
52.990565197967086	0.7740796443485107
52.990565197967086	0.7740796443485111
70.65408693062278	0.6494943731106398
70.65408693062278	0.64949437311064
88.31760866327848	0.5112576450669343
88.31760866327848	0.5112576450669343
105.98113039593417	0.36524972034292935
105.98113039593417	0.3652497203429296
123.64465212858987	0.21688850012859837
123.64465212858987	0.2168885001285985
123.64465212858987	0.21694409255440772
123.64465212858987	0.21694409255440772
123.64465212858987	0.21698148145269847
123.64465212858987	0.2169814814526985
141.30817386124556	0.06736177229944126
141.30817386124556	0.06736177229944129
18.547236990991408	0.9548325417320681
18.547236990991408	0.9548325417320708
37.094473981982816	0.8694102434381832
37.094473981982816	0.8694102434381834
55.641710972974224	0.7565238477280922
55.641710972974224	0.7565238477280922
74.18894796396563	0.622862103523181
74.18894796396563	0.6228621035231813
92.73618495495704	0.47525266203081473
92.73618495495704	0.47525266203081473
111.28342194594845	0.3208057502979364
111.28342194594845	0.3208057502979366
129.83065893693987	0.16493267900071412
129.83065893693987	0.1649326790007146
129.83065893693987	0.1649852693851342
129.83065893693987	0.1649852693851342
129.83065893693987	0.16499075405210004
129.83065893693987	0.16499075405210006
21.354156504062622	0.9438878181925796
21.354156504062622	0.9438878181925796
42.708313008125245	0.8378609755028253
42.708313008125245	0.8378609755028257
64.06246951218787	0.698026939547918
64.06246951218787	0.698026939547918
85.41662601625049	0.5346758115234028
85.41662601625049	0.534675811523403
106.7707825203131	0.3586609742674811
106.7707825203131	0.3586609742674812
128.12493902437575	0.17936150264663522
128.12493902437575	0.1793615026466354
22.090722034374522	0.9407723752990449
22.090722034374522	0.9407723752990457
44.181444068749045	0.8292019829745182
44.181444068749045	0.8292019829745182
66.27216610312357	0.681887366479618
66.27216610312357	0.6818873664796185
88.36288813749809	0.5108741037760423
88.36288813749809	0.5108741037760423
110.45361017187261	0.3277811327102062
110.45361017187261	0.32778113271020637
132.54433220624713	0.14228903738792578
132.54433220624713	0.1422890373879258
23.15167380558045	0.9364626584626686
23.15167380558045	0.9364626584626712
46.3033476111609	0.8163359103613581
46.3033476111609	0.8163359103613588
69.45502141674135	0.6585038210791486
69.45502141674135	0.6585038210791491
92.6066952223218	0.47632185730155624
92.6066952223218	0.47632185730155624
115.75836902790226	0.2831903688315902
115.75836902790226	0.28319036883159027
138.9100428334827	0.0881051996083873
138.9100428334827	0.08810519960838761
24.166091947189145	0.9323744300639855
24.166091947189145	0.9323744300639865
48.33218389437829	0.8039619072480946
48.33218389437829	0.8039619072480951
72.49827584156743	0.6357319028251666
72.49827584156743	0.6357319028251668
96.66436778875658	0.44299962840383905
96.66436778875658	0.44299962840383916
120.83045973594572	0.24055122745309307
120.83045973594572	0.24055122745309312
144.99655168313487	0.03390790265003155
144.99655168313487	0.03390790265003183
25.13961017995307	0.9280426187270667
25.13961017995307	0.9280426187270682
50.27922035990614	0.7915819599110873
50.27922035990614	0.7915819599110873
75.41883053985921	0.6133335044536264
75.41883053985921	0.6133335044536267
100.55844071981228	0.4105900682992499
100.55844071981228	0.41059006829924993
125.69805089976535	0.19960261563706702
125.69805089976535	0.19960261563706702
26.981475126464083	0.9196821931802426
26.981475126464083	0.919682193180243
26.981475126464083	0.9197776692063098
26.981475126464083	0.9197776692063119
53.96295025292817	0.7677119713083769
53.96295025292817	0.7677119713083772
53.96295025292817	0.7678122632927039
53.96295025292817	0.7678122632927042
80.94442537939224	0.5702711910740812
80.94442537939224	0.5702711910740812
80.94442537939224	0.570373845331962
80.94442537939224	0.5703738453319621
107.92590050585633	0.3489304010951535
107.92590050585633	0.3489304010951535
107.92590050585633	0.3490450937982288
107.92590050585633	0.34904509379822896
134.90737563232042	0.12202738665588549
134.90737563232042	0.12202738665588565
134.90737563232042	0.1222682369134485
134.90737563232042	0.12226823691344876
27.27636339397171	0.9182872712844175
27.27636339397171	0.9182872712844179
54.55272678794342	0.7637783528076898
54.55272678794342	0.7637783528076901
81.82909018191513	0.5632521517602941
81.82909018191513	0.5632521517602943
109.10545357588684	0.339016412774616
109.10545357588684	0.3390164127746164
136.38181696985856	0.10983978747116406
136.38181696985856	0.10983978747116407
27.85677655436824	0.9156928308362493
27.85677655436824	0.9156928308362493
55.71355310873648	0.7559950106334656
55.71355310873648	0.7559950106334656
83.57032966310472	0.5494759723121635
83.57032966310472	0.5494759723121636
111.42710621747295	0.3195714270456302
111.42710621747295	0.3195714270456302
139.2838827718412	0.08490902661260612
139.2838827718412	0.08490902661260616
28.705400188814647	0.9118674927690084
28.705400188814647	0.9118674927690085
57.41080037762929	0.7445263959252063
57.41080037762929	0.7445263959252066
86.11620056644394	0.5290102357147434
86.11620056644394	0.5290102357147435
114.82160075525859	0.29102119580539404
114.82160075525859	0.29102119580539404
143.52700094407322	0.047448893896651884
143.52700094407322	0.04744889389665192
29.5296461204668	0.9079609875650158
29.5296461204668	0.9079609875650159
59.0592922409336	0.7332035009177587
59.0592922409336	0.7332035009177592
88.58893836140041	0.5090512059966148
88.58893836140041	0.5090512059966152
118.1185844818672	0.2632239200112795
118.1185844818672	0.2632239200112796
29.79932885150268	0.9067699916151247
29.79932885150268	0.9067699916151253
59.59865770300536	0.7295735992175427
59.59865770300536	0.729573599217543
89.39798655450804	0.5026140334245607
89.39798655450804	0.5026140334245608
119.19731540601072	0.25430925052864395
119.19731540601072	0.25430925052864406
31.874754901018456	0.8964190869062636
31.874754901018456	0.8964190869062636
63.74950980203691	0.700210445063395
63.74950980203691	0.7002104450633952
95.62426470305536	0.451480734046721
95.62426470305536	0.45148073404672107
127.49901960407382	0.18443339362606478
127.49901960407382	0.18443339362606492
32.12475680841802	0.8951160108199199
32.12475680841802	0.8951160108199216
64.24951361683604	0.6965658600769242
64.24951361683604	0.6965658600769247
96.37427042525405	0.4453321318371558
96.37427042525405	0.4453321318371558
128.49902723367208	0.17611789279705017
128.49902723367208	0.17611789279705042
32.61901286060018	0.8926897598003845
32.61901286060018	0.8926897598003853
32.61901286060018	0.8928339659299507
32.61901286060018	0.8928339659299517
65.23802572120036	0.6894448393226933
65.23802572120036	0.6894448393226933
65.23802572120036	0.6895642212570339
65.23802572120036	0.689564221257034
97.85703858180054	0.4329984614006494
97.85703858180054	0.4329984614006495
97.85703858180054	0.43311915555632396
97.85703858180054	0.43311915555632396
130.47605144240072	0.15958073667571876
130.47605144240072	0.15958073667571906
130.47605144240072	0.15960584363333774
130.47605144240072	0.15960584363333782
33.34666400106613	0.8890871093834243
33.34666400106613	0.8890871093834248
66.69332800213226	0.678858288305269
66.69332800213226	0.678858288305269
100.03999200319839	0.4148795455993578
100.03999200319839	0.4148795455993578
133.38665600426452	0.13502455422066428
133.38665600426452	0.13502455422066445
34.75629439396553	0.8818377934015185
34.75629439396553	0.8818377934015187
69.51258878793107	0.6580572705344324
69.51258878793107	0.6580572705344327
104.2688831818966	0.3795836083290259
104.2688831818966	0.37958360832902605
139.02517757586213	0.08709186638529831
139.02517757586213	0.08709186638529838
35.4400902933387	0.8783839896123643
35.4400902933387	0.8783839896123647
70.8801805866774	0.6479508335611192
70.8801805866774	0.6479508335611192
106.3202708800161	0.36248145710028934
106.3202708800161	0.3624814571002896
141.7603611733548	0.06343644371010523
141.7603611733548	0.06343644371010534
36.11094017053558	0.8746639693782253
36.11094017053558	0.8746639693782259
72.22188034107116	0.637762874182751
72.22188034107116	0.637762874182751
108.33282051160674	0.3455192589007941
108.33282051160674	0.3455192589007944
144.4437606821423	0.03935729870217335
144.4437606821423	0.03935729870217337
38.05259518088089	0.8641783325313879
38.05259518088089	0.8641783325313889
76.10519036176179	0.6080400428130637
76.10519036176179	0.6080400428130639
114.15778554264267	0.296588250191255
114.15778554264267	0.29658825019125523
38.262252939417984	0.863164520768701
38.262252939417984	0.8631645207687013
76.52450587883597	0.6049037168338127
76.52450587883597	0.6049037168338129
114.78675881825396	0.2914020133843906
114.78675881825396	0.29140201338439076
39.293765408777	0.8573794494369297
39.293765408777	0.8573794494369302
78.587530817554	0.5887988035522403
78.587530817554	0.5887988035522403
117.88129622633099	0.2652022217322427
117.88129622633099	0.2652022217322428
39.89987468652001	0.8540462579083182
39.89987468652001	0.8540462579083192
79.79974937304002	0.5793809917285972
79.79974937304002	0.5793809917285972
119.69962405956002	0.25008088268999257
119.69962405956002	0.2500808826899926
40.099875311526844	0.852803751168619
40.099875311526844	0.8528037511686193
80.19975062305369	0.5761384522863451
80.19975062305369	0.5761384522863452
120.29962593458053	0.24502207232089812
120.29962593458053	0.24502207232089818
41.08527716834828	0.8473296653972067
41.08527716834828	0.8473296653972071
82.17055433669655	0.5607013014592885
82.17055433669655	0.5607013014592886
123.25583150504482	0.22028578116006825
123.25583150504482	0.22028578116006853
41.66533331199932	0.8438519380694203
41.66533331199932	0.8438519380694203
41.66533331199932	0.843859786999499
41.66533331199932	0.8438597869994995
83.33066662399864	0.5513549366769399
83.33066662399864	0.55135493667694
83.33066662399864	0.55138820968557
83.33066662399864	0.5513882096855701
124.99599993599796	0.20550364671666443
124.99599993599796	0.20550364671666493
124.99599993599796	0.20561911129842703
124.99599993599796	0.2056191112984271
41.8568990729127	0.8426936985626146
41.8568990729127	0.8426936985626146
83.7137981458254	0.5482777941137918
83.7137981458254	0.5482777941137918
125.57069721873809	0.20071319445273875
125.57069721873809	0.200713194452739
42.23742416388575	0.840508148003488
42.23742416388575	0.8405081480034882
84.4748483277715	0.5421822764871934
84.4748483277715	0.5421822764871934
126.71227249165725	0.19118881261788734
126.71227249165725	0.19118881261788742
42.80186911806539	0.8372540135220449
42.80186911806539	0.8372540135220454
85.60373823613078	0.533156877021787
85.60373823613078	0.5331568770217873
128.40560735419618	0.17687452923787883
128.40560735419618	0.17687452923787886
43.54308211415448	0.8329466340314821
43.54308211415448	0.8329466340314821
87.08616422830896	0.5212004249085527
87.08616422830896	0.5212004249085528
130.62924634246343	0.15831219786703324
130.62924634246343	0.15831219786703365
43.9089968002003	0.8309553329388454
43.9089968002003	0.8309553329388458
87.8179936004006	0.5154782618475836
87.8179936004006	0.5154782618475838
131.7269904006009	0.14916612230200524
131.7269904006009	0.14916612230200535
44.45222154178574	0.8275604219058704
44.45222154178574	0.8275604219058706
44.45222154178574	0.8276141143269884
44.45222154178574	0.8276141143269886
88.90444308357148	0.5065188914537425
88.90444308357148	0.5065188914537425
88.90444308357148	0.5065768339206832
88.90444308357148	0.5065768339206832
133.3566646253572	0.13530248809701614
133.3566646253572	0.13530248809701648
133.3566646253572	0.13544726138599536
133.3566646253572	0.13544726138599586
45.51922670696417	0.8211148197897773
45.51922670696417	0.8211148197897777
45.51922670696417	0.8212045386095348
45.51922670696417	0.8212045386095349
91.03845341392834	0.4891331663196005
91.03845341392834	0.4891331663196009
91.03845341392834	0.48916436633450977
91.03845341392834	0.48916436633450977
136.5576801208925	0.10820239628474226
136.5576801208925	0.10820239628474242
136.5576801208925	0.10827194836957986
136.5576801208925	0.10827194836958018
46.561786907291264	0.8147725256057275
46.561786907291264	0.8147725256057277
93.12357381458253	0.47208214061845616
93.12357381458253	0.47208214061845616
139.6853607218738	0.08162430464558038
139.6853607218738	0.08162430464558057
46.73328578219169	0.8136735655748211
46.73328578219169	0.8136735655748213
46.73328578219169	0.8138381489411577
46.73328578219169	0.8138381489411579
93.46657156438339	0.4692413088689911
93.46657156438339	0.4692413088689913
93.46657156438339	0.4693745596696787
93.46657156438339	0.4693745596696787
140.19985734657507	0.07708199562031015
140.19985734657507	0.07708199562031028
140.19985734657507	0.07726238637865301
140.19985734657507	0.07726238637865306
47.07440918375928	0.8115845581547705
47.07440918375928	0.8115845581547707
94.14881836751856	0.46362158164027945
94.14881836751856	0.46362158164027967
141.22322755127783	0.06800590015545553
141.22322755127783	0.06800590015545571
47.58150901348127	0.808478790824155
47.58150901348127	0.8084787908241551
95.16301802696255	0.45529756024176216
95.16301802696255	0.4552975602417623
142.7445270404438	0.05405743986824725
142.7445270404438	0.054057439868247355
48.249352327259274	0.8043730758966242
48.249352327259274	0.8043730758966245
96.49870465451855	0.4442316770371456
96.49870465451855	0.4442316770371458
144.74805698177784	0.036533080890667494
144.74805698177784	0.036533080890667535
49.07137658554119	0.799275896827159
49.07137658554119	0.7992758968271594
49.07137658554119	0.7992886909877969
49.07137658554119	0.7992886909877971
98.14275317108238	0.43062862748755815
98.14275317108238	0.43062862748755815
98.14275317108238	0.4307258075964547
98.14275317108238	0.430725807596455
49.558046773455466	0.7963655570341891
49.558046773455466	0.7963655570341898
99.11609354691093	0.42268834347282036
99.11609354691093	0.42268834347282036
49.71921157862421	0.7951434269901834
49.71921157862421	0.7951434269901834
99.43842315724842	0.4198495233437256
99.43842315724842	0.4198495233437256
50.039984012787215	0.7931793872911698
50.039984012787215	0.7931793872911698
100.07996802557443	0.4145585627726908
100.07996802557443	0.4145585627726908
51.146847410177685	0.7860970423147325
51.146847410177685	0.786097042314733
102.29369482035537	0.3961790891528996
102.29369482035537	0.39617908915289995
51.45872132107443	0.7840111664941758
51.45872132107443	0.7840111664941758
102.91744264214886	0.39086098181092904
102.91744264214886	0.39086098181092904
51.92301994298868	0.7809803019741776
51.92301994298868	0.7809803019741777
103.84603988597736	0.3830866871525946
103.84603988597736	0.38308668715259464
52.839379254491625	0.7751247421726853
52.839379254491625	0.7751247421726858
105.67875850898325	0.36777332329354534
105.67875850898325	0.3677733232935454
54.18486873657626	0.7662277061626863
54.18486873657626	0.7662277061626863
108.36973747315253	0.34522750623187454
108.36973747315253	0.34522750623187454
54.62600113499065	0.7633382080298009
54.62600113499065	0.7633382080298016
109.2520022699813	0.3378568010098188
109.2520022699813	0.337856801009819
55.06359959174482	0.7603713303102466
55.06359959174482	0.7603713303102473
110.12719918348964	0.33044580667932316
110.12719918348964	0.33044580667932333
55.20869496736904	0.7595583367126326
55.20869496736904	0.7595583367126328
110.41738993473808	0.32816025140757576
110.41738993473808	0.32816025140757593
56.356011214421486	0.7516576770797742
56.356011214421486	0.7516576770797744
112.71202242884297	0.30876674474363563
112.71202242884297	0.3087667447436357
56.49778756730214	0.750664338911832
56.49778756730214	0.7506643389118323
56.49778756730214	0.7506894557858842
56.49778756730214	0.7506894557858844
112.99557513460428	0.3064190423329972
112.99557513460428	0.3064190423329973
112.99557513460428	0.3064191036609928
112.99557513460428	0.30641910366099295
56.78027826631356	0.7487615134899325
56.78027826631356	0.7487615134899327
56.78027826631356	0.7488661989947495
56.78027826631356	0.7488661989947499
113.56055653262712	0.3016116107985443
113.56055653262712	0.30161161079854476
113.56055653262712	0.3017172359142179
113.56055653262712	0.30171723591421823
57.201398584300364	0.7459155021832429
57.201398584300364	0.7459155021832429
114.40279716860073	0.29457959513045245
114.40279716860073	0.29457959513045257
57.758116312774604	0.7421318654900231
57.758116312774604	0.7421318654900233
115.51623262554921	0.2851199699995808
115.51623262554921	0.28511996999958084
58.034472514187634	0.7404253236991231
58.034472514187634	0.7404253236991232
116.06894502837527	0.28065438699258266
116.06894502837527	0.2806543869925827
58.44655678480983	0.7374435611526867
58.44655678480983	0.7374435611526869
58.44655678480983	0.7374967064700567
58.44655678480983	0.7374967064700572
116.89311356961966	0.273596983409
116.89311356961966	0.273596983409
116.89311356961966	0.2736537076168606
116.89311356961966	0.2736537076168608
58.855755878248644	0.7346320874463824
58.855755878248644	0.7346320874463824
117.71151175649729	0.266713541745827
117.71151175649729	0.2667135417458273
59.262129560116215	0.7318295037758191
59.262129560116215	0.7318295037758192
118.52425912023243	0.2599292645263421
118.52425912023243	0.25992926452634213
60.199667773169644	0.7253021580913814
60.199667773169644	0.7253021580913818
120.39933554633929	0.24414111046438133
120.39933554633929	0.2441411104643816
60.4648658313239	0.7234056701620173
60.4648658313239	0.7234056701620176
120.9297316626478	0.23966638763923534
120.9297316626478	0.23966638763923548
60.860496218811754	0.720818140716039
60.860496218811754	0.7208181407160393
121.72099243762351	0.23317970279656502
121.72099243762351	0.23317970279656516
61.25357132445422	0.7178979350670098
61.25357132445422	0.71789793506701
61.25357132445422	0.717939740015348
61.25357132445422	0.7179397400153483
122.50714264890844	0.22647397806329128
122.50714264890844	0.22647397806329136
122.50714264890844	0.22651065843996074
122.50714264890844	0.22651065843996085
61.38403701289123	0.7169305891033431
61.38403701289123	0.7169305891033431
122.76807402578245	0.22428353137580279
122.76807402578245	0.22428353137580279
62.03224967708329	0.7123575676029683
62.03224967708329	0.7123575676029683
62.03224967708329	0.7124136835891973
62.03224967708329	0.7124136835891977
124.06449935416659	0.21335461591818278
124.06449935416659	0.2133546159181828
124.06449935416659	0.2133682163215209
124.06449935416659	0.21336821632152098
62.41794613730894	0.7097832150128904
62.41794613730894	0.7097832150128907
124.83589227461788	0.2069379958921067
124.83589227461788	0.20693799589210682
62.545983084447556	0.7087352685625075
62.545983084447556	0.7087352685625076
125.09196616889511	0.20465474703527303
125.09196616889511	0.2046547470352732
63.182275995725256	0.7042543863789344
63.182275995725256	0.7042543863789347
126.36455199145051	0.19405506898416833
126.36455199145051	0.1940550689841684
63.93746945258312	0.6988289317750801
63.93746945258312	0.6988289317750802
63.93746945258312	0.6988795670787811
63.93746945258312	0.6988795670787813
127.87493890516625	0.1812755950559443
127.87493890516625	0.18127559505594446
127.87493890516625	0.1814067543228871
127.87493890516625	0.18140675432288725
64.68384651518491	0.6934468226169702
64.68384651518491	0.6934468226169703
129.36769303036982	0.16881467824594643
129.36769303036982	0.16881467824594662
65.7875368135941	0.6854959775239243
65.7875368135941	0.6854959775239249
131.5750736271882	0.15038849522200295
131.5750736271882	0.1503884952220034
65.90902821313632	0.6845646377423088
65.90902821313632	0.684564637742309
131.81805642627265	0.14829901021434064
131.81805642627265	0.14829901021434064
66.15134163416491	0.6828093055395149
66.15134163416491	0.6828093055395154
132.30268326832982	0.14424955843285758
132.30268326832982	0.14424955843285758
66.51315659326356	0.6801311464231475
66.51315659326356	0.6801311464231478
66.51315659326356	0.6803306203130806
66.51315659326356	0.6803306203130806
133.02631318652712	0.13820180317327044
133.02631318652712	0.13820180317327072
133.02631318652712	0.13831425691641194
133.02631318652712	0.138314256916412
66.87301398920195	0.6775080053419359
66.87301398920195	0.6775080053419362
66.87301398920195	0.6775918638364531
66.87301398920195	0.6775918638364533
133.7460279784039	0.13207762476957977
133.7460279784039	0.13207762476957982
133.7460279784039	0.13211341344206742
133.7460279784039	0.13211341344206756
67.58698099486321	0.6723299576850303
67.58698099486321	0.6723299576850305
135.17396198972642	0.12004068931388723
135.17396198972642	0.12004068931388724
67.94115100585212	0.669699942662684
67.94115100585212	0.6696999426626841
135.88230201170424	0.11387980293883193
135.88230201170424	0.11387980293883194
68.05879810869422	0.6689375103762928
68.05879810869422	0.6689375103762929
136.11759621738844	0.1120042782490978
136.11759621738844	0.1120042782490982
68.64400920692205	0.6645212704339424
68.64400920692205	0.6645212704339424
68.64400920692205	0.6645257606964736
68.64400920692205	0.6645257606964737
137.2880184138441	0.10198362860400784
137.2880184138441	0.10198362860400784
137.2880184138441	0.10216049569225968
137.2880184138441	0.10216049569225977
69.10861017268398	0.661063965650192
69.10861017268398	0.661063965650192
138.21722034536796	0.09388865669012038
138.21722034536796	0.09388865669012067
69.33974329343886	0.659546744231934
69.33974329343886	0.6595467442319344
138.67948658687772	0.09034250754860196
138.67948658687772	0.09034250754860203
69.68500556073738	0.656859937177305
69.68500556073738	0.656859937177305
139.37001112147476	0.08427395961116547
139.37001112147476	0.08427395961116549
70.02856560004639	0.6541908395281518
70.02856560004639	0.6541908395281523
140.05713120009278	0.07851107770008309
140.05713120009278	0.0785110777000832
70.37044834303673	0.6516837611232003
70.37044834303673	0.6516837611232006
140.74089668607346	0.07252929805229372
140.74089668607346	0.07252929805229401
71.04927867332644	0.6465658331325305
71.04927867332644	0.6465658331325308
142.09855734665288	0.059627343018062995
142.09855734665288	0.059627343018062995
71.16178749862878	0.6456964797998124
71.16178749862878	0.6456964797998126
142.32357499725757	0.05751400921664222
142.32357499725757	0.05751400921664233
71.72168430816443	0.641492639445374
71.72168430816443	0.641492639445374
143.44336861632885	0.0485011297941195
143.44336861632885	0.04850112979411951
72.16647421067486	0.6381254441626685
72.16647421067486	0.6381254441626685
72.16647421067486	0.6383414655629123
72.16647421067486	0.6383414655629126
144.33294842134973	0.039995079983179534
144.33294842134973	0.039995079983179714
144.33294842134973	0.040422674837407586
144.33294842134973	0.04042267483740759
72.71863585079137	0.6339656912457994
72.71863585079137	0.6339656912457994
145.43727170158274	0.028945679380650173
145.43727170158274	0.028945679380650208
73.15736463268753	0.6307069746468148
73.15736463268753	0.6307069746468148
146.31472926537506	0.018493164168709737
146.31472926537506	0.018493164168709744
73.37574531137656	0.6290020389066748
73.37574531137656	0.6290020389066749
146.75149062275312	0.013450394338614316
146.75149062275312	0.013450394338614328
73.70210309075311	0.6265121308037571
73.70210309075311	0.6265121308037574
73.70210309075311	0.6266446426824165
73.70210309075311	0.626644642682417
74.13501197140255	0.6232248962481567
74.13501197140255	0.6232248962481567
74.35052118176442	0.6215487202742496
74.35052118176442	0.6215487202742497
74.9933330370107	0.6166496365773592
74.9933330370107	0.6166496365773594
74.9933330370107	0.6168015531686143
74.9933330370107	0.6168015531686143
75.31268153505093	0.6142315218830129
75.31268153505093	0.614231521883013
75.9473501841901	0.609290863030129
75.9473501841901	0.609290863030129
75.9473501841901	0.609302098715346
75.9473501841901	0.6093020987153464
76.05261336732617	0.6084358677427506
76.05261336732617	0.6084358677427507
76.26270385975047	0.6067984135680107
76.26270385975047	0.6067984135680107
76.57675887630658	0.6043836608223581
76.57675887630658	0.6043836608223584
76.88953114696434	0.6019798772132564
76.88953114696434	0.6019798772132564
76.99350621968063	0.6011814314776908
76.99350621968063	0.6011814314776909
76.99350621968063	0.6012163760219014
76.99350621968063	0.6012163760219016
77.5112895003044	0.5971865694455063
77.5112895003044	0.5971865694455063
77.82030583337487	0.5949683676428504
77.82030583337487	0.5949683676428505
78.12809993849844	0.5923823449364968
78.12809993849844	0.5923823449364969
78.12809993849844	0.5924708799338891
78.12809993849844	0.5924708799338891
78.43468620451031	0.5900149909817197
78.43468620451031	0.59001499098172
78.8416133777081	0.5868005519962306
78.8416133777081	0.5868005519962307
78.8416133777081	0.5868074649935937
78.8416133777081	0.5868074649935943
79.3473376995095	0.5830027077149785
79.3473376995095	0.5830027077149786
79.64923100695951	0.5804833235502325
79.64923100695951	0.5804833235502325
79.64923100695951	0.5804875918595351
79.64923100695951	0.5804875918595351
80.54812226240907	0.5734405753320041
80.54812226240907	0.5734405753320044
80.64738061462381	0.5728255495897859
80.64738061462381	0.572825549589786
80.84553172563095	0.5710505379854994
80.84553172563095	0.5710505379854994
80.84553172563095	0.5710594330543152
80.84553172563095	0.5710594330543152
81.14185110040317	0.5687223388292019
81.14185110040317	0.5687223388292019
81.43709228600933	0.5663742197000959
81.43709228600933	0.5663742197000959
81.53526844255803	0.5656646769842658
81.53526844255803	0.565664676984266
82.41359111214607	0.5586766802552886
82.41359111214607	0.5586766802552888
82.60750571225353	0.5571772298743424
82.60750571225353	0.5571772298743425
82.89752710425083	0.5548247533635303
82.89752710425083	0.5548247533635305
83.47454701883683	0.5502022182693468
83.47454701883683	0.5502022182693468
83.47454701883683	0.5503804967790495
83.47454701883683	0.5503804967790498
83.7615663654877	0.5479821678826364
83.7615663654877	0.5479821678826369
84.04760555780278	0.5455974757313559
84.04760555780278	0.5455974757313559
84.33267456923205	0.5433591279316509
84.33267456923205	0.5433591279316509
84.33267456923205	0.5433662572212157
84.33267456923205	0.5433662572212158
84.99411744350311	0.5380394214672288
84.99411744350311	0.5380394214672289
84.99411744350311	0.5381347153515865
84.99411744350311	0.5381347153515866
85.18215775618742	0.536511022782827
85.18215775618742	0.5365110227828271
85.74380444090407	0.5320251840277063
85.74380444090407	0.5320251840277064
85.83705493549974	0.5312237591074606
85.83705493549974	0.5312237591074606
86.57944328765345	0.5253870300034366
86.57944328765345	0.5253870300034366
86.6717947200818	0.5245489236764558
86.6717947200818	0.5245489236764559
87.13208364316786	0.5208495669959756
87.13208364316786	0.5208495669959756
87.13208364316786	0.5208960150001698
87.13208364316786	0.52089601500017
87.95453370918409	0.5142291561118573
87.95453370918409	0.5142291561118574
88.2269800004511	0.5120098822763821
88.2269800004511	0.5120098822763821
88.2269800004511	0.5121125611167667
88.2269800004511	0.5121125611167667
89.03931715820826	0.5054396521217527
89.03931715820826	0.505439652121753
89.12911982062877	0.5049057895374834
89.12911982062877	0.5049057895374838
89.30845424706443	0.5032204574800705
89.30845424706443	0.5032204574800706
89.8443097808648	0.49891318331929974
89.8443097808648	0.4989131833192998
89.93330862366847	0.49820509294064286
89.93330862366847	0.49820509294064286
90.37698822156003	0.49448024458654644
90.37698822156003	0.49448024458654644
90.64215354899729	0.4923429197360557
90.64215354899729	0.49234291973605576
90.64215354899729	0.4924612539030698
90.64215354899729	0.4924612539030698
90.9065454189081	0.49019988587384705
90.9065454189081	0.49019988587384716
91.17017056033185	0.48801826146053495
91.17017056033185	0.4880182614605352
91.52048950918041	0.48512435221345906
91.52048950918041	0.48512435221345906
91.6951470907812	0.48376204010272716
91.6951470907812	0.48376204010272733
91.9565114605812	0.48157824901350216
91.9565114605812	0.48157824901350227
91.9565114605812	0.48177553901885833
91.9565114605812	0.48177553901885845
92.21713506718802	0.4795428038873093
92.21713506718802	0.4795428038873093
92.47702417357513	0.47735980342558204
92.47702417357513	0.47735980342558204
93.25234581499814	0.47103527205643597
93.25234581499814	0.4710352720564362
93.50935782048768	0.4688911449732168
93.50935782048768	0.4688911449732171
93.76566535784833	0.4667508255980736
93.76566535784833	0.4667508255980736
93.76566535784833	0.46679077152191895
93.76566535784833	0.4667907715219191
93.85094565320053	0.4661541797308807
93.85094565320053	0.4661541797308807
94.53041838477179	0.4604919748488579
94.53041838477179	0.4604919748488581
94.61500938011896	0.45982333503206874
94.61500938011896	0.45982333503206896
94.78396488858229	0.4586408313253725
94.78396488858229	0.4586408313253725
95.03683496413377	0.45645310094727404
95.03683496413377	0.45645310094727404
95.37295214053091	0.45357313547813
95.37295214053091	0.4535731354781301
95.5405672999695	0.452241796213302
95.5405672999695	0.452241796213302
95.5405672999695	0.4522505760546774
95.5405672999695	0.45225057605467744
95.79144011862438	0.45006624028427794
95.79144011862438	0.450066240284278
95.79144011862438	0.4500811966131955
95.79144011862438	0.4500811966131955
96.04165762834376	0.4480520964670116
96.04165762834376	0.44805209646701166
96.29122493768578	0.44603621833869256
96.29122493768578	0.44603621833869256
96.29122493768578	0.44614006859082406
96.29122493768578	0.44614006859082417
96.78842906050289	0.44188987904644506
96.78842906050289	0.44188987904644506
97.61147473529944	0.43525581830914445
97.61147473529944	0.43525581830914445
98.02040603874276	0.43168963231903695
98.02040603874276	0.43168963231903695
98.34632682515398	0.428968545038667
98.34632682515398	0.4289685450386671
98.34632682515398	0.42901078068969156
98.34632682515398	0.4290107806896916
98.50888284819801	0.4276191048930624
98.50888284819801	0.4276191048930624
99.07572861200669	0.42293669392053773
99.07572861200669	0.42293669392053784
99.23708984044222	0.421575163053087
99.23708984044222	0.42157516305308723
99.4786409235671	0.4196083598094538
99.4786409235671	0.4196083598094539
99.9599919967984	0.41553395825479617
99.9599919967984	0.41553395825479655
100.43903623591775	0.4115111873885
100.43903623591775	0.4115111873885001
100.43903623591775	0.4117580610858752
100.43903623591775	0.4117580610858756
100.5186549850325	0.4108936422800544
100.5186549850325	0.41089364228005454
100.67770358922576	0.4095858904481486
100.67770358922576	0.4095858904481486
100.67770358922576	0.4096673023213727
100.67770358922576	0.4096673023213728
100.91580649234291	0.4075499869871715
100.91580649234291	0.40754998698717165
100.91580649234291	0.40759580272777074
100.91580649234291	0.4075958027277708
101.15334893121434	0.40565181707828096
101.15334893121434	0.4056518170782813
101.23240587875011	0.4048910914022224
101.23240587875011	0.4048910914022224
101.23240587875011	0.40494681778146124
101.23240587875011	0.40494681778146147
101.62676812730001	0.4016598372609765
101.62676812730001	0.4016598372609766
101.86265262597475	0.3997319388458094
101.86265262597475	0.3997319388458094
101.94115949899727	0.39917997108902903
101.94115949899727	0.39917997108902903
102.09799214480175	0.39776600544633844
102.09799214480175	0.39776600544633844
102.64501936285072	0.39317383708369186
102.64501936285072	0.39317383708369213
102.80077820717118	0.39185559923560603
102.80077820717118	0.39185559923560626
103.03397497913006	0.3899082488607925
103.03397497913006	0.38990824886079256
103.26664514740469	0.3879600837006512
103.26664514740469	0.3879600837006514
103.26664514740469	0.3881570352862293
103.26664514740469	0.3881570352862294
103.49879226348489	0.3859540847506096
103.49879226348489	0.3859540847506097
103.49879226348489	0.38611497926746885
103.49879226348489	0.3861149792674689
103.96153134693621	0.3821536829492977
103.96153134693621	0.38215368294929786
103.96153134693621	0.3821896100937678
103.96153134693621	0.3821896100937678
104.72821969268837	0.37572564078764975
104.72821969268837	0.37572564078764986
105.1094667477673	0.37257412126463774
105.1094667477673	0.3725741212646379
105.33755265810954	0.3706070182968302
105.33755265810954	0.3706070182968304
105.33755265810954	0.3706502575681955
105.33755265810954	0.37065025756819553
105.41347162483551	0.3699035599508288
105.41347162483551	0.369903559950829
105.56514576317318	0.36862482475642294
105.56514576317318	0.368624824756423
105.56514576317318	0.3686983734113011
105.56514576317318	0.3686983734113013
105.79224924350555	0.3668008602206505
105.79224924350555	0.3668008602206505
106.09429767899876	0.3642743226562287
106.09429767899876	0.3642743226562288
106.09429767899876	0.3644721752591968
106.09429767899876	0.364472175259197
106.47065323364932	0.3610696040282016
106.47065323364932	0.3610696040282016
106.47065323364932	0.36113151932515347
106.47065323364932	0.3611315193251537
106.69582934679312	0.35927992820450133
106.69582934679312	0.35927992820450144
106.92053123698928	0.3573235075113135
106.92053123698928	0.3573235075113137
107.44300814850634	0.3530157018981799
107.44300814850634	0.3530157018981799
107.44300814850634	0.35303712561813266
107.44300814850634	0.3530371256181328
107.59182125050212	0.35190535215209834
107.59182125050212	0.3519053521520984
107.81465577554843	0.34989703588075843
107.81465577554843	0.3498970358807585
108.03703068855604	0.34804188831528055
108.03703068855604	0.3480418883152808
108.11105401391663	0.3473798007499463
108.11105401391663	0.3473798007499465
108.48041297856494	0.34436896928366173
108.48041297856494	0.34436896928366184
108.70142593360954	0.3424331753477049
108.70142593360954	0.34243317534770523
108.70142593360954	0.34243956479660875
108.70142593360954	0.34243956479660886
108.92199043352082	0.3408037721774043
108.92199043352082	0.34080377217740454
109.14210919713803	0.33885631750334166
109.14210919713803	0.33885631750334166
109.43491216243562	0.3363032917131277
109.43491216243562	0.3363032917131281
109.5810202544218	0.3350222674902079
109.5810202544218	0.33502226749020797
109.5810202544218	0.3351175255620029
109.5810202544218	0.33511752556200314
110.67068265805538	0.325873354914968
110.67068265805538	0.3258733549149685
110.74294559925703	0.3252857079756138
110.74294559925703	0.3252857079756138
110.74294559925703	0.3253628322787465
110.74294559925703	0.3253628322787466
111.1035552986492	0.3222777679898464
111.1035552986492	0.32227776798984653
111.31936040060597	0.32051142541200117
111.31936040060597	0.3205114254120013
111.74972035759194	0.3168429574963497
111.74972035759194	0.3168429574963499
111.74972035759194	0.3170554696023427
111.74972035759194	0.3170554696023427
111.96428001822724	0.31515611374211666
111.96428001822724	0.3151561137421167
112.03570859328734	0.3144465458179986
112.03570859328734	0.31444654581799864
112.39217054581694	0.3115124455460367
112.39217054581694	0.31151244554603674
112.81843820936363	0.3078509049373497
112.81843820936363	0.30785090493734985
112.81843820936363	0.30786370514690425
112.81843820936363	0.3078637051469044
113.03096920755833	0.30613856682168994
113.03096920755833	0.30613856682169
113.24310133513653	0.3043304954015845
113.24310133513653	0.3043304954015846
113.24310133513653	0.3044533750767892
113.24310133513653	0.30445337507678927
113.45483682946268	0.3025341248375393
113.45483682946268	0.3025341248375393
113.87712676389407	0.2989752391472224
113.87712676389407	0.2989752391472224
113.94735626595292	0.2983774202472688
113.94735626595292	0.2983774202472689
114.08768557561329	0.29726304275134857
114.08768557561329	0.2972630427513487
114.57748469922004	0.2932629164617583
114.57748469922004	0.29326291646175845
114.92606318846913	0.29012627805136987
114.92606318846913	0.2901262780513701
114.92606318846913	0.290145878073636
114.92606318846913	0.290145878073636
115.13470371699404	0.28837465454191824
115.13470371699404	0.28837465454191835
115.20416659131735	0.2877276705592208
115.20416659131735	0.2877276705592208
115.20416659131735	0.2878382280690941
115.20416659131735	0.2878382280690942
115.34296684236972	0.2865718939994309
115.34296684236972	0.28657189399943095
115.55085460523432	0.2848758016664964
115.55085460523432	0.28487580166649645
115.82745788456207	0.28253662937011187
115.82745788456207	0.28253662937011215
115.82745788456207	0.28258173447648866
115.82745788456207	0.2825817344764888
116.17228585166085	0.27961096732303
116.17228585166085	0.27961096732303
116.17228585166085	0.279639196694255
116.17228585166085	0.27963919669425524
116.37869220780924	0.2779851448933474
116.37869220780924	0.2779851448933474
116.58473313431737	0.2761920844052565
116.58473313431737	0.2761920844052571
117.06408501329517	0.2722123318805282
117.06408501329517	0.27221233188052824
117.40528097151338	0.2695145047224929
117.40528097151338	0.269514504722493
117.60952342391326	0.26756718109625544
117.60952342391326	0.2675671810962555
117.60952342391326	0.26756898085641034
117.60952342391326	0.2675689808564104
117.60952342391326	0.26760033403392347
117.60952342391326	0.26760033403392364
117.60952342391326	0.2677012097032169
117.60952342391326	0.2677012097032169
117.6775254668452	0.2669990225381371
117.6775254668452	0.26699902253813745
118.01694793545543	0.26423133458690173
118.01694793545543	0.26423133458690184
118.2201336490532	0.26243169376743614
118.2201336490532	0.26243169376743636
118.4229707446997	0.26074368232029843
118.4229707446997	0.26074368232029854
118.62546101069533	0.259088689211205
118.62546101069533	0.25908868921120504
118.89491158161479	0.25676020597262944
118.89491158161479	0.25676020597262955
118.89491158161479	0.256918679386205
118.89491158161479	0.256918679386205
119.23086848631104	0.25388137173827413
119.23086848631104	0.25388137173827413
119.43198901466893	0.252322694546086
119.43198901466893	0.2523226945460862
119.63277142990545	0.2505525384286107
119.63277142990545	0.25055253842861075
120.03332870498926	0.2472414626714524
120.03332870498926	0.24724146267145253
120.09995836801943	0.24662721198574666
120.09995836801943	0.24662721198574666
120.2331069215131	0.24552175897684533
120.2331069215131	0.24552175897684533
120.2331069215131	0.24570621837780643
120.2331069215131	0.24570621837780643
120.6979701569169	0.24156674333975467
120.6979701569169	0.24156674333975478
121.02892216325814	0.2388129441340912
121.02892216325814	0.23881294413409132
121.29303360045044	0.236672217708059
121.29303360045044	0.236672217708059
121.42487389328431	0.23552065837543668
121.42487389328431	0.23552065837543668
121.42487389328431	0.2355232732420712
121.42487389328431	0.23552327324207128
121.88519188154072	0.23159322026231718
121.88519188154072	0.23159322026231727
122.01639234135715	0.23063365989907292
122.01639234135715	0.23063365989907295
122.21292893961751	0.22896311466720876
122.21292893961751	0.22896311466720876
122.40914998479485	0.2272064150110403
122.40914998479485	0.22720641501104033
122.60505699195282	0.2256396169040163
122.60505699195282	0.22563961690401643
122.99593489217439	0.22237885134890653
122.99593489217439	0.22237885134890653
122.99593489217439	0.22239548674510598
122.99593489217439	0.22239548674510623
123.06096050332128	0.22201951855090693
123.06096050332128	0.2220195185509071
123.19090875547595	0.2206653785821738
123.19090875547595	0.22066537858217394
123.19090875547595	0.22072076741454671
123.19090875547595	0.2207207674145469
124.22560122615627	0.21203711939885142
124.22560122615627	0.21203711939885153
124.35433245367851	0.21091049699479553
124.35433245367851	0.21091049699479564
124.54717981552211	0.20927364873386
124.54717981552211	0.20927364873386012
124.54717981552211	0.20943561490192478
124.54717981552211	0.2094356149019248
124.93198149393133	0.20600223341904111
124.93198149393133	0.20600223341904117
125.12393855693642	0.20441429785802873
125.12393855693642	0.20441429785802878
125.12393855693642	0.20446831373500193
125.12393855693642	0.20446831373500207
125.31560158256433	0.2028020422464176
125.31560158256433	0.20280204224641768
125.31560158256433	0.20289652387524873
125.31560158256433	0.20289652387524887
125.88883985484972	0.19803632040789934
125.88883985484972	0.19803632040789934
125.88883985484972	0.19821924581136824
125.88883985484972	0.19821924581136827
125.95237195067031	0.19750679891552866
125.95237195067031	0.19750679891552866
126.07934009979589	0.19652254762357863
126.07934009979589	0.19652254762357863
126.26955294131677	0.1948308766430416
126.26955294131677	0.19483087664304183
126.45947967629789	0.19330235372057558
126.45947967629789	0.19330235372057564
126.83847996566341	0.1900266089872234
126.83847996566341	0.19002660898722354
127.02755606560333	0.18846675816179181
127.02755606560333	0.18846675816179204
127.09051892253804	0.18797437959093405
127.09051892253804	0.18797437959093416
127.40486646906389	0.1852271815733173
127.40486646906389	0.1852271815733174
127.65578717786359	0.18316722407729474
127.65578717786359	0.18316722407729485
127.65578717786359	0.18331376950858877
127.65578717786359	0.183313769508589
127.7810627597063	0.18209068284763166
127.7810627597063	0.18209068284763177
127.7810627597063	0.18219880347005776
127.7810627597063	0.1821988034700578
128.15615474880636	0.1789048009688944
128.15615474880636	0.1789048009688944
128.7167432776327	0.1743195464530887
128.7167432776327	0.1743195464530887
128.7167432776327	0.17452057232833845
128.7167432776327	0.17452057232833865
128.778880256042	0.17389184255901893
128.778880256042	0.173891842559019
128.90306435457614	0.17271304112783917
128.90306435457614	0.1727130411278393
128.90306435457614	0.17286063123058065
128.90306435457614	0.17286063123058065
129.0891165048394	0.17119244967689454
129.0891165048394	0.1711924496768946
129.2749008895385	0.16971987908501404
129.2749008895385	0.1697198790850141
129.89226304903613	0.16451176881533303
129.89226304903613	0.16451176881533353
129.89226304903613	0.16454234921821495
129.89226304903613	0.16454234921821506
130.01538370516005	0.1634131329576265
130.01538370516005	0.1634131329576266
130.19984639007836	0.1618457905445343
130.19984639007836	0.1618457905445344
130.19984639007836	0.16196702168731197
130.19984639007836	0.16196702168731203
130.44539087296263	0.15983177377195149
130.44539087296263	0.15983177377195162
130.5679899515957	0.1588165224669272
130.5679899515957	0.15881652246692746
130.75167302944922	0.15717921038928137
130.75167302944922	0.15717921038928157
130.93509842666327	0.15569944580877002
130.93509842666327	0.15569944580877004
131.11826722467012	0.15404257518373438
131.11826722467012	0.15404257518373438
131.11826722467012	0.15409173879035756
131.11826722467012	0.15409173879035784
131.4838393111488	0.15120104375476054
131.4838393111488	0.1512010437547606
131.5446692192428	0.15052479974390218
131.5446692192428	0.1505247997439024
131.5446692192428	0.1507945546161527
131.5446692192428	0.15079455461615285
132.03029955279206	0.14643568549807898
132.03029955279206	0.146435685498079
132.09087780766694	0.1460951185877474
132.09087780766694	0.14609511858774746
132.39335330748293	0.1434033779812209
132.39335330748293	0.14340337798122102
132.39335330748293	0.14347962803905387
132.39335330748293	0.14347962803905404
132.63483705271403	0.14145562306765158
132.63483705271403	0.14145562306765172
132.75541420220873	0.14049856285500864
132.75541420220873	0.1404985628550087
133.17657451669194	0.13696974571782947
133.17657451669194	0.13696974571782963
133.29666162361306	0.13596513605663096
133.29666162361306	0.13596513605663096
133.83572019457287	0.13136675960801572
133.83572019457287	0.13136675960801578
134.19388957773003	0.1281826522665026
134.19388957773003	0.1281826522665027
134.25349157470728	0.12782790017345816
134.25349157470728	0.12782790017345838
134.3726162579266	0.1268795739400951
134.3726162579266	0.12687957394009527
134.3726162579266	0.1269086584941154
134.3726162579266	0.12690865849411553
134.5511055324333	0.12518588751459656
134.5511055324333	0.1251858875145967
134.5511055324333	0.12529621182097575
134.5511055324333	0.125296211820976
134.72935834479432	0.12350326915569988
134.72935834479432	0.12350326915570015
134.78872356395397	0.12304638050186896
134.78872356395397	0.12304638050186928
135.08515832614626	0.1205229381280581
135.08515832614626	0.12052293812805817
135.26270735128733	0.11909652876091446
135.26270735128733	0.11909652876091453
135.32183859229818	0.11859984031577088
135.32183859229818	0.118599840315771
135.32183859229818	0.11866576738384321
135.32183859229818	0.11866576738384328
135.4400236266961	0.11772513375805928
135.4400236266961	0.11772513375805954
135.85286158193355	0.11430978150951547
135.85286158193355	0.1143097815095156
135.97058505426827	0.11323208149260018
135.97058505426827	0.11323208149260025
136.14697940094007	0.11160561266884125
136.14697940094007	0.11160561266884132
136.14697940094007	0.11167304675335019
136.14697940094007	0.11167304675335032
136.85028315644803	0.10591708140037023
136.85028315644803	0.1059170814003703
137.02554506368512	0.10428340410477634
137.02554506368512	0.10428340410477639
137.20058308913997	0.10274813416794443
137.20058308913997	0.10274813416794454
137.20058308913997	0.10302975393994886
137.20058308913997	0.1030297539399489
137.37539808859518	0.10137363539541014
137.37539808859518	0.10137363539541036
137.37539808859518	0.1014478479503732
137.37539808859518	0.1014478479503734
137.43362034087585	0.10070211273954467
137.43362034087585	0.1007021127395447
137.72436240549456	0.09848374457699606
137.72436240549456	0.09848374457699617
137.8985134075056	0.09663880107760936
137.8985134075056	0.09663880107760944
137.95651488784426	0.09628266444941742
137.95651488784426	0.09628266444941752
137.95651488784426	0.09647604551549112
137.95651488784426	0.0964760455154915
138.07244475274564	0.09543671479401904
138.07244475274564	0.09543671479401912
138.24615727028365	0.0940708652586252
138.24615727028365	0.09407086525862522
138.93883546366726	0.08797152328366041
138.93883546366726	0.08797152328366052
138.93883546366726	0.08807203266637285
138.93883546366726	0.08807203266637299
139.5134402127623	0.08298091109705864
139.5134402127623	0.08298091109705866
139.62807740565648	0.08216318112232844
139.62807740565648	0.08216318112232854
139.79985693841036	0.08048495873766175
139.79985693841036	0.08048495873766175
139.79985693841036	0.0807188223489066
139.79985693841036	0.08071882234890666
139.97142565538152	0.07903817389786752
139.97142565538152	0.07903817389786756
139.97142565538152	0.07927610732569904
139.97142565538152	0.07927610732569915
140.02856851371436	0.07856363785952702
140.02856851371436	0.07856363785952705
140.02856851371436	0.07866849065800072
140.02856851371436	0.07866849065800079
140.48487463068756	0.07484335191409454
140.48487463068756	0.07484335191409458
140.5418087260869	0.0740971169514156
140.5418087260869	0.07409711695141573
140.65560778013793	0.07335543830042508
140.65560778013793	0.07335543830042518
140.82613393827157	0.0717798430858544
140.82613393827157	0.07177984308585449
140.82613393827157	0.07180753498072745
140.82613393827157	0.07180753498072752
141.05318146004365	0.06971128775241994
141.05318146004365	0.06971128775242003
141.50618361046983	0.06569838948216107
141.50618361046983	0.06569838948216108
141.6756859873987	0.06381216760459489
141.6756859873987	0.06381216760459496
141.6756859873987	0.06418383697715625
141.6756859873987	0.0641838369771564
142.01408380861386	0.06088972023375475
142.01408380861386	0.06088972023375481
142.52017401055895	0.05598652396515895
142.52017401055895	0.055986523965158984
142.85657142742858	0.05360964792360345
142.85657142742858	0.053609647923603496
143.024473430249	0.05203565032261615
143.024473430249	0.052035650322616235
143.08039698015938	0.05130568158524468
143.08039698015938	0.05130568158524477
143.3596874996594	0.04905346103226266
143.3596874996594	0.04905346103226269
143.3596874996594	0.04907397205731365
143.3596874996594	0.04907397205731372
143.58272876638054	0.04696582237124088
143.58272876638054	0.04696582237124091
143.86104406683555	0.04471092106333648
143.86104406683555	0.044710921063336566
143.86104406683555	0.045062976587104175
143.86104406683555	0.0450629765871042
144.02777509911067	0.04356596935730844
144.02777509911067	0.04356596935730845
144.52681412111733	0.038587117172980516
144.52681412111733	0.03858711717298052
144.52681412111733	0.03860559896789575
144.52681412111733	0.03860559896789576
144.58215657542254	0.03764649301239015
144.58215657542254	0.037646493012390154
144.58215657542254	0.03779322366132789
144.58215657542254	0.037793223661327924
144.69277798148738	0.03671288185727948
144.69277798148738	0.036712881857279486
144.85855169785455	0.035114330596616054
144.85855169785455	0.035114330596616054
144.85855169785455	0.03515204743164171
144.85855169785455	0.03515204743164178
145.07928866657707	0.032636721816515626
145.07928866657707	0.032636721816515654
145.354738484853	0.029721064752344355
145.354738484853	0.029721064752344387
145.354738484853	0.030007731193337075
145.354738484853	0.03000773119333718
145.51975810864997	0.028047265426929157
145.51975810864997	0.028047265426929265
145.57472308062276	0.027454303470148166
145.57472308062276	0.027454303470148187
145.6845908117945	0.02588688380330204
145.6845908117945	0.025886883803302046
145.6845908117945	0.026046814430408287
145.6845908117945	0.026046814430408304
145.84923722803626	0.02420714060741171
145.84923722803626	0.024207140607411727
146.0684770920817	0.021002579309343464
146.0684770920817	0.021002579309343527
146.0684770920817	0.021312764966978835
146.0684770920817	0.021312764966978894
146.17797371697284	0.02049664051918979
146.17797371697284	0.020496640519189854
146.34206503941374	0.018165660593877
146.34206503941374	0.018165660593877038
146.5059725744995	0.015677465861537853
146.5059725744995	0.015677465861537863
146.66969693839283	0.014896149262985723
146.66969693839283	0.014896149262985787

==> figure_data/figure_8_sn_2.dat <==
2.8284271247461903	1.
5.656854249492381	0.9789428417336042
8.485281374238571	0.9422736316721269
11.313708498984761	0.9077949782693182
14.142135623730951	0.8692042337499246
16.970562748477143	0.8259634305506388
19.79898987322333	0.7808459877224613
19.79898987322333	0.7808459877224662
19.79898987322333	0.7823512680138701
22.627416997969522	0.7341917263200286
25.455844122715714	0.685356228424971
28.284271247461902	0.6340672373226368
31.112698372208094	0.5814097066230727
33.941125496954285	0.5278292370509766
36.76955262170048	0.47166023378779853
36.76955262170048	0.47166023378779887
36.76955262170048	0.47315891555529466
39.59797974644666	0.41694332942664547
39.59797974644666	0.41694332942664547
39.59797974644666	0.41853765226699974
42.42640687119285	0.36335251270054736
45.254833995939045	0.30881010723665214
48.083261120685236	0.25465385198859036
50.91168824543143	0.2013919272763789
53.74011537017761	0.1480393838937232
53.74011537017761	0.1480393838937235
53.74011537017761	0.1494759826074718
56.568542494923804	0.09898462370186958
59.396969619669996	0.04890347898001023
59.396969619669996	0.04890347898001038
59.396969619669996	0.050342655598473326
62.22539674441619	0.003688469733636556
65.05382386916237	-0.04060355638097069
67.88225099390857	-0.08236100971409938
70.71067811865476	-0.12141096282750492
73.53910524340095	-0.15885398116090363
73.53910524340095	-0.15885398116090357
73.53910524340095	-0.15753944368029893
76.36753236814714	-0.19045648628713713
79.19595949289332	-0.22151469799662926
79.19595949289332	-0.2215146979966292
79.19595949289332	-0.2203260773237055
82.02438661763952	-0.24666679844260797
84.8528137423857	-0.26958049913077575
87.6812408671319	-0.29023560310173324
87.6812408671319	-0.2902356031017331
87.6812408671319	-0.28917762462305246
90.50966799187809	-0.30501890964335854
93.33809511662427	-0.31750583066293403
96.16652224137047	-0.32641426105803256
98.99494936611666	-0.33276927402072465
98.99494936611666	-0.33276927402072465
98.99494936611666	-0.3318026514142536
101.82337649086286	-0.3337696610855567
104.65180361560904	-0.3334287855083795
104.65180361560904	-0.3334287855083794
104.65180361560904	-0.33235883916388387
107.48023074035522	-0.32877189029685483
107.48023074035522	-0.3287718902968545
107.48023074035522	-0.3278885445205806
110.30865786510142	-0.32102358685695276
110.30865786510142	-0.3210235868569527
110.30865786510142	-0.3201570061012095
113.13708498984761	-0.3096572833540282
115.9655121145938	-0.2961933669039736
118.79393923933999	-0.28088142371941316
118.79393923933999	-0.280881423719413
118.79393923933999	-0.2802747883029229
121.62236636408618	-0.26264059595947287
121.62236636408618	-0.2626405959594728
121.62236636408618	-0.2619115446697059
124.45079348883237	-0.241325568955252
127.27922061357856	-0.21882063589891318
130.10764773832474	-0.19437998601317721
132.93607486307096	-0.1685924883983507
135.76450198781714	-0.14101236399748981
138.59292911256333	-0.11280094431432397
138.59292911256333	-0.11280094431432397
138.59292911256333	-0.11267016409531931
138.59292911256333	-0.11267016409531931
138.59292911256333	-0.11245827045081241
141.4213562373095	-0.08226420681508555
144.2497833620557	-0.050227334343850454
4.898979485566356	0.9876579597417017
4.898979485566356	0.9876579597417032
9.797958971132712	0.9303445835995311
9.797958971132712	0.930344583599532
14.696938456699067	0.8629838277782478
14.696938456699067	0.8629838277782488
19.595917942265423	0.7868710419818307
19.595917942265423	0.786871041981835
24.49489742783178	0.7034765891170878
24.49489742783178	0.7034765891170882
29.393876913398135	0.6144206164101326
29.393876913398135	0.6144206164101332
34.29285639896449	0.5198320061256421
34.29285639896449	0.5198320061256422
34.29285639896449	0.5214515049517379
34.29285639896449	0.5214515049517381
39.191835884530846	0.426364961451116
39.191835884530846	0.4263649614511162
44.090815370097204	0.3309372902074064
44.090815370097204	0.3309372902074069
48.98979485566356	0.23686564463989995
48.98979485566356	0.23686564463990006
53.88877434122991	0.14584484761970296
53.88877434122991	0.1458448476197034
58.78775382679627	0.059432932996507676
58.78775382679627	0.05943293299650788
63.68673331236263	-0.02098038722794567
63.68673331236263	-0.020980387227945582
63.68673331236263	-0.02033385766836275
63.68673331236263	-0.020333857668362577
68.58571279792898	-0.09402069125345867
68.58571279792898	-0.09402069125345852
68.58571279792898	-0.09361110348226719
68.58571279792898	-0.09361110348226714
73.48469228349533	-0.15875883157109813
73.48469228349533	-0.15875883157109802
78.38367176906169	-0.21411346755047883
78.38367176906169	-0.21411346755047875
83.28265125462805	-0.2594237496769136
83.28265125462805	-0.2594237496769136
88.18163074019441	-0.29441307155964386
88.18163074019441	-0.2944130715596437
93.08061022576076	-0.318705553666275
93.08061022576076	-0.31870555366627484
93.08061022576076	-0.3175944538466032
93.08061022576076	-0.3175944538466031
97.97958971132712	-0.33251324631417384
97.97958971132712	-0.33251324631417367
102.87856919689347	-0.3357013637299069
102.87856919689347	-0.3357013637299067
102.87856919689347	-0.33473748287259464
102.87856919689347	-0.33473748287259464
107.77754868245982	-0.32926475539496497
107.77754868245982	-0.3292647553949648
112.67652816802618	-0.31347293783864344
112.67652816802618	-0.31347293783864333
117.57550765359254	-0.2891232437999013
117.57550765359254	-0.28912324379990123
122.4744871391589	-0.25756723236729345
122.4744871391589	-0.2575672323672933
127.37346662472525	-0.2193107626058947
127.37346662472525	-0.21931076260589466
127.37346662472525	-0.2189077285482838
127.37346662472525	-0.21890772854828344
132.2724461102916	-0.17601885333111747
132.2724461102916	-0.17601885333111741
137.17142559585795	-0.1278756224486211
137.17142559585795	-0.1278756224486211
137.17142559585795	-0.12773186856653027
137.17142559585795	-0.12773186856653018
142.07040508142433	-0.07490535685220268
142.07040508142433	-0.07490535685220268
146.96938456699067	-0.012113558371172697
146.96938456699067	-0.012113558371172672
7.483314773547883	0.9522515170809054
7.483314773547883	0.9522515170809095
14.966629547095765	0.8561606099095873
14.966629547095765	0.8561606099095884
22.44994432064365	0.7355966464004927
22.44994432064365	0.7355966464004945
29.93325909419153	0.6022048954609842
29.93325909419153	0.6022048954609842
37.416573867739416	0.4590779224457435
37.416573867739416	0.45907792244574364
44.8998886412873	0.314102259439476
44.8998886412873	0.31410225943947645
52.38320341483518	0.17268388509489163
52.38320341483518	0.1726838850948917
52.38320341483518	0.17330930092549038
52.38320341483518	0.1733093009254905
59.86651818838306	0.04102410889142558
59.86651818838306	0.04102410889142558
67.34983296193094	-0.0760590358033544
67.34983296193094	-0.07605903580335435
74.83314773547883	-0.1742833396930119
74.83314773547883	-0.17428333969301185
82.3164625090267	-0.25037924042707216
82.3164625090267	-0.25037924042707194
89.7997772825746	-0.30241355906826417
89.7997772825746	-0.30241355906826406
97.28309205612247	-0.3300945504837425
97.28309205612247	-0.33009455048374237
97.28309205612247	-0.3300425532479134
97.28309205612247	-0.3300425532479132
97.28309205612247	-0.3299204940322231
97.28309205612247	-0.3299204940322231
104.76640682967036	-0.3331656136484906
104.76640682967036	-0.33316561364849057
104.76640682967036	-0.3331336280540105
104.76640682967036	-0.3331336280540105
112.24972160321823	-0.31394927414991186
112.24972160321823	-0.31394927414991186
119.73303637676612	-0.2751183296318295
119.73303637676612	-0.2751183296318294
127.21635115031401	-0.21995953502999566
127.21635115031401	-0.21995953502999563
134.6996659238619	-0.15194171134094814
134.6996659238619	-0.15194171134094805
142.18298069740976	-0.0747146328598704
142.18298069740976	-0.07471463285987032
142.18298069740976	-0.07380387481345918
142.18298069740976	-0.07380387481345912
142.18298069740976	-0.07344942592774094
142.18298069740976	-0.07344942592774091
10.198039027185569	0.9226402790186287
10.198039027185569	0.9226402790186297
20.396078054371138	0.7709602822832468
20.396078054371138	0.7709602822832491
30.594117081556707	0.5897092875820511
30.594117081556707	0.5897092875820511
40.792156108742276	0.3936914175190204
40.792156108742276	0.3936914175190206
50.99019513592785	0.19848011290916454
50.99019513592785	0.19848011290916454
61.188234163113414	0.01914818564530543
61.188234163113414	0.019148185645305432
71.38627319029898	-0.13161585500730566
71.38627319029898	-0.1316158550073056
71.38627319029898	-0.13159361593204097
71.38627319029898	-0.1315936159320408
71.38627319029898	-0.13155828127681646
71.38627319029898	-0.13155828127681643
81.58431221748455	-0.24399796384983766
81.58431221748455	-0.2439979638498375
91.78235124467012	-0.31222259922968587
91.78235124467012	-0.3122225992296857
101.9803902718557	-0.3347153494794966
101.9803902718557	-0.3347153494794964
112.17842929904126	-0.31444401729643023
112.17842929904126	-0.31444401729643023
122.37646832622683	-0.2574221041631774
122.37646832622683	-0.25742210416317735
132.5745073534124	-0.17257821327978348
132.5745073534124	-0.1725782132797834
132.5745073534124	-0.17243240888930395
132.5745073534124	-0.17243240888930395
142.77254638059796	-0.06781856836497234
142.77254638059796	-0.06781856836497233
142.77254638059796	-0.06756846281825024
142.77254638059796	-0.0675684628182502
142.77254638059796	-0.06733583594405827
142.77254638059796	-0.06733583594405824
12.328828005937952	0.8916636827276913
12.328828005937952	0.8916636827276946
24.657656011875904	0.6981772270653598
24.657656011875904	0.6981772270653608
36.98648401781386	0.4673196211432074
36.98648401781386	0.4673196211432076
49.31531202375181	0.22985805867711234
49.31531202375181	0.22985805867711254
61.64414002968976	0.011701514032856908
61.64414002968976	0.011701514032856967
73.97296803562772	-0.16406537659773326
73.97296803562772	-0.16406537659773324
86.30179604156567	-0.2811699708495791
86.30179604156567	-0.28116997084957895
86.30179604156567	-0.281098056295542
86.30179604156567	-0.28109805629554174
86.30179604156567	-0.28078860943628864
86.30179604156567	-0.2807886094362886
98.63062404750362	-0.33231448102640077
98.63062404750362	-0.3323144810264006
110.95945205344157	-0.3187422341658947
110.95945205344157	-0.3187422341658944
123.28828005937952	-0.25069272587693425
123.28828005937952	-0.2506927258769342
135.61710806531747	-0.14295838064937239
135.61710806531747	-0.14295838064937227
12.96148139681572	0.8831701957058703
12.96148139681572	0.8831701957058713
25.92296279363144	0.6754423298104244
25.92296279363144	0.6754423298104254
38.88444419044716	0.43090959045976956
38.88444419044716	0.43090959045976956
51.84592558726288	0.18265922372669557
51.84592558726288	0.1826592237266959
64.8074069840786	-0.03819358801659522
64.8074069840786	-0.03819358801659501
77.76888838089432	-0.20690098223669093
77.76888838089432	-0.2069009822366909
90.73036977771005	-0.3072867923569546
90.73036977771005	-0.3072867923569544
90.73036977771005	-0.3071822096999743
90.73036977771005	-0.3071822096999741
103.69185117452577	-0.33428723701243784
103.69185117452577	-0.3342872370124377
116.65333257134148	-0.29344212940595393
116.65333257134148	-0.2934421294059539
129.6148139681572	-0.19948058636371238
129.6148139681572	-0.1994805863637123
142.57629536497294	-0.06971637742571554
142.57629536497294	-0.06971637742571547
15.748015748023622	0.8443774350536873
15.748015748023622	0.8443774350536882
31.496031496047245	0.5727898190002686
31.496031496047245	0.5727898190002696
47.24404724407087	0.26921470201200726
47.24404724407087	0.2692147020120076
62.99206299209449	-0.009868757263889685
62.99206299209449	-0.009868757263889584
78.74007874011811	-0.21696306681166005
78.74007874011811	-0.21696306681165986
94.48809448814174	-0.32262857838466863
94.48809448814174	-0.32262857838466846
110.23611023616536	-0.32142690811529917
110.23611023616536	-0.32142690811529906
110.23611023616536	-0.32135162654532873
110.23611023616536	-0.32135162654532856
110.23611023616536	-0.3212130215744622
110.23611023616536	-0.3212130215744622
125.98412598418898	-0.23016448950120263
125.98412598418898	-0.2301644895012026
141.7321417322126	-0.07958948603188591
141.7321417322126	-0.07958948603188588
17.204650534085253	0.8209233725973739
17.204650534085253	0.8209233725973752
34.40930106817051	0.5174177283879456
34.40930106817051	0.5174177283879463
51.61395160225576	0.18684333570097078
51.61395160225576	0.18684333570097106
68.81860213634101	-0.09696388670933298
68.81860213634101	-0.09696388670933298
86.02325267042627	-0.27913283999874383
86.02325267042627	-0.2791328399987437
103.22790320451152	-0.3343299542886773
103.22790320451152	-0.33432995428867723
120.43255373859677	-0.27081567010013263
120.43255373859677	-0.2708156701001326
120.43255373859677	-0.2706446933662039
120.43255373859677	-0.27064469336620384
120.43255373859677	-0.27051102512112934
120.43255373859677	-0.27051102512112934
137.63720427268203	-0.12253693341719267
137.63720427268203	-0.12253693341719263
17.663521732655695	0.813780419830959
17.663521732655695	0.8137804198309606
35.32704346531139	0.4996193223563392
35.32704346531139	0.49961932235633955
52.990565197967086	0.1616038692221419
52.990565197967086	0.16160386922214212
70.65408693062278	-0.12193461281175513
70.65408693062278	-0.12193461281175509
88.31760866327848	-0.29414196414083676
88.31760866327848	-0.2941419641408367
105.98113039593417	-0.33153197417465685
105.98113039593417	-0.3315319741746566
123.64465212858987	-0.2484152032106101
123.64465212858987	-0.24841520321061003
123.64465212858987	-0.24817018499262497
123.64465212858987	-0.24817018499262497
123.64465212858987	-0.24803242173228346
123.64465212858987	-0.24803242173228343
141.30817386124556	-0.08407658469907663
141.30817386124556	-0.08407658469907658
18.547236990991408	0.800793487457581
18.547236990991408	0.800793487457583
37.094473981982816	0.4655996066909986
37.094473981982816	0.4655996066909987
55.641710972974224	0.11405679913703322
55.641710972974224	0.11405679913703329
74.18894796396563	-0.1666329218456904
74.18894796396563	-0.1666329218456904
92.73618495495704	-0.3162497394629093
92.73618495495704	-0.3162497394629093
111.28342194594845	-0.3178572573545883
111.28342194594845	-0.31785725735458814
129.83065893693987	-0.197711244897649
129.83065893693987	-0.1977112448976489
129.83065893693987	-0.19748705082816767
129.83065893693987	-0.19748705082816764
129.83065893693987	-0.19748461564240602
129.83065893693987	-0.19748461564240594
21.354156504062622	0.7547855459279165
21.354156504062622	0.7547855459279176
42.708313008125245	0.3566938376382034
42.708313008125245	0.3566938376382037
64.06246951218787	-0.0265919434807427
64.06246951218787	-0.02659194348074264
85.41662601625049	-0.2748838251671531
85.41662601625049	-0.27488382516715293
106.7707825203131	-0.33028989364228334
106.7707825203131	-0.33028989364228317
128.12493902437575	-0.2126221747568299
128.12493902437575	-0.21262217475682985
22.090722034374522	0.7418157900845355
22.090722034374522	0.7418157900845364
44.181444068749045	0.32802408632879393
44.181444068749045	0.32802408632879404
66.27216610312357	-0.06026740448543891
66.27216610312357	-0.06026740448543867
88.36288813749809	-0.29436289965838913
88.36288813749809	-0.29436289965838913
110.45361017187261	-0.320527484893428
110.45361017187261	-0.32052748489342786
132.54433220624713	-0.17284358880596984
132.54433220624713	-0.17284358880596984
23.15167380558045	0.7240116303511751
23.15167380558045	0.7240116303511773
46.3033476111609	0.2871236195620422
46.3033476111609	0.28712361956204274
69.45502141674135	-0.10574287056192534
69.45502141674135	-0.10574287056192518
92.6066952223218	-0.315753243682002
92.6066952223218	-0.31575324368200197
115.75836902790226	-0.29817803619951566
115.75836902790226	-0.29817803619951566
138.9100428334827	-0.10960122787662646
138.9100428334827	-0.10960122787662645
24.166091947189145	0.7072101495018459
24.166091947189145	0.7072101495018476
48.33218389437829	0.24876735652418017
48.33218389437829	0.24876735652418025
72.49827584156743	-0.14577413826097468
72.49827584156743	-0.14577413826097452
96.66436778875658	-0.3287340007960856
96.66436778875658	-0.32873400079608545
120.83045973594572	-0.2681959908891226
120.83045973594572	-0.26819599088912255
144.99655168313487	-0.042577145130838566
144.99655168313487	-0.04257714513083855
25.13961017995307	0.6895887270085895
25.13961017995307	0.6895887270085903
50.27922035990614	0.2117501635714601
50.27922035990614	0.21175016357146026
75.41883053985921	-0.18104685980622334
75.41883053985921	-0.18104685980622326
100.55844071981228	-0.33427563860575027
100.55844071981228	-0.33427563860575016
125.69805089976535	-0.2321988432219177
125.69805089976535	-0.2321988432219177
26.981475126464083	0.6560790474142392
26.981475126464083	0.6560790474142396
26.981475126464083	0.6565194404379541
26.981475126464083	0.6565194404379541
53.96295025292817	0.1439793921757241
53.96295025292817	0.14397939217572417
53.96295025292817	0.14429630793793155
53.96295025292817	0.14429630793793188
80.94442537939224	-0.23816432102657148
80.94442537939224	-0.23816432102657145
80.94442537939224	-0.23812723339698164
80.94442537939224	-0.23812723339698155
107.92590050585633	-0.32793384906850354
107.92590050585633	-0.32793384906850354
107.92590050585633	-0.3276487586992043
107.92590050585633	-0.3276487586992042
134.90737563232042	-0.15038423079402366
134.90737563232042	-0.15038423079402363
134.90737563232042	-0.14975457967889888
134.90737563232042	-0.14975457967889885
27.27636339397171	0.6505708181843409
27.27636339397171	0.6505708181843415
54.55272678794342	0.13330649147118384
54.55272678794342	0.133306491471184
81.82909018191513	-0.2460999056956319
81.82909018191513	-0.2460999056956318
109.10545357588684	-0.32457730178162547
109.10545357588684	-0.32457730178162514
136.38181696985856	-0.13554935090991926
136.38181696985856	-0.13554935090991918
27.85677655436824	0.6402455199263314
27.85677655436824	0.6402455199263315
55.71355310873648	0.11260675212055211
55.71355310873648	0.1126067521205522
83.57032966310472	-0.2608930000781645
83.57032966310472	-0.2608930000781644
111.42710621747295	-0.3172060966698291
111.42710621747295	-0.317206096669829
139.2838827718412	-0.10564394491609581
139.2838827718412	-0.1056439449160958
28.705400188814647	0.6251137290503447
28.705400188814647	0.625113729050345
57.41080037762929	0.08295676628156251
57.41080037762929	0.08295676628156261
86.11620056644394	-0.27985917847046893
86.11620056644394	-0.27985917847046865
114.82160075525859	-0.302835962642964
114.82160075525859	-0.3028359626429639
143.52700094407322	-0.05941388173430454
143.52700094407322	-0.05941388173430452
29.5296461204668	0.6097810457318824
29.5296461204668	0.6097810457318829
59.0592922409336	0.05460885516063072
59.0592922409336	0.05460885516063091
88.58893836140041	-0.29570023843070864
88.58893836140041	-0.2957002384307082
118.1185844818672	-0.2848820309786467
118.1185844818672	-0.28488203097864667
29.79932885150268	0.6052180653200517
29.79932885150268	0.6052180653200517
59.59865770300536	0.04582746679694904
59.59865770300536	0.045827466796949254
89.39798655450804	-0.30035182194428894
89.39798655450804	-0.30035182194428883
119.19731540601072	-0.2787582776610623
119.19731540601072	-0.27875827766106215
31.874754901018456	0.5654314777510664
31.874754901018456	0.5654314777510664
63.74950980203691	-0.021879049406720672
63.74950980203691	-0.02187904940672057
95.62426470305536	-0.3259133966368265
95.62426470305536	-0.32591339663682645
127.49901960407382	-0.21739488547526523
127.49901960407382	-0.21739488547526514
32.12475680841802	0.5605326473733147
32.12475680841802	0.5605326473733151
64.24951361683604	-0.029623908758342345
64.24951361683604	-0.029623908758342254
96.37427042525405	-0.327919041816437
96.37427042525405	-0.327919041816437
128.49902723367208	-0.20901372446891453
128.49902723367208	-0.20901372446891453
32.61901286060018	0.551306419288528
32.61901286060018	0.5513064192885282
32.61901286060018	0.5518788593340592
32.61901286060018	0.5518788593340593
65.23802572120036	-0.04477748933396695
65.23802572120036	-0.044777489333966906
65.23802572120036	-0.04449231433723843
65.23802572120036	-0.044492314337238416
97.85703858180054	-0.33111550671734885
97.85703858180054	-0.3311155067173487
97.85703858180054	-0.3310221304019041
97.85703858180054	-0.3310221304019041
130.47605144240072	-0.1920081400396557
130.47605144240072	-0.19200814003965555
130.47605144240072	-0.1917939252935775
130.47605144240072	-0.1917939252935775
33.34666400106613	0.5376948595932393
33.34666400106613	0.5376948595932395
66.69332800213226	-0.06647916470623284
66.69332800213226	-0.06647916470623282
100.03999200319839	-0.33390158960704186
100.03999200319839	-0.3339015896070418
133.38665600426452	-0.16480446749407357
133.38665600426452	-0.16480446749407354
34.75629439396553	0.5106978646918496
34.75629439396553	0.5106978646918497
69.51258878793107	-0.10655814668340657
69.51258878793107	-0.10655814668340657
104.2688831818966	-0.33365041080107116
104.2688831818966	-0.333650410801071
139.02517757586213	-0.10824433022551466
139.02517757586213	-0.10824433022551466
35.4400902933387	0.4980725158079875
35.4400902933387	0.49807251580798784
70.8801805866774	-0.12472072580131557
70.8801805866774	-0.12472072580131556
106.3202708800161	-0.3310634644149455
106.3202708800161	-0.33106346441494516
141.7603611733548	-0.07949729242521149
141.7603611733548	-0.07949729242521146
36.11094017053558	0.48452219869506025
36.11094017053558	0.4845221986950607
72.22188034107116	-0.14238445237445288
72.22188034107116	-0.1423844523744528
108.33282051160674	-0.3267869088056557
108.33282051160674	-0.32678690880565536
144.4437606821423	-0.0492330088762288
144.4437606821423	-0.0492330088762288
38.05259518088089	0.44688737710830756
38.05259518088089	0.44688737710830756
76.10519036176179	-0.18881320281168765
76.10519036176179	-0.18881320281168756
114.15778554264267	-0.30587349847386264
114.15778554264267	-0.30587349847386247
38.262252939417984	0.4433685105371431
38.262252939417984	0.44336851053714327
76.52450587883597	-0.19323371159552383
76.52450587883597	-0.19323371159552366
114.78675881825396	-0.30307421322807593
114.78675881825396	-0.3030742132280756
39.293765408777	0.42290158301392405
39.293765408777	0.4229015830139241
78.587530817554	-0.21539677543679223
78.587530817554	-0.21539677543679223
117.88129622633099	-0.2862447479723105
117.88129622633099	-0.2862447479723105
39.89987468652001	0.4114064558498694
39.89987468652001	0.4114064558498699
79.79974937304002	-0.22742646130362476
79.79974937304002	-0.22742646130362476
119.69962405956002	-0.275591732728392
119.69962405956002	-0.2755917327283919
40.099875311526844	0.40713238715914774
40.099875311526844	0.40713238715914807
80.19975062305369	-0.2312264879733815
80.19975062305369	-0.2312264879733814
120.29962593458053	-0.2715085508231134
120.29962593458053	-0.2715085508231134
41.08527716834828	0.38852724688301293
41.08527716834828	0.38852724688301327
82.17055433669655	-0.24895996900745307
82.17055433669655	-0.24895996900745299
123.25583150504482	-0.2512867815251955
123.25583150504482	-0.25128678152519535
41.66533331199932	0.3766252301921337
41.66533331199932	0.3766252301921338
41.66533331199932	0.3767451172097198
41.66533331199932	0.37674511720971987
83.33066662399864	-0.25893724737133766
83.33066662399864	-0.25893724737133766
83.33066662399864	-0.2589007340535168
83.33066662399864	-0.25890073405351677
124.99599993599796	-0.23800605742035227
124.99599993599796	-0.23800605742035225
124.99599993599796	-0.23766435224814356
124.99599993599796	-0.23766435224814325
41.8568990729127	0.3728051441206325
41.8568990729127	0.3728051441206329
83.7137981458254	-0.2619454597945861
83.7137981458254	-0.26194545979458606
125.57069721873809	-0.23319208716269924
125.57069721873809	-0.2331920871626991
42.23742416388575	0.3654714457344837
42.23742416388575	0.3654714457344838
84.4748483277715	-0.2678868691579871
84.4748483277715	-0.2678868691579871
126.71227249165725	-0.2241136453722594
126.71227249165725	-0.22411364537225933
42.80186911806539	0.3546133498989548
42.80186911806539	0.354613349898955
85.60373823613078	-0.27628491694476526
85.60373823613078	-0.27628491694476526
128.40560735419618	-0.2098442857865001
128.40560735419618	-0.20984428578650008
43.54308211415448	0.34038156989468565
43.54308211415448	0.34038156989468576
87.08616422830896	-0.2864271391822337
87.08616422830896	-0.28642713918223356
130.62924634246343	-0.19047818218303741
130.62924634246343	-0.19047818218303716
43.9089968002003	0.3339173256697882
43.9089968002003	0.3339173256697884
87.8179936004006	-0.2910310709626768
87.8179936004006	-0.29103107096267666
131.7269904006009	-0.18071751798639646
131.7269904006009	-0.18071751798639638
44.45222154178574	0.32276111706806954
44.45222154178574	0.32276111706806965
44.45222154178574	0.3229763617747239
44.45222154178574	0.3229763617747241
88.90444308357148	-0.29767832445068654
88.90444308357148	-0.29767832445068654
88.90444308357148	-0.2975636882633118
88.90444308357148	-0.29756368826331175
133.3566646253572	-0.1652009939457878
133.3566646253572	-0.16520099394578766
133.3566646253572	-0.1651723482729271
133.3566646253572	-0.1651723482729269
45.51922670696417	0.30218566523845014
45.51922670696417	0.30218566523845025
45.51922670696417	0.30249128862490526
45.51922670696417	0.30249128862490554
91.03845341392834	-0.3087390813140109
91.03845341392834	-0.30873908131401057
91.03845341392834	-0.30873392018368667
91.03845341392834	-0.30873392018368656
136.5576801208925	-0.1338959179768032
136.5576801208925	-0.13389591797680317
136.5576801208925	-0.13374801265911862
136.5576801208925	-0.13374801265911848
46.561786907291264	0.2821001477937363
46.561786907291264	0.2821001477937365
93.12357381458253	-0.31776371650880836
93.12357381458253	-0.3177637165088083
139.6853607218738	-0.10156936988804252
139.6853607218738	-0.1015693698880424
46.73328578219169	0.27875463721739374
46.73328578219169	0.2787546372173939
46.73328578219169	0.279404565711802
46.73328578219169	0.27940456571180217
93.46657156438339	-0.31899038305665267
93.46657156438339	-0.3189903830566525
93.46657156438339	-0.31896038206551897
93.46657156438339	-0.31896038206551885
140.19985734657507	-0.0963052347576227
140.19985734657507	-0.09630523475762265
140.19985734657507	-0.09622559522600299
140.19985734657507	-0.09622559522600299
47.07440918375928	0.2722623880943459
47.07440918375928	0.272262388094346
94.14881836751856	-0.3214027566971583
94.14881836751856	-0.3214027566971581
141.22322755127783	-0.08482498011734872
141.22322755127783	-0.08482498011734868
47.58150901348127	0.2626439818829662
47.58150901348127	0.26264398188296656
95.16301802696255	-0.3246553800604556
95.16301802696255	-0.3246553800604555
142.7445270404438	-0.0675140135299967
142.7445270404438	-0.06751401352999668
48.249352327259274	0.25002886846379896
48.249352327259274	0.250028868463799
96.49870465451855	-0.3281831582394084
96.49870465451855	-0.32818315823940836
144.74805698177784	-0.04563780814961527
144.74805698177784	-0.04563780814961526
49.07137658554119	0.2344854909189099
49.07137658554119	0.23448549091891024
49.07137658554119	0.23457998332518934
49.07137658554119	0.23457998332518967
98.14275317108238	-0.33169525860490295
98.14275317108238	-0.3316952586049027
98.14275317108238	-0.33147526454526505
98.14275317108238	-0.331475264545265
49.558046773455466	0.22592943202499988
49.558046773455466	0.2259294320250001
99.11609354691093	-0.33290634746765113
99.11609354691093	-0.332906347467651
49.71921157862421	0.22224698833165704
49.71921157862421	0.22224698833165737
99.43842315724842	-0.3332218206256432
99.43842315724842	-0.3332218206256432
50.039984012787215	0.21641650077012017
50.039984012787215	0.21641650077012034
100.07996802557443	-0.33398492164725296
100.07996802557443	-0.3339849216472529
51.146847410177685	0.1958428964592737
51.146847410177685	0.1958428964592737
102.29369482035537	-0.3348573254588915
102.29369482035537	-0.33485732545889135
51.45872132107443	0.18976405420981712
51.45872132107443	0.18976405420981732
102.91744264214886	-0.3345310587623258
102.91744264214886	-0.3345310587623258
51.92301994298868	0.18113511634060522
51.92301994298868	0.18113511634060528
103.84603988597736	-0.33396723783843857
103.84603988597736	-0.33396723783843846
52.839379254491625	0.16453795497876328
52.839379254491625	0.16453795497876333
105.67875850898325	-0.33207847858184586
105.67875850898325	-0.33207847858184586
54.18486873657626	0.1399434318189895
54.18486873657626	0.1399434318189895
108.36973747315253	-0.32658673067232663
108.36973747315253	-0.32658673067232663
54.62600113499065	0.13212034488224894
54.62600113499065	0.13212034488224908
109.2520022699813	-0.32439281312824286
109.2520022699813	-0.3243928131282428
55.06359959174482	0.12415920658093521
55.06359959174482	0.12415920658093545
110.12719918348964	-0.3215415238308892
110.12719918348964	-0.3215415238308891
55.20869496736904	0.12219575975368134
55.20869496736904	0.12219575975368151
110.41738993473808	-0.3207201492914334
110.41738993473808	-0.3207201492914332
56.356011214421486	0.10127301441298933
56.356011214421486	0.10127301441298941
112.71202242884297	-0.31217595306695695
112.71202242884297	-0.3121759530669569
56.49778756730214	0.09875183777074831
56.49778756730214	0.09875183777074846
56.49778756730214	0.09880882480735022
56.49778756730214	0.09880882480735026
112.99557513460428	-0.31114124029578083
112.99557513460428	-0.31114124029578066
112.99557513460428	-0.3109982733463161
112.99557513460428	-0.31099827334631597
56.78027826631356	0.09379826286938231
56.78027826631356	0.0937982628693824
56.78027826631356	0.09414462583630025
56.78027826631356	0.09414462583630046
113.56055653262712	-0.3088208308869847
113.56055653262712	-0.3088208308869844
113.56055653262712	-0.30849926209684914
113.56055653262712	-0.3084992620968489
57.201398584300364	0.08646445863887825
57.201398584300364	0.08646445863887825
114.40279716860073	-0.30473265384108844
114.40279716860073	-0.3047326538410884
57.758116312774604	0.07684496221566012
57.758116312774604	0.07684496221566028
115.51623262554921	-0.2991909490616421
115.51623262554921	-0.29919094906164206
58.034472514187634	0.07269915236533474
58.034472514187634	0.07269915236533486
116.06894502837527	-0.2965568546095096
116.06894502837527	-0.29655685460950953
58.44655678480983	0.06506286662789096
58.44655678480983	0.06506286662789107
58.44655678480983	0.06522623322299426
58.44655678480983	0.06522623322299441
116.89311356961966	-0.2922472831582692
116.89311356961966	-0.2922472831582691
116.89311356961966	-0.2920521004315394
116.89311356961966	-0.2920521004315394
58.855755878248644	0.05806675524257552
58.855755878248644	0.05806675524257556
117.71151175649729	-0.2873426973364017
117.71151175649729	-0.28734269733640155
59.262129560116215	0.05124298722066155
59.262129560116215	0.0512429872206618
118.52425912023243	-0.2827657929361791
118.52425912023243	-0.28276579293617904
60.199667773169644	0.035554563824323676
60.199667773169644	0.03555456382432392
120.39933554633929	-0.27095535570963875
120.39933554633929	-0.2709553557096386
60.4648658313239	0.03106238731978236
60.4648658313239	0.031062387319782468
120.9297316626478	-0.2672885750619164
120.9297316626478	-0.2672885750619164
60.860496218811754	0.025082690924461283
60.860496218811754	0.025082690924461512
121.72099243762351	-0.2621185397990384
121.72099243762351	-0.2621185397990382
61.25357132445422	0.01804706160917366
61.25357132445422	0.01804706160917385
61.25357132445422	0.01822129026400763
61.25357132445422	0.01822129026400771
122.50714264890844	-0.25668115999595964
122.50714264890844	-0.2566811599959595
122.50714264890844	-0.25640368116466694
122.50714264890844	-0.2564036811646667
61.38403701289123	0.01592213241953051
61.38403701289123	0.015922132419530596
122.76807402578245	-0.25449396125969537
122.76807402578245	-0.2544939612596953
62.03224967708329	0.005424049402419305
62.03224967708329	0.00542404940241933
62.03224967708329	0.005445210972718949
62.03224967708329	0.005445210972719043
124.06449935416659	-0.24502888284588234
124.06449935416659	-0.24502888284588226
124.06449935416659	-0.2448973155511699
124.06449935416659	-0.2448973155511699
62.41794613730894	-0.0005074883641409168
62.41794613730894	-0.0005074883641407205
124.83589227461788	-0.2392943973952719
124.83589227461788	-0.23929439739527184
62.545983084447556	-0.0028327888217880327
62.545983084447556	-0.0028327888217880163
125.09196616889511	-0.23690665411177703
125.09196616889511	-0.23690665411177703
63.182275995725256	-0.01295368981049651
63.182275995725256	-0.012953689810496377
126.36455199145051	-0.22693600606119319
126.36455199145051	-0.22693600606119319
63.93746945258312	-0.02479572137378631
63.93746945258312	-0.024795721373786148
63.93746945258312	-0.024791881583606137
63.93746945258312	-0.024791881583606012
127.87493890516625	-0.21452713771894782
127.87493890516625	-0.21452713771894769
127.87493890516625	-0.21422797266196605
127.87493890516625	-0.2142279726619659
64.68384651518491	-0.03631881448858647
64.68384651518491	-0.03631881448858642
129.36769303036982	-0.20147929049296476
129.36769303036982	-0.20147929049296467
65.7875368135941	-0.05297678224658359
65.7875368135941	-0.05297678224658328
131.5750736271882	-0.18202568821560053
131.5750736271882	-0.18202568821560022
65.90902821313632	-0.05487377644111627
65.90902821313632	-0.054873776441116205
131.81805642627265	-0.17957067103203384
131.81805642627265	-0.17957067103203378
66.15134163416491	-0.05848810400838418
66.15134163416491	-0.05848810400838417
132.30268326832982	-0.1750383373060776
132.30268326832982	-0.1750383373060775
66.51315659326356	-0.06383179879077616
66.51315659326356	-0.06383179879077612
66.51315659326356	-0.06328733361593443
66.51315659326356	-0.06328733361593437
133.02631318652712	-0.16859233286489614
133.02631318652712	-0.16859233286489608
133.02631318652712	-0.16827397965323743
133.02631318652712	-0.16827397965323737
66.87301398920195	-0.06912097525440514
66.87301398920195	-0.06912097525440494
66.87301398920195	-0.06896651603437493
66.87301398920195	-0.06896651603437491
133.7460279784039	-0.16168010557773826
133.7460279784039	-0.16168010557773815
133.7460279784039	-0.16134736837198604
133.7460279784039	-0.1613473683719859
67.58698099486321	-0.07944745251199738
67.58698099486321	-0.07944745251199707
135.17396198972642	-0.14767272040277699
135.17396198972642	-0.14767272040277696
67.94115100585212	-0.08456100268185764
67.94115100585212	-0.08456100268185757
135.88230201170424	-0.1403287943404121
135.88230201170424	-0.1403287943404121
68.05879810869422	-0.0859582010196878
68.05879810869422	-0.08595820101968761
136.11759621738844	-0.13840413768455137
136.11759621738844	-0.13840413768455118
68.64400920692205	-0.09451435587861029
68.64400920692205	-0.09451435587861017
68.64400920692205	-0.09450161576432761
68.64400920692205	-0.09450161576432736
137.2880184138441	-0.12651346574414019
137.2880184138441	-0.12651346574414016
137.2880184138441	-0.12619968786634866
137.2880184138441	-0.1261996878663486
69.10861017268398	-0.10099832072177006
69.10861017268398	-0.10099832072177005
138.21722034536796	-0.11646741332992547
138.21722034536796	-0.11646741332992543
69.33974329343886	-0.10366209439789498
69.33974329343886	-0.10366209439789453
138.67948658687772	-0.11240405358164231
138.67948658687772	-0.1124040535816423
69.68500556073738	-0.10877938243409868
69.68500556073738	-0.10877938243409856
139.37001112147476	-0.10511808537567387
139.37001112147476	-0.10511808537567381
70.02856560004639	-0.11356240699633444
70.02856560004639	-0.11356240699633441
140.05713120009278	-0.0977889136479022
140.05713120009278	-0.09778891364790215
70.37044834303673	-0.11815187780775191
70.37044834303673	-0.11815187780775183
140.74089668607346	-0.09058825032771481
140.74089668607346	-0.09058825032771473
71.04927867332644	-0.12720567146799824
71.04927867332644	-0.12720567146799805
142.09855734665288	-0.0744251627738623
142.09855734665288	-0.07442516277386226
71.16178749862878	-0.12866765171483416
71.16178749862878	-0.12866765171483396
142.32357499725757	-0.07178617260331178
142.32357499725757	-0.07178617260331177
71.72168430816443	-0.13596485237329567
71.72168430816443	-0.1359648523732956
143.44336861632885	-0.060555949621822175
143.44336861632885	-0.060555949621822154
72.16647421067486	-0.14165513953248252
72.16647421067486	-0.14165513953248252
72.16647421067486	-0.1411802194703679
72.16647421067486	-0.14118021947036763
144.33294842134973	-0.050460605498344406
144.33294842134973	-0.050460605498344406
144.33294842134973	-0.05013003862795295
144.33294842134973	-0.05013003862795295
72.71863585079137	-0.14864600423270954
72.71863585079137	-0.14864600423270946
145.43727170158274	-0.036098949045062036
145.43727170158274	-0.03609894904506202
73.15736463268753	-0.15412337844232604
73.15736463268753	-0.15412337844232596
146.31472926537506	-0.02314462391336449
146.31472926537506	-0.02314462391336446
73.37574531137656	-0.15682115170479663
73.37574531137656	-0.15682115170479657
146.75149062275312	-0.016715149433495415
146.75149062275312	-0.016715149433495405
73.70210309075311	-0.16080735523061182
73.70210309075311	-0.16080735523061157
73.70210309075311	-0.16057862159329217
73.70210309075311	-0.16057862159329198
74.13501197140255	-0.1660336450638069
74.13501197140255	-0.16603364506380683
74.35052118176442	-0.16859072808295847
74.35052118176442	-0.1685907280829583
74.9933330370107	-0.17615037261836838
74.9933330370107	-0.1761503726183683
74.9933330370107	-0.17565658636927156
74.9933330370107	-0.1756565863692714
75.31268153505093	-0.17971558311526448
75.31268153505093	-0.1797155831152644
75.9473501841901	-0.1870996405289286
75.9473501841901	-0.18709964052892844
75.9473501841901	-0.18702497515434732
75.9473501841901	-0.1870249751543473
76.05261336732617	-0.1882102757332695
76.05261336732617	-0.1882102757332694
76.26270385975047	-0.19053939744354603
76.26270385975047	-0.19053939744354595
76.57675887630658	-0.19403522308700694
76.57675887630658	-0.1940352230870066
76.88953114696434	-0.19746992812374023
76.88953114696434	-0.19746992812374015
76.99350621968063	-0.19862055421790048
76.99350621968063	-0.19862055421790026
76.99350621968063	-0.19855259772878714
76.99350621968063	-0.19855259772878708
77.5112895003044	-0.20421238009017847
77.5112895003044	-0.20421238009017845
77.82030583337487	-0.20700852571571832
77.82030583337487	-0.20700852571571815
78.12809993849844	-0.21068614638767888
78.12809993849844	-0.21068614638767888
78.12809993849844	-0.21059519941698515
78.12809993849844	-0.21059519941698512
78.43468620451031	-0.21386960696301566
78.43468620451031	-0.2138696069630155
78.8416133777081	-0.21795936758375617
78.8416133777081	-0.21795936758375592
78.8416133777081	-0.2179585220914456
78.8416133777081	-0.21795852209144556
79.3473376995095	-0.2228486924140194
79.3473376995095	-0.22284869241401933
79.64923100695951	-0.22596271302475476
79.64923100695951	-0.22596271302475462
79.64923100695951	-0.225961030479813
79.64923100695951	-0.22596103047981292
80.54812226240907	-0.23454735260876422
80.54812226240907	-0.23454735260876397
80.64738061462381	-0.2350269713124426
80.64738061462381	-0.23502697131244252
80.84553172563095	-0.23728171749700366
80.84553172563095	-0.23728171749700366
80.84553172563095	-0.2372748469048391
80.84553172563095	-0.2372748469048391
81.14185110040317	-0.23998298021270761
81.14185110040317	-0.23998298021270761
81.43709228600933	-0.24263614769716782
81.43709228600933	-0.2426361476971678
81.53526844255803	-0.24356677711647215
81.53526844255803	-0.24356677711647215
82.41359111214607	-0.2512655152705422
82.41359111214607	-0.25126551527054214
82.60750571225353	-0.25288783444068935
82.60750571225353	-0.25288783444068935
82.89752710425083	-0.2553601777806572
82.89752710425083	-0.2553601777806571
83.47454701883683	-0.26004738318370435
83.47454701883683	-0.26004738318370424
83.47454701883683	-0.25964551177095363
83.47454701883683	-0.2596455117709532
83.7615663654877	-0.26229790215286225
83.7615663654877	-0.262297902152862
84.04760555780278	-0.2645745757733356
84.04760555780278	-0.2645745757733356
84.33267456923205	-0.2668687666908345
84.33267456923205	-0.26686876669083437
84.33267456923205	-0.26683747618166626
84.33267456923205	-0.26683747618166614
84.99411744350311	-0.27181802922962645
84.99411744350311	-0.2718180292296262
84.99411744350311	-0.2716349395046645
84.99411744350311	-0.2716349395046644
85.18215775618742	-0.27319844023533213
85.18215775618742	-0.273198440235332
85.74380444090407	-0.2772787399769512
85.74380444090407	-0.27727873997695107
85.83705493549974	-0.27784238907288794
85.83705493549974	-0.27784238907288794
86.57944328765345	-0.2830284218225851
86.57944328765345	-0.2830284218225851
86.6717947200818	-0.28365437493491713
86.6717947200818	-0.28365437493491713
87.13208364316786	-0.2867800385469775
87.13208364316786	-0.28678003854697726
87.13208364316786	-0.28672884373883556
87.13208364316786	-0.28672884373883556
87.95453370918409	-0.29200051583531156
87.95453370918409	-0.29200051583531156
88.2269800004511	-0.29369799115250983
88.2269800004511	-0.2936979911525097
88.2269800004511	-0.293613960968776
88.2269800004511	-0.293613960968776
89.03931715820826	-0.29839275722728886
89.03931715820826	-0.29839275722728864
89.12911982062877	-0.29852983579740394
89.12911982062877	-0.2985298357974038
89.30845424706443	-0.29981279765843527
89.30845424706443	-0.29981279765843516
89.8443097808648	-0.3028140661529813
89.8443097808648	-0.3028140661529811
89.93330862366847	-0.3032693612983692
89.93330862366847	-0.3032693612983691
90.37698822156003	-0.3054169484584539
90.37698822156003	-0.30541694845845385
90.64215354899729	-0.30678076338014654
90.64215354899729	-0.30678076338014637
90.64215354899729	-0.3066603956854242
90.64215354899729	-0.3066603956854242
90.9065454189081	-0.3080502987921367
90.9065454189081	-0.30805029879213663
91.17017056033185	-0.30927409024348285
91.17017056033185	-0.3092740902434827
91.52048950918041	-0.31086268867275924
91.52048950918041	-0.3108626886727592
91.6951470907812	-0.31179510470976096
91.6951470907812	-0.3117951047097607
91.9565114605812	-0.31285807879053595
91.9565114605812	-0.3128580787905356
91.9565114605812	-0.31255786433276106
91.9565114605812	-0.31255786433276106
92.21713506718802	-0.3140235025585001
92.21713506718802	-0.3140235025584999
92.47702417357513	-0.3151473808623154
92.47702417357513	-0.3151473808623154
93.25234581499814	-0.3182422270240331
93.25234581499814	-0.3182422270240329
93.50935782048768	-0.3192373417604259
93.50935782048768	-0.3192373417604259
93.76566535784833	-0.3201417410698483
93.76566535784833	-0.320141741069848
93.76566535784833	-0.32004273256050064
93.76566535784833	-0.3200427325605006
93.85094565320053	-0.3204893073553914
93.85094565320053	-0.3204893073553912
94.53041838477179	-0.3227278842469404
94.53041838477179	-0.3227278842469402
94.61500938011896	-0.3229776614899196
94.61500938011896	-0.3229776614899196
94.78396488858229	-0.32326453511753006
94.78396488858229	-0.32326453511753
95.03683496413377	-0.32435555201748417
95.03683496413377	-0.3243555520174841
95.37295214053091	-0.325313173919895
95.37295214053091	-0.32531317391989495
95.5405672999695	-0.3258549802344261
95.5405672999695	-0.32585498023442594
95.5405672999695	-0.32581954347327124
95.5405672999695	-0.3258195434732712
95.79144011862438	-0.3263741559818199
95.79144011862438	-0.3263741559818198
95.79144011862438	-0.32634029547112914
95.79144011862438	-0.3263402954711291
96.04165762834376	-0.32704887398738247
96.04165762834376	-0.3270488739873824
96.29122493768578	-0.32782932042628493
96.29122493768578	-0.32782932042628476
96.29122493768578	-0.3276939398626051
96.29122493768578	-0.32769393986260503
96.78842906050289	-0.3288882497983142
96.78842906050289	-0.3288882497983142
97.61147473529944	-0.3303427107906907
97.61147473529944	-0.3303427107906907
98.02040603874276	-0.3313565266926681
98.02040603874276	-0.331356526692668
98.34632682515398	-0.3319773991524452
98.34632682515398	-0.3319773991524451
98.34632682515398	-0.3318260593245169
98.34632682515398	-0.33182605932451686
98.50888284819801	-0.33214545261699363
98.50888284819801	-0.33214545261699363
99.07572861200669	-0.33298943420837845
99.07572861200669	-0.3329894342083784
99.23708984044222	-0.3331259472194851
99.23708984044222	-0.33312594721948496
99.4786409235671	-0.3334413550242625
99.4786409235671	-0.3334413550242624
99.9599919967984	-0.3337720922407914
99.9599919967984	-0.33377209224079124
100.43903623591775	-0.33410365048161006
100.43903623591775	-0.33410365048161
100.43903623591775	-0.33394295668312596
100.43903623591775	-0.3339429566831258
100.5186549850325	-0.33416044346171164
100.5186549850325	-0.33416044346171153
100.67770358922576	-0.3343987689021262
100.67770358922576	-0.3343987689021262
100.67770358922576	-0.33427518989492333
100.67770358922576	-0.3342751898949233
100.91580649234291	-0.33450732231172636
100.91580649234291	-0.3345073223117263
100.91580649234291	-0.33433671602171994
100.91580649234291	-0.33433671602171977
101.15334893121434	-0.3346591463027239
101.15334893121434	-0.3346591463027234
101.23240587875011	-0.33457795604559354
101.23240587875011	-0.3345779560455933
101.23240587875011	-0.3344429214792282
101.23240587875011	-0.33444292147922805
101.62676812730001	-0.3346444290801519
101.62676812730001	-0.33464442908015174
101.86265262597475	-0.3348406567072291
101.86265262597475	-0.3348406567072291
101.94115949899727	-0.3347289130391103
101.94115949899727	-0.3347289130391102
102.09799214480175	-0.3347533483107037
102.09799214480175	-0.3347533483107037
102.64501936285072	-0.3346635998445609
102.64501936285072	-0.33466359984456073
102.80077820717118	-0.3346702278335144
102.80077820717118	-0.33467022783351413
103.03397497913006	-0.33448000114307
103.03397497913006	-0.3344800011430699
103.26664514740469	-0.3344307146291839
103.26664514740469	-0.3344307146291838
103.26664514740469	-0.3342276742538784
103.26664514740469	-0.33422767425387834
103.49879226348489	-0.33440192709533845
103.49879226348489	-0.3344019270953384
103.49879226348489	-0.33415497589670223
103.49879226348489	-0.3341549758967021
103.96153134693621	-0.33409577388504935
103.96153134693621	-0.3340957738850493
103.96153134693621	-0.3339936270985832
103.96153134693621	-0.33399362709858316
104.72821969268837	-0.33324217500364445
104.72821969268837	-0.33324217500364434
105.1094667477673	-0.33286464866786375
105.1094667477673	-0.3328646486678635
105.33755265810954	-0.33248070727690915
105.33755265810954	-0.33248070727690915
105.33755265810954	-0.33242341934551356
105.33755265810954	-0.3324234193455134
105.41347162483551	-0.33218304851200986
105.41347162483551	-0.3321830485120097
105.56514576317318	-0.33217053935458113
105.56514576317318	-0.33217053935458096
105.56514576317318	-0.3319557882823462
105.56514576317318	-0.3319557882823461
105.79224924350555	-0.3317221453046275
105.79224924350555	-0.3317221453046275
106.09429767899876	-0.3312523499956861
106.09429767899876	-0.3312523499956861
106.09429767899876	-0.3311378837002956
106.09429767899876	-0.3311378837002956
106.47065323364932	-0.3307694483416627
106.47065323364932	-0.33076944834166244
106.47065323364932	-0.3305682908366576
106.47065323364932	-0.3305682908366576
106.69582934679312	-0.33035966786168536
106.69582934679312	-0.33035966786168525
106.92053123698928	-0.3297799379333327
106.92053123698928	-0.32977993793333243
107.44300814850634	-0.32895718812327585
107.44300814850634	-0.32895718812327585
107.44300814850634	-0.3288118062003797
107.44300814850634	-0.32881180620037964
107.59182125050212	-0.3285761135220489
107.59182125050212	-0.3285761135220489
107.81465577554843	-0.32798174663315943
107.81465577554843	-0.3279817466331593
108.03703068855604	-0.3274964540472462
108.03703068855604	-0.327496454047246
108.11105401391663	-0.327196259780572
108.11105401391663	-0.32719625978057193
108.48041297856494	-0.326572180497587
108.48041297856494	-0.32657218049758696
108.70142593360954	-0.3257967101355922
108.70142593360954	-0.3257967101355921
108.70142593360954	-0.3257178040470698
108.70142593360954	-0.32571780404706957
108.92199043352082	-0.32507294656941227
108.92199043352082	-0.32507294656941205
109.14210919713803	-0.32474791972942774
109.14210919713803	-0.3247479197294277
109.43491216243562	-0.32377408993455753
109.43491216243562	-0.32377408993455725
109.5810202544218	-0.3234792666007326
109.5810202544218	-0.32347926660073245
109.5810202544218	-0.3232060516080019
109.5810202544218	-0.3232060516080019
110.67068265805538	-0.3196996759659716
110.67068265805538	-0.31969967596597126
110.74294559925703	-0.3197356011932794
110.74294559925703	-0.3197356011932793
110.74294559925703	-0.31954027694463827
110.74294559925703	-0.3195402769446382
111.1035552986492	-0.318406288535827
111.1035552986492	-0.31840628853582675
111.31936040060597	-0.31756819717993495
111.31936040060597	-0.3175681971799349
111.74972035759194	-0.31593598319458205
111.74972035759194	-0.315935983194582
111.74972035759194	-0.31588289317668355
111.74972035759194	-0.31588289317668355
111.96428001822724	-0.3153608344022175
111.96428001822724	-0.3153608344022174
112.03570859328734	-0.31499158241330805
112.03570859328734	-0.314991582413308
112.39217054581694	-0.313712472532828
112.39217054581694	-0.313712472532828
112.81843820936363	-0.31173555857519797
112.81843820936363	-0.3117355585751979
112.81843820936363	-0.31169297039084
112.81843820936363	-0.31169297039083976
113.03096920755833	-0.3110765127630263
113.03096920755833	-0.3110765127630261
113.24310133513653	-0.31011317584972553
113.24310133513653	-0.3101131758497255
113.24310133513653	-0.30994291577624833
113.24310133513653	-0.3099429157762482
113.45483682946268	-0.30907730999034433
113.45483682946268	-0.3090773099903443
113.87712676389407	-0.3072706912249161
113.87712676389407	-0.3072706912249161
113.94735626595292	-0.3067872883491465
113.94735626595292	-0.3067872883491463
114.08768557561329	-0.30643163930663
114.08768557561329	-0.3064316393066298
114.57748469922004	-0.3038057208630864
114.57748469922004	-0.3038057208630862
114.92606318846913	-0.3022659511295019
114.92606318846913	-0.30226595112950183
114.92606318846913	-0.3021680589224743
114.92606318846913	-0.30216805892247417
115.13470371699404	-0.3011510728427945
115.13470371699404	-0.3011510728427943
115.20416659131735	-0.301032142310165
115.20416659131735	-0.30103214231016484
115.20416659131735	-0.30067901821719417
115.20416659131735	-0.30067901821719417
115.34296684236972	-0.2999943976164542
115.34296684236972	-0.2999943976164542
115.55085460523432	-0.29901238018911463
115.55085460523432	-0.2990123801891146
115.82745788456207	-0.29784295355404505
115.82745788456207	-0.2978429535540449
115.82745788456207	-0.29758460667612335
115.82745788456207	-0.29758460667612324
116.17228585166085	-0.2958783030461856
116.17228585166085	-0.2958783030461855
116.17228585166085	-0.29577276428485816
116.17228585166085	-0.29577276428485816
116.37869220780924	-0.2950152683188406
116.37869220780924	-0.2950152683188405
116.58473313431737	-0.2936498807082708
116.58473313431737	-0.2936498807082703
117.06408501329517	-0.29110332286131174
117.06408501329517	-0.2911033228613117
117.40528097151338	-0.2891501021348791
117.40528097151338	-0.28915010213487896
117.60952342391326	-0.2882635230614341
117.60952342391326	-0.28826352306143405
117.60952342391326	-0.2881249753040093
117.60952342391326	-0.28812497530400927
117.60952342391326	-0.28801933311667827
117.60952342391326	-0.28801933311667816
117.60952342391326	-0.28795473561214396
117.60952342391326	-0.28795473561214385
117.6775254668452	-0.28766048707687986
117.6775254668452	-0.2876604870768795
118.01694793545543	-0.2859171375859445
118.01694793545543	-0.2859171375859445
118.2201336490532	-0.28443141413528783
118.2201336490532	-0.28443141413528783
118.4229707446997	-0.2831748226280906
118.4229707446997	-0.28317482262809035
118.62546101069533	-0.2822338340646736
118.62546101069533	-0.2822338340646736
118.89491158161479	-0.2805493563621813
118.89491158161479	-0.2805493563621813
118.89491158161479	-0.28037031740818347
118.89491158161479	-0.28037031740818336
119.23086848631104	-0.27815810716716366
119.23086848631104	-0.2781581071671636
119.43198901466893	-0.2772235377642413
119.43198901466893	-0.27722353776424125
119.63277142990545	-0.27577580260777196
119.63277142990545	-0.27577580260777196
120.03332870498926	-0.2732151355561125
120.03332870498926	-0.2732151355561123
120.09995836801943	-0.27266856001476836
120.09995836801943	-0.27266856001476836
120.2331069215131	-0.27185387187358656
120.2331069215131	-0.2718538718735865
120.2331069215131	-0.27181464703336466
120.2331069215131	-0.27181464703336466
120.6979701569169	-0.2686979897614704
120.6979701569169	-0.2686979897614703
121.02892216325814	-0.26653289232951904
121.02892216325814	-0.266532892329519
121.29303360045044	-0.264990096687811
121.29303360045044	-0.2649900966878109
121.42487389328431	-0.2641165862539194
121.42487389328431	-0.26411658625391937
121.42487389328431	-0.26390207682929595
121.42487389328431	-0.26390207682929595
121.88519188154072	-0.2606576681896407
121.88519188154072	-0.2606576681896407
122.01639234135715	-0.26014479702566046
122.01639234135715	-0.2601447970256604
122.21292893961751	-0.25868098608237594
122.21292893961751	-0.25868098608237594
122.40914998479485	-0.2570048329980712
122.40914998479485	-0.2570048329980712
122.60505699195282	-0.25566050973589427
122.60505699195282	-0.2556605097358942
122.99593489217439	-0.25294365949755765
122.99593489217439	-0.2529436594975575
122.99593489217439	-0.25286074989437035
122.99593489217439	-0.25286074989437024
123.06096050332128	-0.2524552649737586
123.06096050332128	-0.25245526497375853
123.19090875547595	-0.2516362378835386
123.19090875547595	-0.25163623788353834
123.19090875547595	-0.2514869272020052
123.19090875547595	-0.2514869272020052
124.22560122615627	-0.24392390100106714
124.22560122615627	-0.24392390100106706
124.35433245367851	-0.24274205308511124
124.35433245367851	-0.24274205308511115
124.54717981552211	-0.24146102131509026
124.54717981552211	-0.24146102131509023
124.54717981552211	-0.24117559804181188
124.54717981552211	-0.24117559804181185
124.93198149393133	-0.23815620920266184
124.93198149393133	-0.23815620920266176
125.12393855693642	-0.23684181458725856
125.12393855693642	-0.23684181458725848
125.12393855693642	-0.2366426912366069
125.12393855693642	-0.2366426912366069
125.31560158256433	-0.23553057839018401
125.31560158256433	-0.23553057839018393
125.31560158256433	-0.2351378612306925
125.31560158256433	-0.2351378612306924
125.88883985484972	-0.2307488939546953
125.88883985484972	-0.23074889395469525
125.88883985484972	-0.23066858429470732
125.88883985484972	-0.23066858429470732
125.95237195067031	-0.23030382009877617
125.95237195067031	-0.23030382009877617
126.07934009979589	-0.22947616133343554
126.07934009979589	-0.22947616133343549
126.26955294131677	-0.22761078440600063
126.26955294131677	-0.22761078440600044
126.45947967629789	-0.22642592587472157
126.45947967629789	-0.22642592587472157
126.83847996566341	-0.22310404909731701
126.83847996566341	-0.22310404909731685
127.02755606560333	-0.22166526615267426
127.02755606560333	-0.22166526615267418
127.09051892253804	-0.22103371333649377
127.09051892253804	-0.2210337133364937
127.40486646906389	-0.2182101306487755
127.40486646906389	-0.2182101306487754
127.65578717786359	-0.21661262760731
127.65578717786359	-0.21661262760730982
127.65578717786359	-0.2161339967228148
127.65578717786359	-0.2161339967228148
127.7810627597063	-0.2154016657173422
127.7810627597063	-0.2154016657173422
127.7810627597063	-0.2151133309839501
127.7810627597063	-0.2151133309839501
128.15615474880636	-0.21183234648306332
128.15615474880636	-0.2118323464830633
128.7167432776327	-0.207331750179915
128.7167432776327	-0.20733175017991484
128.7167432776327	-0.2073144608911846
128.7167432776327	-0.20731446089118452
128.778880256042	-0.206990856893508
128.778880256042	-0.2069908568935079
128.90306435457614	-0.20594744870546716
128.90306435457614	-0.20594744870546716
128.90306435457614	-0.2055204365450577
128.90306435457614	-0.2055204365450576
129.0891165048394	-0.20402424582565612
129.0891165048394	-0.2040242458256561
129.2749008895385	-0.20272771946184415
129.2749008895385	-0.20272771946184412
129.89226304903613	-0.1970253687485037
129.89226304903613	-0.19702536874850363
129.89226304903613	-0.19695363306765962
129.89226304903613	-0.19695363306765937
130.01538370516005	-0.19577487396859145
130.01538370516005	-0.19577487396859145
130.19984639007836	-0.19442030379370565
130.19984639007836	-0.19442030379370562
130.19984639007836	-0.19410838699957508
130.19984639007836	-0.19410838699957503
130.44539087296263	-0.19197035801997317
130.44539087296263	-0.19197035801997314
130.5679899515957	-0.1910988245788378
130.5679899515957	-0.19109882457883776
130.75167302944922	-0.18912317904395246
130.75167302944922	-0.18912317904395237
130.93509842666327	-0.1878247191565135
130.93509842666327	-0.18782471915651341
131.11826722467012	-0.18585885040368283
131.11826722467012	-0.18585885040368275
131.11826722467012	-0.18573620877164623
131.11826722467012	-0.18573620877164615
131.4838393111488	-0.18283461471752968
131.4838393111488	-0.18283461471752965
131.5446692192428	-0.18215289340389115
131.5446692192428	-0.18215289340389107
131.5446692192428	-0.18192597921425602
131.5446692192428	-0.18192597921425596
132.03029955279206	-0.17745166533278206
132.03029955279206	-0.17745166533278206
132.09087780766694	-0.17738064287053598
132.09087780766694	-0.17738064287053598
132.39335330748293	-0.17426046755077607
132.39335330748293	-0.17426046755077593
132.39335330748293	-0.1741636281556102
132.39335330748293	-0.1741636281556102
132.63483705271403	-0.17218741947843205
132.63483705271403	-0.17218741947843189
132.75541420220873	-0.17084820729084468
132.75541420220873	-0.17084820729084463
133.17657451669194	-0.16694093575487595
133.17657451669194	-0.16694093575487584
133.29666162361306	-0.1660741855127638
133.29666162361306	-0.1660741855127638
133.83572019457287	-0.16060215043673168
133.83572019457287	-0.16060215043673162
134.19388957773003	-0.15689097684666833
134.19388957773003	-0.15689097684666822
134.25349157470728	-0.15663580357819706
134.25349157470728	-0.1566358035781969
134.3726162579266	-0.15564224771568066
134.3726162579266	-0.15564224771568058
134.3726162579266	-0.15536465864567706
134.3726162579266	-0.15536465864567697
134.5511055324333	-0.15385052125709983
134.5511055324333	-0.1538505212570998
134.5511055324333	-0.1535182545318809
134.5511055324333	-0.15351825453188087
134.72935834479432	-0.15149028815157914
134.72935834479432	-0.15149028815157914
134.78872356395397	-0.1509387291331672
134.78872356395397	-0.1509387291331672
135.08515832614626	-0.1480104757592792
135.08515832614626	-0.14801047575927911
135.26270735128733	-0.14640652160133277
135.26270735128733	-0.14640652160133277
135.32183859229818	-0.14597933363823537
135.32183859229818	-0.1459793336382353
135.32183859229818	-0.14578133953418182
135.32183859229818	-0.14578133953418174
135.4400236266961	-0.14506208979788093
135.4400236266961	-0.14506208979788093
135.85286158193355	-0.1409824293100525
135.85286158193355	-0.1409824293100525
135.97058505426827	-0.1395303671025411
135.97058505426827	-0.13953036710254105
136.14697940094007	-0.13782010165692432
136.14697940094007	-0.13782010165692424
136.14697940094007	-0.1378182273441924
136.14697940094007	-0.13781822734419238
136.85028315644803	-0.13092067975488694
136.85028315644803	-0.1309206797548869
137.02554506368512	-0.12910514972355636
137.02554506368512	-0.12910514972355636
137.20058308913997	-0.1274178325107583
137.20058308913997	-0.1274178325107583
137.20058308913997	-0.12712791793739742
137.20058308913997	-0.12712791793739736
137.37539808859518	-0.125869802203995
137.37539808859518	-0.1258698022039949
137.37539808859518	-0.12551294926816667
137.37539808859518	-0.12551294926816664
137.43362034087585	-0.12465989235024688
137.43362034087585	-0.12465989235024684
137.72436240549456	-0.12234851951029718
137.72436240549456	-0.1223485195102971
137.8985134075056	-0.11978378077484916
137.8985134075056	-0.11978378077484916
137.95651488784426	-0.1197967383630753
137.95651488784426	-0.1197967383630753
137.95651488784426	-0.11940578812499937
137.95651488784426	-0.1194057881249993
138.07244475274564	-0.11846520358027059
138.07244475274564	-0.11846520358027056
138.24615727028365	-0.11699506099211839
138.24615727028365	-0.11699506099211834
138.93883546366726	-0.10977156226703465
138.93883546366726	-0.1097715622670346
138.93883546366726	-0.1095329256575436
138.93883546366726	-0.10953292565754358
139.5134402127623	-0.10324174734130735
139.5134402127623	-0.10324174734130735
139.62807740565648	-0.1022473891338862
139.62807740565648	-0.10224738913388619
139.79985693841036	-0.10046154305097393
139.79985693841036	-0.10046154305097389
139.79985693841036	-0.10032736199695855
139.79985693841036	-0.10032736199695849
139.97142565538152	-0.09869614444536023
139.97142565538152	-0.09869614444536023
139.97142565538152	-0.09864702680423634
139.97142565538152	-0.09864702680423622
140.02856851371436	-0.0979174782312145
140.02856851371436	-0.09791747823121438
140.02856851371436	-0.09790325115920077
140.02856851371436	-0.0979032511592007
140.48487463068756	-0.09325830001927071
140.48487463068756	-0.09325830001927063
140.5418087260869	-0.09265720865006995
140.5418087260869	-0.0926572086500699
140.65560778013793	-0.09146660624718285
140.65560778013793	-0.09146660624718284
140.82613393827157	-0.08962363568347881
140.82613393827157	-0.08962363568347881
140.82613393827157	-0.0894869669940048
140.82613393827157	-0.0894869669940048
141.05318146004365	-0.08720509691822491
141.05318146004365	-0.08720509691822491
141.50618361046983	-0.08218148087538597
141.50618361046983	-0.08218148087538595
141.6756859873987	-0.08021960288250132
141.6756859873987	-0.08021960288250132
141.6756859873987	-0.07963504945954451
141.6756859873987	-0.07963504945954449
142.01408380861386	-0.07606408144456213
142.01408380861386	-0.0760640814445621
142.52017401055895	-0.06988675145570225
142.52017401055895	-0.06988675145570222
142.85657142742858	-0.06692544432630444
142.85657142742858	-0.06692544432630444
143.024473430249	-0.06528119703379938
143.024473430249	-0.06528119703379937
143.08039698015938	-0.06405442085960857
143.08039698015938	-0.06405442085960854
143.3596874996594	-0.061568520640846
143.3596874996594	-0.06156852064084596
143.3596874996594	-0.06130475980510545
143.3596874996594	-0.06130475980510543
143.58272876638054	-0.058732147617710034
143.58272876638054	-0.058732147617710014
143.86104406683555	-0.05626049174996944
143.86104406683555	-0.05626049174996944
143.86104406683555	-0.05608102647408916
143.86104406683555	-0.0560810264740891
144.02777509911067	-0.05442779478700432
144.02777509911067	-0.0544277947870043
144.52681412111733	-0.04837113234009439
144.52681412111733	-0.04837113234009438
144.52681412111733	-0.04815622658700406
144.52681412111733	-0.04815622658700406
144.58215657542254	-0.047472080443939205
144.58215657542254	-0.04747208044393916
144.58215657542254	-0.04697484776752348
144.58215657542254	-0.04697484776752348
144.69277798148738	-0.04580306043289843
144.69277798148738	-0.04580306043289843
144.85855169785455	-0.0438686573765794
144.85855169785455	-0.043868657376579384
144.85855169785455	-0.043799198457136965
144.85855169785455	-0.04379919845713696
145.07928866657707	-0.04069621877266159
145.07928866657707	-0.04069621877266159
145.354738484853	-0.037545627789680375
145.354738484853	-0.037545627789680354
145.354738484853	-0.037043981969518434
145.354738484853	-0.037043981969518434
145.51975810864997	-0.035025773846473374
145.51975810864997	-0.03502577384647333
145.57472308062276	-0.03443265083694169
145.57472308062276	-0.03443265083694161
145.6845908117945	-0.03246962620878579
145.6845908117945	-0.03246962620878579
145.6845908117945	-0.03224169189458335
145.6845908117945	-0.032241691894583334
145.84923722803626	-0.0304328725722718
145.84923722803626	-0.03043287257227179
146.0684770920817	-0.02654661474107026
146.0684770920817	-0.02654661474107021
146.0684770920817	-0.02612878070422223
146.0684770920817	-0.02612878070422222
146.17797371697284	-0.02579231002017129
146.17797371697284	-0.02579231002017129
146.34206503941374	-0.0226643140885139
146.34206503941374	-0.022664314088513896
146.5059725744995	-0.019468926115805463
146.5059725744995	-0.019468926115805443
146.66969693839283	-0.018726137092450815
146.66969693839283	-0.018726137092450808

==> figure_data/figure_8_sn_3.dat <==
2.8284271247461903	1.
5.656854249492381	0.9527572749139124
8.485281374238571	0.871421213713129
11.313708498984761	0.7964702234726759
14.142135623730951	0.7144401487686928
16.970562748477143	0.6256777861079097
19.79898987322333	0.535130826448006
19.79898987322333	0.5351308264480084
19.79898987322333	0.5383535679466861
22.627416997969522	0.446438449426332
25.455844122715714	0.35678981345356625
28.284271247461902	0.26764950717849983
31.112698372208094	0.18146379088123096
33.941125496954285	0.09930408149164908
36.76955262170048	0.019217909444188025
36.76955262170048	0.019217909444188365
36.76955262170048	0.022113437650924703
39.59797974644666	-0.05176252468441117
39.59797974644666	-0.05176252468441108
39.59797974644666	-0.048975252445422945
42.42640687119285	-0.11307820092653574
45.254833995939045	-0.1696847760516338
48.083261120685236	-0.21791394299640385
50.91168824543143	-0.2573664029562862
53.74011537017761	-0.2904734469647902
53.74011537017761	-0.2904734469647901
53.74011537017761	-0.28828976521324706
56.568542494923804	-0.3097577810748696
59.396969619669996	-0.32443373136737846
59.396969619669996	-0.3244337313673782
59.396969619669996	-0.3227568347053635
62.22539674441619	-0.3266811841762428
65.05382386916237	-0.3225844326985764
67.88225099390857	-0.31062664215162433
70.71067811865476	-0.29147352369280743
73.53910524340095	-0.26720705264434247
73.53910524340095	-0.26720705264434225
73.53910524340095	-0.2662321441271471
76.36753236814714	-0.23520740666511258
79.19595949289332	-0.20062232419156223
79.19595949289332	-0.20062232419156217
79.19595949289332	-0.19993137735169836
82.02438661763952	-0.16098209729455148
84.8528137423857	-0.11966842200194273
87.6812408671319	-0.07727206636832294
87.6812408671319	-0.07727206636832287
87.6812408671319	-0.07673479213827797
90.50966799187809	-0.03350832313524101
93.33809511662427	0.009186469185813933
96.16652224137047	0.05041828434823284
98.99494936611666	0.08893820370121253
98.99494936611666	0.0889382037012126
98.99494936611666	0.08906197767907233
101.82337649086286	0.12452448601867941
104.65180361560904	0.1555971983506516
104.65180361560904	0.1555971983506516
104.65180361560904	0.15592592687335186
107.48023074035522	0.18280247168119312
107.48023074035522	0.18280247168119332
107.48023074035522	0.18294544515934308
110.30865786510142	0.2046459719057157
110.30865786510142	0.20464597190571576
110.30865786510142	0.20470054957286687
113.13708498984761	0.2212527997876421
115.9655121145938	0.23187489449107748
118.79393923933999	0.23667924643789343
118.79393923933999	0.23667924643789354
118.79393923933999	0.2369143242773994
121.62236636408618	0.23612867160806422
121.62236636408618	0.23617817464783716
121.62236636408618	0.2361781746478373
124.45079348883237	0.22969167493434933
127.27922061357856	0.21799568422048496
130.10764773832474	0.20107535316297503
132.93607486307096	0.1799124196489654
135.76450198781714	0.15418438119772096
138.59292911256333	0.1246525189054853
138.59292911256333	0.12465251890548532
138.59292911256333	0.12499496324136923
138.59292911256333	0.12499496324136933
138.59292911256333	0.12531112030703134
141.4213562373095	0.09290772044596854
144.2497833620557	0.05728359528804806
4.898979485566356	0.9721074229554636
4.898979485566356	0.9721074229554705
9.797958971132712	0.8445835614783268
9.797958971132712	0.8445835614783277
14.696938456699067	0.7004244897430031
14.696938456699067	0.7004244897430043
19.595917942265423	0.5458069457739154
19.595917942265423	0.5458069457739176
24.49489742783178	0.3874669133996705
24.49489742783178	0.38746691339967104
29.393876913398135	0.23235021055263072
29.393876913398135	0.23235021055263078
34.29285639896449	0.08684660657068068
34.29285639896449	0.08684660657068091
34.29285639896449	0.08712983211218311
34.29285639896449	0.08712983211218314
39.191835884530846	-0.042332116799650245
39.191835884530846	-0.04233211679965018
44.090815370097204	-0.1512165975237098
44.090815370097204	-0.1512165975237097
48.98979485566356	-0.23586729835072337
48.98979485566356	-0.23586729835072318
53.88877434122991	-0.29409006282882777
53.88877434122991	-0.2940900628288277
58.78775382679627	-0.3251738714800548
58.78775382679627	-0.32517387148005455
63.68673331236263	-0.3298341919692237
63.68673331236263	-0.3298341919692236
63.68673331236263	-0.327252974951154
63.68673331236263	-0.3272529749511539
68.58571279792898	-0.3103470535712761
68.58571279792898	-0.31034705357127595
68.58571279792898	-0.30836147958316557
68.58571279792898	-0.30836147958316534
73.48469228349533	-0.269888927770785
73.48469228349533	-0.2698889277707849
78.38367176906169	-0.21296955744913668
78.38367176906169	-0.21296955744913665
83.28265125462805	-0.1446263875751093
83.28265125462805	-0.14462638757510923
88.18163074019441	-0.07006201718032355
88.18163074019441	-0.07006201718032351
93.08061022576076	0.005043654116633467
93.08061022576076	0.00504365411663356
93.08061022576076	0.005126675671046447
93.08061022576076	0.00512667567104649
97.97958971132712	0.07603797065382359
97.97958971132712	0.07603797065382369
102.87856919689347	0.1362269029707422
102.87856919689347	0.13622690297074222
102.87856919689347	0.13766947545685235
102.87856919689347	0.13766947545685249
107.77754868245982	0.18690261199825753
107.77754868245982	0.18690261199825772
112.67652816802618	0.22060476264162268
112.67652816802618	0.22060476264162274
117.57550765359254	0.23714475124926487
117.57550765359254	0.2371447512492649
122.4744871391589	0.23653919521675873
122.4744871391589	0.23653919521675884
127.37346662472525	0.2165469307293484
127.37346662472525	0.2165469307293485
127.37346662472525	0.21887666284217877
127.37346662472525	0.21887666284217897
132.2724461102916	0.18648951496773647
132.2724461102916	0.18648951496773652
137.17142559585795	0.14050448977734356
137.17142559585795	0.14050448977734356
137.17142559585795	0.14092107501520404
137.17142559585795	0.14092107501520412
142.07040508142433	0.08422114219456686
142.07040508142433	0.08422114219456686
146.96938456699067	0.013483194309141936
146.96938456699067	0.013483194309141938
7.483314773547883	0.8933924725873343
7.483314773547883	0.8933924725873381
14.966629547095765	0.6870304005905103
14.966629547095765	0.687030400590512
22.44994432064365	0.44880719576287215
22.44994432064365	0.44880719576287315
29.93325909419153	0.21410503330258968
29.93325909419153	0.21410503330259006
37.416573867739416	0.0024302922316441493
37.416573867739416	0.002430292231644273
44.8998886412873	-0.16555144621324575
44.8998886412873	-0.16555144621324563
52.38320341483518	-0.276625514836636
52.38320341483518	-0.2766255148366359
52.38320341483518	-0.27620795113668517
52.38320341483518	-0.27620795113668517
59.86651818838306	-0.32571344111769845
59.86651818838306	-0.32571344111769845
67.34983296193094	-0.31469221842144374
67.34983296193094	-0.3146922184214436
74.83314773547883	-0.2536065496493213
74.83314773547883	-0.2536065496493211
82.3164625090267	-0.1574762935740852
82.3164625090267	-0.15747629357408519
89.7997772825746	-0.04475779990164244
89.7997772825746	-0.04475779990164239
97.28309205612247	0.0653496220870248
97.28309205612247	0.065349622087025
97.28309205612247	0.0656926629682991
97.28309205612247	0.06569266296829927
97.28309205612247	0.06577837013228012
97.28309205612247	0.06577837013228022
104.76640682967036	0.1558327520545539
104.76640682967036	0.15583275205455396
104.76640682967036	0.15703657396132167
104.76640682967036	0.1570365739613219
112.24972160321823	0.2164984640595278
112.24972160321823	0.21649846405952802
119.73303637676612	0.2371842866920112
119.73303637676612	0.2371842866920113
127.21635115031401	0.21819466026164738
127.21635115031401	0.2181946602616474
134.6996659238619	0.16392996581102004
134.6996659238619	0.1639299658110201
142.18298069740976	0.08222874648977334
142.18298069740976	0.08222874648977335
142.18298069740976	0.08279015460648315
142.18298069740976	0.0827901546064832
142.18298069740976	0.0838632123409806
142.18298069740976	0.08386321234098061
10.198039027185569	0.8282814146799674
10.198039027185569	0.8282814146799675
20.396078054371138	0.5159879246221355
20.396078054371138	0.5159879246221363
30.594117081556707	0.19408079442401022
30.594117081556707	0.19408079442401044
40.792156108742276	-0.07960701191523226
40.792156108742276	-0.07960701191523223
50.99019513592785	-0.26064561662908314
50.99019513592785	-0.2606456166290831
61.188234163113414	-0.3279085613007648
61.188234163113414	-0.3279085613007648
71.38627319029898	-0.28760878697881015
71.38627319029898	-0.28760878697881015
71.38627319029898	-0.28726677622307495
71.38627319029898	-0.28726677622307495
71.38627319029898	-0.2869261104879424
71.38627319029898	-0.28692611048794225
81.58431221748455	-0.16806593884342905
81.58431221748455	-0.16806593884342894
91.78235124467012	-0.014579158439550374
91.78235124467012	-0.014579158439550348
101.9803902718557	0.12612950444589396
101.9803902718557	0.12612950444589416
112.17842929904126	0.21632333653879482
112.17842929904126	0.21632333653879482
122.37646832622683	0.23510328809678685
122.37646832622683	0.2351032880967869
132.5745073534124	0.18260287579080506
132.5745073534124	0.18260287579080525
132.5745073534124	0.18291747057767996
132.5745073534124	0.18291747057767996
142.77254638059796	0.07548961315481183
142.77254638059796	0.07548961315481185
142.77254638059796	0.07610686710843974
142.77254638059796	0.07610686710843975
142.77254638059796	0.07645228472964
142.77254638059796	0.07645228472964001
12.328828005937952	0.7620253366052828
12.328828005937952	0.7620253366052836
24.657656011875904	0.37928429428907945
24.657656011875904	0.3792842942890799
36.98648401781386	0.013535104650782831
36.98648401781386	0.013535104650783163
49.31531202375181	-0.2386090819468372
49.31531202375181	-0.2386090819468372
61.64414002968976	-0.3280636900133276
61.64414002968976	-0.32806369001332736
73.97296803562772	-0.26269368059647724
73.97296803562772	-0.2626936805964772
86.30179604156567	-0.09912287501727654
86.30179604156567	-0.09912287501727642
86.30179604156567	-0.0984118316553754
86.30179604156567	-0.09841183165537538
86.30179604156567	-0.09821293967380772
86.30179604156567	-0.09821293967380765
98.63062404750362	0.08416604960751567
98.63062404750362	0.0841660496075158
110.95945205344157	0.20883468205799754
110.95945205344157	0.20883468205799774
123.28828005937952	0.2328151513623933
123.28828005937952	0.23281515136239334
135.61710806531747	0.15522657945842266
135.61710806531747	0.15522657945842266
12.96148139681572	0.7440310454320882
12.96148139681572	0.7440310454320894
25.92296279363144	0.33887400581929916
25.92296279363144	0.3388740058192995
38.88444419044716	-0.034332326397597514
38.88444419044716	-0.034332326397597465
51.84592558726288	-0.2707324219911741
51.84592558726288	-0.2707324219911739
64.8074069840786	-0.3250250398824717
64.8074069840786	-0.32502503988247144
77.76888838089432	-0.21953324212960804
77.76888838089432	-0.219533242129608
90.73036977771005	-0.03081124430782787
90.73036977771005	-0.030811244307827664
90.73036977771005	-0.030414654344384267
90.73036977771005	-0.03041465434438421
103.69185117452577	0.14553968112531623
103.69185117452577	0.14553968112531646
116.65333257134148	0.23366465898008187
116.65333257134148	0.23366465898008187
129.6148139681572	0.2045217308094865
129.6148139681572	0.20452173080948655
142.57629536497294	0.07859676713448982
142.57629536497294	0.07859676713448982
15.748015748023622	0.6628344546716952
15.748015748023622	0.6628344546716953
31.496031496047245	0.1673383200251732
31.496031496047245	0.16733832002517346
47.24404724407087	-0.20676650511703318
47.24404724407087	-0.20676650511703293
62.99206299209449	-0.3283998061386476
62.99206299209449	-0.32839980613864744
78.74007874011811	-0.20729245101109828
78.74007874011811	-0.20729245101109828
94.48809448814174	0.025391379826487724
94.48809448814174	0.025391379826487787
110.23611023616536	0.20401389435968695
110.23611023616536	0.204013894359687
110.23611023616536	0.2041213080490539
110.23611023616536	0.20412130804905396
110.23611023616536	0.2042178041798868
110.23611023616536	0.20421780417988686
125.98412598418898	0.22404906484401652
125.98412598418898	0.22404906484401652
141.7321417322126	0.08949147927083811
141.7321417322126	0.08949147927083816
17.204650534085253	0.6152296212481273
17.204650534085253	0.6152296212481281
34.40930106817051	0.0832175218007518
34.40930106817051	0.08321752180075213
51.61395160225576	-0.2679201135208974
51.61395160225576	-0.267920113520897
68.81860213634101	-0.3063136095107037
68.81860213634101	-0.3063136095107037
86.02325267042627	-0.1024623119670217
86.02325267042627	-0.10246231196702169
103.22790320451152	0.1404905131348892
103.22790320451152	0.1404905131348892
120.43255373859677	0.2362360148129059
120.43255373859677	0.23623601481290607
120.43255373859677	0.2368348168921541
120.43255373859677	0.23683481689215413
120.43255373859677	0.23716172543185043
120.43255373859677	0.23716172543185057
137.63720427268203	0.13480927233670228
137.63720427268203	0.1348092723367023
17.663521732655695	0.6008834194686128
17.663521732655695	0.6008834194686135
35.32704346531139	0.05789626717717565
35.32704346531139	0.057896267177175866
52.990565197967086	-0.2830611740530922
52.990565197967086	-0.2830611740530922
70.65408693062278	-0.2931721879148435
70.65408693062278	-0.2931721879148435
88.31760866327848	-0.06757890196416583
88.31760866327848	-0.0675789019641658
105.98113039593417	0.16912962541871177
105.98113039593417	0.16912962541871193
123.64465212858987	0.23185921696208633
123.64465212858987	0.23185921696208642
123.64465212858987	0.23188644125239086
123.64465212858987	0.23188644125239086
123.64465212858987	0.2321890045993717
123.64465212858987	0.2321890045993717
141.30817386124556	0.0942158077176057
141.30817386124556	0.09421580771760571
18.547236990991408	0.5747206155885407
18.547236990991408	0.5747206155885407
37.094473981982816	0.011116113952260302
37.094473981982816	0.01111611395226063
55.641710972974224	-0.3058424580231367
55.641710972974224	-0.30584245802313664
74.18894796396563	-0.26119915586520454
74.18894796396563	-0.2611991558652043
92.73618495495704	-0.0008171747903764013
92.73618495495704	-0.0008171747903763637
111.28342194594845	0.21064615563903644
111.28342194594845	0.2106461556390366
129.83065893693987	0.2027257082946776
129.83065893693987	0.20272570829467765
129.83065893693987	0.20299849393366867
129.83065893693987	0.20299849393366898
129.83065893693987	0.20304841985391622
129.83065893693987	0.20304841985391645
21.354156504062622	0.48513321621328187
21.354156504062622	0.4851332162132828
42.708313008125245	-0.12144097657967007
42.708313008125245	-0.12144097657966997
64.06246951218787	-0.32697501555940983
64.06246951218787	-0.3269750155594097
85.41662601625049	-0.1125124038288871
85.41662601625049	-0.11251240382888693
106.7707825203131	0.1759173939055345
106.7707825203131	0.17591739390553462
128.12493902437575	0.21344705037507103
128.12493902437575	0.21344705037507106
22.090722034374522	0.460445281217991
22.090722034374522	0.46044528121799205
44.181444068749045	-0.15180920288632
44.181444068749045	-0.15180920288631977
66.27216610312357	-0.3195001189470502
66.27216610312357	-0.3195001189470501
88.36288813749809	-0.06674909411120528
88.36288813749809	-0.06674909411120525
110.45361017187261	0.20560068895442402
110.45361017187261	0.20560068895442413
132.54433220624713	0.1827783159789585
132.54433220624713	0.1827783159789585
23.15167380558045	0.4270009117339737
23.15167380558045	0.4270009117339755
46.3033476111609	-0.19091914849577704
46.3033476111609	-0.19091914849577676
69.45502141674135	-0.30240592501688845
69.45502141674135	-0.3024059250168883
92.6066952223218	-0.002282108728491644
92.6066952223218	-0.0022821087284915394
115.75836902790226	0.23137970484411277
115.75836902790226	0.23137970484411277
138.9100428334827	0.12180162566715444
138.9100428334827	0.12180162566715451
24.166091947189145	0.39584286803436536
24.166091947189145	0.39584286803436664
48.33218389437829	-0.22401696238739222
48.33218389437829	-0.22401696238739197
72.49827584156743	-0.2778756938684844
72.49827584156743	-0.2778756938684844
96.66436778875658	0.0563760459751655
96.66436778875658	0.05637604597516561
120.83045973594572	0.23649209479855524
120.83045973594572	0.23649209479855526
144.99655168313487	0.0479556298303076
144.99655168313487	0.04795562983030769
25.13961017995307	0.3638804153255396
25.13961017995307	0.3638804153255399
50.27922035990614	-0.25168467687705576
50.27922035990614	-0.2516846768770557
75.41883053985921	-0.247113786756685
75.41883053985921	-0.24711378675668494
100.55844071981228	0.10898266162346407
100.55844071981228	0.10898266162346411
125.69805089976535	0.22503898589346616
125.69805089976535	0.2250389858934662
26.981475126464083	0.30497306028407406
26.981475126464083	0.3049730602840747
26.981475126464083	0.305878605077972
26.981475126464083	0.30587860507797243
53.96295025292817	-0.2924463252396348
53.96295025292817	-0.29244632523963454
53.96295025292817	-0.292420636574818
53.96295025292817	-0.29242063657481787
80.94442537939224	-0.17767404660531783
80.94442537939224	-0.17767404660531774
80.94442537939224	-0.17672091840466003
80.94442537939224	-0.17672091840465998
107.92590050585633	0.18592528697408273
107.92590050585633	0.18592528697408275
107.92590050585633	0.18654554902458612
107.92590050585633	0.1865455490245863
134.90737563232042	0.16166581468045443
134.90737563232042	0.16166581468045454
134.90737563232042	0.16225269290335756
134.90737563232042	0.16225269290335775
27.27636339397171	0.2955712870038231
27.27636339397171	0.2955712870038232
54.55272678794342	-0.2973657501528227
54.55272678794342	-0.2973657501528227
81.82909018191513	-0.16436427013189572
81.82909018191513	-0.16436427013189567
109.10545357588684	0.19594926823988523
109.10545357588684	0.1959492682398854
136.38181696985856	0.1480458214566216
136.38181696985856	0.14804582145662162
27.85677655436824	0.2777448937080366
27.85677655436824	0.2777448937080366
55.71355310873648	-0.3062205086733958
55.71355310873648	-0.30622050867339573
83.57032966310472	-0.13936008661362645
83.57032966310472	-0.13936008661362637
111.42710621747295	0.2119140796620686
111.42710621747295	0.2119140796620686
139.2838827718412	0.11750261928827123
139.2838827718412	0.1175026192882713
28.705400188814647	0.25199516333707106
28.705400188814647	0.2519951633370712
57.41080037762929	-0.3166820276826447
57.41080037762929	-0.3166820276826446
86.11620056644394	-0.10160677487792093
86.11620056644394	-0.10160677487792082
114.82160075525859	0.22814385483991195
114.82160075525859	0.22814385483991204
143.52700094407322	0.06713768242078982
143.52700094407322	0.06713768242078987
29.5296461204668	0.22642232139121257
29.5296461204668	0.22642232139121274
59.0592922409336	-0.3234364555524178
59.0592922409336	-0.3234364555524178
88.58893836140041	-0.06325482413960044
88.58893836140041	-0.06325482413960021
118.1185844818672	0.23594781380571908
118.1185844818672	0.2359478138057191
29.79932885150268	0.21913004360234964
29.79932885150268	0.21913004360234997
59.59865770300536	-0.3253061048606245
59.59865770300536	-0.32530610486062445
89.39798655450804	-0.05185722435073282
89.39798655450804	-0.05185722435073282
119.19731540601072	0.23651360520724998
119.19731540601072	0.23651360520725004
31.874754901018456	0.15577136825409824
31.874754901018456	0.1557713682540984
63.74950980203691	-0.3271320403263316
63.74950980203691	-0.3271320403263315
95.62426470305536	0.04243589271546288
95.62426470305536	0.042435892715462976
127.49901960407382	0.2163567880154904
127.49901960407382	0.2163567880154905
32.12475680841802	0.1483363613226421
32.12475680841802	0.14833636132264225
64.24951361683604	-0.3260653884368675
64.24951361683604	-0.32606538843686744
96.37427042525405	0.05317596107114864
96.37427042525405	0.053175961071148845
128.49902723367208	0.21097749451447076
128.49902723367208	0.21097749451447087
32.61901286060018	0.13405966430020383
32.61901286060018	0.1340596643002044
32.61901286060018	0.13501375846616026
32.61901286060018	0.13501375846616082
65.23802572120036	-0.3238965429655315
65.23802572120036	-0.3238965429655314
65.23802572120036	-0.32347808429957947
65.23802572120036	-0.3234780842995794
97.85703858180054	0.07262880565861442
97.85703858180054	0.07262880565861451
97.85703858180054	0.07362551430424534
97.85703858180054	0.07362551430424534
130.47605144240072	0.19812651997628597
130.47605144240072	0.19812651997628616
130.47605144240072	0.19857493177928562
130.47605144240072	0.19857493177928567
33.34666400106613	0.11331712730129977
33.34666400106613	0.11331712730129993
66.69332800213226	-0.3180531375380834
66.69332800213226	-0.31805313753808334
100.03999200319839	0.10227609105896585
100.03999200319839	0.10227609105896601
133.38665600426452	0.17606018599751339
133.38665600426452	0.1760601859975135
34.75629439396553	0.07357213037319955
34.75629439396553	0.07357213037319987
69.51258878793107	-0.301677101547408
69.51258878793107	-0.30167710154740796
104.2688831818966	0.15186723402037286
104.2688831818966	0.15186723402037292
139.02517757586213	0.1200356819282776
139.02517757586213	0.12003568192827765
35.4400902933387	0.055749081652917636
35.4400902933387	0.055749081652917656
70.8801805866774	-0.29189600881782324
70.8801805866774	-0.2918960088178232
106.3202708800161	0.17131387799099007
106.3202708800161	0.17131387799099035
141.7603611733548	0.08868930811495176
141.7603611733548	0.08868930811495178
36.11094017053558	0.03683044574083834
36.11094017053558	0.036830445740838456
72.22188034107116	-0.2800790445752397
72.22188034107116	-0.28007904457523963
108.33282051160674	0.18989794130465332
108.33282051160674	0.18989794130465354
144.4437606821423	0.05565729163992732
144.4437606821423	0.055657291639927345
38.05259518088089	-0.013731621927215519
38.05259518088089	-0.013731621927215507
76.10519036176179	-0.23935020596825432
76.10519036176179	-0.2393502059682542
114.15778554264267	0.22569763083624816
114.15778554264267	0.22569763083624828
38.262252939417984	-0.018153769165680813
38.262252939417984	-0.01815376916568076
76.52450587883597	-0.23505434749715762
76.52450587883597	-0.2350543474971575
114.78675881825396	0.22716554883115153
114.78675881825396	0.22716554883115178
39.293765408777	-0.04446352965834433
39.293765408777	-0.04446352965834401
78.587530817554	-0.20859334966807835
78.587530817554	-0.20859334966807833
117.88129622633099	0.2355919385867352
117.88129622633099	0.2355919385867353
39.89987468652001	-0.05859546257645668
39.89987468652001	-0.05859546257645659
79.79974937304002	-0.19330675047745244
79.79974937304002	-0.1933067504774524
119.69962405956002	0.2370605946583356
119.69962405956002	0.23706059465833565
40.099875311526844	-0.06361854454761878
40.099875311526844	-0.06361854454761848
80.19975062305369	-0.18715682804156605
80.19975062305369	-0.18715682804156605
120.29962593458053	0.23716652687918163
120.29962593458053	0.2371665268791817
41.08527716834828	-0.08548632933362904
41.08527716834828	-0.08548632933362894
82.17055433669655	-0.16051032027796924
82.17055433669655	-0.16051032027796913
123.25583150504482	0.23237969153683383
123.25583150504482	0.23237969153683385
41.66533331199932	-0.09925186161860196
41.66533331199932	-0.09925186161860165
41.66533331199932	-0.09912330553024051
41.66533331199932	-0.09912330553024036
83.33066662399864	-0.1432663443523206
83.33066662399864	-0.14326634435232058
83.33066662399864	-0.14275384196748123
83.33066662399864	-0.14275384196748123
124.99599993599796	0.22745218245616222
124.99599993599796	0.22745218245616228
124.99599993599796	0.22802027959720583
124.99599993599796	0.22802027959720594
41.8568990729127	-0.1033991750324706
41.8568990729127	-0.10339917503247047
83.7137981458254	-0.13706701996607218
83.7137981458254	-0.13706701996607207
125.57069721873809	0.22534016897499443
125.57069721873809	0.2253401689749945
42.23742416388575	-0.11167460506957187
42.23742416388575	-0.11167460506957186
84.4748483277715	-0.12582218751989402
84.4748483277715	-0.12582218751989396
126.71227249165725	0.22060444922093903
126.71227249165725	0.22060444922093903
42.80186911806539	-0.1237090127689422
42.80186911806539	-0.12370901276894165
85.60373823613078	-0.10888642745840117
85.60373823613078	-0.10888642745840107
128.40560735419618	0.21172826363448724
128.40560735419618	0.21172826363448732
43.54308211415448	-0.13901167923628185
43.54308211415448	-0.13901167923628172
87.08616422830896	-0.08659436883601672
87.08616422830896	-0.08659436883601665
130.62924634246343	0.19769236803197396
130.62924634246343	0.19769236803197396
43.9089968002003	-0.14567488807088544
43.9089968002003	-0.14567488807088516
87.8179936004006	-0.07616293170858736
87.8179936004006	-0.07616293170858729
131.7269904006009	0.18883671670139549
131.7269904006009	0.18883671670139549
44.45222154178574	-0.15704479580080213
44.45222154178574	-0.15704479580080197
44.45222154178574	-0.1570048386895083
44.45222154178574	-0.15700483868950815
88.90444308357148	-0.05893003240778208
88.90444308357148	-0.05893003240778197
88.90444308357148	-0.058388823099542686
88.90444308357148	-0.05838882309954254
133.3566646253572	0.17606854050734402
133.3566646253572	0.17606854050734416
133.3566646253572	0.17641467235340957
133.3566646253572	0.17641467235340969
45.51922670696417	-0.17701684190004413
45.51922670696417	-0.17701684190004405
45.51922670696417	-0.17681185916221215
45.51922670696417	-0.1768118591622121
91.03845341392834	-0.02664522079773633
91.03845341392834	-0.026645220797736218
91.03845341392834	-0.02584103888301687
91.03845341392834	-0.025841038883016525
136.5576801208925	0.14642809283827335
136.5576801208925	0.1464280928382734
136.5576801208925	0.14645682452571157
136.5576801208925	0.14645682452571177
46.561786907291264	-0.19538259135858846
46.561786907291264	-0.1953825913585884
93.12357381458253	0.005761042906321836
93.12357381458253	0.005761042906321845
139.6853607218738	0.11283574453646984
139.6853607218738	0.11283574453646987
46.73328578219169	-0.19820233491674852
46.73328578219169	-0.1982023349167485
46.73328578219169	-0.19760016341027897
46.73328578219169	-0.19760016341027883
93.46657156438339	0.009664943323448428
93.46657156438339	0.009664943323448525
93.46657156438339	0.010864869598752528
93.46657156438339	0.010864869598752599
140.19985734657507	0.10666345010142883
140.19985734657507	0.10666345010142887
140.19985734657507	0.10713578066352127
140.19985734657507	0.10713578066352127
47.07440918375928	-0.20396613709829753
47.07440918375928	-0.20396613709829733
94.14881836751856	0.020936706069703912
94.14881836751856	0.020936706069703933
141.22322755127783	0.09483535492642699
141.22322755127783	0.09483535492642707
47.58150901348127	-0.212322535265489
47.58150901348127	-0.21232253526548867
95.16301802696255	0.03576450203328644
95.16301802696255	0.03576450203328645
142.7445270404438	0.07585767987467312
142.7445270404438	0.07585767987467315
48.249352327259274	-0.22289164469067985
48.249352327259274	-0.22289164469067974
96.49870465451855	0.0547129923476346
96.49870465451855	0.05471299234763463
144.74805698177784	0.05148256046157011
144.74805698177784	0.05148256046157017
49.07137658554119	-0.23523590553322166
49.07137658554119	-0.2352359055332214
49.07137658554119	-0.2351832338683911
49.07137658554119	-0.2351832338683909
98.14275317108238	0.07739297082481025
98.14275317108238	0.07739297082481039
98.14275317108238	0.07752425612607837
98.14275317108238	0.07752425612607843
49.558046773455466	-0.24151052695940897
49.558046773455466	-0.24151052695940875
99.11609354691093	0.08929952674909745
99.11609354691093	0.08929952674909761
49.71921157862421	-0.24419237287687573
49.71921157862421	-0.24419237287687529
99.43842315724842	0.09465470415818435
99.43842315724842	0.09465470415818437
50.039984012787215	-0.24860301214194133
50.039984012787215	-0.24860301214194125
100.07996802557443	0.1024270284861507
100.07996802557443	0.10242702848615075
51.146847410177685	-0.26239579260423757
51.146847410177685	-0.26239579260423723
102.29369482035537	0.12912066613240658
102.29369482035537	0.1291206661324066
51.45872132107443	-0.2662475842798963
51.45872132107443	-0.2662475842798961
102.91744264214886	0.13705937521732403
102.91744264214886	0.13705937521732403
51.92301994298868	-0.271483410810343
51.92301994298868	-0.27148341081034283
103.84603988597736	0.14730413604094253
103.84603988597736	0.14730413604094256
52.839379254491625	-0.28161080948250466
52.839379254491625	-0.28161080948250466
105.67875850898325	0.16573200695286466
105.67875850898325	0.16573200695286475
54.18486873657626	-0.2942905161009072
54.18486873657626	-0.2942905161009072
108.36973747315253	0.1902310350699044
108.36973747315253	0.19023103506990446
54.62600113499065	-0.2982328077256592
54.62600113499065	-0.2982328077256587
109.2520022699813	0.19705812710281986
109.2520022699813	0.19705812710281992
55.06359959174482	-0.3014669846494187
55.06359959174482	-0.3014669846494186
110.12719918348964	0.2033956530164377
110.12719918348964	0.20339565301643772
55.20869496736904	-0.30224733350417654
55.20869496736904	-0.30224733350417643
110.41738993473808	0.20423955472318917
110.41738993473808	0.20423955472318922
56.356011214421486	-0.3104420332502085
56.356011214421486	-0.3104420332502083
112.71202242884297	0.21899332008902211
112.71202242884297	0.21899332008902217
56.49778756730214	-0.3113598891516467
56.49778756730214	-0.31135988915164664
56.49778756730214	-0.3111468634992284
56.49778756730214	-0.3111468634992284
112.99557513460428	0.2203980951279633
112.99557513460428	0.22039809512796352
112.99557513460428	0.22055772801216858
112.99557513460428	0.22055772801216877
56.78027826631356	-0.31307945837103096
56.78027826631356	-0.31307945837103096
56.78027826631356	-0.312853239452388
56.78027826631356	-0.31285323945238797
113.56055653262712	0.222494899256649
113.56055653262712	0.22249489925664914
113.56055653262712	0.22301152600340912
113.56055653262712	0.22301152600340912
57.201398584300364	-0.31527645579844865
57.201398584300364	-0.3152764557984486
114.40279716860073	0.22664410960450718
114.40279716860073	0.22664410960450723
57.758116312774604	-0.3181945022715
57.758116312774604	-0.31819450227149987
115.51623262554921	0.23045041129273366
115.51623262554921	0.23045041129273372
58.034472514187634	-0.31932813310831065
58.034472514187634	-0.31932813310831054
116.06894502837527	0.23104470226020152
116.06894502837527	0.23104470226020168
58.44655678480983	-0.3215768472405405
58.44655678480983	-0.3215768472405405
58.44655678480983	-0.32140281142330507
58.44655678480983	-0.32140281142330485
116.89311356961966	0.23395907692813728
116.89311356961966	0.23395907692813744
116.89311356961966	0.23423739173111985
116.89311356961966	0.2342373917311199
58.855755878248644	-0.3228369397815964
58.855755878248644	-0.32283693978159633
117.71151175649729	0.23547697423369932
117.71151175649729	0.23547697423369934
59.262129560116215	-0.32437527647353437
59.262129560116215	-0.32437527647353404
118.52425912023243	0.23680128970631245
118.52425912023243	0.23680128970631256
60.199667773169644	-0.32669098713626715
60.199667773169644	-0.3266909871362667
120.39933554633929	0.23709933241303735
120.39933554633929	0.23709933241303735
60.4648658313239	-0.32694178535523544
60.4648658313239	-0.3269417853552352
120.9297316626478	0.23678866756496067
120.9297316626478	0.2367886675649608
60.860496218811754	-0.3273769217090392
60.860496218811754	-0.3273769217090392
121.72099243762351	0.23496173844029306
121.72099243762351	0.23496173844029306
61.25357132445422	-0.3282147136917624
61.25357132445422	-0.32821471369176225
61.25357132445422	-0.32791164838947096
61.25357132445422	-0.32791164838947096
122.50714264890844	0.23457409826614317
122.50714264890844	0.23457409826614334
122.50714264890844	0.2346412552084284
122.50714264890844	0.2346412552084285
61.38403701289123	-0.32785096984957063
61.38403701289123	-0.3278509698495705
122.76807402578245	0.23398032866288537
122.76807402578245	0.23398032866288554
62.03224967708329	-0.32853726242841463
62.03224967708329	-0.3285372624284144
62.03224967708329	-0.32825720166331784
62.03224967708329	-0.32825720166331784
124.06449935416659	0.23073759198022215
124.06449935416659	0.23073759198022217
124.06449935416659	0.23101695706980907
124.06449935416659	0.23101695706980907
62.41794613730894	-0.32862354501657176
62.41794613730894	-0.32862354501657165
124.83589227461788	0.2278561882877594
124.83589227461788	0.22785618828775944
62.545983084447556	-0.3282536334904093
62.545983084447556	-0.32825363349040926
125.09196616889511	0.22725784274481106
125.09196616889511	0.22725784274481126
63.182275995725256	-0.3279712104363524
63.182275995725256	-0.32797121043635225
126.36455199145051	0.22232772809590487
126.36455199145051	0.2223277280959049
63.93746945258312	-0.3270027564312899
63.93746945258312	-0.3270027564312898
63.93746945258312	-0.3267306442020955
63.93746945258312	-0.3267306442020955
127.87493890516625	0.21435826343779238
127.87493890516625	0.21435826343779243
127.87493890516625	0.2149810682296745
127.87493890516625	0.2149810682296746
64.68384651518491	-0.32507501284199897
64.68384651518491	-0.32507501284199897
129.36769303036982	0.20573372132872242
129.36769303036982	0.20573372132872247
65.7875368135941	-0.32195529652676863
65.7875368135941	-0.3219552965267686
131.5750736271882	0.19086205880395832
131.5750736271882	0.19086205880395835
65.90902821313632	-0.32113396683968926
65.90902821313632	-0.32113396683968914
131.81805642627265	0.18880964521086857
131.81805642627265	0.18880964521086863
66.15134163416491	-0.3201696686169162
66.15134163416491	-0.32016966861691604
132.30268326832982	0.18468417771752887
132.30268326832982	0.18468417771752887
66.51315659326356	-0.31879695089354226
66.51315659326356	-0.3187969508935422
66.51315659326356	-0.31851494719167117
66.51315659326356	-0.31851494719167095
133.02631318652712	0.1782578438893258
133.02631318652712	0.17825784388932586
133.02631318652712	0.17881133514170025
133.02631318652712	0.1788113351417004
66.87301398920195	-0.3175512226611287
66.87301398920195	-0.3175512226611287
66.87301398920195	-0.3169539990687789
66.87301398920195	-0.31695399906877875
133.7460279784039	0.17262242256443103
133.7460279784039	0.17262242256443117
133.7460279784039	0.17296421961492628
133.7460279784039	0.17296421961492645
67.58698099486321	-0.31391512184575426
67.58698099486321	-0.3139151218457542
135.17396198972642	0.16018522930663193
135.17396198972642	0.16018522930663198
67.94115100585212	-0.31171882959553426
67.94115100585212	-0.31171882959553415
135.88230201170424	0.1528877431506472
135.88230201170424	0.1528877431506472
68.05879810869422	-0.31149985459833446
68.05879810869422	-0.3114998545983344
136.11759621738844	0.15043612760298067
136.11759621738844	0.15043612760298075
68.64400920692205	-0.3077066240630148
68.64400920692205	-0.30770662406301463
68.64400920692205	-0.30752031392483936
68.64400920692205	-0.30752031392483936
137.2880184138441	0.13853885861184906
137.2880184138441	0.1385388586118491
137.2880184138441	0.1392493518544836
137.2880184138441	0.13924935185448367
69.10861017268398	-0.3043701003857148
69.10861017268398	-0.3043701003857147
138.21722034536796	0.12857271984167742
138.21722034536796	0.12857271984167748
69.33974329343886	-0.3032570279710689
69.33974329343886	-0.3032570279710685
138.67948658687772	0.12354708883123965
138.67948658687772	0.12354708883123965
69.68500556073738	-0.3011236382522755
69.68500556073738	-0.3011236382522754
139.37001112147476	0.1168052104338105
139.37001112147476	0.1168052104338106
70.02856560004639	-0.2979864877949686
70.02856560004639	-0.2979864877949685
140.05713120009278	0.10899635381917679
140.05713120009278	0.1089963538191768
70.37044834303673	-0.2957626676813775
70.37044834303673	-0.29576266768137743
140.74089668607346	0.1015232372011173
140.74089668607346	0.10152323720111742
71.04927867332644	-0.28991727616260243
71.04927867332644	-0.28991727616260243
142.09855734665288	0.08331693101550827
142.09855734665288	0.08331693101550831
71.16178749862878	-0.2888047272086655
71.16178749862878	-0.28880472720866524
142.32357499725757	0.0803906809051267
142.32357499725757	0.08039068090512672
71.72168430816443	-0.28409130068032956
71.72168430816443	-0.2840913006803295
143.44336861632885	0.06797799097899258
143.44336861632885	0.06797799097899258
72.16647421067486	-0.28060875105732447
72.16647421067486	-0.2806087510573243
72.16647421067486	-0.2802086725840175
72.16647421067486	-0.2802086725840173
144.33294842134973	0.05553658272997524
144.33294842134973	0.05553658272997535
144.33294842134973	0.0567101488351918
144.33294842134973	0.056710148835191834
72.71863585079137	-0.27526627594716585
72.71863585079137	-0.27526627594716585
145.43727170158274	0.040609519905847075
145.43727170158274	0.04060951990584709
73.15736463268753	-0.2714437742894128
73.15736463268753	-0.2714437742894127
146.31472926537506	0.026295007029349317
146.31472926537506	0.026295007029349338
73.37574531137656	-0.2690227861408808
73.37574531137656	-0.2690227861408807
146.75149062275312	0.01884566686016757
146.75149062275312	0.01884566686016758
73.70210309075311	-0.2663399777401239
73.70210309075311	-0.26633997774012386
73.70210309075311	-0.26549449525531654
73.70210309075311	-0.26549449525531654
74.13501197140255	-0.2613441557276486
74.13501197140255	-0.2613441557276484
74.35052118176442	-0.25878447883420413
74.35052118176442	-0.25878447883420397
74.9933330370107	-0.25240178811272673
74.9933330370107	-0.2524017881127265
74.9933330370107	-0.2522261381175804
74.9933330370107	-0.2522261381175803
75.31268153505093	-0.2490618880584823
75.31268153505093	-0.24906188805848228
75.9473501841901	-0.24155104933280172
75.9473501841901	-0.24155104933280167
75.9473501841901	-0.2409977350904146
75.9473501841901	-0.24099773509041453
76.05261336732617	-0.23967501344689437
76.05261336732617	-0.23967501344689435
76.26270385975047	-0.23724810230183413
76.26270385975047	-0.23724810230183413
76.57675887630658	-0.23354987091823626
76.57675887630658	-0.2335498709182362
76.88953114696434	-0.2301874280983385
76.88953114696434	-0.23018742809833848
76.99350621968063	-0.2293125172655372
76.99350621968063	-0.2293125172655372
76.99350621968063	-0.2285553829531031
76.99350621968063	-0.228555382953103
77.5112895003044	-0.22231635105463463
77.5112895003044	-0.22231635105463457
77.82030583337487	-0.21909797273441264
77.82030583337487	-0.21909797273441264
78.12809993849844	-0.21542706243496326
78.12809993849844	-0.21542706243496307
78.12809993849844	-0.21470030615240945
78.12809993849844	-0.21470030615240945
78.43468620451031	-0.21062213156126908
78.43468620451031	-0.21062213156126902
78.8416133777081	-0.2055976386669498
78.8416133777081	-0.20559763866694977
78.8416133777081	-0.20526452862734282
78.8416133777081	-0.20526452862734262
79.3473376995095	-0.19956825112986037
79.3473376995095	-0.19956825112986035
79.64923100695951	-0.19496374780344078
79.64923100695951	-0.19496374780344072
79.64923100695951	-0.19459120053628912
79.64923100695951	-0.19459120053628906
80.54812226240907	-0.18276054960280472
80.54812226240907	-0.1827605496028046
80.64738061462381	-0.18163705869592617
80.64738061462381	-0.1816370586959261
80.84553172563095	-0.1783329864878312
80.84553172563095	-0.17833298648783116
80.84553172563095	-0.17821632012447353
80.84553172563095	-0.17821632012447342
81.14185110040317	-0.17394928912653068
81.14185110040317	-0.17394928912653065
81.43709228600933	-0.16984551645001758
81.43709228600933	-0.16984551645001747
81.53526844255803	-0.16910833594532496
81.53526844255803	-0.1691083359453249
82.41359111214607	-0.15637717140868945
82.41359111214607	-0.15637717140868929
82.60750571225353	-0.15405887359083428
82.60750571225353	-0.1540588735908342
82.89752710425083	-0.14912960030771893
82.89752710425083	-0.1491296003077189
83.47454701883683	-0.1415179974979535
83.47454701883683	-0.1415179974979532
83.47454701883683	-0.14058460225730793
83.47454701883683	-0.14058460225730793
83.7615663654877	-0.137426291617475
83.7615663654877	-0.13742629161747497
84.04760555780278	-0.1321719370173555
84.04760555780278	-0.13217193701735547
84.33267456923205	-0.12863839157951454
84.33267456923205	-0.12863839157951446
84.33267456923205	-0.12820111473618231
84.33267456923205	-0.12820111473618223
84.99411744350311	-0.1191069741761428
84.99411744350311	-0.11910697417614267
84.99411744350311	-0.11803195087438406
84.99411744350311	-0.11803195087438405
85.18215775618742	-0.1156094472650636
85.18215775618742	-0.11560944726506359
85.74380444090407	-0.10670390602177042
85.74380444090407	-0.10670390602177034
85.83705493549974	-0.10527229079591754
85.83705493549974	-0.10527229079591743
86.57944328765345	-0.09500323237868617
86.57944328765345	-0.09500323237868609
86.6717947200818	-0.09256547712493
86.6717947200818	-0.09256547712492998
87.13208364316786	-0.08626525066160541
87.13208364316786	-0.08626525066160533
87.13208364316786	-0.08559005009670077
87.13208364316786	-0.08559005009670075
87.95453370918409	-0.07341583522433917
87.95453370918409	-0.07341583522433916
88.2269800004511	-0.06965025973798647
88.2269800004511	-0.06965025973798647
88.2269800004511	-0.06882871976701144
88.2269800004511	-0.06882871976701138
89.03931715820826	-0.05653316773437201
89.03931715820826	-0.05653316773437193
89.12911982062877	-0.055923126990693926
89.12911982062877	-0.05592312699069371
89.30845424706443	-0.0522220657368538
89.30845424706443	-0.05222206573685369
89.8443097808648	-0.04423252770773145
89.8443097808648	-0.044232527707731326
89.93330862366847	-0.04329853544553709
89.93330862366847	-0.043298535445537016
90.37698822156003	-0.035952057804693925
90.37698822156003	-0.03595205780469387
90.64215354899729	-0.032961293760634544
90.64215354899729	-0.03296129376063453
90.64215354899729	-0.031819641061497705
90.64215354899729	-0.03181964106149768
90.9065454189081	-0.02771038200522629
90.9065454189081	-0.02771038200522622
91.17017056033185	-0.02374044681574749
91.17017056033185	-0.02374044681574735
91.52048950918041	-0.018469696894424306
91.52048950918041	-0.018469696894424282
91.6951470907812	-0.016335232224409257
91.6951470907812	-0.016335232224409107
91.9565114605812	-0.012887196497058516
91.9565114605812	-0.012887196497058512
91.9565114605812	-0.011869350062131597
91.9565114605812	-0.01186935006213155
92.21713506718802	-0.008985526286164452
92.21713506718802	-0.008985526286164388
92.47702417357513	-0.003993932818634062
92.47702417357513	-0.003993932818634056
93.25234581499814	0.007715368919582551
93.25234581499814	0.007715368919582699
93.50935782048768	0.011048270274947243
93.50935782048768	0.011048270274947298
93.76566535784833	0.015169831322443343
93.76566535784833	0.015169831322443447
93.76566535784833	0.015252118820864097
93.76566535784833	0.015252118820864224
93.85094565320053	0.01566547930581738
93.85094565320053	0.01566547930581744
94.53041838477179	0.02635833089549857
94.53041838477179	0.026358330895498657
94.61500938011896	0.027827009302644184
94.61500938011896	0.02782700930264421
94.78396488858229	0.029253617996440936
94.78396488858229	0.02925361799644107
95.03683496413377	0.03293176919470162
95.03683496413377	0.03293176919470177
95.37295214053091	0.038552278979667565
95.37295214053091	0.03855227897966764
95.5405672999695	0.04058198608252752
95.5405672999695	0.040581986082527645
95.5405672999695	0.04131844196331134
95.5405672999695	0.04131844196331136
95.79144011862438	0.044709736912046626
95.79144011862438	0.04470973691204669
95.79144011862438	0.04480317722694329
95.79144011862438	0.04480317722694333
96.04165762834376	0.04842230749849197
96.04165762834376	0.048422307498492134
96.29122493768578	0.0507940695516384
96.29122493768578	0.050794069551638406
96.29122493768578	0.05161260736866057
96.29122493768578	0.05161260736866061
96.78842906050289	0.05896541698328918
96.78842906050289	0.05896541698328919
97.61147473529944	0.069245027183806
97.61147473529944	0.06924502718380603
98.02040603874276	0.07593808262612467
98.02040603874276	0.07593808262612473
98.34632682515398	0.07962698385604652
98.34632682515398	0.07962698385604662
98.34632682515398	0.08030633571491382
98.34632682515398	0.08030633571491383
98.50888284819801	0.08242810042002578
98.50888284819801	0.08242810042002582
99.07572861200669	0.08964055968158983
99.07572861200669	0.08964055968158986
99.23708984044222	0.09201515659093112
99.23708984044222	0.09201515659093122
99.4786409235671	0.09436055466467914
99.4786409235671	0.09436055466467916
99.9599919967984	0.10139023631162088
99.9599919967984	0.10139023631162095
100.43903623591775	0.10637238836454925
100.43903623591775	0.10637238836454938
100.43903623591775	0.10741200458720015
100.43903623591775	0.10741200458720017
100.5186549850325	0.10844776703039682
100.5186549850325	0.10844776703039688
100.67770358922576	0.10940989102340931
100.67770358922576	0.10940989102340933
100.67770358922576	0.11045451877426264
100.67770358922576	0.11045451877426272
100.91580649234291	0.11317034357955127
100.91580649234291	0.11317034357955139
100.91580649234291	0.113333916801524
100.91580649234291	0.11333391680152409
101.15334893121434	0.1156659362470641
101.15334893121434	0.11566593624706434
101.23240587875011	0.11718652734234415
101.23240587875011	0.11718652734234426
101.23240587875011	0.11723134197592373
101.23240587875011	0.11723134197592387
101.62676812730001	0.12204132603160171
101.62676812730001	0.12204132603160181
101.86265262597475	0.12456041892014626
101.86265262597475	0.12456041892014648
101.94115949899727	0.12461218060975611
101.94115949899727	0.12461218060975622
102.09799214480175	0.12769627358108537
102.09799214480175	0.1276962735810854
102.64501936285072	0.1340108764108324
102.64501936285072	0.13401087641083245
102.80077820717118	0.13564073758425524
102.80077820717118	0.13564073758425538
103.03397497913006	0.13838109319260958
103.03397497913006	0.1383810931926097
103.26664514740469	0.13989592281113686
103.26664514740469	0.1398959228111369
103.26664514740469	0.14100270721560565
103.26664514740469	0.1410027072156057
103.49879226348489	0.14255372149691317
103.49879226348489	0.14255372149691323
103.49879226348489	0.14346013419815737
103.49879226348489	0.14346013419815748
103.96153134693621	0.14798375381687065
103.96153134693621	0.14798375381687076
103.96153134693621	0.1485843202283996
103.96153134693621	0.14858432022839976
104.72821969268837	0.15658813586925655
104.72821969268837	0.15658813586925668
105.1094667477673	0.1596997311747034
105.1094667477673	0.15969973117470346
105.33755265810954	0.16280035300597342
105.33755265810954	0.16280035300597354
105.33755265810954	0.16285277635546583
105.33755265810954	0.1628527763554659
105.41347162483551	0.16339494690952905
105.41347162483551	0.16339494690952905
105.56514576317318	0.16487889817934764
105.56514576317318	0.1648788981793477
105.56514576317318	0.1649398910937033
105.56514576317318	0.1649398910937035
105.79224924350555	0.1672145382375051
105.79224924350555	0.16721453823750512
106.09429767899876	0.16905246516252126
106.09429767899876	0.16905246516252134
106.09429767899876	0.17013093370217025
106.09429767899876	0.17013093370217028
106.47065323364932	0.17356336383829943
106.47065323364932	0.17356336383829948
106.47065323364932	0.17363064355279165
106.47065323364932	0.17363064355279165
106.69582934679312	0.1758629556884254
106.69582934679312	0.17586295568842542
106.92053123698928	0.1778102906550315
106.92053123698928	0.17781029065503173
107.44300814850634	0.18228967993696985
107.44300814850634	0.18228967993696998
107.44300814850634	0.18255009307045486
107.44300814850634	0.18255009307045492
107.59182125050212	0.1826805394440861
107.59182125050212	0.18268053944408616
107.81465577554843	0.18569866922204792
107.81465577554843	0.185698669222048
108.03703068855604	0.18762905363327884
108.03703068855604	0.18762905363327884
108.11105401391663	0.18807666713584456
108.11105401391663	0.1880766671358446
108.48041297856494	0.1908671619731327
108.48041297856494	0.19086716197313275
108.70142593360954	0.1928675823481988
108.70142593360954	0.19286758234819884
108.70142593360954	0.19295385084393357
108.70142593360954	0.19295385084393366
108.92199043352082	0.193562212879661
108.92199043352082	0.19356221287966122
109.14210919713803	0.1953846071441271
109.14210919713803	0.19538460714412714
109.43491216243562	0.19852722017323113
109.43491216243562	0.19852722017323135
109.5810202544218	0.19905329018541057
109.5810202544218	0.19905329018541068
109.5810202544218	0.19949827147839388
109.5810202544218	0.19949827147839388
110.67068265805538	0.20692858597778777
110.67068265805538	0.20692858597778782
110.74294559925703	0.20680816288819048
110.74294559925703	0.20680816288819062
110.74294559925703	0.20754442307572143
110.74294559925703	0.20754442307572146
111.1035552986492	0.20982436504285537
111.1035552986492	0.20982436504285568
111.31936040060597	0.21120832079533708
111.31936040060597	0.21120832079533722
111.74972035759194	0.21268158131617587
111.74972035759194	0.2126815813161759
111.74972035759194	0.21373850152084148
111.74972035759194	0.21373850152084148
111.96428001822724	0.21409836249639064
111.96428001822724	0.2140983624963907
112.03570859328734	0.21531053863832017
112.03570859328734	0.21531053863832028
112.39217054581694	0.21691319889301605
112.39217054581694	0.21691319889301608
112.81843820936363	0.2194701709993228
112.81843820936363	0.21947017099932295
112.81843820936363	0.2195963210088932
112.81843820936363	0.2195963210088932
113.03096920755833	0.22054630033845443
113.03096920755833	0.22054630033845443
113.24310133513653	0.22060237902873286
113.24310133513653	0.2206023790287329
113.24310133513653	0.2216010307935101
113.24310133513653	0.2216010307935101
113.45483682946268	0.2227219752408142
113.45483682946268	0.22272197524081427
113.87712676389407	0.22452583379035995
113.87712676389407	0.22452583379035995
113.94735626595292	0.22472605317660566
113.94735626595292	0.22472605317660596
114.08768557561329	0.2251645920561443
114.08768557561329	0.22516459205614445
114.57748469922004	0.22619955622982496
114.57748469922004	0.22619955622982515
114.92606318846913	0.22853280160103032
114.92606318846913	0.22853280160103032
114.92606318846913	0.22863700213015561
114.92606318846913	0.22863700213015564
115.13470371699404	0.22920703047899363
115.13470371699404	0.22920703047899382
115.20416659131735	0.2290528685159703
115.20416659131735	0.22905286851597034
115.20416659131735	0.2292547950322646
115.20416659131735	0.22925479503226462
115.34296684236972	0.22972072165508187
115.34296684236972	0.22972072165508192
115.55085460523432	0.23046323123509618
115.55085460523432	0.23046323123509632
115.82745788456207	0.23128416892636938
115.82745788456207	0.2312841689263694
115.82745788456207	0.2313284451490899
115.82745788456207	0.23132844514908993
116.17228585166085	0.23224774214562174
116.17228585166085	0.23224774214562174
116.17228585166085	0.23244331861500056
116.17228585166085	0.23244331861500056
116.37869220780924	0.23231323696937686
116.37869220780924	0.23231323696937692
116.58473313431737	0.23339137138945037
116.58473313431737	0.23339137138945057
117.06408501329517	0.23454063949228968
117.06408501329517	0.2345406394922897
117.40528097151338	0.23412737807871775
117.40528097151338	0.23412737807871786
117.60952342391326	0.23470491226709422
117.60952342391326	0.23470491226709436
117.60952342391326	0.2353723940211454
117.60952342391326	0.23537239402114551
117.60952342391326	0.2354870238089338
117.60952342391326	0.23548702380893397
117.60952342391326	0.23553765705440813
117.60952342391326	0.23553765705440832
117.6775254668452	0.2356918995084261
117.6775254668452	0.23569189950842645
118.01694793545543	0.23576201668887586
118.01694793545543	0.2357620166888759
118.2201336490532	0.23635479693834016
118.2201336490532	0.23635479693834038
118.4229707446997	0.23641074831498907
118.4229707446997	0.2364107483149892
118.62546101069533	0.2367162746662631
118.62546101069533	0.2367162746662631
118.89491158161479	0.23589922188069465
118.89491158161479	0.23589922188069465
118.89491158161479	0.23696408437420427
118.89491158161479	0.23696408437420427
119.23086848631104	0.23691323743589776
119.23086848631104	0.23691323743589784
119.43198901466893	0.2373164950524778
119.43198901466893	0.2373164950524778
119.63277142990545	0.23725749161670415
119.63277142990545	0.23725749161670426
120.03332870498926	0.23710908533768474
120.03332870498926	0.2371090853376848
120.09995836801943	0.23692119771878173
120.09995836801943	0.23692119771878176
120.2331069215131	0.23605381519796922
120.2331069215131	0.23605381519796922
120.2331069215131	0.23689842290303445
120.2331069215131	0.23689842290303445
120.6979701569169	0.23664373544579975
120.6979701569169	0.23664373544579978
121.02892216325814	0.23648821669575967
121.02892216325814	0.23648821669575978
121.29303360045044	0.23662146439217138
121.29303360045044	0.23662146439217155
121.42487389328431	0.2361897932112646
121.42487389328431	0.2361897932112646
121.42487389328431	0.23626408509076222
121.42487389328431	0.2362640850907623
121.88519188154072	0.23555163100049184
121.88519188154072	0.23555163100049187
122.01639234135715	0.2350278470733606
122.01639234135715	0.23502784707336066
122.21292893961751	0.23541840604814962
122.21292893961751	0.23541840604814962
122.40914998479485	0.2347748852161845
122.40914998479485	0.23477488521618467
122.60505699195282	0.2343059362536544
122.60505699195282	0.23430593625365453
122.99593489217439	0.23352239095005126
122.99593489217439	0.23352239095005137
122.99593489217439	0.23378327959114978
122.99593489217439	0.23378327959114978
123.06096050332128	0.23256233092191564
123.06096050332128	0.23256233092191564
123.19090875547595	0.2333426703820632
123.19090875547595	0.2333426703820632
123.19090875547595	0.2333493750106323
123.19090875547595	0.23334937501063246
124.22560122615627	0.2304054030951761
124.22560122615627	0.23040540309517613
124.35433245367851	0.2300305776550516
124.35433245367851	0.23003057765505167
124.54717981552211	0.2283630505175758
124.54717981552211	0.2283630505175758
124.54717981552211	0.22918932772661724
124.54717981552211	0.22918932772661724
124.93198149393133	0.22772718761726138
124.93198149393133	0.2277271876172615
125.12393855693642	0.22695690008725786
125.12393855693642	0.22695690008725794
125.12393855693642	0.22744236696962775
125.12393855693642	0.2274423669696278
125.31560158256433	0.22624481503921334
125.31560158256433	0.22624481503921345
125.31560158256433	0.22652749816762346
125.31560158256433	0.22652749816762363
125.88883985484972	0.22327287892329153
125.88883985484972	0.22327287892329156
125.88883985484972	0.2240826920259817
125.88883985484972	0.2240826920259817
125.95237195067031	0.2241915774147731
125.95237195067031	0.2241915774147731
126.07934009979589	0.2227743351948
126.07934009979589	0.22277433519480014
126.26955294131677	0.22247849927946356
126.26955294131677	0.2224784992794636
126.45947967629789	0.22161297084527773
126.45947967629789	0.22161297084527773
126.83847996566341	0.22020320459284684
126.83847996566341	0.22020320459284687
127.02755606560333	0.21918954849690062
127.02755606560333	0.2191895484969007
127.09051892253804	0.21897666704098498
127.09051892253804	0.2189766670409851
127.40486646906389	0.21690638242316726
127.40486646906389	0.2169063824231673
127.65578717786359	0.21558245830259998
127.65578717786359	0.21558245830260014
127.65578717786359	0.21558581016181816
127.65578717786359	0.21558581016181824
127.7810627597063	0.21514954761128124
127.7810627597063	0.21514954761128124
127.7810627597063	0.21553395169600256
127.7810627597063	0.2155339516960026
128.15615474880636	0.21280632861298168
128.15615474880636	0.21280632861298168
128.7167432776327	0.20901091983475834
128.7167432776327	0.20901091983475842
128.7167432776327	0.21016372787079962
128.7167432776327	0.2101637278707997
128.778880256042	0.20987710632399673
128.778880256042	0.20987710632399673
128.90306435457614	0.20821121571647966
128.90306435457614	0.20821121571647966
128.90306435457614	0.20858711674902383
128.90306435457614	0.20858711674902386
129.0891165048394	0.2077599229734027
129.0891165048394	0.2077599229734027
129.2749008895385	0.2064215738473108
129.2749008895385	0.20642157384731083
129.89226304903613	0.20227697398433564
129.89226304903613	0.20227697398433578
129.89226304903613	0.2025353044049049
129.89226304903613	0.20253530440490491
130.01538370516005	0.2013596537873654
130.01538370516005	0.20135965378736542
130.19984639007836	0.1995133396614143
130.19984639007836	0.1995133396614143
130.19984639007836	0.200096201739587
130.19984639007836	0.200096201739587
130.44539087296263	0.1984809392742464
130.44539087296263	0.1984809392742464
130.5679899515957	0.1981739936368203
130.5679899515957	0.19817399363682037
130.75167302944922	0.1962573741024051
130.75167302944922	0.1962573741024052
130.93509842666327	0.19528343755602307
130.93509842666327	0.19528343755602312
131.11826722467012	0.19357245008631901
131.11826722467012	0.19357245008631907
131.11826722467012	0.19388615434028653
131.11826722467012	0.19388615434028672
131.4838393111488	0.19162450156174043
131.4838393111488	0.19162450156174046
131.5446692192428	0.18986774311016583
131.5446692192428	0.18986774311016588
131.5446692192428	0.19052401528416962
131.5446692192428	0.19052401528416962
132.03029955279206	0.18684027361426161
132.03029955279206	0.18684027361426161
132.09087780766694	0.18656114562955486
132.09087780766694	0.1865611456295549
132.39335330748293	0.18390004926455272
132.39335330748293	0.18390004926455278
132.39335330748293	0.18438975244319822
132.39335330748293	0.18438975244319822
132.63483705271403	0.1824386492746481
132.63483705271403	0.18243864927464812
132.75541420220873	0.18106002723092735
132.75541420220873	0.1810600272309274
133.17657451669194	0.17784912467434366
133.17657451669194	0.17784912467434366
133.29666162361306	0.17649587795107338
133.29666162361306	0.17649587795107338
133.83572019457287	0.17215788228328607
133.83572019457287	0.17215788228328613
134.19388957773003	0.16853376018659688
134.19388957773003	0.16853376018659702
134.25349157470728	0.16862968045509022
134.25349157470728	0.16862968045509028
134.3726162579266	0.16626538069537364
134.3726162579266	0.1662653806953737
134.3726162579266	0.1676506344939778
134.3726162579266	0.16765063449397788
134.5511055324333	0.16500151593216894
134.5511055324333	0.1650015159321691
134.5511055324333	0.16560738445399778
134.5511055324333	0.16560738445399786
134.72935834479432	0.16334981699818696
134.72935834479432	0.16334981699818707
134.78872356395397	0.16278814329537186
134.78872356395397	0.16278814329537197
135.08515832614626	0.16001641401315206
135.08515832614626	0.16001641401315206
135.26270735128733	0.1587136467714729
135.26270735128733	0.15871364677147293
135.32183859229818	0.15790662188099022
135.32183859229818	0.1579066218809903
135.32183859229818	0.15848540549491014
135.32183859229818	0.15848540549491022
135.4400236266961	0.15749788900608824
135.4400236266961	0.1574978890060883
135.85286158193355	0.152466280711685
135.85286158193355	0.15246628071168514
135.97058505426827	0.1519268031172698
135.97058505426827	0.15192680311726983
136.14697940094007	0.15058993658184988
136.14697940094007	0.15058993658184988
136.14697940094007	0.15059511338452972
136.14697940094007	0.15059511338452972
136.85028315644803	0.14348344108329425
136.85028315644803	0.14348344108329428
137.02554506368512	0.14195967556840142
137.02554506368512	0.14195967556840142
137.20058308913997	0.13907915227900156
137.20058308913997	0.13907915227900156
137.20058308913997	0.13950425218117876
137.20058308913997	0.13950425218117876
137.37539808859518	0.13767479776864797
137.37539808859518	0.137674797768648
137.37539808859518	0.13805088512886865
137.37539808859518	0.1380508851288688
137.43362034087585	0.13696378789192334
137.43362034087585	0.13696378789192337
137.72436240549456	0.1346124133366031
137.72436240549456	0.1346124133366031
137.8985134075056	0.13199138075355868
137.8985134075056	0.1319913807535587
137.95651488784426	0.13181196540055712
137.95651488784426	0.13181196540055715
137.95651488784426	0.13247754119452854
137.95651488784426	0.13247754119452865
138.07244475274564	0.13104210892497142
138.07244475274564	0.13104210892497145
138.24615727028365	0.12942704394601365
138.24615727028365	0.12942704394601373
138.93883546366726	0.1212832287636134
138.93883546366726	0.12128322876361351
138.93883546366726	0.12175202171752472
138.93883546366726	0.12175202171752478
139.5134402127623	0.11476820684125759
139.5134402127623	0.1147682068412576
139.62807740565648	0.11359368079666844
139.62807740565648	0.1135936807966685
139.79985693841036	0.11166034715154753
139.79985693841036	0.11166034715154755
139.79985693841036	0.11199197405662516
139.79985693841036	0.1119919740566252
139.97142565538152	0.10978140141340327
139.97142565538152	0.10978140141340333
139.97142565538152	0.11014074168859113
139.97142565538152	0.11014074168859114
140.02856851371436	0.1082163888429822
140.02856851371436	0.10821638884298229
140.02856851371436	0.10928596884753038
140.02856851371436	0.10928596884753039
140.48487463068756	0.10396287848780045
140.48487463068756	0.10396287848780045
140.5418087260869	0.10326679871943951
140.5418087260869	0.10326679871943963
140.65560778013793	0.10222298935442634
140.65560778013793	0.10222298935442634
140.82613393827157	0.09989762889098627
140.82613393827157	0.09989762889098629
140.82613393827157	0.10040482559393381
140.82613393827157	0.10040482559393386
141.05318146004365	0.09769052845880583
141.05318146004365	0.09769052845880585
141.50618361046983	0.09111860760914571
141.50618361046983	0.09111860760914577
141.6756859873987	0.08918253121528706
141.6756859873987	0.08918253121528708
141.6756859873987	0.09017058448116043
141.6756859873987	0.09017058448116043
142.01408380861386	0.0854689253914392
142.01408380861386	0.08546892539143926
142.52017401055895	0.07830407174286749
142.52017401055895	0.07830407174286755
142.85657142742858	0.07432625620812731
142.85657142742858	0.07432625620812737
143.024473430249	0.07269833975689871
143.024473430249	0.07269833975689874
143.08039698015938	0.07185585137059093
143.08039698015938	0.07185585137059093
143.3596874996594	0.06898759206272764
143.3596874996594	0.06898759206272766
143.3596874996594	0.06909037497750463
143.3596874996594	0.06909037497750467
143.58272876638054	0.06628842344645167
143.58272876638054	0.06628842344645171
143.86104406683555	0.06319321411026577
143.86104406683555	0.06319321411026578
143.86104406683555	0.06327287847749477
143.86104406683555	0.06327287847749477
144.02777509911067	0.06132540266077942
144.02777509911067	0.061325402660779425
144.52681412111733	0.05400652120152426
144.52681412111733	0.05400652120152426
144.52681412111733	0.05471645470052097
144.52681412111733	0.05471645470052101
144.58215657542254	0.05267146734870234
144.58215657542254	0.052671467348702344
144.58215657542254	0.05305558679122002
144.58215657542254	0.053055586791220036
144.69277798148738	0.05135457914743523
144.69277798148738	0.051354579147435256
144.85855169785455	0.049104156164016984
144.85855169785455	0.049104156164016984
144.85855169785455	0.04932882779369552
144.85855169785455	0.049328827793695545
145.07928866657707	0.04562097968449711
145.07928866657707	0.04562097968449712
145.354738484853	0.04152062676430297
145.354738484853	0.04152062676430299
145.354738484853	0.0425111913600046
145.354738484853	0.04251119136000463
145.51975810864997	0.03957186100896411
145.51975810864997	0.03957186100896415
145.57472308062276	0.03897359733051302
145.57472308062276	0.03897359733051304
145.6845908117945	0.035686582291240436
145.6845908117945	0.035686582291240436
145.6845908117945	0.03612450983312061
145.6845908117945	0.03612450983312061
145.84923722803626	0.03363784631192835
145.84923722803626	0.033637846311928364
146.0684770920817	0.02925883634767334
146.0684770920817	0.029258836347673373
146.0684770920817	0.02988510396889832
146.0684770920817	0.029885103968898326
146.17797371697284	0.02889422202883237
146.17797371697284	0.028894222028832375
146.34206503941374	0.02567149865887031
146.34206503941374	0.02567149865887031
146.5059725744995	0.021781283078334983
146.5059725744995	0.021781283078334983
146.66969693839283	0.021220832866872572
146.66969693839283	0.02122083286687259

==> figure_data/figure_8_sn_4.dat <==
2.8284271247461903	1.
5.656854249492381	0.9183630389749337
8.485281374238571	0.780077734354966
11.313708498984761	0.6563830113734623
14.142135623730951	0.5256496819810555
16.970562748477143	0.3916980488122466
19.79898987322333	0.2604541887423926
19.79898987322333	0.260454188742394
19.79898987322333	0.2655177797434924
22.627416997969522	0.14306816884146137
25.455844122715714	0.03197325954273078
28.284271247461902	-0.06733640788326667
31.112698372208094	-0.15185902203804227
33.941125496954285	-0.2206322608665078
36.76955262170048	-0.2748964480773455
36.76955262170048	-0.2748964480773455
36.76955262170048	-0.2716198926676803
39.59797974644666	-0.3087979450015097
39.59797974644666	-0.3087979450015096
39.59797974644666	-0.3060791950277858
42.42640687119285	-0.321847135324229
45.254833995939045	-0.3222951735814586
48.083261120685236	-0.30688132835090853
50.91168824543143	-0.27790060346865986
53.74011537017761	-0.23950331077607567
53.74011537017761	-0.23950331077607556
53.74011537017761	-0.23815111527790309
56.568542494923804	-0.188807759219075
59.396969619669996	-0.13401049841975313
59.396969619669996	-0.13401049841975307
59.396969619669996	-0.13388747351203745
62.22539674441619	-0.07516887678707572
65.05382386916237	-0.015864893167419188
67.88225099390857	0.04164537954285389
70.71067811865476	0.09473186189799508
73.53910524340095	0.14160472564890725
73.53910524340095	0.1421676793647193
73.53910524340095	0.1421676793647194
76.36753236814714	0.18007825359238552
79.19595949289332	0.20937942793832942
79.19595949289332	0.2099076195261257
79.19595949289332	0.2099076195261258
82.02438661763952	0.22806878361124314
84.8528137423857	0.23616288345211228
87.6812408671319	0.2334332781233498
87.6812408671319	0.23413707858886015
87.6812408671319	0.23413707858886035
90.50966799187809	0.22040417433751214
93.33809511662427	0.19826204898852792
96.16652224137047	0.1677143554521748
98.99494936611666	0.13103516345193775
98.99494936611666	0.1310351634519378
98.99494936611666	0.13112600183313472
101.82337649086286	0.08956020704333954
104.65180361560904	0.04547852479989252
104.65180361560904	0.04665951139659931
104.65180361560904	0.04665951139659942
107.48023074035522	0.00043547071482739533
107.48023074035522	0.001158360183112053
107.48023074035522	0.0011583601831121346
110.30865786510142	-0.043711933436154975
110.30865786510142	-0.04371193343615497
110.30865786510142	-0.04329859635775757
113.13708498984761	-0.08405340161126754
115.9655121145938	-0.11988530123379175
118.79393923933999	-0.14971164607425153
118.79393923933999	-0.1497116460742515
118.79393923933999	-0.14969154946400193
121.62236636408618	-0.17213934487060426
121.62236636408618	-0.17205672155461163
121.62236636408618	-0.1720567215546115
124.45079348883237	-0.18640508892115482
127.27922061357856	-0.19224332777258854
130.10764773832474	-0.18916899550487626
132.93607486307096	-0.1781331603772833
135.76450198781714	-0.1586980712886308
138.59292911256333	-0.1328321723304814
138.59292911256333	-0.13231133250998753
138.59292911256333	-0.13231133250998747
138.59292911256333	-0.13178089255892358
138.59292911256333	-0.13178089255892353
141.4213562373095	-0.1005023504664811
144.2497833620557	-0.06273446343261453
4.898979485566356	0.9513320209613825
4.898979485566356	0.9513320209613828
9.797958971132712	0.7337229298733302
9.797958971132712	0.7337229298733342
14.696938456699067	0.5017634325946199
14.696938456699067	0.5017634325946212
19.595917942265423	0.2730583057111054
19.595917942265423	0.27305830571110556
24.49489742783178	0.06478314456228752
24.49489742783178	0.06478314456228802
29.393876913398135	-0.10815257612475124
29.393876913398135	-0.10815257612475082
34.29285639896449	-0.2348189412590911
34.29285639896449	-0.23481894125909097
34.29285639896449	-0.23158178380114225
34.29285639896449	-0.23158178380114222
39.191835884530846	-0.309302709147886
39.191835884530846	-0.309302709147886
44.090815370097204	-0.33105513839789813
44.090815370097204	-0.3310551383978981
48.98979485566356	-0.3048243093753742
48.98979485566356	-0.3048243093753742
53.88877434122991	-0.2397886763918736
53.88877434122991	-0.23978867639187343
58.78775382679627	-0.14841299847603612
58.78775382679627	-0.14841299847603598
63.68673331236263	-0.04645059011815529
63.68673331236263	-0.0464505901181552
63.68673331236263	-0.04491897178787445
63.68673331236263	-0.04491897178787442
68.58571279792898	0.0547610419308792
68.58571279792898	0.054761041930879356
68.58571279792898	0.05661420369168596
68.58571279792898	0.05661420369168596
73.48469228349533	0.143287324898582
73.48469228349533	0.143287324898582
78.38367176906169	0.20543423694543306
78.38367176906169	0.2054342369454331
83.28265125462805	0.2368757150155555
83.28265125462805	0.23687571501555552
88.18163074019441	0.23543469084354393
88.18163074019441	0.23543469084354396
93.08061022576076	0.2011990641793797
93.08061022576076	0.20119906417937977
93.08061022576076	0.2035259171935388
93.08061022576076	0.20352591719353885
97.97958971132712	0.14676997500290861
97.97958971132712	0.14676997500290867
102.87856919689347	0.07422917044537018
102.87856919689347	0.07422917044537021
102.87856919689347	0.07464117460573409
102.87856919689347	0.07464117460573412
107.77754868245982	-0.004672018181833217
107.77754868245982	-0.004672018181833143
112.67652816802618	-0.07911288428571026
112.67652816802618	-0.0791128842857102
117.57550765359254	-0.13975683634058775
117.57550765359254	-0.13975683634058766
122.4744871391589	-0.17991471284095487
122.4744871391589	-0.17991471284095487
127.37346662472525	-0.19460837564688382
127.37346662472525	-0.19460837564688366
127.37346662472525	-0.1917731813429664
127.37346662472525	-0.1917731813429662
132.2724461102916	-0.18354417364588854
132.2724461102916	-0.18354417364588851
137.17142559585795	-0.14783176444324103
137.17142559585795	-0.14783176444324098
137.17142559585795	-0.1458210248077953
137.17142559585795	-0.14582102480779524
142.07040508142433	-0.09137462605028387
142.07040508142433	-0.09137462605028386
146.96938456699067	-0.014546160491700133
146.96938456699067	-0.01454616049170013
7.483314773547883	0.8170439387202633
7.483314773547883	0.8170439387202652
14.966629547095765	0.4828072566363348
14.966629547095765	0.4828072566363349
22.44994432064365	0.14554425270638746
22.44994432064365	0.14554425270638824
29.93325909419153	-0.122765233477897
29.93325909419153	-0.12276523347789667
37.416573867739416	-0.2840402247946745
37.416573867739416	-0.28404022479467445
44.8998886412873	-0.32519187171727504
44.8998886412873	-0.3251918717172746
52.38320341483518	-0.26064107412685583
52.38320341483518	-0.2606410741268558
52.38320341483518	-0.2593679267603301
52.38320341483518	-0.25936792676033
59.86651818838306	-0.12447821689131595
59.86651818838306	-0.12447821689131593
67.34983296193094	0.03141300150052483
67.34983296193094	0.03141300150052498
74.83314773547883	0.16091268469393288
74.83314773547883	0.16091268469393294
82.3164625090267	0.2301046015857216
82.3164625090267	0.23010460158572166
89.7997772825746	0.22509314463462918
89.7997772825746	0.22509314463462923
97.28309205612247	0.15428448855160776
97.28309205612247	0.15428448855160787
97.28309205612247	0.154876294487029
97.28309205612247	0.15487629448702916
97.28309205612247	0.1551536041277891
97.28309205612247	0.15515360412778934
104.76640682967036	0.04350274207507701
104.76640682967036	0.04350274207507712
104.76640682967036	0.043632565180968835
104.76640682967036	0.04363256518096892
112.24972160321823	-0.0716821578360882
112.24972160321823	-0.07168215783608813
119.73303637676612	-0.15805565300908717
119.73303637676612	-0.1580556530090871
127.21635115031401	-0.19216079543680611
127.21635115031401	-0.19216079543680611
134.6996659238619	-0.16632538609488118
134.6996659238619	-0.16632538609488115
142.18298069740976	-0.08959641494777792
142.18298069740976	-0.08959641494777791
142.18298069740976	-0.08955758938690941
142.18298069740976	-0.0895575893869094
142.18298069740976	-0.0887254796156162
142.18298069740976	-0.08872547961561618
10.198039027185569	0.7077920899635479
10.198039027185569	0.7077920899635484
20.396078054371138	0.23425088352947812
20.396078054371138	0.23425088352947873
30.594117081556707	-0.14156135182548996
30.594117081556707	-0.1415613518254898
40.792156108742276	-0.31756832907900023
40.792156108742276	-0.31756832907899996
50.99019513592785	-0.27852434987641855
50.99019513592785	-0.27852434987641833
61.188234163113414	-0.09727280945054116
61.188234163113414	-0.09727280945054106
71.38627319029898	0.10610522432367117
71.38627319029898	0.10610522432367124
71.38627319029898	0.10693784779458743
71.38627319029898	0.10693784779458744
71.38627319029898	0.10700376748617886
71.38627319029898	0.10700376748617887
81.58431221748455	0.22660733171634773
81.58431221748455	0.22660733171634792
91.78235124467012	0.21229196502020686
91.78235124467012	0.2122919650202069
101.9803902718557	0.08798188175678695
101.9803902718557	0.08798188175678702
112.17842929904126	-0.07031955743489549
112.17842929904126	-0.07031955743489549
122.37646832622683	-0.17663871232363795
122.37646832622683	-0.17663871232363787
132.5745073534124	-0.1798545374189412
132.5745073534124	-0.17985453741894117
132.5745073534124	-0.17967925617641808
132.5745073534124	-0.17967925617641808
142.77254638059796	-0.0826734607996807
142.77254638059796	-0.08267346079968066
142.77254638059796	-0.08219499120013288
142.77254638059796	-0.08219499120013286
142.77254638059796	-0.08168661304912507
142.77254638059796	-0.08168661304912504
12.328828005937952	0.6010756603354095
12.328828005937952	0.601075660335411
24.657656011875904	0.057649272822490466
24.657656011875904	0.05764927282249058
36.98648401781386	-0.2777972125707205
36.98648401781386	-0.2777972125707202
49.31531202375181	-0.29737968664817954
49.31531202375181	-0.29737968664817954
61.64414002968976	-0.0872472665338808
61.64414002968976	-0.0872472665338806
73.97296803562772	0.14860008347340958
73.97296803562772	0.1486000834734098
86.30179604156567	0.23462621765736055
86.30179604156567	0.23462621765736066
86.30179604156567	0.23631735882091431
86.30179604156567	0.2363173588209144
86.30179604156567	0.23682737286607908
86.30179604156567	0.23682737286607922
98.63062404750362	0.13595887958354838
98.63062404750362	0.1359588795835484
110.95945205344157	-0.053238348627387196
110.95945205344157	-0.05323834862738701
123.28828005937952	-0.1815653931485791
123.28828005937952	-0.18156539314857906
135.61710806531747	-0.1592133589853718
135.61710806531747	-0.15921335898537176
12.96148139681572	0.5725087522232732
12.96148139681572	0.5725087522232746
25.92296279363144	0.010395162403529536
25.92296279363144	0.010395162403529886
38.88444419044716	-0.3022235930030742
38.88444419044716	-0.3022235930030742
51.84592558726288	-0.267516110226267
51.84592558726288	-0.26751611022626687
64.8074069840786	-0.021483878187178538
64.8074069840786	-0.021483878187178423
77.76888838089432	0.19645415294958452
77.76888838089432	0.19645415294958457
90.73036977771005	0.2189939948389695
90.73036977771005	0.21899399483896953
90.73036977771005	0.21993408785836785
90.73036977771005	0.21993408785836785
103.69185117452577	0.06168144368579021
103.69185117452577	0.061681443685790316
116.65333257134148	-0.12695074046703775
116.65333257134148	-0.12695074046703764
129.6148139681572	-0.18980861870356433
129.6148139681572	-0.18980861870356425
142.57629536497294	-0.08507029988909469
142.57629536497294	-0.08507029988909459
15.748015748023622	0.4462439322483191
15.748015748023622	0.4462439322483209
31.496031496047245	-0.16581261156418392
31.496031496047245	-0.1658126115641838
47.24404724407087	-0.3150563303640698
47.24404724407087	-0.3150563303640697
62.99206299209449	-0.06007125094589747
62.99206299209449	-0.06007125094589725
78.74007874011811	0.20576104238239623
78.74007874011811	0.2057610423823963
94.48809448814174	0.18786354568457606
94.48809448814174	0.1878635456845761
110.23611023616536	-0.042518530144641145
110.23611023616536	-0.0425185301446411
110.23611023616536	-0.04161420188623257
110.23611023616536	-0.041614201886232556
110.23611023616536	-0.04099057418638997
110.23611023616536	-0.04099057418638988
125.98412598418898	-0.18960284105636707
125.98412598418898	-0.18960284105636702
141.7321417322126	-0.09612502498679235
141.7321417322126	-0.09612502498679229
17.204650534085253	0.37579378949933306
17.204650534085253	0.37579378949933406
34.40930106817051	-0.23405164417177385
34.40930106817051	-0.23405164417177346
51.61395160225576	-0.26975638641725963
51.61395160225576	-0.26975638641725963
68.81860213634101	0.060260146696179115
68.81860213634101	0.06026014669617913
86.02325267042627	0.2365191709023164
86.02325267042627	0.2365191709023165
103.22790320451152	0.06769816582834226
103.22790320451152	0.0676981658283423
120.43255373859677	-0.16358600044237134
120.43255373859677	-0.1635860004423713
120.43255373859677	-0.16319530797393522
120.43255373859677	-0.1631953079739351
120.43255373859677	-0.16250091122348412
120.43255373859677	-0.16250091122348403
137.63720427268203	-0.14123040433078698
137.63720427268203	-0.14123040433078693
17.663521732655695	0.3548931503554294
17.663521732655695	0.3548931503554306
35.32704346531139	-0.25133140480901844
35.32704346531139	-0.25133140480901806
52.990565197967086	-0.2507203404645871
52.990565197967086	-0.25072034046458685
70.65408693062278	0.09418311737463214
70.65408693062278	0.09418311737463214
88.31760866327848	0.23222202902747485
88.31760866327848	0.23222202902747485
105.98113039593417	0.024526619693002117
105.98113039593417	0.024526619693002235
123.64465212858987	-0.18327468846597347
123.64465212858987	-0.18327468846597345
123.64465212858987	-0.1831661283316139
123.64465212858987	-0.18316612833161386
123.64465212858987	-0.18170461168626992
123.64465212858987	-0.18170461168626975
141.30817386124556	-0.1016341957585348
141.30817386124556	-0.10163419575853476
18.547236990991408	0.31670481734369654
18.547236990991408	0.31670481734369776
37.094473981982816	-0.27975300859655955
37.094473981982816	-0.27975300859655927
55.641710972974224	-0.2076482450577509
55.641710972974224	-0.2076482450577508
74.18894796396563	0.15097923995852294
74.18894796396563	0.15097923995852294
92.73618495495704	0.20471166230121798
92.73618495495704	0.204711662301218
111.28342194594845	-0.05637202805219474
111.28342194594845	-0.0563720280521945
129.83065893693987	-0.18971574624767668
129.83065893693987	-0.1897157462476764
129.83065893693987	-0.18958910008367344
129.83065893693987	-0.18958910008367344
129.83065893693987	-0.1886418940728408
129.83065893693987	-0.1886418940728407
21.354156504062622	0.19310217510146108
21.354156504062622	0.1931021751014611
42.708313008125245	-0.3256487406111351
42.708313008125245	-0.32564874061113475
64.06246951218787	-0.037958667891739496
64.06246951218787	-0.03795866789173931
85.41662601625049	0.2366944409307285
85.41662601625049	0.23669444093072856
106.7707825203131	0.01304047944880858
106.7707825203131	0.013040479448808581
128.12493902437575	-0.19081725556331883
128.12493902437575	-0.19081725556331877
22.090722034374522	0.16054337857462045
22.090722034374522	0.16054337857462256
44.181444068749045	-0.32651937720762025
44.181444068749045	-0.32651937720762014
66.27216610312357	0.009632315542827806
66.27216610312357	0.009632315542827865
88.36288813749809	0.23151020046848392
88.36288813749809	0.23151020046848395
110.45361017187261	-0.045855461631601487
110.45361017187261	-0.04585546163160145
132.54433220624713	-0.17961093865557923
132.54433220624713	-0.17961093865557912
23.15167380558045	0.1172572484574723
23.15167380558045	0.11725724845747332
46.3033476111609	-0.32020783626562954
46.3033476111609	-0.32020783626562954
69.45502141674135	0.07197739997215889
69.45502141674135	0.07197739997215889
92.6066952223218	0.20583890266517132
92.6066952223218	0.2058389026651714
115.75836902790226	-0.11692633771962134
115.75836902790226	-0.11692633771962133
138.9100428334827	-0.12909639693454827
138.9100428334827	-0.12909639693454825
24.166091947189145	0.07792304827041947
24.166091947189145	0.07792304827041953
48.33218389437829	-0.307595383929207
48.33218389437829	-0.3075953839292068
72.49827584156743	0.12429682106395382
72.49827584156743	0.12429682106395386
96.66436778875658	0.16246059606592134
96.66436778875658	0.16246059606592134
120.83045973594572	-0.16501040316040272
120.83045973594572	-0.16501040316040258
144.99655168313487	-0.05118798032219868
144.99655168313487	-0.05118798032219864
25.13961017995307	0.03932553681092847
25.13961017995307	0.03932553681092876
50.27922035990614	-0.2870341868939522
50.27922035990614	-0.28703418689395216
75.41883053985921	0.16875940702367967
75.41883053985921	0.1687594070236797
100.55844071981228	0.10886080987501257
100.55844071981228	0.10886080987501257
125.69805089976535	-0.18990418351434948
125.69805089976535	-0.18990418351434935
26.981475126464083	-0.027744300643437622
26.981475126464083	-0.027744300643437338
26.981475126464083	-0.026674982958569564
26.981475126464083	-0.026674982958569255
53.96295025292817	-0.23691844872759904
53.96295025292817	-0.23691844872759885
53.96295025292817	-0.23532292818317768
53.96295025292817	-0.23532292818317752
80.94442537939224	0.2215875750470858
80.94442537939224	0.2215875750470858
80.94442537939224	0.22244968658004993
80.94442537939224	0.22244968658005
107.92590050585633	-0.006862438524605058
107.92590050585633	-0.006862438524605023
107.92590050585633	-0.005449549503573529
107.92590050585633	-0.005449549503573434
134.90737563232042	-0.16427488704662357
134.90737563232042	-0.1642748870466235
134.90737563232042	-0.1636832058739716
134.90737563232042	-0.1636832058739716
27.27636339397171	-0.037894668363219024
27.27636339397171	-0.037894668363218816
54.55272678794342	-0.2254807589779041
54.55272678794342	-0.22548075897790387
81.82909018191513	0.22763106515662046
81.82909018191513	0.22763106515662052
109.10545357588684	-0.025082447148982157
109.10545357588684	-0.02508244714898203
136.38181696985856	-0.15327592212302707
136.38181696985856	-0.15327592212302704
27.85677655436824	-0.05748690157804261
27.85677655436824	-0.05748690157804247
55.71355310873648	-0.20539244253265507
55.71355310873648	-0.20539244253265473
83.57032966310472	0.2347141195475031
83.57032966310472	0.23471411954750313
111.42710621747295	-0.0596297616929524
111.42710621747295	-0.0596297616929524
139.2838827718412	-0.1250700936144932
139.2838827718412	-0.1250700936144932
28.705400188814647	-0.08496157450962245
28.705400188814647	-0.08496157450962238
57.41080037762929	-0.17436164411197724
57.41080037762929	-0.17436164411197705
86.11620056644394	0.23702665487384797
86.11620056644394	0.23702665487384797
114.82160075525859	-0.10494843932335782
114.82160075525859	-0.10494843932335775
143.52700094407322	-0.0727397862267118
143.52700094407322	-0.07273978622671179
29.5296461204668	-0.11081669688135891
29.5296461204668	-0.11081669688135858
59.0592922409336	-0.14086778571809605
59.0592922409336	-0.140867785718096
88.58893836140041	0.23060683938084278
88.58893836140041	0.23060683938084287
118.1185844818672	-0.14322477144280188
118.1185844818672	-0.14322477144280185
29.79932885150268	-0.11789988556008876
29.79932885150268	-0.11789988556008833
59.59865770300536	-0.131792049667604
59.59865770300536	-0.131792049667604
89.39798655450804	0.22666674754543437
89.39798655450804	0.22666674754543437
119.19731540601072	-0.15191057695970012
119.19731540601072	-0.15191057695970003
31.874754901018456	-0.1757871257000328
31.874754901018456	-0.17578712570003255
63.74950980203691	-0.04298202016723044
63.74950980203691	-0.04298202016723034
95.62426470305536	0.17399363282338562
95.62426470305536	0.1739936328233857
127.49901960407382	-0.19181422679162236
127.49901960407382	-0.19181422679162236
32.12475680841802	-0.181913902989052
32.12475680841802	-0.18191390298905183
64.24951361683604	-0.03241990351644423
64.24951361683604	-0.03241990351644416
96.37427042525405	0.16519158518298593
96.37427042525405	0.1651915851829861
128.49902723367208	-0.1916655936545657
128.49902723367208	-0.1916655936545657
32.61901286060018	-0.19417138522980135
32.61901286060018	-0.19417138522980126
32.61901286060018	-0.1934982735606023
32.61901286060018	-0.1934982735606022
65.23802572120036	-0.01377321323517804
65.23802572120036	-0.01377321323517793
65.23802572120036	-0.011876630384177803
65.23802572120036	-0.011876630384177776
97.85703858180054	0.14686898529977077
97.85703858180054	0.14686898529977094
97.85703858180054	0.14697207085780664
97.85703858180054	0.14697207085780667
130.47605144240072	-0.18818657684587428
130.47605144240072	-0.18818657684587425
130.47605144240072	-0.18654334722472574
130.47605144240072	-0.18654334722472563
33.34666400106613	-0.2112962666573845
33.34666400106613	-0.2112962666573845
66.69332800213226	0.01778508821106391
66.69332800213226	0.01778508821106395
100.03999200319839	0.11705111737133295
100.03999200319839	0.11705111737133303
133.38665600426452	-0.1751992117214101
133.38665600426452	-0.17519921172141
34.75629439396553	-0.24081797835681193
34.75629439396553	-0.24081797835681176
69.51258878793107	0.07339225495995584
69.51258878793107	0.0733922549599559
104.2688831818966	0.051399238084883406
104.2688831818966	0.051399238084883406
139.02517757586213	-0.1273802329513538
139.02517757586213	-0.1273802329513538
35.4400902933387	-0.2529705906267588
35.4400902933387	-0.25297059062675853
70.8801805866774	0.09625081162509284
70.8801805866774	0.09625081162509284
106.3202708800161	0.019486646971302715
106.3202708800161	0.019486646971302955
141.7603611733548	-0.09466323788122946
141.7603611733548	-0.09466323788122945
36.11094017053558	-0.26479388092547257
36.11094017053558	-0.2647938809254724
72.22188034107116	0.12091417026864323
72.22188034107116	0.12091417026864323
108.33282051160674	-0.012024229214009145
108.33282051160674	-0.012024229214008881
144.4437606821423	-0.060660467968606885
144.4437606821423	-0.060660467968606836
38.05259518088089	-0.29256289755152576
38.05259518088089	-0.2925628975515257
76.10519036176179	0.17754137035709375
76.10519036176179	0.17754137035709383
114.15778554264267	-0.09731231407603115
114.15778554264267	-0.09731231407603111
38.262252939417984	-0.2947092213197294
38.262252939417984	-0.29470922131972915
76.52450587883597	0.18073517740552375
76.52450587883597	0.1807351774055238
114.78675881825396	-0.10469355817900594
114.78675881825396	-0.10469355817900572
39.293765408777	-0.3061393870817266
39.293765408777	-0.3061393870817265
78.587530817554	0.20447002544542847
78.587530817554	0.20447002544542853
117.88129622633099	-0.14082209297617368
117.88129622633099	-0.14082209297617357
39.89987468652001	-0.31176867416674575
39.89987468652001	-0.3117686741667457
79.79974937304002	0.2142344699942313
79.79974937304002	0.21423446999423135
119.69962405956002	-0.15623462483014014
119.69962405956002	-0.15623462483014
40.099875311526844	-0.312768757378053
40.099875311526844	-0.3127687573780529
80.19975062305369	0.2177936260132352
80.19975062305369	0.21779362601323526
120.29962593458053	-0.16264961082570153
120.29962593458053	-0.16264961082570145
41.08527716834828	-0.31909095920887404
41.08527716834828	-0.319090959208874
82.17055433669655	0.22778476631978584
82.17055433669655	0.2277847663197859
123.25583150504482	-0.18037347379480628
123.25583150504482	-0.18037347379480614
41.66533331199932	-0.32209833761236323
41.66533331199932	-0.32209833761236295
41.66533331199932	-0.321723431908526
41.66533331199932	-0.3217234319085258
83.33066662399864	0.23376203529909706
83.33066662399864	0.23376203529909706
83.33066662399864	0.23407772491160986
83.33066662399864	0.23407772491160997
124.99599993599796	-0.1879006637587634
124.99599993599796	-0.18790066375876327
124.99599993599796	-0.18750491249501322
124.99599993599796	-0.18750491249501317
41.8568990729127	-0.3221885965203642
41.8568990729127	-0.3221885965203639
83.7137981458254	0.23467521311185796
83.7137981458254	0.2346752131118581
125.57069721873809	-0.18948811073686034
125.57069721873809	-0.18948811073686025
42.23742416388575	-0.32371285375511366
42.23742416388575	-0.3237128537551135
84.4748483277715	0.2362735865470121
84.4748483277715	0.2362735865470121
126.71227249165725	-0.19170230591941825
126.71227249165725	-0.19170230591941825
42.80186911806539	-0.32548127428827783
42.80186911806539	-0.3254812742882773
85.60373823613078	0.2370661370180011
85.60373823613078	0.23706613701800114
128.40560735419618	-0.19191422068897598
128.40560735419618	-0.19191422068897596
43.54308211415448	-0.3267891967656155
43.54308211415448	-0.32678919676561524
87.08616422830896	0.23580287221423535
87.08616422830896	0.23580287221423538
130.62924634246343	-0.18763231274176204
130.62924634246343	-0.18763231274176187
43.9089968002003	-0.3270859291279125
43.9089968002003	-0.3270859291279122
87.8179936004006	0.2322896112242613
87.8179936004006	0.23228961122426134
131.7269904006009	-0.18252090192116055
131.7269904006009	-0.18252090192116052
44.45222154178574	-0.32686210068223487
44.45222154178574	-0.3268621006822348
44.45222154178574	-0.3260941289545675
44.45222154178574	-0.3260941289545675
88.90444308357148	0.22932943299732864
88.90444308357148	0.22932943299732864
88.90444308357148	0.23003708417477908
88.90444308357148	0.23003708417477908
133.3566646253572	-0.1752707457871573
133.3566646253572	-0.17527074578715718
133.3566646253572	-0.17490939823486842
133.3566646253572	-0.17490939823486837
45.51922670696417	-0.324171876225993
45.51922670696417	-0.3241718762259929
45.51922670696417	-0.3234804531276015
45.51922670696417	-0.32348045312760126
91.03845341392834	0.21745457392569018
91.03845341392834	0.2174545739256903
91.03845341392834	0.21760441463282393
91.03845341392834	0.21760441463282412
136.5576801208925	-0.15201623794909971
136.5576801208925	-0.15201623794909966
136.5576801208925	-0.15058592601686135
136.5576801208925	-0.15058592601686127
46.561786907291264	-0.3184337954317262
46.561786907291264	-0.31843379543172606
93.12357381458253	0.2003121424991643
93.12357381458253	0.20031214249916435
139.6853607218738	-0.12013616951696411
139.6853607218738	-0.12013616951696406
46.73328578219169	-0.3180562494508486
46.73328578219169	-0.3180562494508484
46.73328578219169	-0.3172005937292185
46.73328578219169	-0.3172005937292185
93.46657156438339	0.1964991112908477
93.46657156438339	0.19649911129084782
93.46657156438339	0.19701305286304308
93.46657156438339	0.19701305286304313
140.19985734657507	-0.11450000282050665
140.19985734657507	-0.11450000282050662
140.19985734657507	-0.11355524181569243
140.19985734657507	-0.11355524181569235
47.07440918375928	-0.3152916142238033
47.07440918375928	-0.31529161422380325
94.14881836751856	0.1904514281371544
94.14881836751856	0.19045142813715454
141.22322755127783	-0.10206197454564409
141.22322755127783	-0.10206197454564407
47.58150901348127	-0.31215845366587663
47.58150901348127	-0.3121584536658765
95.16301802696255	0.17975385359880963
95.16301802696255	0.17975385359880977
142.7445270404438	-0.08232558273141174
142.7445270404438	-0.0823255827314117
48.249352327259274	-0.30740644949743523
48.249352327259274	-0.3074064494974352
96.49870465451855	0.16453330134102118
96.49870465451855	0.1645333013410212
144.74805698177784	-0.0562395481265466
144.74805698177784	-0.05623954812654658
49.07137658554119	-0.3005793520518262
49.07137658554119	-0.3005793520518261
49.07137658554119	-0.2998977050547722
49.07137658554119	-0.29989770505477203
98.14275317108238	0.1426272174354678
98.14275317108238	0.14262721743546786
98.14275317108238	0.143768582795571
98.14275317108238	0.14376858279557117
49.558046773455466	-0.2960736598125789
49.558046773455466	-0.2960736598125788
99.11609354691093	0.1290809907867721
99.11609354691093	0.1290809907867722
49.71921157862421	-0.29316836801653806
49.71921157862421	-0.2931683680165379
99.43842315724842	0.1249209046747784
99.43842315724842	0.12492090467477844
50.039984012787215	-0.29069829629752697
50.039984012787215	-0.2906982962975269
100.07996802557443	0.1168508834201042
100.07996802557443	0.11685088342010432
51.146847410177685	-0.27738252529741986
51.146847410177685	-0.2773825252974196
102.29369482035537	0.08334724039675959
102.29369482035537	0.08334724039675961
51.45872132107443	-0.27203945152821446
51.45872132107443	-0.27203945152821446
102.91744264214886	0.07256201281195772
102.91744264214886	0.07256201281195772
51.92301994298868	-0.26564660230113285
51.92301994298868	-0.2656466023011328
103.84603988597736	0.05808384153732274
103.84603988597736	0.05808384153732278
52.839379254491625	-0.25391010420465965
52.839379254491625	-0.2539101042046595
105.67875850898325	0.030452487508333223
105.67875850898325	0.030452487508333376
54.18486873657626	-0.2316123228418823
54.18486873657626	-0.23161232284188224
108.36973747315253	-0.013805366319595063
108.36973747315253	-0.013805366319594942
54.62600113499065	-0.22520695745873517
54.62600113499065	-0.2252069574587351
109.2520022699813	-0.02615312538649789
109.2520022699813	-0.02615312538649776
55.06359959174482	-0.2168174084918655
55.06359959174482	-0.21681740849186548
110.12719918348964	-0.04053705850159142
110.12719918348964	-0.04053705850159129
55.20869496736904	-0.2156941923322368
55.20869496736904	-0.2156941923322368
110.41738993473808	-0.044900423316954846
110.41738993473808	-0.044900423316954825
56.356011214421486	-0.19328232781496532
56.356011214421486	-0.19328232781496532
112.71202242884297	-0.07848534633140626
112.71202242884297	-0.07848534633140619
56.49778756730214	-0.1912030994487258
56.49778756730214	-0.19120309944872566
56.49778756730214	-0.19049633855131295
56.49778756730214	-0.19049633855131295
112.99557513460428	-0.08239377188304366
112.99557513460428	-0.08239377188304346
112.99557513460428	-0.0815072906270534
112.99557513460428	-0.08150729062705334
56.78027826631356	-0.18703177396447415
56.78027826631356	-0.187031773964474
56.78027826631356	-0.18527223995465708
56.78027826631356	-0.18527223995465697
113.56055653262712	-0.08992423485998999
113.56055653262712	-0.08992423485998995
113.56055653262712	-0.08847004873010898
113.56055653262712	-0.08847004873010891
57.201398584300364	-0.17741380961906844
57.201398584300364	-0.17741380961906839
114.40279716860073	-0.10093677121217501
114.40279716860073	-0.100936771212175
57.758116312774604	-0.1668561424999444
57.758116312774604	-0.16685614249994424
115.51623262554921	-0.11447482631473986
115.51623262554921	-0.11447482631473976
58.034472514187634	-0.1631250503125538
58.034472514187634	-0.16312505031255378
116.06894502837527	-0.12089008436372478
116.06894502837527	-0.12089008436372473
58.44655678480983	-0.15464940259849716
58.44655678480983	-0.15464940259849716
58.44655678480983	-0.15361311435602623
58.44655678480983	-0.15361311435602606
116.89311356961966	-0.13020576832709724
116.89311356961966	-0.13020576832709713
116.89311356961966	-0.12900341651443145
116.89311356961966	-0.1290034165144314
58.855755878248644	-0.1450275424580301
58.855755878248644	-0.14502754245803007
117.71151175649729	-0.13925000883739488
117.71151175649729	-0.1392500088373948
59.262129560116215	-0.13751435126966982
59.262129560116215	-0.13751435126966965
118.52425912023243	-0.1466331391612449
118.52425912023243	-0.14663313916124476
60.199667773169644	-0.118558545836224
60.199667773169644	-0.1185585458362237
120.39933554633929	-0.16225639541923578
120.39933554633929	-0.16225639541923567
60.4648658313239	-0.11220686275578039
60.4648658313239	-0.11220686275578014
120.9297316626478	-0.1672894887823908
120.9297316626478	-0.1672894887823908
60.860496218811754	-0.10572530139995301
60.860496218811754	-0.10572530139995297
121.72099243762351	-0.172421971467988
121.72099243762351	-0.1724219714679879
61.25357132445422	-0.0970074071483335
61.25357132445422	-0.09700740714833343
61.25357132445422	-0.09552824486161661
61.25357132445422	-0.09552824486161651
122.50714264890844	-0.17761260422007474
122.50714264890844	-0.17761260422007458
122.50714264890844	-0.17612963744640608
122.50714264890844	-0.17612963744640603
61.38403701289123	-0.09269162102232335
61.38403701289123	-0.09269162102232334
122.76807402578245	-0.17893085109833037
122.76807402578245	-0.17893085109833015
62.03224967708329	-0.07987452095466528
62.03224967708329	-0.07987452095466521
62.03224967708329	-0.07914364378564427
62.03224967708329	-0.07914364378564412
124.06449935416659	-0.18494480054921442
124.06449935416659	-0.18494480054921436
124.06449935416659	-0.184427213851625
124.06449935416659	-0.184427213851625
62.41794613730894	-0.07301598636345877
62.41794613730894	-0.07301598636345874
124.83589227461788	-0.1861276026525734
124.83589227461788	-0.1861276026525734
62.545983084447556	-0.06842100947679816
62.545983084447556	-0.06842100947679802
125.09196616889511	-0.18828721596684347
125.09196616889511	-0.18828721596684336
63.182275995725256	-0.055195421732323
63.182275995725256	-0.055195421732322905
126.36455199145051	-0.19122009432153608
126.36455199145051	-0.19122009432153597
63.93746945258312	-0.039499793404521776
63.93746945258312	-0.03949979340452162
63.93746945258312	-0.03899091830384933
63.93746945258312	-0.03899091830384929
127.87493890516625	-0.19217890956506123
127.87493890516625	-0.19217890956506123
127.87493890516625	-0.19183232871020414
127.87493890516625	-0.19183232871020411
64.68384651518491	-0.023363457017115983
64.68384651518491	-0.023363457017115754
129.36769303036982	-0.19057731780044035
129.36769303036982	-0.19057731780044032
65.7875368135941	-0.0014424128823085707
65.7875368135941	-0.0014424128823085098
131.5750736271882	-0.18359253581387083
131.5750736271882	-0.1835925358138708
65.90902821313632	0.0019085402536849413
65.90902821313632	0.0019085402536849546
131.81805642627265	-0.1833619543365101
131.81805642627265	-0.1833619543365101
66.15134163416491	0.007156945174665487
66.15134163416491	0.007156945174665624
132.30268326832982	-0.18079725917645165
132.30268326832982	-0.18079725917645162
66.51315659326356	0.0123443641504292
66.51315659326356	0.012344364150429296
66.51315659326356	0.014547122353727245
66.51315659326356	0.014547122353727376
133.02631318652712	-0.17709338327311808
133.02631318652712	-0.17709338327311805
133.02631318652712	-0.17697786549494146
133.02631318652712	-0.17697786549494146
66.87301398920195	0.020325620344495858
66.87301398920195	0.020325620344495924
66.87301398920195	0.02184297670031635
66.87301398920195	0.021842976700316465
133.7460279784039	-0.17284185782688086
133.7460279784039	-0.17284185782688077
133.7460279784039	-0.1718512852196976
133.7460279784039	-0.17185128521969759
67.58698099486321	0.03551599090744905
67.58698099486321	0.035515990907449176
135.17396198972642	-0.16303242934711473
135.17396198972642	-0.16303242934711473
67.94115100585212	0.043113807405493955
67.94115100585212	0.04311380740549399
135.88230201170424	-0.15747145892383482
135.88230201170424	-0.1574714589238348
68.05879810869422	0.0435089550139555
68.05879810869422	0.043508955013955526
136.11759621738844	-0.15413844893119832
136.11759621738844	-0.15413844893119819
68.64400920692205	0.05673427109184835
68.64400920692205	0.05673427109184836
68.64400920692205	0.05695231396753594
68.64400920692205	0.05695231396753602
137.2880184138441	-0.1456354147669239
137.2880184138441	-0.14563541476692382
137.2880184138441	-0.14463000062658132
137.2880184138441	-0.14463000062658127
69.10861017268398	0.06576824832118845
69.10861017268398	0.06576824832118858
138.21722034536796	-0.13545189993426338
138.21722034536796	-0.13545189993426335
69.33974329343886	0.06792223887024049
69.33974329343886	0.06792223887024083
138.67948658687772	-0.13114982069920994
138.67948658687772	-0.13114982069920988
69.68500556073738	0.07513165423343185
69.68500556073738	0.07513165423343195
139.37001112147476	-0.12304692180658354
139.37001112147476	-0.12304692180658341
70.02856560004639	0.08294044879972491
70.02856560004639	0.08294044879972495
140.05713120009278	-0.1166182435079992
140.05713120009278	-0.11661824350799915
70.37044834303673	0.08854681742238225
70.37044834303673	0.08854681742238225
140.74089668607346	-0.10871522533191365
140.74089668607346	-0.10871522533191356
71.04927867332644	0.1012594884728942
71.04927867332644	0.10125948847289425
142.09855734665288	-0.08988123448875178
142.09855734665288	-0.08988123448875178
71.16178749862878	0.10311525964911344
71.16178749862878	0.10311525964911356
142.32357499725757	-0.08679841071875748
142.32357499725757	-0.08679841071875741
71.72168430816443	0.1127769915809219
71.72168430816443	0.11277699158092205
143.44336861632885	-0.0737690935975699
143.44336861632885	-0.07376909359756988
72.16647421067486	0.11799391531062026
72.16647421067486	0.11799391531062035
72.16647421067486	0.12027393312300538
72.16647421067486	0.12027393312300552
144.33294842134973	-0.06172076132374328
144.33294842134973	-0.06172076132374325
144.33294842134973	-0.060792093885277204
144.33294842134973	-0.06079209388527716
72.71863585079137	0.12935093335496833
72.71863585079137	0.12935093335496847
145.43727170158274	-0.04432172512747526
145.43727170158274	-0.04432172512747526
73.15736463268753	0.13573450462195097
73.15736463268753	0.13573450462195097
146.31472926537506	-0.028506458552006342
146.31472926537506	-0.028506458552006324
73.37574531137656	0.1396893629602349
73.37574531137656	0.139689362960235
146.75149062275312	-0.020674577311610532
146.75149062275312	-0.020674577311610515
73.70210309075311	0.1427218547608486
73.70210309075311	0.14272185476084873
73.70210309075311	0.1445827726885844
73.70210309075311	0.1445827726885844
74.13501197140255	0.15095624999211033
74.13501197140255	0.15095624999211044
74.35052118176442	0.1541242878111137
74.35052118176442	0.15412428781111379
74.9933330370107	0.16090490325178686
74.9933330370107	0.1609049032517871
74.9933330370107	0.1629028218396138
74.9933330370107	0.16290282183961383
75.31268153505093	0.16608722073585125
75.31268153505093	0.16608722073585133
75.9473501841901	0.17514295848117303
75.9473501841901	0.1751429584811731
75.9473501841901	0.17551007881969038
75.9473501841901	0.17551007881969044
76.05261336732617	0.17669971934802173
76.05261336732617	0.17669971934802173
76.26270385975047	0.17932843655555125
76.26270385975047	0.17932843655555133
76.57675887630658	0.18313581493018688
76.57675887630658	0.18313581493018694
76.88953114696434	0.18690924052975325
76.88953114696434	0.18690924052975336
76.99350621968063	0.18731308549321188
76.99350621968063	0.18731308549321196
76.99350621968063	0.1879819904912513
76.99350621968063	0.18798199049125144
77.5112895003044	0.19381837763321846
77.5112895003044	0.19381837763321852
77.82030583337487	0.19488959527906027
77.82030583337487	0.19488959527906036
78.12809993849844	0.19901668333006037
78.12809993849844	0.19901668333006045
78.12809993849844	0.20030998682183787
78.12809993849844	0.20030998682183793
78.43468620451031	0.20311784216495177
78.43468620451031	0.20311784216495193
78.8416133777081	0.20676302305588842
78.8416133777081	0.20676302305588845
78.8416133777081	0.20707349350123755
78.8416133777081	0.20707349350123763
79.3473376995095	0.20953247342363074
79.3473376995095	0.20953247342363077
79.64923100695951	0.21365042059574751
79.64923100695951	0.21365042059574751
79.64923100695951	0.21381978324168843
79.64923100695951	0.2138197832416885
80.54812226240907	0.2201754857002939
80.54812226240907	0.22017548570029405
80.64738061462381	0.21864779511184473
80.64738061462381	0.2186477951118448
80.84553172563095	0.22205586912573483
80.84553172563095	0.22205586912573505
80.84553172563095	0.22221976084274975
80.84553172563095	0.22221976084274983
81.14185110040317	0.22364919424156393
81.14185110040317	0.22364919424156396
81.43709228600933	0.2254366923960371
81.43709228600933	0.22543669239603714
81.53526844255803	0.22594180998059052
81.53526844255803	0.22594180998059052
82.41359111214607	0.2306686843833002
82.41359111214607	0.23066868438330035
82.60750571225353	0.23087853384237
82.60750571225353	0.23087853384237003
82.89752710425083	0.2325423521307628
82.89752710425083	0.23254235213076282
83.47454701883683	0.23235404706783336
83.47454701883683	0.23235404706783355
83.47454701883683	0.23405321181842376
83.47454701883683	0.23405321181842384
83.7615663654877	0.23421825463890977
83.7615663654877	0.23421825463890977
84.04760555780278	0.2355129029759458
84.04760555780278	0.23551290297594588
84.33267456923205	0.23621106195946562
84.33267456923205	0.2362110619594657
84.33267456923205	0.2364310553529664
84.33267456923205	0.2364310553529665
84.99411744350311	0.23538439140164075
84.99411744350311	0.23538439140164077
84.99411744350311	0.23679892870476812
84.99411744350311	0.23679892870476826
85.18215775618742	0.2372872332392556
85.18215775618742	0.2372872332392556
85.74380444090407	0.23677878897019633
85.74380444090407	0.23677878897019639
85.83705493549974	0.23658464561998413
85.83705493549974	0.23658464561998419
86.57944328765345	0.23549467754895634
86.57944328765345	0.23549467754895648
86.6717947200818	0.23589947054292362
86.6717947200818	0.23589947054292362
87.13208364316786	0.235267570479728
87.13208364316786	0.23526757047972807
87.13208364316786	0.23548853223369942
87.13208364316786	0.23548853223369945
87.95453370918409	0.23369218835013478
87.95453370918409	0.23369218835013483
88.2269800004511	0.23207612683494772
88.2269800004511	0.23207612683494774
88.2269800004511	0.2321814631895181
88.2269800004511	0.23218146318951827
89.03931715820826	0.22934702707919286
89.03931715820826	0.22934702707919288
89.12911982062877	0.22675903443449186
89.12911982062877	0.2267590344344919
89.30845424706443	0.22754078901425503
89.30845424706443	0.22754078901425506
89.8443097808648	0.22527721424043212
89.8443097808648	0.22527721424043212
89.93330862366847	0.22462757613255582
89.93330862366847	0.22462757613255588
90.37698822156003	0.22185446169832176
90.37698822156003	0.221854461698322
90.64215354899729	0.21889933640352624
90.64215354899729	0.21889933640352627
90.64215354899729	0.21980267124761846
90.64215354899729	0.21980267124761865
90.9065454189081	0.21782077338083827
90.9065454189081	0.21782077338083827
91.17017056033185	0.2161100997005911
91.17017056033185	0.21611009970059133
91.52048950918041	0.21370333336851413
91.52048950918041	0.21370333336851416
91.6951470907812	0.21322947851992116
91.6951470907812	0.21322947851992116
91.9565114605812	0.20899767154290635
91.9565114605812	0.20899767154290638
91.9565114605812	0.2105212589176175
91.9565114605812	0.21052125891761753
92.21713506718802	0.20821376973211494
92.21713506718802	0.20821376973211497
92.47702417357513	0.20638083427552545
92.47702417357513	0.20638083427552564
93.25234581499814	0.19899724153783563
93.25234581499814	0.19899724153783566
93.50935782048768	0.19780458537054088
93.50935782048768	0.19780458537054094
93.76566535784833	0.1942538231287054
93.76566535784833	0.19425382312870543
93.76566535784833	0.1949059724291234
93.76566535784833	0.19490597242912347
93.85094565320053	0.19396268219103938
93.85094565320053	0.1939626821910394
94.53041838477179	0.18721790060087806
94.53041838477179	0.18721790060087817
94.61500938011896	0.18557438903604676
94.61500938011896	0.18557438903604684
94.78396488858229	0.1823857382408022
94.78396488858229	0.18238573824080226
95.03683496413377	0.18093715630038923
95.03683496413377	0.1809371563003893
95.37295214053091	0.17800908769912707
95.37295214053091	0.17800908769912713
95.5405672999695	0.17503720818108584
95.5405672999695	0.1750372081810859
95.5405672999695	0.17607121978675006
95.5405672999695	0.17607121978675008
95.79144011862438	0.17210355277212622
95.79144011862438	0.17210355277212624
95.79144011862438	0.172814296375746
95.79144011862438	0.17281429637574602
96.04165762834376	0.16915933631500715
96.04165762834376	0.16915933631500724
96.29122493768578	0.165775769646569
96.29122493768578	0.16577576964656904
96.29122493768578	0.16736150802207583
96.29122493768578	0.16736150802207592
96.78842906050289	0.16029952305620682
96.78842906050289	0.16029952305620684
97.61147473529944	0.14869808330424794
97.61147473529944	0.14869808330424794
98.02040603874276	0.14427313118696022
98.02040603874276	0.14427313118696036
98.34632682515398	0.1398244160278001
98.34632682515398	0.13982441602780013
98.34632682515398	0.14113854261062217
98.34632682515398	0.1411385426106222
98.50888284819801	0.1383672169114091
98.50888284819801	0.13836721691140916
99.07572861200669	0.1311177610490178
99.07572861200669	0.13111776104901782
99.23708984044222	0.1284043045689492
99.23708984044222	0.12840430456894922
99.4786409235671	0.12515630616163664
99.4786409235671	0.12515630616163664
99.9599919967984	0.11752919347725697
99.9599919967984	0.11752919347725706
100.43903623591775	0.10930948536249112
100.43903623591775	0.10930948536249117
100.43903623591775	0.11024415348713025
100.43903623591775	0.11024415348713028
100.5186549850325	0.1088720692605285
100.5186549850325	0.10887206926052852
100.67770358922576	0.10651362892752729
100.67770358922576	0.10651362892752736
100.67770358922576	0.10720638224193989
100.67770358922576	0.10720638224193993
100.91580649234291	0.1030987930485657
100.91580649234291	0.1030987930485658
100.91580649234291	0.10433486543244604
100.91580649234291	0.10433486543244608
101.15334893121434	0.10090190373979055
101.15334893121434	0.1009019037397906
101.23240587875011	0.0984409630272251
101.23240587875011	0.0984409630272252
101.23240587875011	0.09902405546236108
101.23240587875011	0.0990240554623611
101.62676812730001	0.09252314611306173
101.62676812730001	0.09252314611306177
101.86265262597475	0.0901999253219697
101.86265262597475	0.09019992532196987
101.94115949899727	0.0875215840798617
101.94115949899727	0.08752158407986181
102.09799214480175	0.08540803195899019
102.09799214480175	0.0854080319589902
102.64501936285072	0.07714009233375142
102.64501936285072	0.07714009233375152
102.80077820717118	0.07552128141965922
102.80077820717118	0.07552128141965926
103.03397497913006	0.07066941516017711
103.03397497913006	0.07066941516017725
103.26664514740469	0.0664071612153483
103.26664514740469	0.06640716121534834
103.26664514740469	0.06765989537448781
103.26664514740469	0.06765989537448791
103.49879226348489	0.0635517362856821
103.49879226348489	0.06355173628568213
103.49879226348489	0.06422382671706972
103.49879226348489	0.06422382671706976
103.96153134693621	0.05688212976739914
103.96153134693621	0.05688212976739925
103.96153134693621	0.05767100527232685
103.96153134693621	0.05767100527232693
104.72821969268837	0.04490355459946712
104.72821969268837	0.04490355459946731
105.1094667477673	0.03924961669665335
105.1094667477673	0.03924961669665335
105.33755265810954	0.03419571862632644
105.33755265810954	0.03419571862632648
105.33755265810954	0.03468313210241812
105.33755265810954	0.03468313210241813
105.41347162483551	0.03310049422030603
105.41347162483551	0.033100494220306094
105.56514576317318	0.030713134128307215
105.56514576317318	0.03071313412830725
105.56514576317318	0.03182006018576732
105.56514576317318	0.03182006018576735
105.79224924350555	0.027006102527520635
105.79224924350555	0.027006102527520642
106.09429767899876	0.02158787780215462
106.09429767899876	0.02158787780215464
106.09429767899876	0.022229816028074337
106.09429767899876	0.02222981602807437
106.47065323364932	0.016397352739081255
106.47065323364932	0.016397352739081276
106.47065323364932	0.017591487421297358
106.47065323364932	0.01759148742129745
106.69582934679312	0.01332792956850285
106.69582934679312	0.01332792956850288
106.92053123698928	0.009302541718322144
106.92053123698928	0.009302541718322328
107.44300814850634	0.0010226521068769498
107.44300814850634	0.0010226521068769658
107.44300814850634	0.0022867439385351237
107.44300814850634	0.002286743938535183
107.59182125050212	-0.0013868634563556355
107.59182125050212	-0.00138686345635558
107.81465577554843	-0.005160810208271885
107.81465577554843	-0.005160810208271875
108.03703068855604	-0.008215014830590605
108.03703068855604	-0.008215014830590495
108.11105401391663	-0.009759958302874953
108.11105401391663	-0.009759958302874856
108.48041297856494	-0.013919686314035349
108.48041297856494	-0.013919686314035258
108.70142593360954	-0.01891909289273769
108.70142593360954	-0.01891909289273759
108.70142593360954	-0.018413494476136057
108.70142593360954	-0.018413494476135994
108.92199043352082	-0.02294973583223095
108.92199043352082	-0.0229497358322307
109.14210919713803	-0.024829620920633212
109.14210919713803	-0.024829620920633087
109.43491216243562	-0.02960416341960149
109.43491216243562	-0.029604163419601377
109.5810202544218	-0.03231143120845904
109.5810202544218	-0.03231143120845902
109.5810202544218	-0.030898839684611892
109.5810202544218	-0.030898839684611705
110.67068265805538	-0.04895150980661269
110.67068265805538	-0.04895150980661266
110.74294559925703	-0.04965741017991933
110.74294559925703	-0.0496574101799193
110.74294559925703	-0.04856733527805289
110.74294559925703	-0.04856733527805282
111.1035552986492	-0.05426400230813717
111.1035552986492	-0.0542640023081369
111.31936040060597	-0.058589699054268085
111.31936040060597	-0.05858969905426797
111.74972035759194	-0.06530509014805029
111.74972035759194	-0.06530509014805028
111.74972035759194	-0.06470940780379748
111.74972035759194	-0.06470940780379739
111.96428001822724	-0.06683280224333617
111.96428001822724	-0.06683280224333615
112.03570859328734	-0.06753500129642812
112.03570859328734	-0.06753500129642794
112.39217054581694	-0.07227159625705212
112.39217054581694	-0.07227159625705211
112.81843820936363	-0.07991366110583442
112.81843820936363	-0.07991366110583438
112.81843820936363	-0.07962653825027244
112.81843820936363	-0.07962653825027242
113.03096920755833	-0.0813285128071626
113.03096920755833	-0.08132851280716258
113.24310133513653	-0.08574684480212488
113.24310133513653	-0.0857468448021248
113.24310133513653	-0.08537725092067266
113.24310133513653	-0.08537725092067264
113.45483682946268	-0.0882405085304032
113.45483682946268	-0.08824050853040319
113.87712676389407	-0.0930808611689992
113.87712676389407	-0.0930808611689992
113.94735626595292	-0.09502730533880319
113.94735626595292	-0.09502730533880298
114.08768557561329	-0.09529868847331514
114.08768557561329	-0.09529868847331498
114.57748469922004	-0.10364065940437137
114.57748469922004	-0.10364065940437127
114.92606318846913	-0.10740532561817259
114.92606318846913	-0.1074053256181725
114.92606318846913	-0.10693686820750106
114.92606318846913	-0.10693686820750098
115.13470371699404	-0.11019513956122837
115.13470371699404	-0.1101951395612283
115.20416659131735	-0.11087017808938825
115.20416659131735	-0.11087017808938825
115.20416659131735	-0.1092644110068491
115.20416659131735	-0.10926441100684908
115.34296684236972	-0.11256927304248314
115.34296684236972	-0.11256927304248308
115.55085460523432	-0.11515590151509911
115.55085460523432	-0.115155901515099
115.82745788456207	-0.11841293741449012
115.82745788456207	-0.11841293741449005
115.82745788456207	-0.1169730618920721
115.82745788456207	-0.11697306189207207
116.17228585166085	-0.12240221794552847
116.17228585166085	-0.12240221794552847
116.17228585166085	-0.12217845296772503
116.17228585166085	-0.12217845296772503
116.37869220780924	-0.12329672796159712
116.37869220780924	-0.12329672796159705
116.58473313431737	-0.12716167187965782
116.58473313431737	-0.12716167187965774
117.06408501329517	-0.13248566062831038
117.06408501329517	-0.13248566062831038
117.40528097151338	-0.1366114123554264
117.40528097151338	-0.1366114123554264
117.60952342391326	-0.13826135233400996
117.60952342391326	-0.13826135233400982
117.60952342391326	-0.13818603071819485
117.60952342391326	-0.13818603071819482
117.60952342391326	-0.13714482688246138
117.60952342391326	-0.13714482688246127
117.60952342391326	-0.13698451692597374
117.60952342391326	-0.1369845169259737
117.6775254668452	-0.1383686469476667
117.6775254668452	-0.13836864694766654
118.01694793545543	-0.14074177243567737
118.01694793545543	-0.14074177243567731
118.2201336490532	-0.14420675175995876
118.2201336490532	-0.14420675175995873
118.4229707446997	-0.1463019133476202
118.4229707446997	-0.14630191334762013
118.62546101069533	-0.14687004638547024
118.62546101069533	-0.14687004638547013
118.89491158161479	-0.15047906986674028
118.89491158161479	-0.15047906986674028
118.89491158161479	-0.15033425109538945
118.89491158161479	-0.15033425109538925
119.23086848631104	-0.15361367128700398
119.23086848631104	-0.15361367128700393
119.43198901466893	-0.1546706875005511
119.43198901466893	-0.154670687500551
119.63277142990545	-0.15685362147906595
119.63277142990545	-0.15685362147906595
120.03332870498926	-0.16062614498090858
120.03332870498926	-0.16062614498090855
120.09995836801943	-0.16095965824485517
120.09995836801943	-0.16095965824485517
120.2331069215131	-0.16256322148954708
120.2331069215131	-0.16256322148954694
120.2331069215131	-0.16202676171519934
120.2331069215131	-0.1620267617151993
120.6979701569169	-0.1655302859796156
120.6979701569169	-0.16553028597961558
121.02892216325814	-0.16802742271028437
121.02892216325814	-0.16802742271028434
121.29303360045044	-0.16938585891791902
121.29303360045044	-0.16938585891791882
121.42487389328431	-0.17085207216267703
121.42487389328431	-0.17085207216267703
121.42487389328431	-0.16948769461236024
121.42487389328431	-0.1694876946123602
121.88519188154072	-0.1737608432362911
121.88519188154072	-0.1737608432362911
122.01639234135715	-0.17317839886167244
122.01639234135715	-0.17317839886167238
122.21292893961751	-0.17514110923657208
122.21292893961751	-0.17514110923657206
122.40914998479485	-0.1769495475138217
122.40914998479485	-0.17694954751382164
122.60505699195282	-0.17805298979204184
122.60505699195282	-0.17805298979204184
122.99593489217439	-0.1802798349484327
122.99593489217439	-0.1802798349484326
122.99593489217439	-0.18015479236661958
122.99593489217439	-0.18015479236661944
123.06096050332128	-0.18105664684969702
123.06096050332128	-0.18105664684969694
123.19090875547595	-0.18074510716339087
123.19090875547595	-0.18074510716339082
123.19090875547595	-0.18014500303178937
123.19090875547595	-0.18014500303178926
124.22560122615627	-0.18431382660597687
124.22560122615627	-0.18431382660597684
124.35433245367851	-0.18593633916242014
124.35433245367851	-0.1859363391624201
124.54717981552211	-0.1866600954457661
124.54717981552211	-0.1866600954457661
124.54717981552211	-0.18629289504895719
124.54717981552211	-0.18629289504895713
124.93198149393133	-0.1878011437760439
124.93198149393133	-0.1878011437760438
125.12393855693642	-0.1883406642783344
125.12393855693642	-0.18834066427833432
125.12393855693642	-0.18823497190051286
125.12393855693642	-0.1882349719005128
125.31560158256433	-0.18876397850352583
125.31560158256433	-0.18876397850352583
125.31560158256433	-0.18757721493006532
125.31560158256433	-0.18757721493006518
125.88883985484972	-0.1908234686550813
125.88883985484972	-0.1908234686550813
125.88883985484972	-0.19023072623351922
125.88883985484972	-0.1902307262335192
125.95237195067031	-0.1901687057061873
125.95237195067031	-0.19016870570618724
126.07934009979589	-0.18954065822742316
126.07934009979589	-0.1895406582274231
126.26955294131677	-0.1909549321154021
126.26955294131677	-0.19095493211540207
126.45947967629789	-0.18978086784387382
126.45947967629789	-0.18978086784387377
126.83847996566341	-0.19128616815669972
126.83847996566341	-0.19128616815669955
127.02755606560333	-0.19072751507176128
127.02755606560333	-0.19072751507176122
127.09051892253804	-0.1920001108254981
127.09051892253804	-0.19200011082549803
127.40486646906389	-0.19188258034269634
127.40486646906389	-0.1918825803426963
127.65578717786359	-0.19188623680427053
127.65578717786359	-0.19188623680427044
127.65578717786359	-0.1907813441696929
127.65578717786359	-0.1907813441696929
127.7810627597063	-0.19215772344031323
127.7810627597063	-0.19215772344031312
127.7810627597063	-0.19165654705451138
127.7810627597063	-0.19165654705451138
128.15615474880636	-0.19175226797694675
128.15615474880636	-0.19175226797694672
128.7167432776327	-0.19220738849479568
128.7167432776327	-0.19220738849479557
128.7167432776327	-0.19147171771524485
128.7167432776327	-0.19147171771524485
128.778880256042	-0.19085376800973053
128.778880256042	-0.1908537680097305
128.90306435457614	-0.1912556785458915
128.90306435457614	-0.1912556785458915
128.90306435457614	-0.19031481874035355
128.90306435457614	-0.19031481874035353
129.0891165048394	-0.19121180704042717
129.0891165048394	-0.191211807040427
129.2749008895385	-0.18941854701747857
129.2749008895385	-0.18941854701747854
129.89226304903613	-0.18971241298606267
129.89226304903613	-0.18971241298606265
129.89226304903613	-0.18934925810876946
129.89226304903613	-0.1893492581087693
130.01538370516005	-0.18894992037388517
130.01538370516005	-0.18894992037388508
130.19984639007836	-0.18847070265641744
130.19984639007836	-0.1884707026564174
130.19984639007836	-0.18834183110942282
130.19984639007836	-0.18834183110942276
130.44539087296263	-0.1878793814708749
130.44539087296263	-0.1878793814708749
130.5679899515957	-0.18729898065207973
130.5679899515957	-0.1872989806520797
130.75167302944922	-0.1868965735803183
130.75167302944922	-0.18689657358031828
130.93509842666327	-0.18526169418211272
130.93509842666327	-0.18526169418211272
131.11826722467012	-0.18596891478968708
131.11826722467012	-0.18596891478968697
131.11826722467012	-0.18563473280647064
131.11826722467012	-0.18563473280647041
131.4838393111488	-0.1846773007741741
131.4838393111488	-0.18467730077417407
131.5446692192428	-0.18493090751477967
131.5446692192428	-0.18493090751477967
131.5446692192428	-0.18416355907557855
131.5446692192428	-0.18416355907557852
132.03029955279206	-0.18217087482887936
132.03029955279206	-0.18217087482887934
132.09087780766694	-0.18067375562839832
132.09087780766694	-0.1806737556283982
132.39335330748293	-0.18030992929171896
132.39335330748293	-0.18030992929171893
132.39335330748293	-0.18026213857099713
132.39335330748293	-0.18026213857099713
132.63483705271403	-0.17843175837042258
132.63483705271403	-0.17843175837042247
132.75541420220873	-0.17854491201130568
132.75541420220873	-0.17854491201130565
133.17657451669194	-0.17667291767091334
133.17657451669194	-0.17667291767091334
133.29666162361306	-0.1744330265536792
133.29666162361306	-0.17443302655367915
133.83572019457287	-0.17266831781914518
133.83572019457287	-0.17266831781914513
134.19388957773003	-0.16982452345681634
134.19388957773003	-0.16982452345681626
134.25349157470728	-0.169757296370922
134.25349157470728	-0.16975729637092193
134.3726162579266	-0.16939532037985358
134.3726162579266	-0.1693953203798535
134.3726162579266	-0.16840787053771356
134.3726162579266	-0.16840787053771356
134.5511055324333	-0.1676908542262784
134.5511055324333	-0.16769085422627833
134.5511055324333	-0.16646635488469946
134.5511055324333	-0.16646635488469944
134.72935834479432	-0.1656561296140694
134.72935834479432	-0.1656561296140694
134.78872356395397	-0.16516262826418227
134.78872356395397	-0.16516262826418224
135.08515832614626	-0.16298245337795408
135.08515832614626	-0.16298245337795408
135.26270735128733	-0.16222563712343646
135.26270735128733	-0.16222563712343646
135.32183859229818	-0.16200892603384384
135.32183859229818	-0.16200892603384376
135.32183859229818	-0.16133638421791757
135.32183859229818	-0.16133638421791754
135.4400236266961	-0.16013244541882116
135.4400236266961	-0.16013244541882096
135.85286158193355	-0.1572627014200213
135.85286158193355	-0.15726270142002122
135.97058505426827	-0.156521571515149
135.97058505426827	-0.1565215715151489
136.14697940094007	-0.15538523192088777
136.14697940094007	-0.15538523192088777
136.14697940094007	-0.15483031008975032
136.14697940094007	-0.1548303100897503
136.85028315644803	-0.14935114381471123
136.85028315644803	-0.1493511438147112
137.02554506368512	-0.14776970873682663
137.02554506368512	-0.14776970873682663
137.20058308913997	-0.1467487657983341
137.20058308913997	-0.14674876579833407
137.20058308913997	-0.14553985309111078
137.20058308913997	-0.1455398530911107
137.37539808859518	-0.14449361431916885
137.37539808859518	-0.14449361431916882
137.37539808859518	-0.14344817202562868
137.37539808859518	-0.14344817202562862
137.43362034087585	-0.14318854911973972
137.43362034087585	-0.1431885491197397
137.72436240549456	-0.13998138721639364
137.72436240549456	-0.13998138721639358
137.8985134075056	-0.13863494413186173
137.8985134075056	-0.13863494413186167
137.95651488784426	-0.1389782249555464
137.95651488784426	-0.13897822495554635
137.95651488784426	-0.1387376610426478
137.95651488784426	-0.13873766104264776
138.07244475274564	-0.1380194998770793
138.07244475274564	-0.13801949987707926
138.24615727028365	-0.1354289673318444
138.24615727028365	-0.13542896733184429
138.93883546366726	-0.1285553019305208
138.93883546366726	-0.12855530193052078
138.93883546366726	-0.12751669688160508
138.93883546366726	-0.127516696881605
139.5134402127623	-0.12227826210895822
139.5134402127623	-0.1222782621089582
139.62807740565648	-0.12093444845965415
139.62807740565648	-0.12093444845965409
139.79985693841036	-0.11936936616762227
139.79985693841036	-0.11936936616762227
139.79985693841036	-0.11898310222134988
139.79985693841036	-0.11898310222134982
139.97142565538152	-0.11713268399308137
139.97142565538152	-0.11713268399308137
139.97142565538152	-0.11689543153876655
139.97142565538152	-0.11689543153876655
140.02856851371436	-0.11719827543274451
140.02856851371436	-0.1171982754327444
140.02856851371436	-0.11693772124941683
140.02856851371436	-0.1169377212494168
140.48487463068756	-0.11134007704233097
140.48487463068756	-0.11134007704233095
140.5418087260869	-0.10945983146725505
140.5418087260869	-0.10945983146725494
140.65560778013793	-0.1098289525076098
140.65560778013793	-0.10982895250760971
140.82613393827157	-0.10795672576144803
140.82613393827157	-0.10795672576144796
140.82613393827157	-0.10723729346535683
140.82613393827157	-0.10723729346535682
141.05318146004365	-0.10408543954791344
141.05318146004365	-0.10408543954791342
141.50618361046983	-0.09863150395308837
141.50618361046983	-0.0986315039530883
141.6756859873987	-0.09733558887281366
141.6756859873987	-0.0973355888728136
141.6756859873987	-0.09624246281349834
141.6756859873987	-0.09624246281349831
142.01408380861386	-0.09254628630690037
142.01408380861386	-0.09254628630690034
142.52017401055895	-0.08462954681184666
142.52017401055895	-0.08462954681184662
142.85657142742858	-0.08214863074844989
142.85657142742858	-0.08214863074844987
143.024473430249	-0.07831521269405135
143.024473430249	-0.07831521269405133
143.08039698015938	-0.07786136899019293
143.08039698015938	-0.07786136899019289
143.3596874996594	-0.07506771199726527
143.3596874996594	-0.07506771199726525
143.3596874996594	-0.07382882017107863
143.3596874996594	-0.07382882017107863
143.58272876638054	-0.07217839930943062
143.58272876638054	-0.0721783993094306
143.86104406683555	-0.06867832362946645
143.86104406683555	-0.06867832362946645
143.86104406683555	-0.06790500503276337
143.86104406683555	-0.06790500503276337
144.02777509911067	-0.06687792006338944
144.02777509911067	-0.06687792006338944
144.52681412111733	-0.05918442669748712
144.52681412111733	-0.059184426697487115
144.52681412111733	-0.058578792882163264
144.52681412111733	-0.058578792882163236
144.58215657542254	-0.0571216743756114
144.58215657542254	-0.057121674375611386
144.58215657542254	-0.05673313587759199
144.58215657542254	-0.05673313587759198
144.69277798148738	-0.055698583423683695
144.69277798148738	-0.05569858342368369
144.85855169785455	-0.05376083444450657
144.85855169785455	-0.05376083444450655
144.85855169785455	-0.05326984402108683
144.85855169785455	-0.05326984402108683
145.07928866657707	-0.04950737119197421
145.07928866657707	-0.049507371191974195
145.354738484853	-0.04628645942808124
145.354738484853	-0.04628645942808123
145.354738484853	-0.04507231711150827
145.354738484853	-0.04507231711150826
145.51975810864997	-0.04328175716469167
145.51975810864997	-0.04328175716469167
145.57472308062276	-0.04188452412103586
145.57472308062276	-0.04188452412103583
145.6845908117945	-0.04033594030016957
145.6845908117945	-0.040335940300169563
145.6845908117945	-0.039226870931676754
145.6845908117945	-0.039226870931676754
145.84923722803626	-0.03610195086262955
145.84923722803626	-0.03610195086262954
146.0684770920817	-0.03268188394456931
146.0684770920817	-0.03268188394456931
146.0684770920817	-0.03178467878988661
146.0684770920817	-0.03178467878988659
146.17797371697284	-0.030405765916151975
146.17797371697284	-0.030405765916151954
146.34206503941374	-0.02810982764397633
146.34206503941374	-0.028109827643976324
146.5059725744995	-0.023670762684756264
146.5059725744995	-0.023670762684756264
146.66969693839283	-0.0223567673271014
146.66969693839283	-0.02235676732710139

==> figure_data/figure_8_sn_5.dat <==
2.8284271247461903	1.
5.656854249492381	0.8766344648240108
8.485281374238571	0.6720918236377311
11.313708498984761	0.4963687258226199
14.142135623730951	0.31974500685954543
16.970562748477143	0.15277873319960938
19.79898987322333	-0.00011406931557839234
19.79898987322333	-0.00011406931557534656
19.79898987322333	0.0062959552445893685
22.627416997969522	-0.11726865539159508
25.455844122715714	-0.21431308585643385
28.284271247461902	-0.28135635351513677
31.112698372208094	-0.3183419158819347
33.941125496954285	-0.32726784489262933
36.76955262170048	-0.31016354328700146
36.76955262170048	-0.310163543287001
36.76955262170048	-0.30861579831008024
39.59797974644666	-0.2699282788058533
39.59797974644666	-0.2699282788058533
39.59797974644666	-0.26940045043093713
42.42640687119285	-0.21073536667733633
45.254833995939045	-0.1415914641319808
48.083261120685236	-0.06561076824228333
50.91168824543143	0.010499954628108097
53.74011537017761	0.08161634167908517
53.74011537017761	0.08302093650446761
53.74011537017761	0.08302093650446778
56.568542494923804	0.1425039090869164
59.396969619669996	0.19035590055292628
59.396969619669996	0.19219568943138568
59.396969619669996	0.19219568943138576
62.22539674441619	0.22156315826044068
65.05382386916237	0.23551469569746974
67.88225099390857	0.2315851245107873
70.71067811865476	0.2110661269505576
73.53910524340095	0.1764812336066505
73.53910524340095	0.17729804733023946
73.53910524340095	0.1772980473302395
76.36753236814714	0.129870485622991
79.19595949289332	0.07628885480186667
79.19595949289332	0.07688496654468081
79.19595949289332	0.07688496654468086
82.02438661763952	0.01866324245907435
84.8528137423857	-0.03827976883572492
87.6812408671319	-0.09060069623873894
87.6812408671319	-0.08998744382376367
87.6812408671319	-0.0899874438237636
90.50966799187809	-0.13489532447326363
93.33809511662427	-0.16848433684660452
96.16652224137047	-0.18886795291214317
98.99494936611666	-0.19594648347832402
98.99494936611666	-0.19478919847191084
98.99494936611666	-0.19478919847191078
101.82337649086286	-0.18869888611508745
104.65180361560904	-0.16882043505127053
104.65180361560904	-0.16713595880199922
104.65180361560904	-0.16713595880199916
107.48023074035522	-0.1375708906827192
107.48023074035522	-0.13675326490155823
107.48023074035522	-0.1367532649015582
110.30865786510142	-0.09754537094803242
110.30865786510142	-0.09485262953362858
110.30865786510142	-0.09485262953362852
113.13708498984761	-0.052083850561226656
115.9655121145938	-0.004212602971884571
118.79393923933999	0.042559443635098386
118.79393923933999	0.04524809138620628
118.79393923933999	0.04524809138620628
121.62236636408618	0.0850435246967733
121.62236636408618	0.08692449259297615
121.62236636408618	0.08692449259297626
124.45079348883237	0.12023326036332985
127.27922061357856	0.14607587168196778
130.10764773832474	0.16053157527544035
132.93607486307096	0.16355344697231958
135.76450198781714	0.1539351311510917
138.59292911256333	0.13377927775953227
138.59292911256333	0.1358714073373318
138.59292911256333	0.1358714073373318
138.59292911256333	0.1362475784420288
138.59292911256333	0.13624757844202884
141.4213562373095	0.10326250194135282
144.2497833620557	0.06433146566605025
4.898979485566356	0.9255792151276326
4.898979485566356	0.9255792151276335
9.797958971132712	0.6024336921944976
9.797958971132712	0.6024336921944999
14.696938456699067	0.2851059007016501
14.696938456699067	0.285105900701651
19.595917942265423	0.009869537275321203
19.595917942265423	0.0098695372753232
24.49489742783178	-0.19423024958212406
24.49489742783178	-0.19423024958212395
29.393876913398135	-0.31014866514866135
29.393876913398135	-0.3101486651486609
34.29285639896449	-0.33563464498201745
34.29285639896449	-0.33563464498201745
34.29285639896449	-0.3299919526103708
34.29285639896449	-0.32999195261037034
39.191835884530846	-0.2827143193336457
39.191835884530846	-0.2827143193336456
44.090815370097204	-0.17449589027370452
44.090815370097204	-0.1744958902737045
48.98979485566356	-0.040503026496066255
48.98979485566356	-0.04050302649606623
53.88877434122991	0.08870924667718072
53.88877434122991	0.08870924667718086
58.78775382679627	0.18717846862978735
58.78775382679627	0.18717846862978743
63.68673331236263	0.22995436295789082
63.68673331236263	0.2299543629578911
63.68673331236263	0.23776557207972582
63.68673331236263	0.23776557207972596
68.58571279792898	0.2304199244991596
68.58571279792898	0.23041992449915974
68.58571279792898	0.23419978608963052
68.58571279792898	0.2341997860896306
73.48469228349533	0.18179823434034592
73.48469228349533	0.18179823434034595
78.38367176906169	0.09467201480233386
78.38367176906169	0.09467201480233393
83.28265125462805	-0.0069043347288744415
83.28265125462805	-0.006904334728874283
88.18163074019441	-0.10095033928786012
88.18163074019441	-0.10095033928786004
93.08061022576076	-0.16887687437101565
93.08061022576076	-0.16887687437101562
93.08061022576076	-0.16521019531368838
93.08061022576076	-0.1652101953136883
97.97958971132712	-0.19805046143134725
97.97958971132712	-0.19805046143134722
102.87856919689347	-0.18512737979914543
102.87856919689347	-0.18512737979914531
102.87856919689347	-0.1806257365230866
102.87856919689347	-0.18062573652308653
107.77754868245982	-0.13423824663484976
107.77754868245982	-0.13423824663484973
112.67652816802618	-0.05816604722467472
112.67652816802618	-0.05816604722467469
117.57550765359254	0.026286158226719928
117.57550765359254	0.026286158226720032
122.4744871391589	0.10193500262034423
122.4744871391589	0.10193500262034431
127.37346662472525	0.15007244782776843
127.37346662472525	0.15007244782776857
127.37346662472525	0.15288014213698
127.37346662472525	0.1528801421369802
132.2724461102916	0.17036114992785678
132.2724461102916	0.17036114992785684
137.17142559585795	0.1463238285704839
137.17142559585795	0.14632382857048407
137.17142559585795	0.15070999206071223
137.17142559585795	0.15070999206071228
142.07040508142433	0.09776931919804158
142.07040508142433	0.09776931919804158
146.96938456699067	0.015597132655985243
146.96938456699067	0.01559713265598525
7.483314773547883	0.7260266959031014
7.483314773547883	0.7260266959031021
14.966629547095765	0.2636188396662488
14.966629547095765	0.26361883966625005
22.44994432064365	-0.11584981583129256
22.44994432064365	-0.11584981583129102
29.93325909419153	-0.31089348129640637
29.93325909419153	-0.31089348129640626
37.416573867739416	-0.3026284891804309
37.416573867739416	-0.30262848918043084
44.8998886412873	-0.150290434621619
44.8998886412873	-0.15029043462161895
52.38320341483518	0.04641296757529649
52.38320341483518	0.04641296757529651
52.38320341483518	0.05007437028865109
52.38320341483518	0.050074370288651124
59.86651818838306	0.1986743629326303
59.86651818838306	0.1986743629326303
67.34983296193094	0.2352738774763548
67.34983296193094	0.23527387747635495
74.83314773547883	0.1576274136131582
74.83314773547883	0.15762741361315824
82.3164625090267	0.013444498931421803
82.3164625090267	0.01344449893142183
89.7997772825746	-0.12414356747220877
89.7997772825746	-0.12414356747220864
97.28309205612247	-0.19269073645832738
97.28309205612247	-0.1926907364583273
97.28309205612247	-0.19234545574156886
97.28309205612247	-0.19234545574156883
97.28309205612247	-0.1910470600308156
97.28309205612247	-0.19104706003081537
104.76640682967036	-0.16636102807380074
104.76640682967036	-0.16636102807380068
104.76640682967036	-0.16506780547388664
104.76640682967036	-0.16506780547388644
112.24972160321823	-0.0649430323526597
112.24972160321823	-0.06494303235265964
119.73303637676612	0.05979846632741212
119.73303637676612	0.05979846632741219
127.21635115031401	0.14845479890892413
127.21635115031401	0.14845479890892416
134.6996659238619	0.1614519066944285
134.6996659238619	0.16145190669442863
142.18298069740976	0.09432243527025296
142.18298069740976	0.09432243527025297
142.18298069740976	0.09486653599189379
142.18298069740976	0.09486653599189383
142.18298069740976	0.09540527481875354
142.18298069740976	0.09540527481875355
10.198039027185569	0.5673224737252078
10.198039027185569	0.5673224737252093
20.396078054371138	-0.027967314408707207
20.396078054371138	-0.02796731440870676
30.594117081556707	-0.3176546971044963
30.594117081556707	-0.3176546971044962
40.792156108742276	-0.24736732588138619
40.792156108742276	-0.2473673258813861
50.99019513592785	0.013641186057909335
50.99019513592785	0.013641186057909541
61.188234163113414	0.2140513059555551
61.188234163113414	0.2140513059555553
71.38627319029898	0.20485858702630563
71.38627319029898	0.2048585870263058
71.38627319029898	0.20613862253714915
71.38627319029898	0.20613862253714926
71.38627319029898	0.20636645082398516
71.38627319029898	0.20636645082398525
81.58431221748455	0.029427383177498618
81.58431221748455	0.029427383177498722
91.78235124467012	-0.15022477560488579
91.78235124467012	-0.1502247756048856
101.9803902718557	-0.18722672846935592
101.9803902718557	-0.18722672846935584
112.17842929904126	-0.06682032944703989
112.17842929904126	-0.06682032944703986
122.37646832622683	0.09692768666668287
122.37646832622683	0.09692768666668292
132.5745073534124	0.16606651556524873
132.5745073534124	0.1660665155652488
132.5745073534124	0.1665354425655699
132.5745073534124	0.16653544256556993
142.77254638059796	0.0865956344485571
142.77254638059796	0.08659563444855713
142.77254638059796	0.08718245424539617
142.77254638059796	0.08718245424539621
142.77254638059796	0.08801331323556592
142.77254638059796	0.08801331323556598
12.328828005937952	0.4208631841436784
12.328828005937952	0.42086318414368007
24.657656011875904	-0.19556477086423765
24.657656011875904	-0.19556477086423757
36.98648401781386	-0.3072840249151106
36.98648401781386	-0.3072840249151104
49.31531202375181	-0.030809787936753
49.31531202375181	-0.030809787936752896
61.64414002968976	0.21810370333351659
61.64414002968976	0.21810370333351675
73.97296803562772	0.17078170413505228
73.97296803562772	0.17078170413505242
86.30179604156567	-0.06581218221559414
86.30179604156567	-0.06581218221559408
86.30179604156567	-0.06550074401618328
86.30179604156567	-0.06550074401618321
86.30179604156567	-0.06461497829403547
86.30179604156567	-0.06461497829403544
98.63062404750362	-0.19460189954687174
98.63062404750362	-0.19460189954687174
110.95945205344157	-0.08505989072883989
110.95945205344157	-0.08505989072883985
123.28828005937952	0.10986773094384636
123.28828005937952	0.10986773094384639
135.61710806531747	0.1572675561343531
135.61710806531747	0.15726755613435314
12.96148139681572	0.3824197233180423
12.96148139681572	0.3824197233180433
25.92296279363144	-0.2319891251485374
25.92296279363144	-0.23198912514853648
38.88444419044716	-0.28318166585383425
38.88444419044716	-0.28318166585383414
51.84592558726288	0.03542778105577239
51.84592558726288	0.03542778105577251
64.8074069840786	0.2373476602508818
64.8074069840786	0.23734766025088186
77.76888838089432	0.10665769663222233
77.76888838089432	0.1066576966322224
90.73036977771005	-0.13732468614155868
90.73036977771005	-0.13732468614155863
90.73036977771005	-0.1358405572577737
90.73036977771005	-0.13584055725777358
103.69185117452577	-0.17573127466789915
103.69185117452577	-0.17573127466789912
116.65333257134148	0.00833189987813161
116.65333257134148	0.008331899878131639
129.6148139681572	0.16010007853331637
129.6148139681572	0.1601000785333164
142.57629536497294	0.08986922470230006
142.57629536497294	0.08986922470230013
15.748015748023622	0.21789696401593212
15.748015748023622	0.21789696401593234
31.496031496047245	-0.3247656546930686
31.496031496047245	-0.32476565469306834
47.24404724407087	-0.08897702282072407
47.24404724407087	-0.08897702282072388
62.99206299209449	0.22915676608885294
62.99206299209449	0.22915676608885321
78.74007874011811	0.08817583580609001
78.74007874011811	0.08817583580609009
94.48809448814174	-0.17600600511042347
94.48809448814174	-0.1760060051104234
110.23611023616536	-0.0976908933004019
110.23611023616536	-0.09769089330040187
110.23611023616536	-0.09716814093395902
110.23611023616536	-0.09716814093395897
110.23611023616536	-0.09622981122247057
110.23611023616536	-0.09622981122247055
125.98412598418898	0.13644950361139022
125.98412598418898	0.1364495036113903
141.7321417322126	0.1007931999584661
141.7321417322126	0.10079319995846615
17.204650534085253	0.13292852029594032
17.204650534085253	0.13292852029594082
34.40930106817051	-0.32857418374626907
34.40930106817051	-0.32857418374626884
51.61395160225576	0.030395955230895944
51.61395160225576	0.030395955230896207
68.81860213634101	0.22794918832574593
68.81860213634101	0.22794918832574596
86.02325267042627	-0.060383986855180816
86.02325267042627	-0.06038398685518075
103.22790320451152	-0.17874812378627783
103.22790320451152	-0.1787481237862778
120.43255373859677	0.06912191050588093
120.43255373859677	0.06912191050588094
120.43255373859677	0.07088111690523766
120.43255373859677	0.07088111690523767
120.43255373859677	0.07132944948448497
120.43255373859677	0.071329449484485
137.63720427268203	0.1438537783369527
137.63720427268203	0.1438537783369527
17.663521732655695	0.10824773950026782
17.663521732655695	0.10824773950026807
35.32704346531139	-0.32358816430472176
35.32704346531139	-0.32358816430472137
52.990565197967086	0.06509648741723092
52.990565197967086	0.06509648741723097
70.65408693062278	0.21346966739104498
70.65408693062278	0.21346966739104498
88.31760866327848	-0.10055406961487227
88.31760866327848	-0.10055406961487225
105.98113039593417	-0.15418635861278399
105.98113039593417	-0.15418635861278393
123.64465212858987	0.11339478192379011
123.64465212858987	0.11339478192379013
123.64465212858987	0.11339676268968181
123.64465212858987	0.113396762689682
123.64465212858987	0.11403429824020234
123.64465212858987	0.1140342982402024
141.30817386124556	0.1074470076831361
141.30817386124556	0.1074470076831361
18.547236990991408	0.06314939723048721
18.547236990991408	0.06314939723048738
37.094473981982816	-0.30806456906326335
37.094473981982816	-0.30806456906326324
55.641710972974224	0.12419666558185033
55.641710972974224	0.12419666558185044
74.18894796396563	0.1693621248480078
74.18894796396563	0.16936212484800783
92.73618495495704	-0.15952397830535855
92.73618495495704	-0.15952397830535855
111.28342194594845	-0.08038006724444705
111.28342194594845	-0.08038006724444682
129.83065893693987	0.16071677074123228
129.83065893693987	0.1607167707412323
129.83065893693987	0.1617674928808992
129.83065893693987	0.1617674928808992
129.83065893693987	0.1627367303905076
129.83065893693987	0.16273673039050762
21.354156504062622	-0.0697126598213886
21.354156504062622	-0.06971265982138714
42.708313008125245	-0.20659369003659278
42.708313008125245	-0.20659369003659264
64.06246951218787	0.2340843093403751
64.06246951218787	0.2340843093403752
85.41662601625049	-0.04611058990073277
85.41662601625049	-0.04611058990073259
106.7707825203131	-0.1435876192900252
106.7707825203131	-0.14358761929002503
128.12493902437575	0.15314780386125548
128.12493902437575	0.1531478038612555
22.090722034374522	-0.10158107745834076
22.090722034374522	-0.10158107745833897
44.181444068749045	-0.16869287620852505
44.181444068749045	-0.1686928762085249
66.27216610312357	0.23697632299339316
66.27216610312357	0.23697632299339327
88.36288813749809	-0.10185458089550938
88.36288813749809	-0.10185458089550935
110.45361017187261	-0.09267139689431339
110.45361017187261	-0.09267139689431336
132.54433220624713	0.16659932228927896
132.54433220624713	0.166599322289279
23.15167380558045	-0.14297735114579635
23.15167380558045	-0.1429773511457954
46.3033476111609	-0.11371691887444081
46.3033476111609	-0.11371691887444066
69.45502141674135	0.22474409627295372
69.45502141674135	0.22474409627295372
92.6066952223218	-0.15950101365131875
92.6066952223218	-0.1595010136513187
115.75836902790226	-0.006634206285875557
115.75836902790226	-0.0066342062858755395
138.9100428334827	0.13275068201629991
138.9100428334827	0.13275068201629994
24.166091947189145	-0.178736728377968
24.166091947189145	-0.17873672837796653
48.33218389437829	-0.06042087106714579
48.33218389437829	-0.060420871067145755
72.49827584156743	0.19254058041918146
72.49827584156743	0.19254058041918148
96.66436778875658	-0.18787253131406467
96.66436778875658	-0.1878725313140646
120.83045973594572	0.07600871716361166
120.83045973594572	0.07600871716361172
144.99655168313487	0.05460349683740708
144.99655168313487	0.05460349683740713
25.13961017995307	-0.2102594160651427
25.13961017995307	-0.210259416065142
50.27922035990614	-0.005001308349525499
50.27922035990614	-0.005001308349525411
75.41883053985921	0.14805506213726585
75.41883053985921	0.14805506213726605
100.55844071981228	-0.19260774491160976
100.55844071981228	-0.19260774491160976
125.69805089976535	0.13526245921066593
125.69805089976535	0.13526245921066593
26.981475126464083	-0.258046537757915
26.981475126464083	-0.25804653775791486
26.981475126464083	-0.25773196515367747
26.981475126464083	-0.2577319651536772
53.96295025292817	0.08594980680346087
53.96295025292817	0.08594980680346088
53.96295025292817	0.08865184222649128
53.96295025292817	0.08865184222649147
80.94442537939224	0.04109357378179497
80.94442537939224	0.041093573781794984
80.94442537939224	0.04329063997425554
80.94442537939224	0.04329063997425559
107.92590050585633	-0.1295204130437715
107.92590050585633	-0.1295204130437714
107.92590050585633	-0.12858243732200664
107.92590050585633	-0.1285824373220066
134.90737563232042	0.15993662554065957
134.90737563232042	0.1599366255406597
134.90737563232042	0.1601628554477071
134.90737563232042	0.16016285544770711
27.27636339397171	-0.26437634695695283
27.27636339397171	-0.2643763469569528
54.55272678794342	0.10214649603338413
54.55272678794342	0.10214649603338441
81.82909018191513	0.023215930878036695
81.82909018191513	0.023215930878036722
109.10545357588684	-0.11356218376961077
109.10545357588684	-0.11356218376961076
136.38181696985856	0.15335104151004053
136.38181696985856	0.15335104151004053
27.85677655436824	-0.2771385112614926
27.85677655436824	-0.2771385112614922
55.71355310873648	0.12720540869661356
55.71355310873648	0.12720540869661368
83.57032966310472	-0.01140429793989421
83.57032966310472	-0.011404297939894174
111.42710621747295	-0.07882933268131583
111.42710621747295	-0.0788293326813158
139.2838827718412	0.1296785049515604
139.2838827718412	0.1296785049515604
28.705400188814647	-0.2935667880718549
28.705400188814647	-0.2935667880718544
57.41080037762929	0.15965161784692142
57.41080037762929	0.15965161784692156
86.11620056644394	-0.05988827391416493
86.11620056644394	-0.05988827391416484
114.82160075525859	-0.022608443937898202
114.82160075525859	-0.02260844393789815
143.52700094407322	0.07692078148965693
143.52700094407322	0.07692078148965695
29.5296461204668	-0.3058597583488386
29.5296461204668	-0.30585975834883844
59.0592922409336	0.18734890784534006
59.0592922409336	0.18734890784534028
88.58893836140041	-0.10547890905604486
88.58893836140041	-0.10547890905604476
118.1185844818672	0.03448857771984317
118.1185844818672	0.03448857771984318
29.79932885150268	-0.3094499325326188
29.79932885150268	-0.3094499325326186
59.59865770300536	0.19279748110486572
59.59865770300536	0.19279748110486583
89.39798655450804	-0.11568984470995139
89.39798655450804	-0.11568984470995136
119.19731540601072	0.051998929775813954
119.19731540601072	0.05199892977581402
31.874754901018456	-0.32608580945007076
31.874754901018456	-0.3260858094500706
63.74950980203691	0.23320987822891173
63.74950980203691	0.2332098782289118
95.62426470305536	-0.18501822739750517
95.62426470305536	-0.18501822739750517
127.49901960407382	0.15040186965711422
127.49901960407382	0.15040186965711425
32.12475680841802	-0.32673529844577154
32.12475680841802	-0.3267352984457713
64.24951361683604	0.23508283170879493
64.24951361683604	0.23508283170879501
96.37427042525405	-0.18890402236919102
96.37427042525405	-0.18890402236919088
128.49902723367208	0.15660409716399787
128.49902723367208	0.15660409716399795
32.61901286060018	-0.3297631249712987
32.61901286060018	-0.3297631249712984
32.61901286060018	-0.3289654019785739
32.61901286060018	-0.3289654019785737
65.23802572120036	0.23594248949933608
65.23802572120036	0.23594248949933613
65.23802572120036	0.23775538615372344
65.23802572120036	0.23775538615372346
97.85703858180054	-0.19413536341706186
97.85703858180054	-0.19413536341706183
97.85703858180054	-0.19163209664527006
97.85703858180054	-0.19163209664526998
130.47605144240072	0.16437896620460782
130.47605144240072	0.16437896620460787
130.47605144240072	0.16444089667221007
130.47605144240072	0.16444089667221007
33.34666400106613	-0.3307989013229939
33.34666400106613	-0.3307989013229939
66.69332800213226	0.2375788168635048
66.69332800213226	0.23757881686350488
100.03999200319839	-0.19370409403600009
100.03999200319839	-0.19370409403599997
133.38665600426452	0.16464017077699963
133.38665600426452	0.16464017077699963
34.75629439396553	-0.32701797105248237
34.75629439396553	-0.32701797105248176
69.51258878793107	0.22328751492810534
69.51258878793107	0.22328751492810542
104.2688831818966	-0.1706948174411971
104.2688831818966	-0.17069481744119708
139.02517757586213	0.1319894327159511
139.02517757586213	0.13198943271595112
35.4400902933387	-0.32422367519547884
35.4400902933387	-0.32422367519547873
70.8801805866774	0.2100087222587775
70.8801805866774	0.21000872225877756
106.3202708800161	-0.14807954797021744
106.3202708800161	-0.1480795479702173
141.7603611733548	0.10167463589054679
141.7603611733548	0.10167463589054682
36.11094017053558	-0.31777787945780644
36.11094017053558	-0.31777787945780617
72.22188034107116	0.19667707413853638
72.22188034107116	0.19667707413853647
108.33282051160674	-0.12546292126518666
108.33282051160674	-0.12546292126518663
144.4437606821423	0.06463189992761605
144.4437606821423	0.06463189992761606
38.05259518088089	-0.29491879600977133
38.05259518088089	-0.2949187960097713
76.10519036176179	0.13648196518223887
76.10519036176179	0.13648196518223896
114.15778554264267	-0.0335944261535
114.15778554264267	-0.0335944261535
38.262252939417984	-0.29335793964478885
38.262252939417984	-0.29335793964478857
76.52450587883597	0.1281647708416738
76.52450587883597	0.12816477084167388
114.78675881825396	-0.020728114357053844
114.78675881825396	-0.02072811435705379
39.293765408777	-0.2753357530843367
39.293765408777	-0.27533575308433655
78.587530817554	0.08871043925345565
78.587530817554	0.08871043925345572
117.88129622633099	0.030638314349068378
117.88129622633099	0.0306383143490684
39.89987468652001	-0.2665310189478556
39.89987468652001	-0.2665310189478553
79.79974937304002	0.06701491867488257
79.79974937304002	0.06701491867488257
119.69962405956002	0.05847860824476683
119.69962405956002	0.05847860824476685
40.099875311526844	-0.2606473862956036
40.099875311526844	-0.26064738629560347
80.19975062305369	0.057028994143185664
80.19975062305369	0.057028994143185775
120.29962593458053	0.06825726531376423
120.29962593458053	0.06825726531376426
41.08527716834828	-0.24309203137462554
41.08527716834828	-0.24309203137462526
82.17055433669655	0.017182063280608298
82.17055433669655	0.01718206328060838
123.25583150504482	0.10999264491339049
123.25583150504482	0.10999264491339061
41.66533331199932	-0.2293310992581183
41.66533331199932	-0.22933109925811804
41.66533331199932	-0.22788989845224777
41.66533331199932	-0.22788989845224752
83.33066662399864	-0.00771301073219897
83.33066662399864	-0.007713010732198918
83.33066662399864	-0.005350604878097177
83.33066662399864	-0.005350604878096929
124.99599993599796	0.12706870950296584
124.99599993599796	0.1270687095029659
124.99599993599796	0.12897157705094078
124.99599993599796	0.12897157705094078
41.8568990729127	-0.22335870584181447
41.8568990729127	-0.22335870584181444
83.7137981458254	-0.015322255820476855
83.7137981458254	-0.01532225582047671
125.57069721873809	0.13462291894026182
125.57069721873809	0.1346229189402619
42.23742416388575	-0.21510078448545542
42.23742416388575	-0.2151007844854552
84.4748483277715	-0.030294803954720145
84.4748483277715	-0.030294803954720104
126.71227249165725	0.14466710462683094
126.71227249165725	0.144667104626831
42.80186911806539	-0.20251708186970827
42.80186911806539	-0.20251708186970813
85.60373823613078	-0.05173546819595446
85.60373823613078	-0.0517354681959544
128.40560735419618	0.15569223726339926
128.40560735419618	0.1556922372633993
43.54308211415448	-0.18539804351001446
43.54308211415448	-0.18539804351001446
87.08616422830896	-0.07856908159080903
87.08616422830896	-0.07856908159080898
130.62924634246343	0.16397101340650555
130.62924634246343	0.1639710134065056
43.9089968002003	-0.17868493630064597
43.9089968002003	-0.17868493630064597
87.8179936004006	-0.09110638392824325
87.8179936004006	-0.09110638392824302
131.7269904006009	0.1671895047432168
131.7269904006009	0.16718950474321684
44.45222154178574	-0.1635807143841004
44.45222154178574	-0.16358071438410038
44.45222154178574	-0.1617639482893396
44.45222154178574	-0.1617639482893394
88.90444308357148	-0.11050019996260303
88.90444308357148	-0.110500199962603
88.90444308357148	-0.10843734652829086
88.90444308357148	-0.10843734652829082
133.3566646253572	0.16382611762045043
133.3566646253572	0.16382611762045043
133.3566646253572	0.16564864057193762
133.3566646253572	0.16564864057193765
45.51922670696417	-0.13646999388294367
45.51922670696417	-0.1364699938829436
45.51922670696417	-0.13430640217611756
45.51922670696417	-0.13430640217611728
91.03845341392834	-0.1411086979565758
91.03845341392834	-0.1411086979565756
91.03845341392834	-0.13884524595835365
91.03845341392834	-0.13884524595835362
136.5576801208925	0.1505719803540515
136.5576801208925	0.1505719803540516
136.5576801208925	0.15215640763296995
136.5576801208925	0.15215640763297003
46.561786907291264	-0.10571198979964487
46.561786907291264	-0.10571198979964486
93.12357381458253	-0.1657901886090852
93.12357381458253	-0.16579018860908515
139.6853607218738	0.12526208246489465
139.6853607218738	0.12526208246489468
46.73328578219169	-0.10442527172550656
46.73328578219169	-0.10442527172550656
46.73328578219169	-0.10096332658655606
46.73328578219169	-0.10096332658655599
93.46657156438339	-0.16894358776355448
93.46657156438339	-0.16894358776355445
93.46657156438339	-0.16754617774935385
93.46657156438339	-0.16754617774935376
140.19985734657507	0.11999591142625854
140.19985734657507	0.11999591142625861
140.19985734657507	0.12075283714532535
140.19985734657507	0.12075283714532535
47.07440918375928	-0.09182694999692227
47.07440918375928	-0.09182694999692197
94.14881836751856	-0.17504841119498954
94.14881836751856	-0.1750484111949895
141.22322755127783	0.10793188867822819
141.22322755127783	0.10793188867822819
47.58150901348127	-0.0782425757939244
47.58150901348127	-0.07824257579392424
95.16301802696255	-0.18244949584931708
95.16301802696255	-0.182449495849317
142.7445270404438	0.08794294073134255
142.7445270404438	0.08794294073134257
48.249352327259274	-0.06040771613762172
48.249352327259274	-0.06040771613762169
96.49870465451855	-0.18965178254387627
96.49870465451855	-0.1896517825438762
144.74805698177784	0.06038929504768804
144.74805698177784	0.06038929504768807
49.07137658554119	-0.038550251941349346
49.07137658554119	-0.038550251941349235
49.07137658554119	-0.03745007869778968
49.07137658554119	-0.03745007869778937
98.14275317108238	-0.19420285387261352
98.14275317108238	-0.19420285387261343
98.14275317108238	-0.19396110747154527
98.14275317108238	-0.19396110747154502
49.558046773455466	-0.02786742117977819
49.558046773455466	-0.027867421179777956
99.11609354691093	-0.19347336282324196
99.11609354691093	-0.19347336282324185
49.71921157862421	-0.019937081669606904
49.71921157862421	-0.01993708166960667
99.43842315724842	-0.19464324343713793
99.43842315724842	-0.19464324343713782
50.039984012787215	-0.013011697650490511
50.039984012787215	-0.01301169765049021
100.07996802557443	-0.19243317763524895
100.07996802557443	-0.19243317763524878
51.146847410177685	0.015450647672252368
51.146847410177685	0.015450647672252373
102.29369482035537	-0.18304244246126047
102.29369482035537	-0.18304244246126042
51.45872132107443	0.026407334540663196
51.45872132107443	0.026407334540663324
102.91744264214886	-0.18101394821777975
102.91744264214886	-0.18101394821777972
51.92301994298868	0.038380199591979726
51.92301994298868	0.03838019959197976
103.84603988597736	-0.17424877378597384
103.84603988597736	-0.17424877378597375
52.839379254491625	0.0598246676792679
52.839379254491625	0.05982466767926804
105.67875850898325	-0.15646192913589863
105.67875850898325	-0.1564619291358985
54.18486873657626	0.09377521483049298
54.18486873657626	0.09377521483049306
108.36973747315253	-0.12362582463608252
108.36973747315253	-0.12362582463608242
54.62600113499065	0.10301905313449411
54.62600113499065	0.10301905313449419
109.2520022699813	-0.11224220849494955
109.2520022699813	-0.11224220849494948
55.06359959174482	0.11348389246557733
55.06359959174482	0.11348389246557745
110.12719918348964	-0.09876163747657607
110.12719918348964	-0.09876163747657594
55.20869496736904	0.11289791745411092
55.20869496736904	0.11289791745411105
110.41738993473808	-0.09299450763456289
110.41738993473808	-0.09299450763456286
56.356011214421486	0.14026910639907716
56.356011214421486	0.14026910639907728
112.71202242884297	-0.05641872589735979
112.71202242884297	-0.05641872589735972
56.49778756730214	0.1427597200258916
56.49778756730214	0.1427597200258916
56.49778756730214	0.14289385254466794
56.49778756730214	0.14289385254466808
112.99557513460428	-0.05345122146072963
112.99557513460428	-0.053451221460729594
112.99557513460428	-0.051641414486758894
112.99557513460428	-0.05164141448675876
56.78027826631356	0.14597366448342255
56.78027826631356	0.1459736644834228
56.78027826631356	0.14844421718849013
56.78027826631356	0.1484442171884903
113.56055653262712	-0.04244659609280976
113.56055653262712	-0.042446596092809756
113.56055653262712	-0.04182049573468547
113.56055653262712	-0.04182049573468546
57.201398584300364	0.15645549617497445
57.201398584300364	0.15645549617497462
114.40279716860073	-0.028398061515355667
114.40279716860073	-0.02839806151535564
57.758116312774604	0.1664993893137379
57.758116312774604	0.16649938931373806
115.51623262554921	-0.01002927195615726
115.51623262554921	-0.010029271956157212
58.034472514187634	0.1676602438831305
58.034472514187634	0.16766024388313058
116.06894502837527	0.0005891141624127605
116.06894502837527	0.0005891141624128427
58.44655678480983	0.17677452158682874
58.44655678480983	0.1767745215868288
58.44655678480983	0.17814681070121258
58.44655678480983	0.17814681070121277
116.89311356961966	0.012823042041295335
116.89311356961966	0.012823042041295361
116.89311356961966	0.013195948957418137
116.89311356961966	0.013195948957418201
58.855755878248644	0.1843992959610492
58.855755878248644	0.18439929596104937
117.71151175649729	0.028035651235113465
117.71151175649729	0.028035651235113482
59.262129560116215	0.1904291180110616
59.262129560116215	0.1904291180110617
118.52425912023243	0.039323730212136594
118.52425912023243	0.0393237302121367
60.199667773169644	0.20242117512947266
60.199667773169644	0.20242117512947277
120.39933554633929	0.06831294472165475
120.39933554633929	0.0683129447216549
60.4648658313239	0.20613365689060092
60.4648658313239	0.20613365689060106
120.9297316626478	0.07725741521962769
120.9297316626478	0.07725741521962773
60.860496218811754	0.20706715271730744
60.860496218811754	0.2070671527173075
121.72099243762351	0.08961329728250196
121.72099243762351	0.08961329728250206
61.25357132445422	0.21357113963225172
61.25357132445422	0.21357113963225186
61.25357132445422	0.2144941544154699
61.25357132445422	0.2144941544154699
122.50714264890844	0.09864097665814706
122.50714264890844	0.09864097665814708
122.50714264890844	0.10024121133664426
122.50714264890844	0.10024121133664432
61.38403701289123	0.21551001293746339
61.38403701289123	0.21551001293746352
122.76807402578245	0.10346981863726801
122.76807402578245	0.10346981863726804
62.03224967708329	0.2217515805753796
62.03224967708329	0.2217515805753799
62.03224967708329	0.22206454691056415
62.03224967708329	0.2220645469105644
124.06449935416659	0.11708881248139742
124.06449935416659	0.11708881248139745
124.06449935416659	0.11882425815583073
124.06449935416659	0.11882425815583075
62.41794613730894	0.22306736505700875
62.41794613730894	0.22306736505700883
124.83589227461788	0.12724515863452945
124.83589227461788	0.12724515863452954
62.545983084447556	0.2260530333221193
62.545983084447556	0.22605303332211937
125.09196616889511	0.12943189266970634
125.09196616889511	0.12943189266970648
63.182275995725256	0.23069978048801792
63.182275995725256	0.23069978048801823
126.36455199145051	0.14112847787786187
126.36455199145051	0.1411284778778619
63.93746945258312	0.23390336821637284
63.93746945258312	0.2339033682163729
63.93746945258312	0.23475037606806415
63.93746945258312	0.23475037606806434
127.87493890516625	0.15196763477597144
127.87493890516625	0.15196763477597144
127.87493890516625	0.15284773615368394
127.87493890516625	0.152847736153684
64.68384651518491	0.23658115586813078
64.68384651518491	0.23658115586813078
129.36769303036982	0.1606980567094223
129.36769303036982	0.16069805670942233
65.7875368135941	0.2380768915072433
65.7875368135941	0.23807689150724343
131.5750736271882	0.16465666522235187
131.5750736271882	0.1646566652223521
65.90902821313632	0.23814465807901505
65.90902821313632	0.23814465807901505
131.81805642627265	0.16623525341006495
131.81805642627265	0.16623525341006498
66.15134163416491	0.23739358872857072
66.15134163416491	0.23739358872857078
132.30268326832982	0.1667473064627002
132.30268326832982	0.16674730646270025
66.51315659326356	0.23436041459604814
66.51315659326356	0.23436041459604823
66.51315659326356	0.23680625186407295
66.51315659326356	0.23680625186407295
133.02631318652712	0.16613990183604227
133.02631318652712	0.1661399018360423
133.02631318652712	0.1668482131552585
133.02631318652712	0.16684821315525852
66.87301398920195	0.23628919291211675
66.87301398920195	0.23628919291211684
66.87301398920195	0.23634833287287219
66.87301398920195	0.2363483328728722
133.7460279784039	0.16330628280243403
133.7460279784039	0.1633062828024341
133.7460279784039	0.16470299322197082
133.7460279784039	0.16470299322197096
67.58698099486321	0.23529746121893558
67.58698099486321	0.23529746121893572
135.17396198972642	0.15844754070672623
135.17396198972642	0.15844754070672623
67.94115100585212	0.2334547241464321
67.94115100585212	0.23345472414643212
135.88230201170424	0.1560059577936817
135.88230201170424	0.15600595779368182
68.05879810869422	0.2312715926126885
68.05879810869422	0.23127159261268854
136.11759621738844	0.1546754039818194
136.11759621738844	0.15467540398181942
68.64400920692205	0.2291047948863173
68.64400920692205	0.22910479488631744
68.64400920692205	0.23015270163033508
68.64400920692205	0.23015270163033513
137.2880184138441	0.14661552826614185
137.2880184138441	0.14661552826614188
137.2880184138441	0.14721877006970602
137.2880184138441	0.14721877006970602
69.10861017268398	0.22604417477694452
69.10861017268398	0.22604417477694452
138.21722034536796	0.13900933850013064
138.21722034536796	0.13900933850013072
69.33974329343886	0.22231764647487826
69.33974329343886	0.2223176464748783
138.67948658687772	0.13646974804528364
138.67948658687772	0.13646974804528364
69.68500556073738	0.22222321172921808
69.68500556073738	0.22222321172921816
139.37001112147476	0.12748830740538278
139.37001112147476	0.12748830740538294
70.02856560004639	0.2191842340176308
70.02856560004639	0.2191842340176308
140.05713120009278	0.12210646442725713
140.05713120009278	0.1221064644272572
70.37044834303673	0.21698094218348044
70.37044834303673	0.2169809421834805
140.74089668607346	0.11337169622885489
140.74089668607346	0.11337169622885492
71.04927867332644	0.20863928256560463
71.04927867332644	0.20863928256560466
142.09855734665288	0.0955204118269068
142.09855734665288	0.0955204118269068
71.16178749862878	0.2071890463283037
71.16178749862878	0.20718904632830373
142.32357499725757	0.09235272438331771
142.32357499725757	0.09235272438331778
71.72168430816443	0.20120947226403094
71.72168430816443	0.201209472264031
143.44336861632885	0.07903225542788034
143.44336861632885	0.07903225542788035
72.16647421067486	0.19399497215276285
72.16647421067486	0.1939949721527631
72.16647421067486	0.19605001707378278
72.16647421067486	0.1960500170737829
144.33294842134973	0.06635394768595948
144.33294842134973	0.06635394768595948
144.33294842134973	0.06659501725375243
144.33294842134973	0.06659501725375243
72.71863585079137	0.18938575137959532
72.71863585079137	0.18938575137959543
145.43727170158274	0.04776618207107405
145.43727170158274	0.047766182071074054
73.15736463268753	0.18456514727460652
73.15736463268753	0.18456514727460666
146.31472926537506	0.029837090163251284
146.31472926537506	0.0298370901632513
73.37574531137656	0.18074999310930695
73.37574531137656	0.1807499931093071
146.75149062275312	0.022283485644253517
146.75149062275312	0.022283485644253517
73.70210309075311	0.17481428168597674
73.70210309075311	0.17481428168597687
73.70210309075311	0.1750040057982419
73.70210309075311	0.175004005798242
74.13501197140255	0.16978070385804744
74.13501197140255	0.16978070385804747
74.35052118176442	0.165158332110211
74.35052118176442	0.16515833211021116
74.9933330370107	0.15317678567628237
74.9933330370107	0.15317678567628246
74.9933330370107	0.1563427928268319
74.9933330370107	0.1563427928268319
75.31268153505093	0.15051743374139023
75.31268153505093	0.15051743374139037
75.9473501841901	0.13810699434916954
75.9473501841901	0.13810699434916957
75.9473501841901	0.14017735168161374
75.9473501841901	0.14017735168161385
76.05261336732617	0.1360565366014628
76.05261336732617	0.13605653660146286
76.26270385975047	0.13238213253534337
76.26270385975047	0.13238213253534342
76.57675887630658	0.12689477569410462
76.57675887630658	0.1268947756941047
76.88953114696434	0.12271465813224985
76.88953114696434	0.12271465813224987
76.99350621968063	0.11950163966091486
76.99350621968063	0.1195016396609149
76.99350621968063	0.12129744717451117
76.99350621968063	0.12129744717451137
77.5112895003044	0.11016617100037324
77.5112895003044	0.11016617100037326
77.82030583337487	0.10272303683524979
77.82030583337487	0.10272303683524986
78.12809993849844	0.09868996960557629
78.12809993849844	0.09868996960557636
78.12809993849844	0.09958282345497847
78.12809993849844	0.09958282345497853
78.43468620451031	0.09173761710929933
78.43468620451031	0.09173761710929934
78.8416133777081	0.08376874665274481
78.8416133777081	0.08376874665274481
78.8416133777081	0.08505723876738157
78.8416133777081	0.08505723876738158
79.3473376995095	0.07456802077643376
79.3473376995095	0.07456802077643379
79.64923100695951	0.06796124450006694
79.64923100695951	0.06796124450006698
79.64923100695951	0.0693273571570818
79.64923100695951	0.06932735715708181
80.54812226240907	0.05147586262631113
80.54812226240907	0.05147586262631126
80.64738061462381	0.04659789707677935
80.64738061462381	0.046597897076779374
80.84553172563095	0.0431039519068464
80.84553172563095	0.04310395190684642
80.84553172563095	0.04417166308008063
80.84553172563095	0.044171663080080636
81.14185110040317	0.03712469625978518
81.14185110040317	0.03712469625978524
81.43709228600933	0.031140556337335566
81.43709228600933	0.031140556337335583
81.53526844255803	0.03160789922013409
81.53526844255803	0.031607899220134184
82.41359111214607	0.01289725766230057
82.41359111214607	0.012897257662300578
82.60750571225353	0.009759376276697956
82.60750571225353	0.009759376276697988
82.89752710425083	0.001880429148896488
82.89752710425083	0.0018804291488965848
83.47454701883683	-0.010993973059962952
83.47454701883683	-0.010993973059962914
83.47454701883683	-0.010562644904678618
83.47454701883683	-0.0105626449046785
83.7615663654877	-0.014004595837642863
83.7615663654877	-0.014004595837642823
84.04760555780278	-0.021949309511715906
84.04760555780278	-0.021949309511715816
84.33267456923205	-0.026318604479190648
84.33267456923205	-0.02631860447919053
84.33267456923205	-0.025127561664203036
84.33267456923205	-0.025127561664202845
84.99411744350311	-0.04023424146533918
84.99411744350311	-0.040234241465339174
84.99411744350311	-0.03934939954296767
84.99411744350311	-0.0393493995429676
85.18215775618742	-0.04259182641039103
85.18215775618742	-0.042591826410390866
85.74380444090407	-0.05517351534091351
85.74380444090407	-0.05517351534091351
85.83705493549974	-0.056886746168149996
85.83705493549974	-0.056886746168149996
86.57944328765345	-0.06817025360155547
86.57944328765345	-0.06817025360155546
86.6717947200818	-0.07218219838075703
86.6717947200818	-0.07218219838075693
87.13208364316786	-0.0804256651223981
87.13208364316786	-0.08042566512239806
87.13208364316786	-0.07803438989291563
87.13208364316786	-0.0780343898929156
87.95453370918409	-0.093311032477283
87.95453370918409	-0.09331103247728287
88.2269800004511	-0.09965603721335606
88.2269800004511	-0.09965603721335593
88.2269800004511	-0.09674638708950323
88.2269800004511	-0.096746387089503
89.03931715820826	-0.11190719828561754
89.03931715820826	-0.11190719828561743
89.12911982062877	-0.1142917389732323
89.12911982062877	-0.1142917389732323
89.30845424706443	-0.1167876424032911
89.30845424706443	-0.11678764240329108
89.8443097808648	-0.12374646659272716
89.8443097808648	-0.12374646659272709
89.93330862366847	-0.12365401042500657
89.93330862366847	-0.12365401042500647
90.37698822156003	-0.13235683916106708
90.37698822156003	-0.132356839161067
90.64215354899729	-0.1363638528451943
90.64215354899729	-0.13636385284519417
90.64215354899729	-0.1347056306990043
90.64215354899729	-0.1347056306990042
90.9065454189081	-0.13966568882434877
90.9065454189081	-0.13966568882434865
91.17017056033185	-0.14319380574409363
91.17017056033185	-0.1431938057440936
91.52048950918041	-0.14769973725115484
91.52048950918041	-0.1476997372511548
91.6951470907812	-0.14796384940170065
91.6951470907812	-0.14796384940170057
91.9565114605812	-0.15330381628534764
91.9565114605812	-0.15330381628534756
91.9565114605812	-0.15304363916622007
91.9565114605812	-0.15304363916622007
92.21713506718802	-0.1536401574115368
92.21713506718802	-0.15364015741153675
92.47702417357513	-0.1589477040044889
92.47702417357513	-0.15894770400448865
93.25234581499814	-0.16689004224096962
93.25234581499814	-0.16689004224096962
93.50935782048768	-0.16828347780375946
93.50935782048768	-0.1682834778037593
93.76566535784833	-0.17179002634523255
93.76566535784833	-0.17179002634523252
93.76566535784833	-0.17162269207440564
93.76566535784833	-0.17162269207440561
93.85094565320053	-0.16996482858218234
93.85094565320053	-0.16996482858218234
94.53041838477179	-0.1776781650030514
94.53041838477179	-0.17767816500305128
94.61500938011896	-0.17858586833463466
94.61500938011896	-0.17858586833463466
94.78396488858229	-0.18010849635972445
94.78396488858229	-0.18010849635972437
95.03683496413377	-0.1791635505831357
95.03683496413377	-0.1791635505831357
95.37295214053091	-0.18303842711521864
95.37295214053091	-0.18303842711521862
95.5405672999695	-0.1847002816341527
95.5405672999695	-0.18470028163415256
95.5405672999695	-0.18257036926739847
95.5405672999695	-0.1825703692673984
95.79144011862438	-0.18627918331156804
95.79144011862438	-0.18627918331156795
95.79144011862438	-0.1859982174975582
95.79144011862438	-0.18599821749755815
96.04165762834376	-0.18730972659421866
96.04165762834376	-0.1873097265942186
96.29122493768578	-0.18762544136845613
96.29122493768578	-0.18762544136845613
96.29122493768578	-0.18716555984475686
96.29122493768578	-0.18716555984475686
96.78842906050289	-0.19082560963859463
96.78842906050289	-0.19082560963859457
97.61147473529944	-0.1937225607858184
97.61147473529944	-0.19372256078581834
98.02040603874276	-0.19410191532012494
98.02040603874276	-0.1941019153201248
98.34632682515398	-0.1943566313979586
98.34632682515398	-0.1943566313979586
98.34632682515398	-0.19274885564061958
98.34632682515398	-0.19274885564061955
98.50888284819801	-0.19500799427963603
98.50888284819801	-0.195007994279636
99.07572861200669	-0.1940801667827341
99.07572861200669	-0.19408016678273396
99.23708984044222	-0.1949585072805175
99.23708984044222	-0.19495850728051745
99.4786409235671	-0.19237429196208727
99.4786409235671	-0.19237429196208725
99.9599919967984	-0.19398721287003867
99.9599919967984	-0.1939872128700386
100.43903623591775	-0.19313048167692407
100.43903623591775	-0.19313048167692393
100.43903623591775	-0.19265719897681374
100.43903623591775	-0.19265719897681371
100.5186549850325	-0.19207678299048284
100.5186549850325	-0.19207678299048278
100.67770358922576	-0.19161195571759385
100.67770358922576	-0.19161195571759376
100.67770358922576	-0.1898683469387363
100.67770358922576	-0.18986834693873622
100.91580649234291	-0.191125965854692
100.91580649234291	-0.19112596585469194
100.91580649234291	-0.19100987587447057
100.91580649234291	-0.1910098758744704
101.15334893121434	-0.18877003483992785
101.15334893121434	-0.18877003483992785
101.23240587875011	-0.19042117378283135
101.23240587875011	-0.19042117378283135
101.23240587875011	-0.189960240457161
101.23240587875011	-0.18996024045716084
101.62676812730001	-0.1884091638893948
101.62676812730001	-0.18840916388939477
101.86265262597475	-0.1868819922103283
101.86265262597475	-0.1868819922103282
101.94115949899727	-0.1855730942992732
101.94115949899727	-0.18557309429927318
102.09799214480175	-0.1862228330205107
102.09799214480175	-0.18622283302051068
102.64501936285072	-0.1832528707022338
102.64501936285072	-0.18325287070223367
102.80077820717118	-0.1824363783226921
102.80077820717118	-0.18243637832269194
103.03397497913006	-0.18005696567820834
103.03397497913006	-0.18005696567820834
103.26664514740469	-0.17942538069345446
103.26664514740469	-0.17942538069345437
103.26664514740469	-0.17929744914310602
103.26664514740469	-0.17929744914310594
103.49879226348489	-0.17692599283977073
103.49879226348489	-0.17692599283977073
103.49879226348489	-0.1751852622701374
103.49879226348489	-0.17518526227013737
103.96153134693621	-0.17397117163396494
103.96153134693621	-0.1739711716339649
103.96153134693621	-0.17211637006848893
103.96153134693621	-0.1721163700684888
104.72821969268837	-0.16714074408354232
104.72821969268837	-0.16714074408354218
105.1094667477673	-0.16116369432212974
105.1094667477673	-0.16116369432212968
105.33755265810954	-0.16092665742094575
105.33755265810954	-0.16092665742094572
105.33755265810954	-0.16015275128844855
105.33755265810954	-0.16015275128844847
105.41347162483551	-0.15932284588966447
105.41347162483551	-0.15932284588966444
105.56514576317318	-0.158805942494505
105.56514576317318	-0.158805942494505
105.56514576317318	-0.15779143283783267
105.56514576317318	-0.1577914328378326
105.79224924350555	-0.15533401677898137
105.79224924350555	-0.15533401677898134
106.09429767899876	-0.15307326748398642
106.09429767899876	-0.15307326748398642
106.09429767899876	-0.15211805995716018
106.09429767899876	-0.15211805995716016
106.47065323364932	-0.14866586171517054
106.47065323364932	-0.14866586171517046
106.47065323364932	-0.1481402759866317
106.47065323364932	-0.1481402759866316
106.69582934679312	-0.14620854290499816
106.69582934679312	-0.1462085429049981
106.92053123698928	-0.1429828562255874
106.92053123698928	-0.14298285622558735
107.44300814850634	-0.13656757674280007
107.44300814850634	-0.13656757674280004
107.44300814850634	-0.1365037321706346
107.44300814850634	-0.13650373217063455
107.59182125050212	-0.13336924636509703
107.59182125050212	-0.13336924636509703
107.81465577554843	-0.13102433504098737
107.81465577554843	-0.13102433504098734
108.03703068855604	-0.1290436655814284
108.03703068855604	-0.12904366558142832
108.11105401391663	-0.1270546529317744
108.11105401391663	-0.12705465293177426
108.48041297856494	-0.12227902455312635
108.48041297856494	-0.12227902455312634
108.70142593360954	-0.12014465193036705
108.70142593360954	-0.120144651930367
108.70142593360954	-0.1191557310246204
108.70142593360954	-0.11915573102462035
108.92199043352082	-0.11709222624922393
108.92199043352082	-0.1170922262492239
109.14210919713803	-0.11152978666497984
109.14210919713803	-0.11152978666497974
109.43491216243562	-0.1096493399797815
109.43491216243562	-0.10964933997978146
109.5810202544218	-0.10679774918448084
109.5810202544218	-0.10679774918448084
109.5810202544218	-0.1059110942176298
109.5810202544218	-0.10591109421762966
110.67068265805538	-0.08951801054675533
110.67068265805538	-0.08951801054675532
110.74294559925703	-0.08944539655493974
110.74294559925703	-0.08944539655493969
110.74294559925703	-0.08763784630568389
110.74294559925703	-0.08763784630568387
111.1035552986492	-0.08427377831310494
111.1035552986492	-0.08427377831310488
111.31936040060597	-0.07942505097862576
111.31936040060597	-0.07942505097862573
111.74972035759194	-0.07372617395365404
111.74972035759194	-0.07372617395365398
111.74972035759194	-0.07278568972745095
111.74972035759194	-0.0727856897274509
111.96428001822724	-0.06794688950713236
111.96428001822724	-0.06794688950713236
112.03570859328734	-0.06922267739577359
112.03570859328734	-0.06922267739577345
112.39217054581694	-0.06189687525751241
112.39217054581694	-0.0618968752575124
112.81843820936363	-0.05570474528336188
112.81843820936363	-0.055704745283361785
112.81843820936363	-0.05462988455246254
112.81843820936363	-0.05462988455246251
113.03096920755833	-0.052469834790435085
113.03096920755833	-0.052469834790435065
113.24310133513653	-0.04760061110636435
113.24310133513653	-0.04760061110636429
113.24310133513653	-0.04733870444260416
113.24310133513653	-0.04733870444260396
113.45483682946268	-0.04521532886174456
113.45483682946268	-0.0452153288617445
113.87712676389407	-0.03872839057499455
113.87712676389407	-0.03872839057499455
113.94735626595292	-0.03600862448988071
113.94735626595292	-0.03600862448988064
114.08768557561329	-0.03418321704906461
114.08768557561329	-0.03418321704906455
114.57748469922004	-0.02651526691195682
114.57748469922004	-0.026515266911956804
114.92606318846913	-0.020703846713710075
114.92606318846913	-0.02070384671371002
114.92606318846913	-0.019773108500862502
114.92606318846913	-0.019773108500862446
115.13470371699404	-0.015389234182466825
115.13470371699404	-0.015389234182466792
115.20416659131735	-0.01465695745761531
115.20416659131735	-0.01465695745761527
115.20416659131735	-0.014289278517065613
115.20416659131735	-0.01428927851706558
115.34296684236972	-0.011938940803534137
115.34296684236972	-0.011938940803534102
115.55085460523432	-0.008377176514536058
115.55085460523432	-0.008377176514535853
115.82745788456207	-0.0052367931099824095
115.82745788456207	-0.00523679310998227
115.82745788456207	-0.0037914598512265073
115.82745788456207	-0.0037914598512264136
116.17228585166085	0.0009045195223633251
116.17228585166085	0.0009045195223633418
116.17228585166085	0.0018918101984186804
116.17228585166085	0.0018918101984187316
116.37869220780924	0.005866059415826209
116.37869220780924	0.00586605941582629
116.58473313431737	0.008794031892910276
116.58473313431737	0.008794031892910347
117.06408501329517	0.01674127148260237
117.06408501329517	0.016741271482602387
117.40528097151338	0.0213329959950855
117.40528097151338	0.021332995995085507
117.60952342391326	0.024263797628142358
117.60952342391326	0.024263797628142392
117.60952342391326	0.02556416199222177
117.60952342391326	0.025564161992221855
117.60952342391326	0.026381217113153502
117.60952342391326	0.026381217113153544
117.60952342391326	0.026852628902342884
117.60952342391326	0.026852628902342916
117.6775254668452	0.025619046180640925
117.6775254668452	0.025619046180641095
118.01694793545543	0.03243586109752652
118.01694793545543	0.032435861097526546
118.2201336490532	0.0352930352886455
118.2201336490532	0.03529303528864563
118.4229707446997	0.03947394167515803
118.4229707446997	0.039473941675158164
118.62546101069533	0.04113462324917253
118.62546101069533	0.04113462324917261
118.89491158161479	0.045889457944862835
118.89491158161479	0.045889457944862905
118.89491158161479	0.04729707096000768
118.89491158161479	0.047297070960007785
119.23086848631104	0.05199125259676417
119.23086848631104	0.05199125259676426
119.43198901466893	0.053648226754750394
119.43198901466893	0.05364822675475053
119.63277142990545	0.05720106051324012
119.63277142990545	0.057201060513240164
120.03332870498926	0.06510220255796717
120.03332870498926	0.0651022025579672
120.09995836801943	0.06594103660785551
120.09995836801943	0.06594103660785558
120.2331069215131	0.06629898678858094
120.2331069215131	0.06629898678858116
120.2331069215131	0.06793867338762045
120.2331069215131	0.06793867338762045
120.6979701569169	0.07466474024534091
120.6979701569169	0.07466474024534092
121.02892216325814	0.07947356625692494
121.02892216325814	0.07947356625692495
121.29303360045044	0.08152909240149321
121.29303360045044	0.08152909240149321
121.42487389328431	0.08339415000583687
121.42487389328431	0.08339415000583693
121.42487389328431	0.08509122749117515
121.42487389328431	0.08509122749117516
121.88519188154072	0.09125688544604107
121.88519188154072	0.09125688544604112
122.01639234135715	0.09345996870689155
122.01639234135715	0.09345996870689156
122.21292893961751	0.09413640362523136
122.21292893961751	0.09413640362523144
122.40914998479485	0.0981844592047413
122.40914998479485	0.09818445920474135
122.60505699195282	0.10140667166159617
122.60505699195282	0.10140667166159638
122.99593489217439	0.10574117934962396
122.99593489217439	0.10574117934962403
122.99593489217439	0.1063444009528893
122.99593489217439	0.10634440095288936
123.06096050332128	0.10563988199226888
123.06096050332128	0.10563988199226894
123.19090875547595	0.1066339538611682
123.19090875547595	0.10663395386116821
123.19090875547595	0.10696172675961063
123.19090875547595	0.10696172675961063
124.22560122615627	0.11888352364805564
124.22560122615627	0.11888352364805568
124.35433245367851	0.12112608783578142
124.35433245367851	0.12112608783578148
124.54717981552211	0.1239738221294561
124.54717981552211	0.1239738221294561
124.54717981552211	0.1245321461641302
124.54717981552211	0.1245321461641302
124.93198149393133	0.12841584273737516
124.93198149393133	0.12841584273737525
125.12393855693642	0.12899589065574937
125.12393855693642	0.1289958906557494
125.12393855693642	0.13021446696180874
125.12393855693642	0.13021446696180877
125.31560158256433	0.13070731654015666
125.31560158256433	0.1307073165401567
125.31560158256433	0.13210079638762265
125.31560158256433	0.13210079638762268
125.88883985484972	0.13623271184837363
125.88883985484972	0.13623271184837363
125.88883985484972	0.1375818780234293
125.88883985484972	0.13758187802342933
125.95237195067031	0.1366213298250103
125.95237195067031	0.13662132982501032
126.07934009979589	0.13979482237367244
126.07934009979589	0.13979482237367247
126.26955294131677	0.14092313095746822
126.26955294131677	0.14092313095746822
126.45947967629789	0.1417612807796304
126.45947967629789	0.14176128077963043
126.83847996566341	0.14383807836435114
126.83847996566341	0.14383807836435117
127.02755606560333	0.14519456924513952
127.02755606560333	0.14519456924513957
127.09051892253804	0.14673437562985805
127.09051892253804	0.14673437562985814
127.40486646906389	0.14987295633752584
127.40486646906389	0.14987295633752584
127.65578717786359	0.15149457893447477
127.65578717786359	0.1514945789344748
127.65578717786359	0.15157570236951226
127.65578717786359	0.1515757023695123
127.7810627597063	0.15057493684972992
127.7810627597063	0.15057493684972992
127.7810627597063	0.15206489036955056
127.7810627597063	0.1520648903695506
128.15615474880636	0.1545502229115655
128.15615474880636	0.15455022291156553
128.7167432776327	0.15646426638408184
128.7167432776327	0.15646426638408187
128.7167432776327	0.15667499576403304
128.7167432776327	0.15667499576403307
128.778880256042	0.15630538604511268
128.778880256042	0.15630538604511268
128.90306435457614	0.15864617583162732
128.90306435457614	0.15864617583162735
128.90306435457614	0.15933676538295963
128.90306435457614	0.15933676538295963
129.0891165048394	0.1590642780168643
129.0891165048394	0.15906427801686443
129.2749008895385	0.1596446937147599
129.2749008895385	0.15964469371475998
129.89226304903613	0.16280378846887408
129.89226304903613	0.1628037884688742
129.89226304903613	0.1628117906696787
129.89226304903613	0.16281179066967885
130.01538370516005	0.16307919766113124
130.01538370516005	0.16307919766113124
130.19984639007836	0.16362053178587244
130.19984639007836	0.16362053178587244
130.19984639007836	0.16417834778554694
130.19984639007836	0.164178347785547
130.44539087296263	0.1643739766112742
130.44539087296263	0.16437397661127423
130.5679899515957	0.1629747933295888
130.5679899515957	0.16297479332958884
130.75167302944922	0.16502028504272376
130.75167302944922	0.1650202850427238
130.93509842666327	0.16399358506381717
130.93509842666327	0.1639935850638172
131.11826722467012	0.16549248154426252
131.11826722467012	0.16549248154426255
131.11826722467012	0.16564778609018363
131.11826722467012	0.16564778609018369
131.4838393111488	0.16532036336855813
131.4838393111488	0.16532036336855815
131.5446692192428	0.16539411163367018
131.5446692192428	0.16539411163367024
131.5446692192428	0.16630132724388225
131.5446692192428	0.1663013272438823
132.03029955279206	0.16660951325872234
132.03029955279206	0.16660951325872242
132.09087780766694	0.1659340548458535
132.09087780766694	0.16593405484585363
132.39335330748293	0.16515536032444272
132.39335330748293	0.16515536032444272
132.39335330748293	0.1665806334974469
132.39335330748293	0.166580633497447
132.63483705271403	0.164780770304174
132.63483705271403	0.16478077030417404
132.75541420220873	0.1664529395999174
132.75541420220873	0.16645293959991747
133.17657451669194	0.16600700412219233
133.17657451669194	0.16600700412219235
133.29666162361306	0.16574058900669053
133.29666162361306	0.16574058900669061
133.83572019457287	0.1644569098390801
133.83572019457287	0.1644569098390801
134.19388957773003	0.16327817331317257
134.19388957773003	0.16327817331317268
134.25349157470728	0.16228514001484262
134.25349157470728	0.16228514001484268
134.3726162579266	0.1612438331006681
134.3726162579266	0.16124383310066814
134.3726162579266	0.16192788035329744
134.3726162579266	0.16192788035329753
134.5511055324333	0.16184888331165936
134.5511055324333	0.16184888331165936
134.5511055324333	0.16280752087353714
134.5511055324333	0.16280752087353736
134.72935834479432	0.16104111153162837
134.72935834479432	0.16104111153162837
134.78872356395397	0.16068071806342824
134.78872356395397	0.16068071806342826
135.08515832614626	0.15943096753145503
135.08515832614626	0.15943096753145508
135.26270735128733	0.1590667246321178
135.26270735128733	0.15906672463211793
135.32183859229818	0.1584295658241218
135.32183859229818	0.15842956582412188
135.32183859229818	0.1585137174870883
135.32183859229818	0.1585137174870884
135.4400236266961	0.15665682596224373
135.4400236266961	0.15665682596224387
135.85286158193355	0.1569151093560345
135.85286158193355	0.15691510935603453
135.97058505426827	0.15555406528555382
135.97058505426827	0.15555406528555388
136.14697940094007	0.15289476690101267
136.14697940094007	0.15289476690101267
136.14697940094007	0.15391554457931358
136.14697940094007	0.15391554457931364
136.85028315644803	0.15049775374631003
136.85028315644803	0.15049775374631003
137.02554506368512	0.1481826132405325
137.02554506368512	0.14818261324053253
137.20058308913997	0.1471645537299611
137.20058308913997	0.14716455372996118
137.20058308913997	0.14739639705292248
137.20058308913997	0.1473963970529225
137.37539808859518	0.1466671409609677
137.37539808859518	0.1466671409609677
137.37539808859518	0.1472967418520423
137.37539808859518	0.1472967418520423
137.43362034087585	0.14543578050489125
137.43362034087585	0.14543578050489128
137.72436240549456	0.14311987593002148
137.72436240549456	0.1431198759300215
137.8985134075056	0.14170313302935048
137.8985134075056	0.1417031330293505
137.95651488784426	0.14096215088416103
137.95651488784426	0.14096215088416103
137.95651488784426	0.1418444470756216
137.95651488784426	0.14184444707562172
138.07244475274564	0.14078826768359431
138.07244475274564	0.14078826768359434
138.24615727028365	0.13808196026644376
138.24615727028365	0.1380819602664438
138.93883546366726	0.1317541073763383
138.93883546366726	0.1317541073763383
138.93883546366726	0.13318180074146121
138.93883546366726	0.13318180074146124
139.5134402127623	0.12735538394454737
139.5134402127623	0.12735538394454737
139.62807740565648	0.12607855018011094
139.62807740565648	0.126078550180111
139.79985693841036	0.12365791540067982
139.79985693841036	0.12365791540067982
139.79985693841036	0.12420294410792339
139.79985693841036	0.12420294410792343
139.97142565538152	0.12102677303465921
139.97142565538152	0.12102677303465927
139.97142565538152	0.12248617045417062
139.97142565538152	0.12248617045417065
140.02856851371436	0.12132411709368196
140.02856851371436	0.12132411709368197
140.02856851371436	0.1220140808612121
140.02856851371436	0.12201408086121213
140.48487463068756	0.11700769118686302
140.48487463068756	0.11700769118686308
140.5418087260869	0.11539750475646622
140.5418087260869	0.11539750475646626
140.65560778013793	0.1155840565559485
140.65560778013793	0.11558405655594856
140.82613393827157	0.1130422177408957
140.82613393827157	0.1130422177408958
140.82613393827157	0.11327369938937797
140.82613393827157	0.11327369938937801
141.05318146004365	0.10893218495487579
141.05318146004365	0.10893218495487582
141.50618361046983	0.10573332990486209
141.50618361046983	0.10573332990486216
141.6756859873987	0.10213022267732758
141.6756859873987	0.1021302226773276
141.6756859873987	0.10256553478569308
141.6756859873987	0.10256553478569312
142.01408380861386	0.09822874840905717
142.01408380861386	0.09822874840905721
142.52017401055895	0.09017270385560881
142.52017401055895	0.09017270385560888
142.85657142742858	0.08659588453472805
142.85657142742858	0.08659588453472808
143.024473430249	0.08550309067613449
143.024473430249	0.08550309067613454
143.08039698015938	0.08324844856801193
143.08039698015938	0.08324844856801193
143.3596874996594	0.07934531254585958
143.3596874996594	0.0793453125458596
143.3596874996594	0.08041914189435968
143.3596874996594	0.0804191418943597
143.58272876638054	0.0769523512387404
143.58272876638054	0.07695235123874043
143.86104406683555	0.07190968832754162
143.86104406683555	0.07190968832754166
143.86104406683555	0.07371863642395925
143.86104406683555	0.07371863642395929
144.02777509911067	0.07178409742086121
144.02777509911067	0.07178409742086123
144.52681412111733	0.06252799533981049
144.52681412111733	0.06252799533981052
144.52681412111733	0.06283981799716355
144.52681412111733	0.06283981799716357
144.58215657542254	0.06126055733958287
144.58215657542254	0.06126055733958287
144.58215657542254	0.062099130750796365
144.58215657542254	0.062099130750796386
144.69277798148738	0.05975182046672069
144.69277798148738	0.0597518204667207
144.85855169785455	0.057171913523784375
144.85855169785455	0.05717191352378438
144.85855169785455	0.05787810997342397
144.85855169785455	0.05787810997342397
145.07928866657707	0.05316065599574927
145.07928866657707	0.053160655995749276
145.354738484853	0.04843423300442743
145.354738484853	0.04843423300442744
145.354738484853	0.049097649216866
145.354738484853	0.04909764921686604
145.51975810864997	0.04640467759922657
145.51975810864997	0.04640467759922661
145.57472308062276	0.04402913362890319
145.57472308062276	0.04402913362890322
145.6845908117945	0.04218288147877896
145.6845908117945	0.04218288147877897
145.6845908117945	0.04245537144786628
145.6845908117945	0.042455371447866284
145.84923722803626	0.040513688841616984
145.84923722803626	0.04051368884161699
146.0684770920817	0.03420330613812229
146.0684770920817	0.0342033061381223
146.0684770920817	0.0352371102308596
146.0684770920817	0.03523711023085963
146.17797371697284	0.032937947968717386
146.17797371697284	0.032937947968717386
146.34206503941374	0.029973602524617986
146.34206503941374	0.029973602524617986
146.5059725744995	0.025496326684323823
146.5059725744995	0.025496326684323826
146.66969693839283	0.023196831175125554
146.66969693839283	0.02319683117512557

==> figure_data/figure_9_n_100.dat <==
0.023094010767585035	1.
0.04	0.9963181488962305
0.04	0.9963181488962353
0.04618802153517007	0.9936926832184828
0.06110100926607787	0.9856610312854445
0.06110100926607787	0.985661031285446
0.06928203230275509	0.9826430519857329
0.08	0.9790808227922847
0.08	0.9790808227922905
0.08326663997864531	0.9767000603673538
0.08326663997864531	0.9767000603673568
0.09237604307034014	0.9721470154068284
0.10066445913694333	0.9671921888245858
0.10066445913694333	0.9671921888245948
0.10583005244258363	0.9645732821261929
0.10583005244258363	0.9645732821261956
0.11547005383792518	0.9602716685759313
0.12	0.9584261585170493
0.12	0.9584261585170523
0.12220201853215575	0.956237111152266
0.12220201853215575	0.9562371111522674
0.12858201014657275	0.9525488217396599
0.12858201014657275	0.9525488217396603
0.13856406460551018	0.9467376490072348
0.14047538337136986	0.9451702351125003
0.14047538337136986	0.9451702351125053
0.14422205101855956	0.9429115046268506
0.14422205101855956	0.9429115046268525
0.1514375558880073	0.9388153845791187
0.1514375558880073	0.9388153845791207
0.16	0.9345095865889296
0.16	0.9345095865889326
0.16165807537309526	0.932481900288885
0.16165807537309526	0.9324819002888851
0.16165807537309526	0.9329408811883938
0.16653327995729061	0.9293031628123826
0.16653327995729061	0.9293031628123839
0.17435595774162696	0.9240659308871696
0.17435595774162696	0.92406593088717
0.18036999011291577	0.9198694765980078
0.18036999011291577	0.9198694765980084
0.1833030277982336	0.9178382778515226
0.1833030277982336	0.9178382778515227
0.18475208614068028	0.9173589672310449
0.18903262505010432	0.9140695442041455
0.18903262505010432	0.9140695442041471
0.19731531449264988	0.9085676919517067
0.19731531449264988	0.9085676919517067
0.2	0.907491357274024
0.2	0.9074913572740259
0.20132891827388666	0.9055994561686899
0.20132891827388666	0.9055994561686899
0.20526405757787536	0.9027418153808391
0.20526405757787536	0.902741815380841
0.20784609690826525	0.9012907145601123
0.21166010488516726	0.8980045434385482
0.21166010488516726	0.8980045434385486
0.2203028218914441	0.8915070356261044
0.2203028218914441	0.8915070356261052
0.2203028218914441	0.8916343023990014
0.2203028218914441	0.8916343023990019
0.22271057451320087	0.889633524356302
0.22271057451320087	0.8896335243563028
0.22744962812309308	0.8861449630954693
0.22744962812309308	0.8861449630954696
0.23094010767585035	0.8840085570644249
0.2343786110832926	0.8810019359037676
0.2343786110832926	0.8810019359037677
0.24	0.8775372692361214
0.24	0.877537269236122
0.24110855093366834	0.8757579958033861
0.24110855093366834	0.8757579958033865
0.2433105012119288	0.874153640525936
0.2433105012119288	0.8741536405259381
0.2444040370643115	0.8731302868112373
0.2444040370643115	0.8731302868112375
0.24979991993593595	0.8687714819360254
0.24979991993593595	0.8687714819360262
0.2540341184434354	0.8658187405816816
0.2571640202931455	0.8628419685125204
0.2571640202931455	0.8628419685125207
0.2602562839459085	0.8602735898442455
0.2602562839459085	0.8602735898442461
0.26229754097208	0.8585258960477239
0.26229754097208	0.8585258960477243
0.26633312473917575	0.8552679674461711
0.26633312473917575	0.8552679674461714
0.26633312473917575	0.8554556667662288
0.26633312473917575	0.8554556667662293
0.2722743714221618	0.8504351079335902
0.2722743714221618	0.8504351079335902
0.27712812921102037	0.8468416562912698
0.28	0.8440255969988942
0.28	0.8440255969988943
0.28	0.8448623621498993
0.28	0.8448623621498996
0.2809507667427397	0.8431778205282917
0.2809507667427397	0.8431778205282918
0.2837839553839035	0.8407345697387343
0.2837839553839035	0.8407345697387352
0.2884441020371191	0.8366867234893144
0.2884441020371191	0.8366867234893147
0.2893671255228094	0.8361139236625916
0.2893671255228094	0.8361139236625919
0.29484459183327977	0.8311477909307774
0.29484459183327977	0.8311477909307776
0.3002221399786055	0.8264071122791175
0.3002221399786055	0.826407112279118
0.3002221399786055	0.8268762126656891
0.30199337741083	0.8247754089408794
0.30199337741083	0.8247754089408794
0.3028751117760146	0.8241421573677365
0.3028751117760146	0.8241421573677367
0.3055050463303894	0.8217179337951327
0.3055050463303894	0.8217179337951329
0.31069813860616113	0.8171694289222707
0.31069813860616113	0.8171694289222707
0.31240998703626616	0.8158252159652558
0.31240998703626616	0.815825215965256
0.3174901573277509	0.8111470252089926
0.3174901573277509	0.8111470252089927
0.32	0.8097150340451135
0.32	0.8097150340451137
0.3208322510804257	0.8081143754372216
0.3208322510804257	0.8081143754372221
0.3233161507461905	0.8058295830863716
0.3233161507461905	0.8058295830863718
0.3233161507461905	0.806357780351093
0.3257811126098831	0.8037025750364716
0.3257811126098831	0.8037025750364719
0.327414110874898	0.8020475925090873
0.327414110874898	0.8020475925090879
0.33306655991458123	0.796836963934373
0.33306655991458123	0.7968369639343736
0.3354598833442433	0.7947951129186271
0.3354598833442433	0.7947951129186276
0.3401960219246153	0.790153265340901
0.3401960219246153	0.7901532653409012
0.3401960219246153	0.7901924000774839
0.3401960219246153	0.7901924000774841
0.3417601498127012	0.7886278797514766
0.3417601498127012	0.7886278797514767
0.3448671241700684	0.7857411237509417
0.3448671241700684	0.7857411237509419
0.34641016151377546	0.7847900339257473
0.3487119154832539	0.7822452879479453
0.3487119154832539	0.7822452879479453
0.34947579792216416	0.7814373243038293
0.34947579792216416	0.7814373243038295
0.35552777669262353	0.77573604570836
0.35552777669262353	0.7757360457083605
0.3585154575933001	0.7730993879894391
0.3585154575933001	0.7730993879894396
0.36	0.7722802878731067
0.36	0.7722802878731067
0.36073998022583154	0.7707529257646726
0.36073998022583154	0.7707529257646727
0.3629508690350986	0.7685938131783316
0.3629508690350986	0.768593813178332
0.3629508690350986	0.7686776813605283
0.3629508690350986	0.7686776813605284
0.3666060555964672	0.765028021084113
0.3666060555964672	0.7650280210841132
0.36950417228136057	0.7627169085203706
0.37166292972710274	0.7600923782865917
0.37166292972710274	0.7600923782865918
0.37166292972710274	0.7602064790098998
0.37166292972710274	0.7602064790098999
0.37806525010020864	0.7537828475035759
0.37806525010020864	0.7537828475035763
0.3801753981168867	0.7517039340381427
0.3801753981168867	0.7517039340381427
0.38157568056677826	0.7502600596059377
0.38157568056677826	0.7502600596059378
0.38157568056677826	0.7504869790971208
0.38157568056677826	0.750486979097121
0.38436094147732197	0.7475086812229225
0.38436094147732197	0.7475086812229228
0.3857460304397182	0.7462064966613488
0.3857460304397182	0.7462064966613493
0.3885013942488924	0.743417486255133
0.3885013942488924	0.743417486255133
0.3925981830489456	0.7398718698420277
0.39395431207184417	0.7380118806803413
0.39395431207184417	0.7380118806803414
0.39463062898529977	0.7374709081764763
0.39463062898529977	0.7374709081764763
0.4	0.7327698570701161
0.4	0.7327698570701162
0.4006661120351125	0.7313099800587094
0.4006661120351125	0.7313099800587094
0.4006661120351125	0.7313255038618565
0.4006661120351125	0.731325503861857
0.4026578365477733	0.7292511010035883
0.4026578365477733	0.7292511010035884
0.40463975747982717	0.7274943550508867
0.40463975747982717	0.7274943550508868
0.40595566260368876	0.7258718496974064
0.40595566260368876	0.7258718496974065
0.4085747585611883	0.723309810933421
0.4085747585611883	0.7233098109334212
0.4105281151557507	0.7212018196850667
0.4105281151557507	0.7212018196850668
0.4156921938165305	0.7164010659868367
0.41633319989322654	0.7152366950662027
0.41633319989322654	0.7152366950662032
0.417612260356422	0.7140383865611183
0.417612260356422	0.7140383865611183
0.42015870017569945	0.7113094252446885
0.42015870017569945	0.7113094252446887
0.42142615011410955	0.7099384576734132
0.42142615011410955	0.7099384576734133
0.4233202097703345	0.7080392835758461
0.4233202097703345	0.7080392835758461
0.4239496825489239	0.7073209928739317
0.4239496825489239	0.7073209928739318
0.4277070648625451	0.7034367314446197
0.4277070648625451	0.7034367314446197
0.4277070648625451	0.7037025248779322
0.4277070648625451	0.7037025248779322
0.43143172499635835	0.6996868158875224
0.43143172499635835	0.6996868158875228
0.4326661530556787	0.6983017217099017
0.4326661530556787	0.6983017217099018
0.43878620458411566	0.691936815660473
0.43878620458411566	0.691936815660473
0.43878620458411566	0.6924206274926235
0.44	0.691374719851418
0.44	0.6913747198514181
0.4406056437828882	0.6899979786430852
0.4406056437828882	0.6899979786430854
0.4406056437828882	0.6901330743452192
0.4406056437828882	0.6901330743452193
0.44241760061432156	0.6880569795383797
0.44241760061432156	0.68805697953838
0.44542114902640173	0.6848592029845547
0.44542114902640173	0.6848592029845547
0.4460194315647395	0.6842957775033495
0.4460194315647395	0.6842957775033495
0.44959240800232975	0.6804173890647043
0.44959240800232975	0.6804173890647043
0.4507771067833858	0.6793677099431731
0.4507771067833858	0.6793677099431732
0.4543126676640219	0.6754121406461098
0.4543126676640219	0.6754121406461098
0.45489925624618616	0.6747177165165821
0.45489925624618616	0.6747177165165823
0.4601449047129973	0.6690714108582533
0.4601449047129973	0.6690714108582534
0.46130250378683185	0.6677913321995343
0.46130250378683185	0.6677913321995345
0.46130250378683185	0.6678104334028618
0.46130250378683185	0.667810433402862
0.4618802153517007	0.6676687378704818
0.463609030685699	0.6653228508028174
0.463609030685699	0.6653228508028175
0.463609030685699	0.6654364109467843
0.463609030685699	0.6654364109467843
0.46704746368365324	0.661617383290105
0.46704746368365324	0.6616173832901051
0.4687572221665852	0.6597908271764023
0.4687572221665852	0.6597908271764024
0.47159304490206383	0.656686079241969
0.47159304490206383	0.656686079241969
0.47384948383778297	0.6544679949059673
0.47384948383778297	0.6544679949059675
0.4772141378179542	0.6505849432741618
0.4772141378179542	0.650584943274162
0.4772141378179542	0.6506626126952539
0.4772141378179542	0.6506626126952545
0.48	0.6482516835622525
0.48	0.6482516835622528
0.4805552344250693	0.6469605116932242
0.4805552344250693	0.6469605116932244
0.4822171018673367	0.6451254022456363
0.4822171018673367	0.6451254022456364
0.4838732616433082	0.6433068154962658
0.4838732616433082	0.6433068154962661
0.48497422611928565	0.6420795597322914
0.48497422611928565	0.6420795597322915
0.48497422611928565	0.6425875343291847
0.4866210024238576	0.6404057677520956
0.4866210024238576	0.6404057677520959
0.488808074128623	0.6378420879185588
0.488808074128623	0.6378420879185588
0.4915282290977803	0.6348748678705824
0.4915282290977803	0.6348748678705827
0.49369356217529653	0.6324162470917636
0.49369356217529653	0.6324162470917637
0.496923870762246	0.629100158358657
0.496923870762246	0.6291001583586573
0.4995998398718719	0.6258551568574064
0.4995998398718719	0.6258551568574064
0.5001333155602947	0.6253247400455038
0.5001333155602947	0.6253247400455039
0.5001333155602947	0.6253777344786027
0.5001333155602947	0.6253777344786029
0.5011985634456667	0.6240786719137442
0.5011985634456667	0.6240786719137446
0.5033222956847166	0.6217017151442332
0.5033222956847166	0.6217017151442333
0.5064911976859354	0.6181695234537105
0.5064911976859354	0.6181695234537105
0.5064911976859354	0.6182331443696474
0.5064911976859354	0.6182331443696474
0.5080682368868707	0.6169672693118698
0.5096403960964372	0.6148539046019353
0.5096403960964372	0.6148539046019357
0.5106858133921481	0.6134954207589179
0.5106858133921481	0.6134954207589179
0.514328040586291	0.609521175193765
0.514328040586291	0.6095211751937651
0.5158811232574161	0.607716045786379
0.5158811232574161	0.607716045786379
0.52	0.6033062601081505
0.52	0.6033062601081507
0.52	0.6037481058449458
0.52	0.6037481058449458
0.520512567891817	0.6025074202913492
0.520512567891817	0.6025074202913492
0.5220472520120505	0.6007125951024416
0.5220472520120505	0.6007125951024416
0.5220472520120505	0.6007881116214269
0.5220472520120505	0.600788111621427
0.5230678732248809	0.5996886148067581
0.5230678732248809	0.5996886148067583
0.52459508194416	0.5978017396549119
0.52459508194416	0.5978017396549121
0.5281413952090229	0.5938092123092897
0.5281413952090229	0.5938092123092904
0.5291502622129182	0.5927079080223207
0.5291502622129182	0.5927079080223208
0.5311622476544557	0.5908691488240112
0.5326662494783515	0.5886788547374825
0.5326662494783515	0.5886788547374825
0.5326662494783515	0.5887921411282239
0.5326662494783515	0.588792141128224
0.537152988759565	0.5835618154804774
0.537152988759565	0.5835618154804774
0.5381449618829484	0.5823984515728358
0.5381449618829484	0.5823984515728359
0.5401234426807758	0.5801275983365674
0.5401234426807758	0.5801275983365675
0.5411099703387473	0.5789420654680716
0.5411099703387473	0.5789420654680716
0.5430776494511014	0.5766897377257632
0.5430776494511014	0.5766897377257633
0.5430776494511014	0.5769439548978541
0.5430776494511014	0.5769439548978541
0.5445487428443236	0.5750490485278847
0.5445487428443236	0.5750490485278847
0.546015872785154	0.5733408950826449
0.546015872785154	0.5733408950826449
0.546015872785154	0.5734262470876379
0.546015872785154	0.5734262470876382
0.5499090833947008	0.5688855472366235
0.5499090833947008	0.5688855472366237
0.5518453889753301	0.5666791705864396
0.5518453889753301	0.5666791705864396
0.5542562584220407	0.564385716940427
0.554737175005726	0.5633517879129828
0.554737175005726	0.5633517879129828
0.5556977595779922	0.5623735229937733
0.5556977595779922	0.5623735229937733
0.56	0.55732140250863
0.56	0.5573214025086302
0.56	0.5578302995232379
0.56	0.557830299523238
0.5604759881862321	0.5567096000061263
0.5604759881862321	0.5567096000061266
0.5604759881862321	0.5567290543746842
0.5604759881862321	0.5567290543746842
0.5619015334854794	0.5550776326932814
0.5619015334854794	0.5550776326932814
0.5642694391866354	0.5523274759861618
0.5642694391866354	0.5523274759861619
0.5661566332149905	0.550413221342405
0.5661566332149905	0.550413221342405
0.5670978751503131	0.549052043857529
0.5670978751503131	0.5490520438575291
0.567567910767807	0.5484750476752452
0.567567910767807	0.5484750476752452
0.5689756878227165	0.5469817845955235
0.5689756878227165	0.5469817845955235
0.5717808437971085	0.5435439041665523
0.5717808437971085	0.5435439041665523
0.5745723047044065	0.540382029973167
0.5745723047044065	0.5403820299731671
0.5768882040742382	0.5375911563520324
0.5768882040742382	0.5375911563520325
0.5773502691896258	0.5376129078782972
0.5787342510456188	0.5356419251993938
0.5787342510456188	0.5356419251993939
0.5801149311415225	0.5338312863981568
0.5801149311415225	0.5338312863981568
0.581033561853358	0.5327512195834748
0.581033561853358	0.5327512195834749
0.5828664798505172	0.5306242659140589
0.5828664798505172	0.5306242659140589
0.5828664798505172	0.5306580015901745
0.5828664798505172	0.5306580015901745
0.5828664798505172	0.530715677713281
0.5828664798505172	0.5307156777132811
0.5856051001599399	0.5273922822014607
0.5856051001599399	0.5273922822014607
0.5892367945062494	0.5231063684486289
0.5892367945062494	0.5231063684486289
0.5892367945062494	0.5234028651700716
0.5892367945062494	0.5234028651700717
0.5896891836665595	0.5226961068474902
0.5896891836665595	0.5226961068474905
0.5919459434779497	0.5200818309356369
0.5919459434779497	0.5200818309356373
0.5937451754189952	0.5178496054873192
0.5937451754189952	0.5178496054873193
0.5973273809227232	0.5137019574949756
0.5973273809227232	0.5137019574949758
0.5991104516976259	0.5115818274256992
0.5991104516976259	0.5115818274256994
0.6	0.5110844899934925
0.6	0.5110844899934925
0.600444279957211	0.5099938654171022
0.600444279957211	0.5099938654171026
0.600444279957211	0.5104586404745592
0.6017751518078271	0.508366507846602
0.6017751518078271	0.5083665078466021
0.6017751518078271	0.5085379387161965
0.6017751518078271	0.5085379387161966
0.60398675482166	0.5057383257017752
0.60398675482166	0.5057383257017752
0.6053098380168622	0.5042569030136789
0.6053098380168622	0.5042569030136789
0.6057502235520292	0.503743899318315
0.6057502235520292	0.503743899318315
0.6070694633510513	0.5021255559771992
0.6070694633510513	0.5021255559771993
0.6110100926607788	0.49746926536699004
0.6110100926607788	0.49746926536699015
0.6123180001709352	0.495920970420508
0.6123180001709352	0.495920970420508
0.6123180001709352	0.4961299629357391
0.6123180001709352	0.49612996293573924
0.6149254697386776	0.4928816174473856
0.6149254697386776	0.4928816174473857
0.6157921727336261	0.4917617807268869
0.6157921727336261	0.491761780726887
0.6201075175591192	0.48665886934045904
0.6201075175591192	0.48665886934045915
0.6201075175591192	0.48670244037319715
0.6201075175591192	0.48670244037319726
0.6209669878504009	0.48558793109911064
0.6209669878504009	0.48558793109911075
0.6213962772123223	0.48508072385758594
0.6213962772123223	0.48508072385758594
0.6226823695378996	0.4835269922685856
0.6226823695378996	0.48352699226858564
0.6235382907247957	0.48307317977301767
0.6248199740725323	0.4812018397018989
0.6248199740725323	0.481201839701899
0.6252466180103123	0.4805263801513851
0.6252466180103123	0.48052638015138527
0.627800392906323	0.4774839985126241
0.627800392906323	0.4774839985126241
0.6286493458200685	0.4765110494699949
0.6286493458200685	0.476511049469995
0.6286493458200685	0.47655706449118446
0.6286493458200685	0.47655706449118446
0.632877028602977	0.4714513409454882
0.632877028602977	0.47145134094548824
0.6349803146555018	0.4689936781233901
0.6349803146555018	0.46899367812339027
0.6354001363970057	0.46874444446145525
0.6354001363970057	0.46874444446145536
0.6379132647416367	0.46540324035667474
0.6379132647416367	0.4654032403566749
0.6379132647416367	0.46560223424748387
0.6379132647416367	0.46560223424748404
0.64	0.46345455629720644
0.64	0.4634545562972065
0.6404165311212175	0.46247808985981564
0.6404165311212175	0.4624780898598157
0.6416645021608514	0.4609908472478191
0.6416645021608514	0.46099084724781914
0.6429100507328638	0.45957134508376674
0.6429100507328638	0.4595713450837669
0.6437390775772432	0.45845741336716417
0.6437390775772432	0.4584574133671644
0.6437390775772432	0.45848738700881975
0.6437390775772432	0.45848738700881986
0.646632301492381	0.4549826249849568
0.646632301492381	0.4549826249849568
0.646632301492381	0.455532688339793
0.6478682993736716	0.4537021917867956
0.6478682993736716	0.4537021917867956
0.6503332479070505	0.4505130983392819
0.6503332479070505	0.45051309833928194
0.6503332479070505	0.45060259531572894
0.6503332479070505	0.45060259531572905
0.6515622252197661	0.4491631883311305
0.6515622252197661	0.44916318833113067
0.654828221749796	0.445111231061387
0.654828221749796	0.44511123106138717
0.6576726642740546	0.441759824334599
0.6576726642740546	0.44175982433459904
0.6584831053261732	0.44093442682841105
0.6584831053261732	0.44093442682841116
0.6601010023726167	0.43873121288834094
0.6601010023726167	0.438731212888341
0.6601010023726167	0.438776367312264
0.6601010023726167	0.438776367312264
0.6609084656743321	0.43779706162458765
0.6609084656743321	0.43779706162458776
0.6609084656743321	0.43786088049170396
0.6609084656743321	0.4378608804917041
0.6625204399362583	0.43586245901371123
0.6625204399362583	0.4358624590137113
0.6649310741222231	0.432886352135005
0.6649310741222231	0.432886352135005
0.6657326790837296	0.4319903160020934
0.6657326790837296	0.4319903160020935
0.6661331198291625	0.4314893279030253
0.6661331198291625	0.4314893279030254
0.6681317235396026	0.42900213642050505
0.6681317235396026	0.42900213642050516
0.6697263122599659	0.4276095393379665
0.6709197666884866	0.4258277462110993
0.6709197666884866	0.4258277462110994
0.6721111019268565	0.42427831707377006
0.6721111019268565	0.4242783170737701
0.6729041536504289	0.4232982539425161
0.6729041536504289	0.4232982539425161
0.6744874597302262	0.4214347982641524
0.6744874597302262	0.4214347982641525
0.676855474479843	0.4185930157336227
0.676855474479843	0.4185930157336228
0.68	0.4151826077153596
0.68	0.41518260771535964
0.6803920438492306	0.4142351448167016
0.6803920438492306	0.4142351448167016
0.6803920438492306	0.4142679418338882
0.6803920438492306	0.41426794183388826
0.6815668223537097	0.41276141080777345
0.6815668223537097	0.41276141080777357
0.6815668223537097	0.4130884339458899
0.6815668223537097	0.41308843394588995
0.6823488843692792	0.4118871182948657
0.6823488843692792	0.4118871182948657
0.6835202996254024	0.4104086886589663
0.6835202996254024	0.41040868865896635
0.6839103255057153	0.41010328781953903
0.6839103255057153	0.4101032878195392
0.6862458257310812	0.40715416722249637
0.6862458257310812	0.4071541672224965
0.6885734044626857	0.40428683087514394
0.6885734044626857	0.404286830875144
0.6885734044626857	0.4043925504145006
0.6885734044626857	0.4043925504145007
0.6897342483401367	0.40292903238763966
0.6897342483401367	0.40292903238763966
0.6928203230275509	0.39968961847302414
0.6939740629158989	0.39775333877463565
0.6939740629158989	0.39775333877463565
0.6939740629158989	0.3979465442457761
0.6939740629158989	0.39794654424577613
0.695509405639732	0.3958962534739381
0.695509405639732	0.39589625347393814
0.6974238309665078	0.39366436382796627
0.6974238309665078	0.3936643638279663
0.6989515958443283	0.39170613109542757
0.6989515958443283	0.39170613109542773
0.7000952316173374	0.39033243618338354
0.7000952316173374	0.3903324361833836
0.7008566187174092	0.3892997860273919
0.7008566187174092	0.3892997860273919
0.7023769168568493	0.387448349182046
0.7023769168568493	0.38744834918204607
0.7031358332498779	0.3866847429177807
0.7031358332498779	0.3866847429177808
0.7046512139586033	0.38477016256529184
0.7046512139586033	0.38477016256529206
0.7046512139586033	0.38479969777967354
0.7046512139586033	0.38479969777967354
0.7046512139586033	0.3850323607295396
0.7046512139586033	0.3850323607295399
0.70691819422995	0.3821356459810502
0.70691819422995	0.3821356459810502
0.7076722405181652	0.3811145919511021
0.7076722405181652	0.38111459195110226
0.7110555533852471	0.3770172472405002
0.7110555533852471	0.3770172472405002
0.711430483837552	0.3764889630745622
0.711430483837552	0.37648896307456226
0.711430483837552	0.3766115670750412
0.711430483837552	0.3766115670750412
0.715914333795136	0.371044152050789
0.715914333795136	0.3710441520507891
0.715914333795136	0.3715761140870325
0.7170309151866002	0.36988090677388136
0.7170309151866002	0.3698809067738815
0.7181457605064123	0.36838652012391043
0.7181457605064123	0.36838652012391054
0.72	0.3664422984798769
0.72	0.3664422984798771
0.7203702751594719	0.3656468661815681
0.7203702751594719	0.3656468661815681
0.7203702751594719	0.36573499290673156
0.7203702751594719	0.36573499290673156
0.7211102550927979	0.3648052042071043
0.7211102550927979	0.36480520420710455
0.7214799604516631	0.36432997982249776
0.7214799604516631	0.36432997982249776
0.723325652801005	0.3620306798762193
0.723325652801005	0.36203067987621934
0.7259017380701972	0.3588460546288564
0.7259017380701972	0.35884605462885644
0.7259017380701972	0.35895866017910116
0.7259017380701972	0.35895866017910116
0.7270029802781646	0.3576522644510972
0.7270029802781646	0.3576522644510972
0.7277362159464101	0.3569609852960486
0.7277362159464101	0.3569609852960487
0.7292004754066835	0.3548614497528368
0.7292004754066835	0.35486144975283684
0.7299315036357863	0.3541419084699917
0.7299315036357863	0.3541419084699917
0.7332121111929344	0.35001028238321413
0.7332121111929344	0.3500102823832142
0.7335757175188756	0.349586012223691
0.7335757175188756	0.349586012223691
0.7343023900274328	0.3487696527738812
0.7343023900274328	0.34876965277388133
0.7379250187744912	0.34425546046925587
0.7379250187744912	0.3442554604692559
0.7390083445627211	0.34349320451289805
0.7400900846068222	0.3416489615734419
0.7400900846068222	0.3416489615734419
0.7400900846068222	0.34183959489282695
0.7400900846068222	0.341839594892827
0.7408103670980855	0.34076647432512414
0.7408103670980855	0.3407664743251242
0.7408103670980855	0.3408130373508167
0.7408103670980855	0.34081303735081675
0.7422488351848949	0.339049752398965
0.7422488351848949	0.33904975239896507
0.7433258594542055	0.33768504337531247
0.7433258594542055	0.33768504337531247
0.7433258594542055	0.3378161995965311
0.7433258594542055	0.3378161995965311
0.7444013254510858	0.33634905371656965
0.7444013254510858	0.33634905371657003
0.7472616676907763	0.33284755887508805
0.7472616676907763	0.3328475588750881
0.7486877408728778	0.331234072405374
0.7486877408728778	0.33123407240537406
0.7493997598078078	0.33034873787830404
0.7493997598078078	0.33034873787830427
0.750821772016058	0.32855380757568603
0.750821772016058	0.32855380757568603
0.750821772016058	0.3288294087770197
0.750821772016058	0.32882940877701977
0.7529497548530933	0.32609570811569094
0.7529497548530933	0.326095708115691
0.7550717405209477	0.32335988295378076
0.7550717405209477	0.32335988295378093
0.7561305002004173	0.3221692057708241
0.7561305002004173	0.3221692057708241
0.7571877794400366	0.32088963496723943
0.7571877794400366	0.3208896349672395
0.76	0.3173163902534448
0.76	0.3173163902534448
0.76	0.3178523531556054
0.76	0.31785235315560545
0.7603507962337734	0.3170065654425368
0.7603507962337734	0.31700656544253686
0.7614022152143592	0.315644845893831
0.7614022152143592	0.3156448458938311
0.762102355330306	0.3152929305929789
0.7631513611335565	0.31357881231203616
0.7631513611335565	0.31357881231203616
0.7631513611335565	0.31367820342725117
0.7631513611335565	0.3136782034272512
0.7635007094517551	0.313123322748499
0.7635007094517551	0.31312332274849924
0.7655934517309649	0.3105412662233395
0.7655934517309649	0.31054126622333955
0.7655934517309649	0.31062570433485254
0.7655934517309649	0.31062570433485265
0.7662897624267206	0.30976516276886096
0.7662897624267206	0.30976516276886107
0.7687218829546439	0.3067030674596042
0.7687218829546439	0.3067030674596042
0.7714920608794364	0.30334352269216547
0.7714920608794364	0.3033435226921656
0.7718376340483362	0.30297185024605644
0.7718376340483362	0.30297185024605683
0.7725283166331187	0.30201825692108475
0.7725283166331187	0.3020182569210852
0.7739078325830108	0.30065304589061875
0.7739078325830108	0.30065304589061886
0.775972508104078	0.29798540283145264
0.775972508104078	0.29798540283145264
0.7770027884977848	0.296612276318756
0.7770027884977848	0.2966122763187561
0.7787168933572715	0.2945418351977705
0.7787168933572715	0.29454183519777055
0.780085465403204	0.29287416565909496
0.780085465403204	0.292874165659095
0.780085465403204	0.2929098646084294
0.780085465403204	0.2929098646084296
0.7807688518377255	0.2920086319774316
0.7807688518377255	0.29200863197743193
0.7821338333899981	0.29030771777628206
0.7821338333899981	0.29030771777628217
0.7821338333899981	0.29032812477648823
0.7821338333899981	0.2903281247764883
0.7841768508017393	0.28785139828510253
0.7841768508017393	0.28785139828510276
0.7851963660978912	0.28711875091141587
0.7862145593496302	0.2853613295434894
0.7862145593496302	0.2853613295434894
0.7862145593496302	0.2855424788649764
0.7862145593496302	0.2855424788649764
0.78689262291624	0.28456945829250474
0.78689262291624	0.2845694582925048
0.7879086241436883	0.2831864948208194
0.7879086241436883	0.2831864948208196
0.7892612579705995	0.2817428013872669
0.7892612579705995	0.28174280138726715
0.7902742140126637	0.2804361659209495
0.7902742140126637	0.28043616592094955
0.7943131204590124	0.2754453702506997
0.7943131204590124	0.2754453702506999
0.7943131204590124	0.27545340482956
0.7943131204590124	0.2754534048295601
0.7943131204590124	0.27549273539515123
0.7943131204590124	0.2754927353951513
0.796994353806851	0.27240973666476936
0.796994353806851	0.2724097366647694
0.7989993742175271	0.26968764922565536
0.7989993742175271	0.26968764922565547
0.7989993742175271	0.2698154434962007
0.7989993742175271	0.26981544349620085
0.8	0.26863411158980455
0.8	0.2686341115898046
0.800333263917809	0.26800797804644
0.800333263917809	0.2680079780464401
0.801332224070225	0.26682171281600187
0.801332224070225	0.26682171281600187
0.801332224070225	0.2669481630196572
0.801332224070225	0.2669481630196574
0.8029943959953894	0.2647123363327301
0.8029943959953894	0.26471233633273017
0.8029943959953894	0.26487646964397005
0.8029943959953894	0.2648764696439701
0.8043216603656359	0.263157481089522
0.8043216603656359	0.2631574810895221
0.8053156730955466	0.2618900836731536
0.8053156730955466	0.2618900836731537
0.8082903768654761	0.25836740132077035
0.8082903768654761	0.25836740132077035
0.8082903768654761	0.2587959313491751
0.8089499366462674	0.25755334602185265
0.8089499366462674	0.2575533460218531
0.8092795149596543	0.2572538861815328
0.8092795149596543	0.2572538861815329
0.8102674455593865	0.25585799975190676
0.8102674455593865	0.25585799975190693
0.8119113252073775	0.2539371331632592
0.8119113252073775	0.25393713316325944
0.8122397018942951	0.2535564631284013
0.8122397018942951	0.2535564631284013
0.8161699169494875	0.24867742821993752
0.8161699169494875	0.24867742821993755
0.8168231142664856	0.24785674209836528
0.8168231142664856	0.24785674209836567
0.8171495171223766	0.24747109669881645
0.8171495171223766	0.24747109669881648
0.8200812967830282	0.24382739149467098
0.8200812967830282	0.243827391494671
0.8200812967830282	0.24416097403713977
0.8200812967830282	0.2441609740371398
0.8207313811473277	0.2429459421144336
0.8207313811473277	0.24294594211443366
0.8210562303115014	0.24275598048528263
0.8210562303115014	0.24275598048528269
0.8220300075625788	0.24141446442954742
0.8220300075625788	0.2414144644295475
0.8220300075625788	0.24164067972513725
0.8220300075625788	0.24164067972513725
0.8239741096256201	0.23908620887558574
0.8239741096256201	0.2390862088755858
0.8239741096256201	0.2391855152510982
0.8239741096256201	0.23918551525109827
0.8259136355172575	0.2368457909377242
0.8259136355172575	0.23684579093772423
0.826559132790873	0.2358407475959237
0.826559132790873	0.23584074759592372
0.826559132790873	0.23603647208932657
0.826559132790873	0.23603647208932657
0.8297790870667525	0.23194208961352245
0.8297790870667525	0.2319420896135225
0.831384387633061	0.2306145217756018
0.8317050759333704	0.22978272218900062
0.8317050759333704	0.2297827221890007
0.8323460818673926	0.22911458337304338
0.8323460818673926	0.22911458337304338
0.8326663997864531	0.228473242514068
0.8326663997864531	0.22847324251406811
0.8336266150581646	0.22741359459602772
0.8336266150581646	0.22741359459602778
0.835224520712844	0.22554058384171316
0.835224520712844	0.22554058384171338
0.8380930735902785	0.22198497174962864
0.8380930735902785	0.22198497174962864
0.8393648392286476	0.2203210208329712
0.8393648392286476	0.22032102083297142
0.84	0.21964671325447405
0.84	0.21964671325447405
0.84	0.219838569536836
0.84	0.2198385695368362
0.8403174003513989	0.21923417094633457
0.8403174003513989	0.21923417094633474
0.8412688828985257	0.21806117672843672
0.8412688828985257	0.21806117672843697
0.8428523002282191	0.216087447907652
0.8428523002282191	0.21608744790765222
0.8431686268673267	0.21575772561896606
0.8431686268673267	0.21575772561896608
0.8431686268673267	0.21598101234812866
0.8431686268673267	0.2159810123481287
0.8450641001328439	0.21337970988924582
0.8450641001328439	0.21337970988924584
0.8450641001328439	0.2135338605723647
0.8450641001328439	0.21353386057236476
0.846640419540669	0.2115835508837669
0.846640419540669	0.21158355088376699
0.8478993650978478	0.20989530019598787
0.8478993650978478	0.20989530019598798
0.8488423489278403	0.20886670994855872
0.8488423489278403	0.2088667099485588
0.8488423489278403	0.20891075634664671
0.8488423489278403	0.20891075634664677
0.8513518661517105	0.20563894441816302
0.8513518661517105	0.20563894441816313
0.8544783984006462	0.20203036555461718
0.8544783984006462	0.2020303655546172
0.8544783984006462	0.2024574337646786
0.855102333057278	0.20124391223607266
0.855102333057278	0.20124391223607302
0.8554141297250902	0.20073088861293684
0.8554141297250902	0.20073088861293684
0.8554141297250902	0.20098957034467865
0.8554141297250902	0.20098957034467874
0.8582152022268851	0.19750938238733254
0.8582152022268851	0.1975093823873326
0.8600775158864074	0.1951386068075522
0.8600775158864074	0.19513860680755254
0.8600775158864074	0.19522354285547258
0.8600775158864074	0.19522354285547258
0.8606973916540005	0.19449591242790748
0.8606973916540005	0.1944959124279078
0.8619358058076793	0.1927836386478835
0.8619358058076793	0.19278363864788362
0.8619358058076793	0.19295563475970012
0.8619358058076793	0.19295563475970012
0.8628634499927167	0.19177280593729434
0.8628634499927167	0.19177280593729434
0.8637900979597609	0.19067946195073499
0.8637900979597609	0.19067946195073548
0.8653323061113574	0.18877978642861432
0.8653323061113574	0.18877978642861457
0.8662563131083085	0.18772049644129654
0.8662563131083085	0.18772049644129657
0.8662563131083085	0.18792679689517242
0.8662563131083085	0.1879267968951726
0.8681013765684282	0.1855418215513041
0.8681013765684282	0.18554182155130433
0.8693292433441621	0.18385819096614667
0.8693292433441621	0.1838581909661467
0.8693292433441621	0.18391534959478922
0.8693292433441621	0.18391534959478928
0.8711677986090471	0.18170260552385298
0.8711677986090471	0.181702605523853
0.8717797887081349	0.18097842688621035
0.8717797887081349	0.1809784268862105
0.8730024818597788	0.17929567786682607
0.8730024818597788	0.17929567786682624
0.8772684879784524	0.17407361232122992
0.8772684879784524	0.17407361232123078
0.8772684879784524	0.1743200941801283
0.8772684879784524	0.17432009418012842
0.8775724091682313	0.17387353440178183
0.8775724091682313	0.17387353440178188
0.8775724091682313	0.1743129932900616
0.8784835418682204	0.17287261679757188
0.8784835418682204	0.1728726167975719
0.88	0.17099148115755042
0.88	0.17099148115755047
0.8803029781463501	0.17035922532418077
0.8803029781463501	0.1703592253241808
0.8812112875657764	0.16923893879433308
0.8812112875657764	0.1692389387943331
0.8812112875657764	0.16947052300490914
0.8812112875657764	0.1694705230049092
0.8821186617078982	0.16816014618547953
0.8821186617078982	0.1681601461854796
0.8827230596285565	0.16751922553478374
0.8827230596285565	0.16751922553478388
0.8845337754998392	0.1652614017834755
0.8845337754998392	0.16526140178347562
0.8848352012286431	0.16492751664663155
0.8848352012286431	0.16492751664663163
0.8857388629462598	0.16387009945657252
0.8857388629462598	0.16387009945657255
0.8875434261676064	0.16149527825338525
0.8875434261676064	0.16149527825338525
0.8875434261676064	0.16161116659085129
0.8875434261676064	0.16161116659085142
0.8893443277681223	0.1595896975551285
0.8893443277681223	0.15958969755512897
0.8908422980528035	0.15770083785597855
0.8908422980528035	0.15770083785597863
0.8911415899470372	0.15725250042640174
0.8911415899470372	0.1572525004264019
0.892038863129479	0.15604016301308724
0.892038863129479	0.15604016301308724
0.893532316147547	0.15430341488098723
0.893532316147547	0.15430341488098734
0.8947252837230729	0.15276922392671574
0.8947252837230729	0.15276922392671602
0.8947252837230729	0.1528726854284241
0.8947252837230729	0.15287268542842422
0.8991848160046595	0.1472332833593312
0.8991848160046595	0.1472332833593313
0.9000740710260092	0.14599151891898732
0.9000740710260092	0.14599151891898737
0.9000740710260092	0.14627092510396913
0.9000740710260092	0.14627092510396913
0.9000740710260092	0.1464143558801682
0.9000740710260092	0.14641435588016824
0.9006664199358162	0.14535907247285063
0.9006664199358162	0.14535907247285068
0.9006664199358162	0.1459922501365683
0.9015542135667716	0.14458142999248477
0.9015542135667716	0.14458142999248477
0.901849950564579	0.14382582229664667
0.901849950564579	0.14382582229664675
0.903622339992396	0.14162361676994997
0.903622339992396	0.14162361676995
0.9042123644365851	0.14112495618708581
0.9042123644365851	0.1411249561870859
0.9042123644365851	0.14126484854932947
0.9042123644365851	0.1412648485493297
0.90598013223249	0.13887313114626837
0.90598013223249	0.1388731311462685
0.9071567303026161	0.13755364509056073
0.9071567303026161	0.13755364509056073
0.9086253353280438	0.1358431753251766
0.9086253353280438	0.13584317532517695
0.9089187715815608	0.1352927364971639
0.9089187715815608	0.135292736497164
0.9097985124923723	0.13428232459047626
0.9097985124923723	0.13428232459047632
0.9124326459160333	0.1310490650346418
0.9124326459160333	0.13104906503464187
0.9124326459160333	0.1314126235315078
0.9124326459160333	0.13141262353150784
0.9141845182091706	0.12914521897314224
0.9141845182091706	0.12914521897314235
0.9147677300823418	0.12815029898899286
0.9147677300823418	0.12815029898899288
0.9159330397650983	0.12670742172721755
0.9159330397650983	0.12670742172721758
0.916515138991168	0.1262815542524159
0.916515138991168	0.12628155425241605
0.917678229737054	0.1247674143693551
0.917678229737054	0.12476741436935522
0.92	0.12209151185600212
0.92	0.12209151185600213
0.9202898094259946	0.12153818949518645
0.9202898094259946	0.12153818949518647
0.9211586906355134	0.12044620138542446
0.9211586906355134	0.12044620138542456
0.9211586906355134	0.12061220739945448
0.9211586906355134	0.12061220739945451
0.9226050075736637	0.11870344388988788
0.9226050075736637	0.118703443889888
0.9226050075736637	0.11877541780661835
0.9226050075736637	0.11877541780661846
0.9228939989691847	0.11839027220246258
0.9228939989691847	0.11839027220246269
0.9237604307034014	0.1177028179782106
0.9246260505379098	0.11609458462194612
0.9246260505379098	0.11609458462194612
0.9246260505379098	0.11631656887684269
0.9246260505379098	0.11631656887684282
0.9263548636096932	0.11407791930611764
0.9263548636096932	0.11407791930611767
0.927218061371398	0.1127899270741368
0.927218061371398	0.1127899270741369
0.927218061371398	0.1130630654692045
0.927218061371398	0.11306306546920454
0.9298028464859276	0.11001612308798794
0.9298028464859276	0.11001612308798807
0.9303762679690406	0.10890872417459381
0.9303762679690406	0.10890872417459407
0.931522051984457	0.10776821194973264
0.931522051984457	0.107768211949733
0.9320944158184835	0.10692710126649899
0.9320944158184835	0.10692710126649906
0.9340949273673065	0.10428838253415622
0.9340949273673065	0.10428838253415641
0.9355212450821201	0.10295642662031751
0.9355212450821201	0.10295642662031772
0.9372299611087984	0.10071056186519113
0.9372299611087984	0.10071056186519114
0.9375144443331704	0.10015174698821136
0.9375144443331704	0.10015174698821142
0.9383673765286885	0.09903248730031598
0.9383673765286885	0.099032487300316
0.9383673765286885	0.09904875427871526
0.9383673765286885	0.09904875427871539
0.9400709193105239	0.0970186635112407
0.9400709193105239	0.0970186635112407
0.9406380813043878	0.0963450436025393
0.9406380813043878	0.09634504360253957
0.9406380813043878	0.09636059391114217
0.9406380813043878	0.09636059391114223
0.9417713806085495	0.09497731597236976
0.9417713806085495	0.09497731597236979
0.9431860898041277	0.09323028203872709
0.9431860898041277	0.09323028203872745
0.943468777084506	0.09292722508071898
0.943468777084506	0.09292722508071904
0.9451631252505216	0.09065704386358633
0.9451631252505216	0.09065704386358643
0.9457272334029512	0.08989636174795938
0.9457272334029512	0.08989636174795981
0.9457272334029512	0.09020217750967344
0.9457272334029512	0.09020217750967359
0.9468544414709863	0.08909365644687897
0.9476989676755659	0.08770459270630855
0.9476989676755659	0.08770459270630859
0.9485427419643954	0.08668139662454304
0.9485427419643954	0.08668139662454305
0.9485427419643954	0.08671265719949688
0.9485427419643954	0.08671265719949692
0.9502280428051644	0.0844261773598402
0.9502280428051644	0.08442617735984032
0.9519103599254152	0.08239548491193052
0.9519103599254152	0.08239548491193062
0.9524704719832526	0.08172558710326086
0.9524704719832526	0.08172558710326114
0.9544282756359084	0.07912889095912834
0.9544282756359084	0.07912889095912834
0.9544282756359084	0.07921812646772725
0.9544282756359084	0.07921812646772726
0.9558242516278818	0.07720203531022571
0.9558242516278818	0.07720203531022582
0.9586101049609969	0.0739441956350812
0.9586101049609969	0.07394419563508148
0.96	0.07129074215315642
0.96	0.07129074215315642
0.9602777376016448	0.07084940439239139
0.9602777376016448	0.07084940439239146
0.9602777376016448	0.07126506868489584
0.9602777376016448	0.07126506868489593
0.9602777376016448	0.07161647783901752
0.9602777376016448	0.07161647783901762
0.9602777376016448	0.07170506309739022
0.9602777376016448	0.07170506309739033
0.9608329719571451	0.07073118178475785
0.9608329719571451	0.07073118178475796
0.9611104688501386	0.06972673287263038
0.9611104688501386	0.06972673287263045
0.9624967532412773	0.06792416423817194
0.9624967532412773	0.067924164238172
0.9636043448082482	0.06727355364087154
0.9636043448082482	0.06727355364087159
0.9644342037346734	0.06559446444229264
0.9644342037346734	0.06559446444229267
0.9652633492127076	0.06480226499101548
0.9652633492127076	0.06480226499101553
0.9669195071635143	0.06262753901418022
0.9669195071635143	0.06262753901418025
0.9677465232866164	0.06169010154582302
0.9677465232866164	0.061690101545823196
0.9685728332620802	0.060665100456747445
0.9685728332620802	0.06066510045674748
0.9699484522385713	0.058974998136693914
0.9699484522385713	0.05897499813669408
0.9699484522385713	0.059545856749443286
0.9707728879609278	0.057955278996038216
0.9707728879609278	0.057955278996038216
0.9707728879609278	0.0581795854307246
0.9707728879609278	0.05817958543072482
0.9732420048477152	0.05488157982385232
0.9732420048477152	0.05488157982385241
0.9735159646011633	0.05484947226322219
0.9735159646011633	0.0548494722632222
0.9751581068387492	0.0526282394935041
0.9751581068387492	0.05262823949350414
0.9767974883942594	0.05071446592375039
0.9767974883942594	0.0507144659237505
0.9773433378296492	0.0492624972621171
0.9773433378296492	0.049262497262117295
0.977616148257246	0.04992111340990175
0.977616148257246	0.049921113409901775
0.9800680248499761	0.04609957274330849
0.9800680248499761	0.04609957274330851
0.980612053770501	0.04497933815965031
0.980612053770501	0.044979338159650405
0.9816992071573316	0.043622774567936756
0.9816992071573316	0.043622774567936805
0.9816992071573316	0.043864793196109954
0.9816992071573316	0.04386479319611007
0.982242332624694	0.04340380097749053
0.982242332624694	0.04340380097749063
0.9830564581955606	0.04211607332360917
0.9830564581955606	0.042116073323609234
0.9833276835995891	0.04147459054605063
0.9833276835995891	0.04147459054605066
0.9833276835995891	0.04159636036676251
0.9833276835995891	0.041596360366762536
0.9833276835995891	0.04199758341218619
0.9833276835995891	0.04199758341218625
0.9854947995803935	0.03821044502030214
0.9854947995803935	0.038210445020302145
0.9865765724632495	0.03652415181146853
0.9865765724632495	0.03652415181146863
0.9873871243505931	0.035449425159755917
0.9873871243505931	0.03544942515975597
0.9881970113966817	0.034023369236613706
0.9881970113966817	0.03402336923661376
0.9903534722511959	0.030693330170830112
0.9903534722511959	0.030693330170830122
0.9914299437344696	0.02849908632602838
0.9914299437344696	0.028499086326028426
0.9914299437344696	0.028645543118081804
0.9914299437344696	0.028645543118081804
0.9930424630061564	0.02611855392640432
0.9930424630061564	0.026118553926404345
0.9930424630061564	0.026775815481745405
0.993847741524492	0.02519720582795936
0.993847741524492	0.02519720582795942
0.9951884243699783	0.022016438290153553
0.9951884243699783	0.022016438290153605
0.996259671638541	0.02109312513328053
0.996259671638541	0.021093125133280537
0.9978643862436084	0.017932421282356056
0.9978643862436084	0.01793242128235607
0.9991996797437438	0.015731973167299847
0.9991996797437438	0.015731973167299913
0.9994665243685421	0.014974650997779445
0.9994665243685421	0.01497465099777947
1.	0.012557392153385532
1.	0.012557392153385543

==> figure_data/figure_9_n_120.dat <==
0.01924500897298753	1.
0.03333333333333333	0.9972920455267442
0.03333333333333333	0.9972920455267489
0.03849001794597506	0.9953588839717036
0.05091750772173156	0.9894457730479685
0.05091750772173156	0.989445773047971
0.05773502691896259	0.9872223734601036
0.06666666666666667	0.9846015678276783
0.06666666666666667	0.9846015678276847
0.06938886664887109	0.9828434011467345
0.06938886664887109	0.982843401146738
0.07698003589195011	0.9794833899308893
0.08388704928078611	0.9758261847700906
0.08388704928078611	0.975826184770092
0.08819171036881969	0.9738919575977559
0.08819171036881969	0.973891957597758
0.09622504486493763	0.9707146709456832
0.1	0.9693572549132495
0.1	0.969357254913255
0.10183501544346311	0.9677335845698062
0.10183501544346311	0.9677335845698071
0.10715167512214395	0.9650042197604827
0.10715167512214395	0.9650042197604839
0.11547005383792518	0.9606995861832103
0.11706281947614156	0.9595410618479189
0.11706281947614156	0.9595410618479218
0.1201850425154663	0.9578672623261465
0.1201850425154663	0.9578672623261477
0.12619796324000607	0.9548325417320681
0.12619796324000607	0.9548325417320708
0.13333333333333333	0.9516498102654004
0.13333333333333333	0.9516498102654052
0.1347150628109127	0.9501378790284538
0.1347150628109127	0.9501378790284611
0.1347150628109127	0.9504756481675575
0.13877773329774218	0.9477780254353441
0.13877773329774218	0.9477780254353466
0.1452966314513558	0.9438878181925796
0.1452966314513558	0.9438878181925796
0.15030832509409647	0.9407723752990449
0.15030832509409647	0.9407723752990457
0.1527525231651947	0.9392624104235516
0.1527525231651947	0.9392624104235532
0.15396007178390023	0.9389040546609944
0.1575271875417536	0.9364626584626686
0.1575271875417536	0.9364626584626712
0.1644294287438749	0.9323744300639855
0.1644294287438749	0.9323744300639865
0.16666666666666666	0.9315868790144066
0.16666666666666666	0.9315868790144072
0.16777409856157222	0.9301686138476952
0.16777409856157222	0.930168613847697
0.17105338131489614	0.9280426187270667
0.17105338131489614	0.9280426187270682
0.17320508075688773	0.926960884435987
0.17638342073763938	0.9245174026400391
0.17638342073763938	0.9245174026400392
0.18358568490953672	0.9196821931802426
0.18358568490953672	0.919682193180243
0.18358568490953672	0.9197776692063098
0.18358568490953672	0.9197776692063119
0.1855921454276674	0.9182872712844175
0.1855921454276674	0.9182872712844179
0.18954135676924422	0.9156928308362493
0.18954135676924422	0.9156928308362493
0.19245008972987526	0.914103499548203
0.19531550923607718	0.9118674927690084
0.19531550923607718	0.9118674927690085
0.2	0.9093018702956306
0.2	0.9093018702956306
0.2009237924447236	0.9079609875650158
0.2009237924447236	0.9079609875650159
0.20275875100994065	0.9067699916151247
0.20275875100994065	0.9067699916151253
0.20367003088692623	0.9060047014164961
0.20367003088692623	0.9060047014164966
0.20816659994661327	0.9027579884098503
0.20816659994661327	0.9027579884098503
0.2116950987028628	0.900558669775389
0.2143033502442879	0.8983402335048696
0.2143033502442879	0.8983402335048701
0.2168802366215904	0.8964190869062636
0.2168802366215904	0.8964190869062636
0.2185812841434	0.8951160108199199
0.2185812841434	0.8951160108199216
0.22194427061597977	0.8926897598003845
0.22194427061597977	0.8926897598003853
0.22194427061597977	0.8928339659299507
0.22194427061597977	0.8928339659299517
0.22689530951846817	0.8890871093834243
0.22689530951846817	0.8890871093834248
0.23094010767585035	0.886403864187002
0.23333333333333334	0.8843015818196391
0.23333333333333334	0.8843015818196394
0.23333333333333334	0.8849411818417072
0.23333333333333334	0.8849411818417078
0.2341256389522831	0.8836625336652497
0.2341256389522831	0.8836625336652498
0.23648662948658625	0.8818377934015185
0.23648662948658625	0.8818377934015187
0.2403700850309326	0.8788109155006941
0.2403700850309326	0.8788109155006945
0.24113927126900783	0.8783839896123643
0.24113927126900783	0.8783839896123647
0.24570382652773312	0.8746639693782253
0.24570382652773312	0.8746639693782259
0.25018511664883786	0.871109249913599
0.25018511664883786	0.8711092499135997
0.25018511664883786	0.8714578214480495
0.2516611478423583	0.8698845858783046
0.2516611478423583	0.8698845858783051
0.25239592648001213	0.8694102434381832
0.25239592648001213	0.8694102434381834
0.2545875386086578	0.8675924243847558
0.2545875386086578	0.8675924243847565
0.2589151155051343	0.8641783325313879
0.2589151155051343	0.8641783325313889
0.2603416558635551	0.863164520768701
0.2603416558635551	0.8631645207687013
0.2645751311064591	0.8596508509490849
0.2645751311064591	0.8596508509490851
0.26666666666666666	0.8586086828020234
0.26666666666666666	0.8586086828020236
0.2673602092336881	0.8573794494369297
0.2673602092336881	0.8573794494369302
0.2694301256218254	0.8556562858198702
0.2694301256218254	0.8556562858198706
0.2694301256218254	0.856041362882761
0.2714842605082359	0.8540462579083182
0.2714842605082359	0.8540462579083192
0.27284509239574833	0.852803751168619
0.27284509239574833	0.8528037511686193
0.27755546659548436	0.8488737886592451
0.27755546659548436	0.8488737886592453
0.2795499027868694	0.8473296653972067
0.2795499027868694	0.8473296653972071
0.2834966849371794	0.8438519380694203
0.2834966849371794	0.8438519380694203
0.2834966849371794	0.843859786999499
0.2834966849371794	0.8438597869994995
0.2848001248439177	0.8426936985626146
0.2848001248439177	0.8426936985626146
0.2873892701417236	0.840508148003488
0.2873892701417236	0.8405081480034882
0.2886751345948129	0.8397772421958726
0.2905932629027116	0.8378609755028253
0.2905932629027116	0.8378609755028257
0.2912298316018035	0.8372540135220449
0.2912298316018035	0.8372540135220454
0.29627314724385295	0.8329466340314821
0.29627314724385295	0.8329466340314821
0.2987628813277501	0.8309553329388454
0.2987628813277501	0.8309553329388458
0.3	0.8303888918103218
0.3	0.8303888918103223
0.30061665018819295	0.8292019829745182
0.30061665018819295	0.8292019829745182
0.30245905752924884	0.8275604219058704
0.30245905752924884	0.8275604219058706
0.30245905752924884	0.8276141143269884
0.30245905752924884	0.8276141143269886
0.3055050463303894	0.8248542893247806
0.3055050463303894	0.8248542893247809
0.30792014356780045	0.8231009055202415
0.30971910810591896	0.8211148197897773
0.30971910810591896	0.8211148197897777
0.30971910810591896	0.8212045386095348
0.30971910810591896	0.8212045386095349
0.3150543750835072	0.8163359103613581
0.3150543750835072	0.8163359103613588
0.31681283176407227	0.8147725256057275
0.31681283176407227	0.8147725256057277
0.31797973380564853	0.8136735655748211
0.31797973380564853	0.8136735655748213
0.31797973380564853	0.8138381489411577
0.31797973380564853	0.8138381489411579
0.320300784564435	0.8115845581547705
0.320300784564435	0.8115845581547707
0.3214550253664319	0.810593618065237
0.3214550253664319	0.810593618065237
0.32375116187407704	0.808478790824155
0.32375116187407704	0.8084787908241551
0.327165152540788	0.805779616695349
0.32829526005987014	0.8043730758966242
0.32829526005987014	0.8043730758966245
0.3288588574877498	0.8039619072480946
0.3288588574877498	0.8039619072480951
0.3333333333333333	0.8004175726884988
0.3333333333333333	0.800417572688499
0.3338884266959271	0.799275896827159
0.3338884266959271	0.7992758968271594
0.3338884266959271	0.7992886909877969
0.3338884266959271	0.7992886909877971
0.33554819712314443	0.7977136077453614
0.33554819712314443	0.7977136077453618
0.33719979789985594	0.7963655570341891
0.33719979789985594	0.7963655570341898
0.33829638550307395	0.7951434269901834
0.33829638550307395	0.7951434269901834
0.34047896546765694	0.7931793872911698
0.34047896546765694	0.7931793872911698
0.3421067626297923	0.7915819599110873
0.3421067626297923	0.7915819599110873
0.34641016151377546	0.7878932404876281
0.3469443332443554	0.7870219199552076
0.3469443332443554	0.7870219199552076
0.348010216963685	0.7860970423147325
0.348010216963685	0.786097042314733
0.3501322501464162	0.7840111664941758
0.3501322501464162	0.7840111664941758
0.35118845842842467	0.782970268380666
0.35118845842842467	0.7829702683806662
0.35276684147527876	0.7815145811435803
0.35276684147527876	0.7815145811435809
0.35329140212410326	0.7809803019741776
0.35329140212410326	0.7809803019741777
0.3564225540521209	0.7780138462869366
0.3564225540521209	0.7780138462869367
0.3564225540521209	0.7781923819307067
0.3564225540521209	0.7781923819307068
0.3595264374969653	0.7751247421726853
0.3595264374969653	0.7751247421726858
0.36055512754639896	0.7740796443485107
0.36055512754639896	0.7740796443485111
0.365655170486763	0.7691986397270407
0.365655170486763	0.7691986397270413
0.365655170486763	0.7695556067778762
0.36666666666666664	0.7688030994659273
0.36666666666666664	0.7688030994659281
0.36717136981907345	0.7677119713083769
0.36717136981907345	0.7677119713083772
0.36717136981907345	0.7678122632927039
0.36717136981907345	0.7678122632927042
0.3686813338452679	0.7662277061626863
0.3686813338452679	0.7662277061626863
0.3711842908553348	0.7637783528076898
0.3711842908553348	0.7637783528076901
0.3716828596372829	0.7633382080298009
0.3716828596372829	0.7633382080298016
0.3746603400019415	0.7603713303102466
0.3746603400019415	0.7603713303102473
0.3756475889861548	0.7595583367126326
0.3756475889861548	0.7595583367126328
0.3785938897200183	0.7565238477280922
0.3785938897200183	0.7565238477280922
0.37908271353848844	0.7559950106334656
0.37908271353848844	0.7559950106334656
0.3834540872608311	0.7516576770797742
0.3834540872608311	0.7516576770797744
0.38441875315569324	0.750664338911832
0.38441875315569324	0.7506643389118323
0.38441875315569324	0.7506894557858842
0.38441875315569324	0.7506894557858844
0.3849001794597505	0.7505720567586354
0.3863408589047491	0.7487615134899325
0.3863408589047491	0.7487615134899327
0.3863408589047491	0.7488661989947495
0.3863408589047491	0.7488661989947499
0.38920621973637765	0.7459155021832429
0.38920621973637765	0.7459155021832429
0.39063101847215437	0.7445263959252063
0.39063101847215437	0.7445263959252066
0.39299420408505314	0.7421318654900231
0.39299420408505314	0.7421318654900233
0.3948745698648191	0.7404253236991231
0.3948745698648191	0.7404253236991232
0.3976784481816285	0.7374435611526867
0.3976784481816285	0.7374435611526869
0.3976784481816285	0.7374967064700567
0.3976784481816285	0.7374967064700572
0.4	0.7356784765183043
0.4	0.7356784765183043
0.4004626953542244	0.7346320874463824
0.4004626953542244	0.7346320874463824
0.4018475848894472	0.7332035009177587
0.4018475848894472	0.7332035009177592
0.40322771803609014	0.7318295037758191
0.40322771803609014	0.7318295037758192
0.40414518843273806	0.7308498162781828
0.40414518843273806	0.7308498162781828
0.40414518843273806	0.7312472440269481
0.4055175020198813	0.7295735992175427
0.4055175020198813	0.729573599217543
0.40734006177385246	0.727588514686514
0.40734006177385246	0.727588514686514
0.4096068575814836	0.7253021580913814
0.4096068575814836	0.7253021580913818
0.41141130181274704	0.7234056701620173
0.41141130181274704	0.7234056701620176
0.41410322563520496	0.720818140716039
0.41410322563520496	0.7208181407160393
0.41633319989322654	0.7183271615967634
0.41633319989322654	0.7183271615967635
0.41677776296691227	0.7178979350670098
0.41677776296691227	0.71789793506701
0.41677776296691227	0.717939740015348
0.41677776296691227	0.7179397400153483
0.41766546953805556	0.7169305891033431
0.41766546953805556	0.7169305891033431
0.4194352464039305	0.7150917678944992
0.4194352464039305	0.7150917678944995
0.42207599807161283	0.7123575676029683
0.42207599807161283	0.7123575676029683
0.42207599807161283	0.7124136835891973
0.42207599807161283	0.7124136835891977
0.4233901974057256	0.7114089528941501
0.4247003300803643	0.7097832150128904
0.4247003300803643	0.7097832150128907
0.4255715111601235	0.7087352685625075
0.4255715111601235	0.7087352685625076
0.4286067004885758	0.7056537417704847
0.4286067004885758	0.7056537417704848
0.42990093604784674	0.7042543863789344
0.42990093604784674	0.7042543863789347
0.43333333333333335	0.7008326531066554
0.43333333333333335	0.7008326531066557
0.43333333333333335	0.7012153914594843
0.43333333333333335	0.7012153914594843
0.4337604732431808	0.700210445063395
0.4337604732431808	0.7002104450633952
0.4350393766767087	0.6988289317750801
0.4350393766767087	0.6988289317750802
0.4350393766767087	0.6988795670787811
0.4350393766767087	0.6988795670787813
0.43588989435406744	0.698026939547918
0.43588989435406744	0.698026939547918
0.4371625682868	0.6965658600769242
0.4371625682868	0.6965658600769247
0.4401178293408525	0.6934468226169702
0.4401178293408525	0.6934468226169703
0.44095855184409843	0.6926061893476463
0.44095855184409843	0.6926061893476464
0.4426352063787132	0.6911678950328737
0.44388854123195953	0.6894448393226933
0.44388854123195953	0.6894448393226933
0.44388854123195953	0.6895642212570339
0.44388854123195953	0.689564221257034
0.4476274906329708	0.6854959775239243
0.4476274906329708	0.6854959775239249
0.448454134902457	0.6845646377423088
0.448454134902457	0.684564637742309
0.45010286890064655	0.6828093055395149
0.45010286890064655	0.6828093055395154
0.4509249752822895	0.681887366479618
0.4509249752822895	0.6818873664796185
0.4525647078759178	0.6801311464231475
0.4525647078759178	0.6801311464231478
0.4525647078759178	0.6803306203130806
0.4525647078759178	0.6803306203130806
0.45379061903693635	0.678858288305269
0.45379061903693635	0.678858288305269
0.45501322732096156	0.6775080053419359
0.45501322732096156	0.6775080053419362
0.45501322732096156	0.6775918638364531
0.45501322732096156	0.6775918638364533
0.458257569495584	0.674019923019948
0.458257569495584	0.6740199230199482
0.45987115747944174	0.6723299576850303
0.45987115747944174	0.6723299576850305
0.4618802153517007	0.670496904557618
0.46228097917143823	0.669699942662684
0.46228097917143823	0.6696999426626841
0.4630814663149935	0.6689375103762928
0.4630814663149935	0.6689375103762929
0.4666666666666667	0.6649893246894606
0.4666666666666667	0.6649893246894606
0.4666666666666667	0.6654665566097347
0.4666666666666667	0.665466556609735
0.4670633234885267	0.6645212704339424
0.4670633234885267	0.6645212704339424
0.4670633234885267	0.6645257606964736
0.4670633234885267	0.6645257606964737
0.4682512779045662	0.6632222687826911
0.4682512779045662	0.6632222687826911
0.4702245326555295	0.661063965650192
0.4702245326555295	0.661063965650192
0.47179719434582545	0.659546744231934
0.47179719434582545	0.6595467442319344
0.4725815626252608	0.6585038210791486
0.4725815626252608	0.6585038210791491
0.4729732589731725	0.6580572705344324
0.4729732589731725	0.6580572705344327
0.4741464065189304	0.656859937177305
0.4741464065189304	0.656859937177305
0.47648403649759036	0.6541908395281518
0.47648403649759036	0.6541908395281523
0.4788102539203387	0.6516837611232003
0.4788102539203387	0.6516837611232006
0.4807401700618652	0.6494943731106398
0.4807401700618652	0.64949437311064
0.48112522432468824	0.6494851656127747
0.48227854253801566	0.6479508335611192
0.48227854253801566	0.6479508335611192
0.48342910928460203	0.6465658331325305
0.48342910928460203	0.6465658331325308
0.4841946348777983	0.6456964797998124
0.4841946348777983	0.6456964797998126
0.4857220665420976	0.6440196910746153
0.4857220665420976	0.6440196910746155
0.4857220665420976	0.6440222351026931
0.4857220665420976	0.6440222351026933
0.4857220665420976	0.6440824932861563
0.4857220665420976	0.6440824932861563
0.4880042501332833	0.641492639445374
0.4880042501332833	0.641492639445374
0.4910306620885411	0.6381254441626685
0.4910306620885411	0.6381254441626685
0.4910306620885411	0.6383414655629123
0.4910306620885411	0.6383414655629126
0.49140765305546624	0.637762874182751
0.49140765305546624	0.637762874182751
0.49328828623162474	0.6357319028251666
0.49328828623162474	0.6357319028251668
0.49478764618249593	0.6339656912457994
0.49478764618249593	0.6339656912457994
0.4977728174356026	0.6307069746468148
0.4977728174356026	0.6307069746468148
0.49925870974802156	0.6290020389066748
0.49925870974802156	0.6290020389066749
0.5	0.6286926604001779
0.5	0.6286926604001781
0.5003702332976757	0.6277809342917585
0.5003702332976757	0.6277809342917586
0.5003702332976757	0.6281446010116214
0.5014792931731893	0.6265121308037571
0.5014792931731893	0.6265121308037574
0.5014792931731893	0.6266446426824165
0.5014792931731893	0.626644642682417
0.5033222956847166	0.6244297740410066
0.5033222956847166	0.6244297740410066
0.5044248650140519	0.6232248962481567
0.5044248650140519	0.6232248962481567
0.5047918529600243	0.622862103523181
0.5047918529600243	0.6228621035231813
0.5058912194592093	0.6215487202742496
0.5058912194592093	0.6215487202742497
0.5091750772173156	0.6178483335415752
0.5091750772173156	0.6178483335415753
0.510265000142446	0.6166496365773592
0.510265000142446	0.6166496365773594
0.510265000142446	0.6168015531686143
0.510265000142446	0.6168015531686143
0.512437891448898	0.6142315218830129
0.512437891448898	0.614231521883013
0.5131601439446885	0.6133335044536264
0.5131601439446885	0.6133335044536267
0.5167562646325993	0.609290863030129
0.5167562646325993	0.609290863030129
0.5167562646325993	0.609302098715346
0.5167562646325993	0.6093020987153464
0.5174724898753341	0.6084358677427506
0.5174724898753341	0.6084358677427507
0.5178302310102686	0.6080400428130637
0.5178302310102686	0.6080400428130639
0.5189019746149163	0.6067984135680107
0.5189019746149163	0.6067984135680107
0.5196152422706631	0.6063737999930036
0.5206833117271102	0.6049037168338127
0.5206833117271102	0.6049037168338129
0.5210388483419269	0.6043836608223581
0.5210388483419269	0.6043836608223584
0.5231669940886023	0.6019798772132564
0.5231669940886023	0.6019798772132564
0.523874454850057	0.6011814314776908
0.523874454850057	0.6011814314776909
0.523874454850057	0.6012163760219014
0.523874454850057	0.6012163760219016
0.5273975238358142	0.5971865694455063
0.5273975238358142	0.5971865694455063
0.5291502622129182	0.5951812341193623
0.5291502622129182	0.5951812341193623
0.5295001136641714	0.5949683676428504
0.5295001136641714	0.5949683676428505
0.5315943872846972	0.5923823449364968
0.5315943872846972	0.5923823449364969
0.5315943872846972	0.5924708799338891
0.5315943872846972	0.5924708799338891
0.5333333333333333	0.5908823947887417
0.5333333333333333	0.5908823947887418
0.5336804426010145	0.5900149909817197
0.5336804426010145	0.59001499098172
0.5347204184673762	0.5887988035522403
0.5347204184673762	0.5887988035522403
0.5357583756107197	0.5876584743648926
0.5357583756107197	0.5876584743648928
0.5364492313143694	0.5868005519962306
0.5364492313143694	0.5868005519962307
0.5364492313143694	0.5868074649935937
0.5364492313143694	0.5868074649935943
0.5388602512436508	0.5840432900716539
0.5388602512436508	0.5840432900716539
0.5388602512436508	0.584446398278045
0.5398902494780596	0.5830027077149785
0.5398902494780596	0.5830027077149786
0.5419443732558754	0.5804833235502325
0.5419443732558754	0.5804833235502325
0.5419443732558754	0.5804875918595351
0.5419443732558754	0.5804875918595351
0.5429685210164718	0.5793809917285972
0.5429685210164718	0.5793809917285972
0.5456901847914967	0.5761384522863451
0.5456901847914967	0.5761384522863452
0.5480605535617121	0.5734405753320041
0.5480605535617121	0.5734405753320044
0.5487359211051444	0.5728255495897859
0.5487359211051444	0.572825549589786
0.5500841686438472	0.5710505379854994
0.5500841686438472	0.5710505379854994
0.5500841686438472	0.5710594330543152
0.5500841686438472	0.5710594330543152
0.5507570547286103	0.5702711910740812
0.5507570547286103	0.5702711910740812
0.5507570547286103	0.570373845331962
0.5507570547286103	0.5703738453319621
0.5521003666135486	0.5687223388292019
0.5521003666135486	0.5687223388292019
0.5541092284351858	0.5663742197000959
0.5541092284351858	0.5663742197000959
0.5547772325697746	0.5656646769842658
0.5547772325697746	0.565664676984266
0.5551109331909687	0.565229728664548
0.5551109331909687	0.5652297286645481
0.5567764362830022	0.5632521517602941
0.5567764362830022	0.5632521517602943
0.5581052602166383	0.5621114926172256
0.5590998055737388	0.5607013014592885
0.5590998055737388	0.5607013014592886
0.5600925849390471	0.559406288339785
0.5600925849390471	0.5594062883397851
0.5607534613753574	0.5586766802552886
0.5607534613753574	0.5586766802552888
0.5620728831085218	0.5571772298743424
0.5620728831085218	0.5571772298743425
0.5640462287332024	0.5548247533635303
0.5640462287332024	0.5548247533635305
0.5666666666666667	0.5521641687187601
0.5666666666666667	0.5521641687187601
0.5669933698743588	0.5513549366769399
0.5669933698743588	0.55135493667694
0.5669933698743588	0.55138820968557
0.5669933698743588	0.5513882096855701
0.5679723519614247	0.5502022182693468
0.5679723519614247	0.5502022182693468
0.5679723519614247	0.5503804967790495
0.5679723519614247	0.5503804967790498
0.5686240703077327	0.5494759723121635
0.5686240703077327	0.5494759723121636
0.5696002496878354	0.5482777941137918
0.5696002496878354	0.5482777941137918
0.5699252712547627	0.5479821678826364
0.5699252712547627	0.5479821678826369
0.5718715214425676	0.5455974757313559
0.5718715214425676	0.5455974757313559
0.5738111703855714	0.5433591279316509
0.5738111703855714	0.5433591279316509
0.5738111703855714	0.5433662572212157
0.5738111703855714	0.5433662572212158
0.5747785402834472	0.5421822764871934
0.5747785402834472	0.5421822764871934
0.5773502691896258	0.5395226765663161
0.5783117190965824	0.5380394214672288
0.5783117190965824	0.5380394214672289
0.5783117190965824	0.5381347153515865
0.5783117190965824	0.5381347153515866
0.5795911713664433	0.536511022782827
0.5795911713664433	0.5365110227828271
0.5811865258054232	0.5346758115234028
0.5811865258054232	0.534675811523403
0.582459663203607	0.533156877021787
0.582459663203607	0.5331568770217873
0.5834126930144479	0.5320251840277063
0.5834126930144479	0.5320251840277064
0.5840471822645077	0.5312237591074606
0.5840471822645077	0.5312237591074606
0.5853140973807077	0.5297136137707327
0.5853140973807077	0.5297136137707328
0.5859465277082315	0.5290102357147434
0.5859465277082315	0.5290102357147435
0.5872093449655027	0.5274972074330024
0.5872093449655027	0.5274972074330025
0.5872093449655027	0.5275263873887137
0.5872093449655027	0.5275263873887138
0.5872093449655027	0.5277251973631862
0.5872093449655027	0.5277251973631865
0.5890984951916249	0.5253870300034366
0.5890984951916249	0.5253870300034366
0.589726867098471	0.5245489236764558
0.589726867098471	0.5245489236764559
0.5925462944877059	0.5212004249085527
0.5925462944877059	0.5212004249085528
0.5928587365312933	0.5208495669959756
0.5928587365312933	0.5208495669959756
0.5928587365312933	0.5208960150001698
0.5928587365312933	0.52089601500017
0.5965952781626135	0.5164035233990864
0.5965952781626135	0.5164035233990865
0.5965952781626135	0.5168318784953515
0.5975257626555002	0.5154782618475836
0.5975257626555002	0.5154782618475838
0.5984548004220103	0.5142291561118573
0.5984548004220103	0.5142291561118574
0.6	0.5127987242551073
0.6	0.5127987242551074
0.6003085626328932	0.5120098822763821
0.6003085626328932	0.5120098822763821
0.6003085626328932	0.5121125611167667
0.6003085626328932	0.5121125611167667
0.6009252125773314	0.5112576450669343
0.6009252125773314	0.5112576450669343
0.6012333003763859	0.5108741037760423
0.6012333003763859	0.5108741037760423
0.6027713773341709	0.5090512059966148
0.6027713773341709	0.5090512059966152
0.6049181150584977	0.5065188914537425
0.6049181150584977	0.5065188914537425
0.6049181150584977	0.5065768339206832
0.6049181150584977	0.5065768339206832
0.6058358168984704	0.5054396521217527
0.6058358168984704	0.505439652121753
0.6064468466220084	0.5049057895374834
0.6064468466220084	0.5049057895374838
0.6076670628389029	0.5032204574800705
0.6076670628389029	0.5032204574800706
0.608276253029822	0.5026140334245607
0.608276253029822	0.5026140334245608
0.6110100926607788	0.4991794048429334
0.6110100926607788	0.49917940484293344
0.6113130979323963	0.49891318331929974
0.6113130979323963	0.4989131833192998
0.611918658356194	0.49820509294064286
0.611918658356194	0.49820509294064286
0.6149375156454093	0.49448024458654644
0.6149375156454093	0.49448024458654644
0.6158402871356009	0.4937921542563678
0.6167417371723518	0.4923429197360557
0.6167417371723518	0.49234291973605576
0.6167417371723518	0.4924612539030698
0.6167417371723518	0.4924612539030698
0.6173419725817378	0.49162800269310064
0.6173419725817378	0.4916280026931008
0.6173419725817378	0.49166763187223234
0.6173419725817378	0.4916676318722327
0.6185406959874125	0.49019988587384705
0.6185406959874125	0.49019988587384716
0.6194382162118379	0.4891331663196005
0.6194382162118379	0.4891331663196009
0.6194382162118379	0.48916436633450977
0.6194382162118379	0.48916436633450977
0.6203344378759048	0.48801826146053495
0.6203344378759048	0.4880182614605352
0.6227180564089801	0.48512435221345906
0.6227180564089801	0.48512435221345906
0.6239064507273981	0.48376204010272716
0.6239064507273981	0.48376204010272733
0.6244997998398398	0.4830855788035733
0.6244997998398398	0.4830855788035734
0.6256848100133817	0.48157824901350216
0.6256848100133817	0.48157824901350227
0.6256848100133817	0.48177553901885833
0.6256848100133817	0.48177553901885845
0.6274581290442445	0.4795428038873093
0.6274581290442445	0.4795428038873093
0.6292264504341231	0.47735980342558204
0.6292264504341231	0.47735980342558204
0.6301087501670144	0.47632185730155624
0.6301087501670144	0.47632185730155624
0.6309898162000304	0.47525266203081473
0.6309898162000304	0.47525266203081473
0.6333333333333333	0.4724271641866178
0.6333333333333333	0.4724271641866178
0.6333333333333333	0.47278343354369656
0.6333333333333333	0.4727834335436967
0.6336256635281445	0.47208214061845616
0.6336256635281445	0.47208214061845616
0.634501846011966	0.47103527205643597
0.634501846011966	0.4710352720564362
0.6350852961085884	0.47067690851392274
0.6359594676112971	0.4692413088689911
0.6359594676112971	0.4692413088689913
0.6359594676112971	0.4693745596696787
0.6359594676112971	0.4693745596696787
0.6362505912097959	0.4688911449732168
0.6362505912097959	0.4688911449732171
0.6379945431091374	0.4667508255980736
0.6379945431091374	0.4667508255980736
0.6379945431091374	0.46679077152191895
0.6379945431091374	0.4667907715219191
0.6385748020222672	0.4661541797308807
0.6385748020222672	0.4661541797308807
0.64060156912887	0.46362158164027945
0.64060156912887	0.46362158164027967
0.6429100507328638	0.4608642513111678
0.6429100507328638	0.46086425131116787
0.6431980283736134	0.4604919748488579
0.6431980283736134	0.4604919748488581
0.6437735971942655	0.45982333503206874
0.6437735971942655	0.45982333503206896
0.6449231938191756	0.4586408313253725
0.6449231938191756	0.4586408313253725
0.6466437567533984	0.45645310094727404
0.6466437567533984	0.45645310094727404
0.6475023237481541	0.45529756024176216
0.6475023237481541	0.4552975602417623
0.6489307444643928	0.45357313547813
0.6489307444643928	0.4535731354781301
0.6500712211693366	0.452241796213302
0.6500712211693366	0.452241796213302
0.6500712211693366	0.4522505760546774
0.6500712211693366	0.45225057605467744
0.6506407098647712	0.451480734046721
0.6506407098647712	0.45148073404672107
0.6517781944916651	0.45006624028427794
0.6517781944916651	0.450066240284278
0.6517781944916651	0.4500811966131955
0.6517781944916651	0.4500811966131955
0.6534807090014494	0.4480520964670116
0.6534807090014494	0.44805209646701166
0.654330305081576	0.44741480213630946
0.6551787994580252	0.44603621833869256
0.6551787994580252	0.44603621833869256
0.6551787994580252	0.44614006859082406
0.6551787994580252	0.44614006859082417
0.6557438524302001	0.4453321318371558
0.6557438524302001	0.4453321318371558
0.6565905201197403	0.4442316770371456
0.6565905201197403	0.4442316770371458
0.6577177149754996	0.44299962840383905
0.6577177149754996	0.44299962840383916
0.658561845010553	0.44188987904644506
0.658561845010553	0.44188987904644506
0.6619276003825103	0.43775820470389043
0.6619276003825103	0.43775820470389043
0.6619276003825103	0.4378171814667777
0.6619276003825103	0.43781718146677795
0.6619276003825103	0.43784370810656276
0.6619276003825103	0.4378437081065629
0.6641619615057092	0.43525581830914445
0.6641619615057092	0.43525581830914445
0.6658328118479394	0.4329984614006494
0.6658328118479394	0.4329984614006495
0.6658328118479394	0.43311915555632396
0.6658328118479394	0.43311915555632396
0.6666666666666666	0.43240164931025804
0.6666666666666666	0.43240164931025804
0.6669443865981742	0.43168963231903695
0.6669443865981742	0.43168963231903695
0.6677768533918542	0.43062862748755815
0.6677768533918542	0.43062862748755815
0.6677768533918542	0.4307258075964547
0.6677768533918542	0.430725807596455
0.6691619966628244	0.428968545038667
0.6691619966628244	0.4289685450386671
0.6691619966628244	0.42901078068969156
0.6691619966628244	0.4290107806896916
0.6702680503046965	0.4276191048930624
0.6702680503046965	0.4276191048930624
0.6710963942462889	0.42665023735820207
0.6710963942462889	0.42665023735820223
0.6735753140545635	0.4235888843095076
0.6735753140545635	0.42358888430950764
0.6735753140545635	0.4239414753510132
0.6741249472052229	0.42293669392053773
0.6741249472052229	0.42293669392053784
0.6743995957997119	0.42268834347282036
0.6743995957997119	0.42268834347282036
0.6752228712994888	0.421575163053087
0.6752228712994888	0.42157516305308723
0.6765927710061479	0.4198495233437256
0.6765927710061479	0.4198495233437256
0.6768664182452458	0.4196083598094538
0.6768664182452458	0.4196083598094539
0.6801415974579063	0.41553395825479617
0.6801415974579063	0.41553395825479655
0.6806859285554046	0.4148795455993578
0.6806859285554046	0.4148795455993578
0.6809579309353139	0.4145585627726908
0.6809579309353139	0.4145585627726908
0.6834010806525235	0.4115111873885
0.6834010806525235	0.4115111873885001
0.6834010806525235	0.4117580610858752
0.6834010806525235	0.4117580610858756
0.6839428176227731	0.4108936422800544
0.6839428176227731	0.41089364228005454
0.6842135252595846	0.4105900682992499
0.6842135252595846	0.41059006829924993
0.685025006302149	0.4095858904481486
0.685025006302149	0.4095858904481486
0.685025006302149	0.4096673023213727
0.685025006302149	0.4096673023213728
0.6866450913546833	0.4075499869871715
0.6866450913546833	0.40754998698717165
0.6866450913546833	0.40759580272777074
0.6866450913546833	0.4075958027277708
0.6882613629310479	0.40565181707828096
0.6882613629310479	0.4056518170782813
0.6887992773257275	0.4048910914022224
0.6887992773257275	0.4048910914022224
0.6887992773257275	0.40494681778146124
0.6887992773257275	0.40494681778146147
0.6914825725556271	0.4016598372609765
0.6914825725556271	0.4016598372609766
0.6928203230275509	0.40040513395803423
0.6930875632778086	0.3997319388458094
0.6930875632778086	0.3997319388458094
0.6936217348894937	0.39917997108902903
0.6936217348894937	0.39917997108902903
0.6938886664887108	0.3986749090995222
0.6938886664887108	0.39867490909952236
0.6946888458818038	0.39776600544633844
0.6946888458818038	0.39776600544633844
0.69602043392737	0.3961790891528996
0.69602043392737	0.39617908915289995
0.6984108946585654	0.39317383708369186
0.6984108946585654	0.39317383708369213
0.6994706993572063	0.39185559923560603
0.6994706993572063	0.39185559923560626
0.7	0.3912604736393514
0.7	0.3912604736393514
0.7	0.39146056347267405
0.7	0.39146056347267427
0.7002645002928324	0.39086098181092904
0.7002645002928324	0.39086098181092904
0.7010574024154381	0.3899082488607925
0.7010574024154381	0.38990824886079256
0.7023769168568493	0.38824760059599683
0.7023769168568493	0.3882476005959969
0.702640522389439	0.3879600837006512
0.702640522389439	0.3879600837006514
0.702640522389439	0.3881570352862293
0.702640522389439	0.3881570352862294
0.7042200834440366	0.3859540847506096
0.7042200834440366	0.3859540847506097
0.7042200834440366	0.38611497926746885
0.7042200834440366	0.3861149792674689
0.7055336829505575	0.38445083653179507
0.7055336829505575	0.3844508365317951
0.7065828042482065	0.3830866871525946
0.7065828042482065	0.38308668715259464
0.7073686241065336	0.3821536829492977
0.7073686241065336	0.38215368294929786
0.7073686241065336	0.3821896100937678
0.7073686241065336	0.3821896100937678
0.7094598884597588	0.3795836083290259
0.7094598884597588	0.37958360832902605
0.7120653320005386	0.3764038538173949
0.7120653320005386	0.376403853817395
0.7120653320005386	0.37671541595121044
0.7125852775477316	0.37572564078764975
0.7125852775477316	0.37572564078764986
0.7128451081042418	0.37540253015973596
0.7128451081042418	0.37540253015973607
0.7128451081042418	0.37551224549857215
0.7128451081042418	0.37551224549857215
0.7151793351890708	0.37257412126463774
0.7151793351890708	0.3725741212646379
0.7167312632386728	0.3706070182968302
0.7167312632386728	0.3706070182968304
0.7167312632386728	0.3706502575681955
0.7167312632386728	0.37065025756819553
0.7172478263783337	0.3699035599508288
0.7172478263783337	0.369903559950829
0.7182798381730661	0.36862482475642294
0.7182798381730661	0.368624824756423
0.7182798381730661	0.3686983734113011
0.7182798381730661	0.3686983734113013
0.7190528749939306	0.36777332329354534
0.7190528749939306	0.3677733232935454
0.7198250816331341	0.3668008602206505
0.7198250816331341	0.3668008602206505
0.7211102550927979	0.36524972034292935
0.7211102550927979	0.3652497203429296
0.7218802609235905	0.3642743226562287
0.7218802609235905	0.3642743226562288
0.7218802609235905	0.3644721752591968
0.7218802609235905	0.364472175259197
0.7234178138070235	0.36248145710028934
0.7234178138070235	0.3624814571002896
0.724441036120135	0.3610696040282016
0.724441036120135	0.3610696040282016
0.724441036120135	0.36113151932515347
0.724441036120135	0.3611315193251537
0.7259731655075393	0.35927992820450133
0.7259731655075393	0.35927992820450144
0.7264831572567789	0.3586609742674811
0.7264831572567789	0.3586609742674812
0.7275020682164823	0.3573235075113135
0.7275020682164823	0.3573235075113137
0.731057073315377	0.3530157018981799
0.731057073315377	0.3530157018981799
0.731057073315377	0.35303712561813266
0.731057073315377	0.3530371256181328
0.731310340973526	0.35267275263128134
0.731310340973526	0.3526727526312817
0.731310340973526	0.35308008462347107
0.7320696182235169	0.35190535215209834
0.7320696182235169	0.3519053521520984
0.7333333333333333	0.35050233652654433
0.7333333333333333	0.3505023365265445
0.7335858151219584	0.34989703588075843
0.7335858151219584	0.3498970358807585
0.7343427396381469	0.3489304010951535
0.7343427396381469	0.3489304010951535
0.7343427396381469	0.3490450937982288
0.7343427396381469	0.34904509379822896
0.7350988847565818	0.34804188831528055
0.7350988847565818	0.3480418883152808
0.7356025496904637	0.3473798007499463
0.7356025496904637	0.3473798007499465
0.7371114795831994	0.3455192589007941
0.7371114795831994	0.3455192589007944
0.7373626676905358	0.34522750623187454
0.7373626676905358	0.34522750623187454
0.7381157191218831	0.34436896928366173
0.7381157191218831	0.34436896928366184
0.7396195218063386	0.3424331753477049
0.7396195218063386	0.34243317534770523
0.7396195218063386	0.34243956479660875
0.7396195218063386	0.34243956479660886
0.7411202731401019	0.3408037721774043
0.7411202731401019	0.34080377217740454
0.7423685817106696	0.339016412774616
0.7423685817106696	0.3390164127746164
0.742617991622531	0.33885631750334166
0.742617991622531	0.33885631750334166
0.7433657192745659	0.3378568010098188
0.7433657192745659	0.337856801009819
0.7446102634562892	0.3363032917131277
0.7446102634562892	0.3363032917131281
0.7456044031025608	0.3350222674902079
0.7456044031025608	0.33502226749020797
0.7456044031025608	0.3351175255620029
0.7456044031025608	0.33511752556200314
0.749320680003883	0.33044580667932316
0.749320680003883	0.33044580667932333
0.7500617258550076	0.32954174637237
0.7500617258550076	0.32954174637237
0.7500617258550076	0.3295956989445771
0.7500617258550076	0.3295956989445773
0.7500617258550076	0.32961444053993716
0.7500617258550076	0.3296144405399372
0.7505553499465136	0.32901165805550064
0.7505553499465136	0.32901165805550087
0.7505553499465136	0.3293131023052382
0.7512951779723096	0.32816025140757576
0.7512951779723096	0.32816025140757593
0.7515416254704823	0.3277811327102062
0.7515416254704823	0.32778113271020637
0.7530186166603301	0.325873354914968
0.7530186166603301	0.3258733549149685
0.7535103036971543	0.3252857079756138
0.7535103036971543	0.3252857079756138
0.7535103036971543	0.3253628322787465
0.7535103036971543	0.3253628322787466
0.754983443527075	0.3234712972155776
0.754983443527075	0.3234712972155778
0.7559639419188467	0.3222777679898464
0.7559639419188467	0.32227776798984653
0.7571877794400366	0.3208057502979364
0.7571877794400366	0.3208057502979366
0.7574323096513006	0.32051142541200117
0.7574323096513006	0.3205114254120013
0.7581654270769769	0.3195714270456302
0.7581654270769769	0.3195714270456302
0.7603605382633611	0.3168429574963497
0.7603605382633611	0.3168429574963499
0.7603605382633611	0.3170554696023427
0.7603605382633611	0.3170554696023427
0.7618204318409755	0.31515611374211666
0.7618204318409755	0.3151561137421167
0.7623064417352848	0.3144465458179986
0.7623064417352848	0.31444654581799864
0.763277533137582	0.31329311532737997
0.763277533137582	0.31329311532737997
0.7637626158259734	0.3125811390359147
0.7637626158259734	0.31258113903591483
0.7647318581142117	0.3115124455460367
0.7647318581142117	0.31151244554603674
0.7666666666666667	0.30933212551139555
0.7666666666666667	0.3093321255113956
0.7669081745216622	0.30876674474363563
0.7669081745216622	0.3087667447436357
0.767632242196261	0.3078509049373497
0.767632242196261	0.30785090493734985
0.767632242196261	0.30786370514690425
0.767632242196261	0.3078637051469044
0.7688375063113865	0.3064190423329972
0.7688375063113865	0.3064190423329973
0.7688375063113865	0.3064191036609928
0.7688375063113865	0.30641910366099295
0.7690783324743206	0.30613856682168994
0.7690783324743206	0.30613856682169
0.769800358919501	0.30558339753681135
0.7705217087815915	0.3043304954015845
0.7705217087815915	0.3043304954015846
0.7705217087815915	0.3044533750767892
0.7705217087815915	0.30445337507678927
0.771962386341411	0.3025341248375393
0.771962386341411	0.3025341248375393
0.7726817178094982	0.3016116107985443
0.7726817178094982	0.30161161079854476
0.7726817178094982	0.3017172359142179
0.7726817178094982	0.30171723591421823
0.7748357054049396	0.2989752391472224
0.7748357054049396	0.2989752391472224
0.7753135566408672	0.2983774202472688
0.7753135566408672	0.2983774202472689
0.7762683766537142	0.29726304275134857
0.7762683766537142	0.2972630427513487
0.776745346515403	0.296588250191255
0.776745346515403	0.29658825019125523
0.7784124394727553	0.29457959513045245
0.7784124394727553	0.29457959513045257
0.7796010375684334	0.2932629164617583
0.7796010375684334	0.29326291646175845
0.7810249675906654	0.2914020133843906
0.7810249675906654	0.29140201338439076
0.7812620369443087	0.29102119580539404
0.7812620369443087	0.29102119580539404
0.781972813773907	0.29012627805136987
0.781972813773907	0.2901262780513701
0.781972813773907	0.290145878073636
0.781972813773907	0.290145878073636
0.7833924327587699	0.28837465454191824
0.7833924327587699	0.28837465454191835
0.7838650677536564	0.2877276705592208
0.7838650677536564	0.2877276705592208
0.7838650677536564	0.2878382280690941
0.7838650677536564	0.2878382280690942
0.7848094838404579	0.2865718939994309
0.7848094838404579	0.28657189399943095
0.7859884081701063	0.2851199699995808
0.7859884081701063	0.28511996999958084
0.786223980903755	0.2848758016664964
0.786223980903755	0.28487580166649645
0.7876359377087679	0.2831903688315902
0.7876359377087679	0.28319036883159027
0.7881060278357926	0.28253662937011187
0.7881060278357926	0.28253662937011215
0.7881060278357926	0.28258173447648866
0.7881060278357926	0.2825817344764888
0.7890453678924887	0.2817611202848362
0.7897491397296382	0.28065438699258266
0.7897491397296382	0.2806543869925827
0.7904522849703295	0.27961096732303
0.7904522849703295	0.27961096732303
0.7904522849703295	0.279639196694255
0.7904522849703295	0.27963919669425524
0.7918567023376369	0.2779851448933474
0.7918567023376369	0.2779851448933474
0.7932586332711793	0.2761920844052565
0.7932586332711793	0.2761920844052571
0.7937253933193772	0.275629850772716
0.7937253933193772	0.275629850772716
0.795356896363257	0.273596983409
0.795356896363257	0.273596983409
0.795356896363257	0.2736537076168606
0.795356896363257	0.2736537076168608
0.7965202096899014	0.2722123318805282
0.7965202096899014	0.27221233188052824
0.798841754134164	0.2695145047224929
0.798841754134164	0.269514504722493
0.8	0.268015327416657
0.8	0.268015327416657
0.8002314480013707	0.26756718109625544
0.8002314480013707	0.2675671810962555
0.8002314480013707	0.26756898085641034
0.8002314480013707	0.2675689808564104
0.8002314480013707	0.26760033403392347
0.8002314480013707	0.26760033403392364
0.8002314480013707	0.2677012097032169
0.8002314480013707	0.2677012097032169
0.8006941432976209	0.2669990225381371
0.8006941432976209	0.26699902253813745
0.8009253907084488	0.266713541745827
0.8009253907084488	0.2667135417458273
0.8020806277010643	0.2652022217322427
0.8020806277010643	0.2652022217322428
0.8030036206735401	0.26423133458690173
0.8030036206735401	0.26423133458690184
0.8036951697788944	0.2632239200112795
0.8036951697788944	0.2632239200112796
0.804386124343923	0.26243169376743614
0.804386124343923	0.26243169376743636
0.8057662559695952	0.26074368232029843
0.8057662559695952	0.26074368232029854
0.8064554360721803	0.2599292645263421
0.8064554360721803	0.25992926452634213
0.8071440277184001	0.259088689211205
0.8071440277184001	0.25908868921120504
0.8082903768654761	0.2575851304724218
0.8082903768654761	0.25758513047242204
0.8082903768654761	0.2580033426376762
0.8089774066341064	0.25676020597262944
0.8089774066341064	0.25676020597262955
0.8089774066341064	0.256918679386205
0.8089774066341064	0.256918679386205
0.8110350040397626	0.25430925052864395
0.8110350040397626	0.25430925052864406
0.8112633038343027	0.25388137173827413
0.8112633038343027	0.25388137173827413
0.8126317556989576	0.252322694546086
0.8126317556989576	0.2523226945460862
0.8139979069952161	0.2505525384286107
0.8139979069952161	0.25055253842861075
0.8144527815247078	0.25008088268999257
0.8144527815247078	0.2500808826899926
0.8146801235477049	0.2497546070156314
0.8146801235477049	0.24975460701563154
0.8167233540416468	0.2472414626714524
0.8167233540416468	0.24724146267145253
0.8171767114754175	0.24662721198574666
0.8171767114754175	0.24662721198574666
0.8180826726311096	0.24552175897684533
0.8180826726311096	0.24552175897684533
0.8180826726311096	0.24570621837780643
0.8180826726311096	0.24570621837780643
0.8185352771872451	0.24502207232089812
0.8185352771872451	0.24502207232089818
0.8192137151629671	0.24414111046438133
0.8192137151629671	0.2441411104643816
0.8194397363329908	0.24384425044400382
0.8194397363329908	0.24384425044400382
0.8194397363329908	0.24384536437569843
0.8194397363329908	0.24384536437569856
0.8194397363329908	0.2439337254340327
0.8194397363329908	0.2439337254340327
0.8212456663169946	0.24156674333975467
0.8212456663169946	0.24156674333975478
0.8221471437193745	0.24055122745309307
0.8221471437193745	0.24055122745309312
0.8228226036254941	0.23966638763923534
0.8228226036254941	0.23966638763923548
0.8234975094972348	0.2388129441340912
0.8234975094972348	0.23881294413409132
0.8252945602093298	0.236672217708059
0.8252945602093298	0.236672217708059
0.8261916197787246	0.23552065837543668
0.8261916197787246	0.23552065837543668
0.8261916197787246	0.2355232732420712
0.8261916197787246	0.23552327324207128
0.8275353858384638	0.23387554577643105
0.8275353858384638	0.23387554577643108
0.8275353858384638	0.23424150332719848
0.8282064512704099	0.23317970279656502
0.8282064512704099	0.23317970279656516
0.8293236869749819	0.23159322026231718
0.8293236869749819	0.23159322026231727
0.8302163930321175	0.23063365989907292
0.8302163930321175	0.23063365989907295
0.831553655203007	0.22896311466720876
0.831553655203007	0.22896311466720876
0.8326663997864531	0.22757103691521394
0.8326663997864531	0.22757103691521394
0.8328887703071184	0.2272064150110403
0.8328887703071184	0.22720641501104033
0.8333333333333334	0.2269346845405565
0.8333333333333334	0.2269346845405566
0.8335555259338245	0.22647397806329128
0.8335555259338245	0.22647397806329136
0.8335555259338245	0.22651065843996074
0.8335555259338245	0.22651065843996085
0.8342217486531539	0.2256396169040163
0.8342217486531539	0.22563961690401643
0.8353309390761111	0.22428353137580279
0.8353309390761111	0.22428353137580279
0.8368813358955799	0.22237885134890653
0.8368813358955799	0.22237885134890653
0.8368813358955799	0.22239548674510598
0.8368813358955799	0.22239548674510623
0.837323779138698	0.22201951855090693
0.837323779138698	0.2220195185509071
0.8382079650018799	0.2206653785821738
0.8382079650018799	0.22066537858217394
0.8382079650018799	0.22072076741454671
0.8382079650018799	0.2207207674145469
0.8386497083606083	0.22028578116006825
0.8386497083606083	0.22028578116006853
0.838870492807861	0.2198972385595412
0.838870492807861	0.21989723855954127
0.8412952976082642	0.21688850012859837
0.8412952976082642	0.2168885001285985
0.8412952976082642	0.21694409255440772
0.8412952976082642	0.21694409255440772
0.8412952976082642	0.21698148145269847
0.8412952976082642	0.2169814814526985
0.8441519961432257	0.21335461591818278
0.8441519961432257	0.2133546159181828
0.8441519961432257	0.2133682163215209
0.8441519961432257	0.21336821632152098
0.8452481555403978	0.21203711939885142
0.8452481555403978	0.21203711939885153
0.8461240605998188	0.21091049699479553
0.8461240605998188	0.21091049699479564
0.8467803948114512	0.2104796514083349
0.8474362206963709	0.20927364873386
0.8474362206963709	0.20927364873386012
0.8474362206963709	0.20943561490192478
0.8474362206963709	0.2094356149019248
0.8494006601607286	0.2069379958921067
0.8494006601607286	0.20693799589210682
0.8500544644860073	0.20600223341904111
0.8500544644860073	0.20600223341904117
0.8504900548115382	0.20550364671666443
0.8504900548115382	0.20550364671666493
0.8504900548115382	0.20561911129842703
0.8504900548115382	0.2056191112984271
0.851143022320247	0.20465474703527303
0.851143022320247	0.2046547470352732
0.8513605668662455	0.20441429785802873
0.8513605668662455	0.20441429785802878
0.8513605668662455	0.20446831373500193
0.8513605668662455	0.20446831373500207
0.8526646685755409	0.2028020422464176
0.8526646685755409	0.20280204224641768
0.8526646685755409	0.20289652387524873
0.8526646685755409	0.20289652387524887
0.8544003745317531	0.20071319445273875
0.8544003745317531	0.200713194452739
0.8552669065744807	0.19960261563706702
0.8552669065744807	0.19960261563706702
0.8565650609870238	0.19803632040789934
0.8565650609870238	0.19803632040789934
0.8565650609870238	0.19821924581136824
0.8565650609870238	0.19821924581136827
0.856997342145496	0.19750679891552866
0.856997342145496	0.19750679891552866
0.8572134009771516	0.19726413583733257
0.8572134009771516	0.19726413583733257
0.857861250975894	0.19652254762357863
0.857861250975894	0.19652254762357863
0.859155485432147	0.1948308766430416
0.859155485432147	0.19483087664304183
0.8598018720956935	0.19405506898416833
0.8598018720956935	0.1940550689841684
0.8604477731799708	0.19330235372057558
0.8604477731799708	0.19330235372057564
0.8621678104251709	0.19118881261788734
0.8621678104251709	0.19118881261788742
0.8630265435169505	0.1900266089872234
0.8630265435169505	0.19002660898722354
0.8643130434264179	0.18846675816179181
0.8643130434264179	0.18846675816179204
0.8647414514048565	0.18797437959093405
0.8647414514048565	0.18797437959093416
0.8655976312694365	0.18694089108552275
0.8655976312694365	0.18694089108552278
0.8660254037844386	0.18677250281048277
0.8666666666666667	0.18568042118353453
0.8666666666666667	0.18568042118353464
0.8666666666666667	0.18575059137302796
0.8666666666666667	0.18575059137302835
0.8668803155462013	0.1852271815733173
0.8668803155462013	0.1852271815733174
0.8675209464863616	0.18443339362606478
0.8675209464863616	0.18443339362606492
0.8685876147196921	0.18316722407729474
0.8685876147196921	0.18316722407729485
0.8685876147196921	0.18331376950858877
0.8685876147196921	0.183313769508589
0.8694400070884282	0.18209068284763166
0.8694400070884282	0.18209068284763177
0.8694400070884282	0.18219880347005776
0.8694400070884282	0.1821988034700578
0.8700787533534174	0.1812755950559443
0.8700787533534174	0.18127559505594446
0.8700787533534174	0.1814067543228871
0.8700787533534174	0.18140675432288725
0.8717797887081349	0.17936150264663522
0.8717797887081349	0.1793615026466354
0.8719921848103745	0.1789048009688944
0.8719921848103745	0.1789048009688944
0.8736894948054105	0.17687452923787883
0.8736894948054105	0.17687452923787886
0.8743251365736	0.17611789279705017
0.8743251365736	0.17611789279705042
0.8758065066194912	0.1743195464530887
0.8758065066194912	0.1743195464530887
0.8758065066194912	0.17452057232833845
0.8758065066194912	0.17452057232833865
0.8762292952063276	0.17389184255901893
0.8762292952063276	0.173891842559019
0.8770742609718172	0.17271304112783917
0.8770742609718172	0.1727130411278393
0.8770742609718172	0.17286063123058065
0.8770742609718172	0.17286063123058065
0.8783401855098522	0.17119244967689454
0.8783401855098522	0.1711924496768946
0.8796042881339903	0.16971987908501404
0.8796042881339903	0.1697198790850141
0.880235658681705	0.16881467824594643
0.880235658681705	0.16881467824594662
0.8819171036881969	0.1667580603931017
0.8819171036881969	0.16675806039310184
0.8833857426800426	0.16493267900071412
0.8833857426800426	0.1649326790007146
0.8833857426800426	0.1649852693851342
0.8833857426800426	0.1649852693851342
0.8833857426800426	0.16499075405210004
0.8833857426800426	0.16499075405210006
0.8838049055708568	0.16451176881533303
0.8838049055708568	0.16451176881533353
0.8838049055708568	0.16454234921821495
0.8838049055708568	0.16454234921821506
0.8846426355272464	0.1634131329576265
0.8846426355272464	0.1634131329576266
0.8852704127574264	0.1629708229109275
0.885897745123451	0.1618457905445343
0.885897745123451	0.1618457905445344
0.885897745123451	0.16196702168731197
0.885897745123451	0.16196702168731203
0.8875684637129565	0.15983177377195149
0.8875684637129565	0.15983177377195162
0.8877770824639191	0.15958073667571876
0.8877770824639191	0.15958073667571906
0.8877770824639191	0.15960584363333774
0.8877770824639191	0.15960584363333782
0.88840264478403	0.1588165224669272
0.88840264478403	0.15881652246692746
0.8888194417315589	0.15831219786703324
0.8888194417315589	0.15831219786703365
0.8896524498260439	0.15717921038928137
0.8896524498260439	0.15717921038928157
0.8909005015733821	0.15569944580877002
0.8909005015733821	0.15569944580877004
0.8921468073842589	0.15404257518373438
0.8921468073842589	0.15404257518373438
0.8921468073842589	0.15409173879035756
0.8921468073842589	0.15409173879035784
0.8946342103733629	0.15120104375476054
0.8946342103733629	0.1512010437547606
0.8950481054731702	0.15052479974390218
0.8950481054731702	0.1505247997439024
0.8950481054731702	0.1507945546161527
0.8950481054731702	0.15079455461615285
0.8952549812659416	0.15038849522200295
0.8952549812659416	0.1503884952220034
0.8962886439832503	0.14916612230200524
0.8962886439832503	0.14916612230200535
0.896908269804914	0.14829901021434064
0.896908269804914	0.14829901021434064
0.8983524013643183	0.14643568549807898
0.8983524013643183	0.146435685498079
0.8987645841808509	0.1460951185877474
0.8987645841808509	0.14609511858774746
0.9	0.14467310752447185
0.9	0.14467310752447196
0.9002057378012931	0.14424955843285758
0.9002057378012931	0.14424955843285758
0.9008226692759688	0.1434033779812209
0.9008226692759688	0.14340337798122102
0.9008226692759688	0.14347962803905387
0.9008226692759688	0.14347962803905404
0.901849950564579	0.14228903738792578
0.901849950564579	0.1422890373879258
0.9020552664353242	0.14189376461875294
0.9020552664353242	0.14189376461875322
0.9020552664353242	0.14195461736993223
0.9020552664353242	0.1419546173699323
0.9024657580453922	0.14145562306765158
0.9024657580453922	0.14145562306765172
0.9032861816312292	0.14049856285500864
0.9032861816312292	0.1404985628550087
0.9045154217304138	0.1393034506479536
0.9051294157518356	0.13820180317327044
0.9051294157518356	0.13820180317327072
0.9051294157518356	0.13831425691641194
0.9051294157518356	0.138314256916412
0.9061518146045457	0.13696974571782947
0.9061518146045457	0.13696974571782963
0.9069689038730008	0.13596513605663096
0.9069689038730008	0.13596513605663096
0.9073771725877466	0.13530248809701614
0.9073771725877466	0.13530248809701648
0.9073771725877466	0.13544726138599536
0.9073771725877466	0.13544726138599586
0.9075812380738727	0.13502455422066428
0.9075812380738727	0.13502455422066445
0.9100264546419231	0.13207762476957977
0.9100264546419231	0.13207762476957982
0.9100264546419231	0.13211341344206742
0.9100264546419231	0.13211341344206756
0.9106367328739047	0.13136675960801572
0.9106367328739047	0.13136675960801578
0.9130737668467448	0.1281826522665026
0.9130737668467448	0.1281826522665027
0.9134793070696481	0.12782790017345816
0.9134793070696481	0.12782790017345838
0.9142898478742536	0.1268795739400951
0.9142898478742536	0.12687957394009527
0.9142898478742536	0.1269086584941154
0.9142898478742536	0.12690865849411553
0.9155043135606452	0.12518588751459656
0.9155043135606452	0.1251858875145967
0.9155043135606452	0.12529621182097575
0.9155043135606452	0.125296211820976
0.916515138991168	0.12388060621766654
0.916515138991168	0.12388060621766667
0.9167171703259247	0.12350326915569988
0.9167171703259247	0.12350326915570015
0.9171210994798402	0.12304638050186896
0.9171210994798402	0.12304638050186928
0.9179284245476836	0.12202738665588549
0.9179284245476836	0.12202738665588565
0.9179284245476836	0.1222682369134485
0.9179284245476836	0.12226823691344876
0.9191380825614913	0.1205229381280581
0.9191380825614913	0.12052293812805817
0.9197423149588835	0.12004068931388723
0.9197423149588835	0.12004068931388724
0.9203461506612809	0.11909652876091446
0.9203461506612809	0.11909652876091453
0.9207484877955422	0.11859984031577088
0.9207484877955422	0.118599840315771
0.9207484877955422	0.11866576738384321
0.9207484877955422	0.11866576738384328
0.9215526350997317	0.11772513375805928
0.9215526350997317	0.11772513375805954
0.9227575420886471	0.11616839519595831
0.9227575420886471	0.1161683951959585
0.9237604307034014	0.11528487373050475
0.9243616415908031	0.11430978150951547
0.9243616415908031	0.1143097815095156
0.9245619583428765	0.11387980293883193
0.9245619583428765	0.11387980293883194
0.9251626483629384	0.11323208149260018
0.9251626483629384	0.11323208149260025
0.926162932629987	0.1120042782490978
0.926162932629987	0.1120042782490982
0.926362859870876	0.11160561266884125
0.926362859870876	0.11160561266884132
0.926362859870876	0.11167304675335019
0.926362859870876	0.11167304675335032
0.9279607271383369	0.10983978747116406
0.9279607271383369	0.10983978747116407
0.9291573243177569	0.10820239628474226
0.9291573243177569	0.10820239628474242
0.9291573243177569	0.10827194836957986
0.9291573243177569	0.10827194836958018
0.9311482358019249	0.10591708140037023
0.9311482358019249	0.1059170814003703
0.9323407420354746	0.10428340410477634
0.9323407420354746	0.10428340410477639
0.9333333333333333	0.10305672809902156
0.9333333333333333	0.10305672809902182
0.9333333333333333	0.10307276036315513
0.9333333333333333	0.10307276036315532
0.9335317249464431	0.10274813416794443
0.9335317249464431	0.10274813416794454
0.9335317249464431	0.10302975393994886
0.9335317249464431	0.1030297539399489
0.9341266469770534	0.10198362860400784
0.9341266469770534	0.10198362860400784
0.9341266469770534	0.10216049569225968
0.9341266469770534	0.10216049569225977
0.9347211903576936	0.10137363539541014
0.9347211903576936	0.10137363539541036
0.9347211903576936	0.1014478479503732
0.9347211903576936	0.1014478479503734
0.9351173426070358	0.10070211273954467
0.9351173426070358	0.1007021127395447
0.9365025558091324	0.0989294349316527
0.9365025558091324	0.0989294349316527
0.9370955917878112	0.09848374457699606
0.9370955917878112	0.09848374457699617
0.9382805392687041	0.09663880107760936
0.9382805392687041	0.09663880107760944
0.9386751893552482	0.09628266444941742
0.9386751893552482	0.09628266444941752
0.9386751893552482	0.09647604551549112
0.9386751893552482	0.0964760455154915
0.9394639921745763	0.09543671479401904
0.9394639921745763	0.09543671479401912
0.940449065311059	0.09388865669012038
0.940449065311059	0.09388865669012067
0.9406459561465275	0.0940708652586252
0.9406459561465275	0.09407086525862522
0.9430054396763888	0.09074299442844364
0.9430054396763888	0.09074299442844366
0.9430054396763888	0.09080696919340739
0.9430054396763888	0.09080696919340746
0.9430054396763888	0.09130339654670971
0.9435943886916509	0.09034250754860196
0.9435943886916509	0.09034250754860203
0.9451631252505216	0.0881051996083873
0.9451631252505216	0.08810519960838761
0.9453590342847016	0.08797152328366041
0.9453590342847016	0.08797152328366052
0.9453590342847016	0.08807203266637285
0.9453590342847016	0.08807203266637299
0.945946517946345	0.08709186638529831
0.945946517946345	0.08709186638529838
0.9477067838462211	0.08490902661260612
0.9477067838462211	0.08490902661260616
0.9482928130378608	0.08427395961116547
0.9482928130378608	0.08427395961116549
0.9492687243932094	0.08298091109705864
0.9492687243932094	0.08298091109705866
0.9500487316935866	0.08216318112232844
0.9500487316935866	0.08216318112232854
0.9504384952922168	0.08162430464558038
0.9504384952922168	0.08162430464558057
0.9512175433699773	0.08048495873766175
0.9512175433699773	0.08048495873766175
0.9512175433699773	0.0807188223489066
0.9512175433699773	0.08071882234890666
0.9523849206266535	0.07903817389786752
0.9523849206266535	0.07903817389786756
0.9523849206266535	0.07927610732569904
0.9523849206266535	0.07927610732569915
0.9527737285304301	0.07856363785952702
0.9527737285304301	0.07856363785952705
0.9527737285304301	0.07866849065800072
0.9527737285304301	0.07866849065800079
0.9529680729951807	0.07851107770008309
0.9529680729951807	0.0785110777000832
0.9539392014169457	0.07708199562031015
0.9539392014169457	0.07708199562031028
0.9539392014169457	0.07726238637865301
0.9539392014169457	0.07726238637865306
0.9558784984001386	0.07484335191409454
0.9558784984001386	0.07484335191409458
0.9562658858520701	0.0740971169514156
0.9562658858520701	0.07409711695141573
0.9570401903399491	0.07335543830042508
0.9570401903399491	0.07335543830042518
0.9576205078406774	0.07252929805229372
0.9576205078406774	0.07252929805229401
0.9582004738822395	0.0717798430858544
0.9582004738822395	0.07177984308585449
0.9582004738822395	0.07180753498072745
0.9582004738822395	0.07180753498072752
0.9597453365925313	0.06971128775241994
0.9597453365925313	0.06971128775242003
0.960902353693305	0.06800590015545553
0.960902353693305	0.06800590015545571
0.9614803401237304	0.06736177229944126
0.9614803401237304	0.06736177229944129
0.9622504486493765	0.06665570568034823
0.9628276258173303	0.06569838948216107
0.9628276258173303	0.06569838948216108
0.9639809434108432	0.06381216760459489
0.9639809434108432	0.06381216760459496
0.9639809434108432	0.06418383697715625
0.9639809434108432	0.0641838369771564
0.9643650760992956	0.06360688432337083
0.9643650760992956	0.06360688432337104
0.9645570850760313	0.06343644371010523
0.9645570850760313	0.06343644371010534
0.9662834489443063	0.06088972023375475
0.9662834489443063	0.06088972023375481
0.9666666666666667	0.059845443377290815
0.9666666666666667	0.05984544337729083
0.9668582185692041	0.059627343018062995
0.9668582185692041	0.059627343018062995
0.9674326467128995	0.05884899831505284
0.9674326467128995	0.05884899831505287
0.9674326467128995	0.05911362948076275
0.9674326467128995	0.05911362948076282
0.9674326467128995	0.05960538411253061
0.9674326467128995	0.05960538411253081
0.9683892697555966	0.05751400921664222
0.9683892697555966	0.05751400921664233
0.9697269566070494	0.05598652396515895
0.9697269566070494	0.055986523965158984
0.9701088140570165	0.055719481099209996
0.9701088140570165	0.05571948109921
0.9712534856222311	0.05405743986824725
0.9712534856222311	0.054057439868247355
0.9714441330841952	0.05393791885075246
0.9714441330841952	0.0539379188507525
0.9714441330841952	0.05405484111684413
0.9714441330841952	0.05405484111684417
0.9714441330841952	0.05412169647700371
0.9714441330841952	0.05412169647700374
0.9720158511129409	0.05360964792360345
0.9720158511129409	0.053609647923603496
0.9731582795398892	0.05203565032261615
0.9731582795398892	0.052035650322616235
0.9735387911006822	0.05130568158524468
0.9735387911006822	0.05130568158524477
0.9754391223861597	0.04905346103226266
0.9754391223861597	0.04905346103226269
0.9754391223861597	0.04907397205731365
0.9754391223861597	0.04907397205731372
0.9760085002665666	0.0485011297941195
0.9760085002665666	0.04850112979411951
0.9765775461803858	0.047448893896651884
0.9765775461803858	0.04744889389665192
0.976956725983523	0.04696582237124088
0.976956725983523	0.04696582237124091
0.9788504217438679	0.04471092106333648
0.9788504217438679	0.044710921063336566
0.9788504217438679	0.045062976587104175
0.9788504217438679	0.0450629765871042
0.9799848827254277	0.04356596935730844
0.9799848827254277	0.04356596935730845
0.9814954576223639	0.04091977680572886
0.9820613241770823	0.039995079983179534
0.9820613241770823	0.039995079983179714
0.9820613241770823	0.040422674837407586
0.9820613241770823	0.04042267483740759
0.9828153061109325	0.03935729870217335
0.9828153061109325	0.03935729870217337
0.9833804131855775	0.038587117172980516
0.9833804131855775	0.03858711717298052
0.9833804131855775	0.03860559896789575
0.9833804131855775	0.03860559896789576
0.9837569708915804	0.03764649301239015
0.9837569708915804	0.037646493012390154
0.9837569708915804	0.03779322366132789
0.9837569708915804	0.037793223661327924
0.9845096542234918	0.03671288185727948
0.9845096542234918	0.036712881857279486
0.9848857801796105	0.036533080890667494
0.9848857801796105	0.036533080890667535
0.9856376014953374	0.035114330596616054
0.9856376014953374	0.035114330596616054
0.9856376014953374	0.03515204743164171
0.9856376014953374	0.03515204743164178
0.9865765724632495	0.03390790265003155
0.9865765724632495	0.03390790265003183
0.9871395263307231	0.032636721816515626
0.9871395263307231	0.032636721816515654
0.9890137249543851	0.029721064752344355
0.9890137249543851	0.029721064752344387
0.9890137249543851	0.030007731193337075
0.9890137249543851	0.03000773119333718
0.9895752923649919	0.028945679380650173
0.9895752923649919	0.028945679380650208
0.990136541276187	0.028047265426929157
0.990136541276187	0.028047265426929265
0.9905105305402417	0.027454303470148166
0.9905105305402417	0.027454303470148187
0.9912580857640418	0.02588688380330204
0.9912580857640418	0.025886883803302046
0.9912580857640418	0.026046814430408287
0.9912580857640418	0.026046814430408304
0.9923783627300703	0.02420714060741171
0.9923783627300703	0.024207140607411727
0.9938701010583716	0.021002579309343464
0.9938701010583716	0.021002579309343527
0.9938701010583716	0.021312764966978835
0.9938701010583716	0.021312764966978894
0.994615131223761	0.02049664051918979
0.994615131223761	0.020496640519189854
0.9955456348712052	0.018493164168709737
0.9955456348712052	0.018493164168709744
0.9957316312548685	0.018165660593877
0.9957316312548685	0.018165660593877038
0.996846880771417	0.015677465861537853
0.996846880771417	0.015677465861537863
0.9979608839658627	0.014896149262985723
0.9979608839658627	0.014896149262985787
0.9985174194960431	0.013450394338614316
0.9985174194960431	0.013450394338614328
1.	0.009767234633761564
1.	0.009767234633761609

==> figure_data/figure_9_n_40.dat <==
0.05773502691896259	1.
0.1	0.9835282357302416
0.1	0.9835282357302434
0.11547005383792518	0.9719516553140122
0.1527525231651947	0.93648010596572
0.1527525231651947	0.9364801059657232
0.17320508075688773	0.9232565102763014
0.2	0.9073568914566298
0.2	0.90735689145663
0.20816659994661327	0.8972528273024599
0.20816659994661327	0.8972528273024624
0.23094010767585035	0.8777189649503343
0.2516611478423583	0.8565067129072853
0.2516611478423583	0.8565067129072859
0.2645751311064591	0.8453599363053209
0.2645751311064591	0.845359936305323
0.2886751345948129	0.8270089647998989
0.3	0.8186922879173414
0.3	0.8186922879173424
0.3055050463303894	0.8099007673289835
0.3055050463303894	0.8099007673289838
0.3214550253664319	0.7945120443574273
0.3214550253664319	0.7945120443574273
0.34641016151377546	0.7705160046796913
0.35118845842842467	0.7639390859230911
0.35118845842842467	0.7639390859230913
0.36055512754639896	0.7546191786247006
0.36055512754639896	0.7546191786247008
0.3785938897200183	0.7376314784832968
0.3785938897200183	0.7376314784832974
0.4	0.7192855385183075
0.4	0.7192855385183077
0.40414518843273806	0.7116687269692427
0.40414518843273806	0.7116687269692427
0.40414518843273806	0.7135958241612751
0.41633319989322654	0.6988301776555256
0.41633319989322654	0.6988301776555257
0.43588989435406744	0.6779460903094856
0.43588989435406744	0.6779460903094856
0.4509249752822895	0.6612498566268057
0.4509249752822895	0.6612498566268058
0.458257569495584	0.6532521620477119
0.458257569495584	0.6532521620477119
0.4618802153517007	0.6514871350147262
0.4725815626252608	0.6383801060983845
0.4725815626252608	0.6383801060983848
0.49328828623162474	0.6169748266607847
0.49328828623162474	0.6169748266607847
0.5	0.6117662826236747
0.5	0.6117662826236749
0.5033222956847166	0.6053469872083552
0.5033222956847166	0.6053469872083553
0.5131601439446885	0.5945557900852338
0.5131601439446885	0.594555790085234
0.5196152422706631	0.5893773934324393
0.5291502622129182	0.576782162471231
0.5291502622129182	0.5767821624712314
0.5507570547286103	0.5521034580246649
0.5507570547286103	0.5521034580246649
0.5507570547286103	0.5529581719450889
0.5507570547286103	0.5529581719450889
0.5567764362830022	0.5453353971661603
0.5567764362830022	0.5453353971661603
0.5686240703077327	0.5324088419560136
0.5686240703077327	0.5324088419560137
0.5773502691896258	0.5246100149110539
0.5859465277082315	0.513251295668119
0.5859465277082315	0.5132512956681191
0.6	0.49935343662101284
0.6	0.49935343662101284
0.6027713773341709	0.49390626603776366
0.6027713773341709	0.4939062660377638
0.608276253029822	0.4881333716233956
0.608276253029822	0.48813337162339565
0.6110100926607788	0.484407350451282
0.6110100926607788	0.4844073504512822
0.6244997998398398	0.4687669732928513
0.6244997998398398	0.4687669732928513
0.6350852961085884	0.4585133023161046
0.6429100507328638	0.44773415998139
0.6429100507328638	0.44773415998139
0.6506407098647712	0.43893287987058266
0.6506407098647712	0.43893287987058294
0.6557438524302001	0.43260980550973316
0.6557438524302001	0.43260980550973316
0.6658328118479394	0.42104734840785446
0.6658328118479394	0.42104734840785446
0.6658328118479394	0.4220223911813254
0.6658328118479394	0.42202239118132545
0.6806859285554046	0.40448103204692076
0.6806859285554046	0.40448103204692093
0.6928203230275509	0.39272658519325204
0.7	0.38283836332561916
0.7	0.38283836332561916
0.7	0.38439250965592064
0.7	0.3843925096559207
0.7023769168568493	0.3798267964011973
0.7023769168568493	0.3798267964011974
0.7094598884597588	0.37154067717487954
0.7094598884597588	0.3715406771748796
0.7211102550927979	0.3580351432071378
0.7211102550927979	0.358035143207138
0.7234178138070235	0.35621549818794007
0.7234178138070235	0.3562154981879401
0.7371114795831994	0.3395686648051466
0.7371114795831994	0.33956866480514664
0.7505553499465136	0.32372313664806474
0.7505553499465136	0.3237231366480649
0.7505553499465136	0.32573507642546
0.754983443527075	0.3189117487916951
0.754983443527075	0.3189117487916953
0.7571877794400366	0.3164019411539345
0.7571877794400366	0.31640194115393466
0.7637626158259734	0.3088683806370531
0.7637626158259734	0.3088683806370531
0.776745346515403	0.29358502716924556
0.776745346515403	0.29358502716924556
0.7810249675906654	0.2893941801101552
0.7810249675906654	0.2893941801101552
0.7937253933193772	0.2740673972397668
0.7937253933193772	0.27406739723976686
0.8	0.2678759930599514
0.8	0.2678759930599514
0.8020806277010643	0.2642531032386582
0.8020806277010643	0.2642531032386583
0.8082903768654761	0.25718706519418344
0.8082903768654761	0.25718706519418355
0.8082903768654761	0.25935260739296506
0.8144527815247078	0.25056762574112834
0.8144527815247078	0.25056762574112834
0.8185352771872451	0.24554900718244735
0.8185352771872451	0.2455490071824474
0.8326663997864531	0.22919673879197902
0.8326663997864531	0.22919673879197902
0.8386497083606083	0.22266851005929603
0.8386497083606083	0.2226685100592961
0.8504900548115382	0.20760267453352446
0.8504900548115382	0.2076026745335245
0.8504900548115382	0.20820899951979444
0.8504900548115382	0.20820899951979452
0.8544003745317531	0.20273502450444117
0.8544003745317531	0.2027350245044412
0.8621678104251709	0.19420351432594565
0.8621678104251709	0.19420351432594574
0.8660254037844386	0.1919590979977865
0.8717797887081349	0.18372036811277795
0.8717797887081349	0.18372036811277798
0.8736894948054105	0.18156557022458228
0.8736894948054105	0.18156557022458233
0.8888194417315589	0.16428117477875537
0.8888194417315589	0.16428117477875542
0.8962886439832503	0.15656340928195012
0.8962886439832503	0.1565634092819502
0.9	0.15129984712681216
0.9	0.15129984712681221
0.901849950564579	0.14883676815830071
0.901849950564579	0.14883676815830083
0.9073771725877466	0.14227710916600603
0.9073771725877466	0.14227710916600603
0.9073771725877466	0.14318077099075252
0.9073771725877466	0.14318077099075252
0.916515138991168	0.1311262200553219
0.916515138991168	0.13112622005532207
0.9237604307034014	0.12633397197829624
0.9291573243177569	0.11765334750554166
0.9291573243177569	0.11765334750554168
0.9291573243177569	0.11854200828770388
0.9291573243177569	0.11854200828770389
0.9451631252505216	0.10011499304754759
0.9451631252505216	0.10011499304754765
0.9504384952922168	0.09434286233369837
0.9504384952922168	0.0943428623336984
0.9539392014169457	0.08927874953535218
0.9539392014169457	0.08927874953535225
0.9539392014169457	0.09004809803654312
0.9539392014169457	0.09004809803654316
0.960902353693305	0.08165424639902438
0.960902353693305	0.08165424639902445
0.9643650760992956	0.07632041589561481
0.9643650760992956	0.07632041589561482
0.9712534856222311	0.06755955454900259
0.9712534856222311	0.06755955454900271
0.9814954576223639	0.054431909479196135
0.9848857801796105	0.045467853102193784
0.9848857801796105	0.045467853102193846
0.9865765724632495	0.045291812278032424
0.9865765724632495	0.045291812278032494
1.	0.021516606833689472
1.	0.02151660683368948

==> figure_data/figure_9_n_60.dat <==
0.03849001794597506	1.
0.06666666666666667	0.9914050171778038
0.06666666666666667	0.9914050171778059
0.07698003589195011	0.9853093157613263
0.10183501544346311	0.9666470205942544
0.10183501544346311	0.9666470205942608
0.11547005383792518	0.9596507274503038
0.13333333333333333	0.951326411171536
0.13333333333333333	0.9513264111715362
0.13877773329774218	0.9458729123185485
0.13877773329774218	0.945872912318549
0.15396007178390023	0.9353892207255533
0.16777409856157222	0.9239877918567907
0.16777409856157222	0.9239877918567915
0.17638342073763938	0.9179679739535682
0.17638342073763938	0.9179679739535707
0.19245008972987526	0.9080628193512013
0.2	0.9037186843794558
0.2	0.9037186843794583
0.20367003088692623	0.8988010565531709
0.20367003088692623	0.8988010565531742
0.2143033502442879	0.8903839875753105
0.2143033502442879	0.8903839875753105
0.23094010767585035	0.877180941670346
0.2341256389522831	0.8735953245529867
0.2341256389522831	0.873595324552987
0.2403700850309326	0.8684677415000291
0.2403700850309326	0.8684677415000299
0.25239592648001213	0.8591573614376642
0.25239592648001213	0.8591573614376646
0.26666666666666666	0.8492524035629458
0.26666666666666666	0.8492524035629458
0.2694301256218254	0.8448207187427608
0.2694301256218254	0.8448207187427608
0.2694301256218254	0.8458883401889089
0.27755546659548436	0.8376859598424224
0.27755546659548436	0.8376859598424229
0.2905932629027116	0.8259873317871351
0.2905932629027116	0.8259873317871356
0.30061665018819295	0.8165883717762152
0.30061665018819295	0.8165883717762153
0.3055050463303894	0.8120828455095314
0.3055050463303894	0.8120828455095315
0.30792014356780045	0.8110668969139135
0.3150543750835072	0.8037038891125243
0.3150543750835072	0.8037038891125243
0.3288588574877498	0.7915173706052744
0.3288588574877498	0.7915173706052745
0.3333333333333333	0.7889020061590549
0.3333333333333333	0.7889020061590549
0.33554819712314443	0.7849132532021001
0.33554819712314443	0.7849132532021004
0.3421067626297923	0.7786517570316759
0.3421067626297923	0.778651757031676
0.34641016151377546	0.775541988621926
0.35276684147527876	0.7682891649141326
0.35276684147527876	0.7682891649141328
0.36717136981907345	0.7540335064282578
0.36717136981907345	0.754033506428258
0.36717136981907345	0.7543665623042927
0.36717136981907345	0.7543665623042931
0.3711842908553348	0.7499716272641188
0.3711842908553348	0.7499716272641189
0.37908271353848844	0.7423610776512805
0.37908271353848844	0.7423610776512807
0.3849001794597505	0.7377476805536356
0.39063101847215437	0.7311450926326144
0.39063101847215437	0.7311450926326145
0.4	0.7233952180594038
0.4	0.7233952180594042
0.4018475848894472	0.7197639048930171
0.4018475848894472	0.7197639048930174
0.4055175020198813	0.7162894487209961
0.4055175020198813	0.7162894487209963
0.40734006177385246	0.7140772698408746
0.40734006177385246	0.7140772698408748
0.41633319989322654	0.7046799213349022
0.41633319989322654	0.7046799213349025
0.4233901974057256	0.6983829105434775
0.4286067004885758	0.6919396689709264
0.4286067004885758	0.6919396689709264
0.4337604732431808	0.6865006840199325
0.4337604732431808	0.6865006840199325
0.4371625682868	0.6827436879519454
0.4371625682868	0.6827436879519454
0.44388854123195953	0.675736831939643
0.44388854123195953	0.6757368319396434
0.44388854123195953	0.6761594412076165
0.44388854123195953	0.6761594412076165
0.45379061903693635	0.6654394755158637
0.45379061903693635	0.6654394755158637
0.4618802153517007	0.657933013824194
0.4666666666666667	0.6519039725833139
0.4666666666666667	0.6519039725833142
0.4666666666666667	0.6534059246099403
0.4666666666666667	0.6534059246099403
0.4682512779045662	0.6501094265589592
0.4682512779045662	0.6501094265589592
0.4729732589731725	0.6449436376779161
0.4729732589731725	0.6449436376779161
0.4807401700618652	0.6364501315280625
0.4807401700618652	0.6364501315280625
0.48227854253801566	0.6352937337790425
0.48227854253801566	0.635293733779043
0.49140765305546624	0.6248716269855497
0.49140765305546624	0.6248716269855499
0.5003702332976757	0.6149000635171743
0.5003702332976757	0.6149000635171743
0.5003702332976757	0.6160336392554883
0.5033222956847166	0.6115676546749781
0.5033222956847166	0.6115676546749783
0.5047918529600243	0.6102518119765641
0.5047918529600243	0.6102518119765642
0.5091750772173156	0.6052228746613791
0.5091750772173156	0.6052228746613791
0.5178302310102686	0.5957245641342451
0.5178302310102686	0.5957245641342451
0.5206833117271102	0.592889429219296
0.5206833117271102	0.592889429219296
0.5291502622129182	0.583148008925964
0.5291502622129182	0.583148008925964
0.5333333333333333	0.5797532122362312
0.5333333333333333	0.5797532122362312
0.5347204184673762	0.5768355754924314
0.5347204184673762	0.5768355754924316
0.5388602512436508	0.5722103775599741
0.5388602512436508	0.5722103775599742
0.5388602512436508	0.5732592618337883
0.5429685210164718	0.567708802212474
0.5429685210164718	0.5677088022124741
0.5456901847914967	0.5644379931194969
0.5456901847914967	0.5644379931194969
0.5551109331909687	0.5536831403733442
0.5551109331909687	0.5536831403733442
0.5590998055737388	0.5495064790516333
0.5590998055737388	0.5495064790516334
0.5669933698743588	0.5400752134218382
0.5669933698743588	0.5400752134218382
0.5669933698743588	0.5401170918085473
0.5669933698743588	0.5401170918085473
0.5696002496878354	0.5369789808341585
0.5696002496878354	0.5369789808341587
0.5747785402834472	0.531093797246762
0.5747785402834472	0.5310937972467621
0.5773502691896258	0.529345154376895
0.5811865258054232	0.5240962082667813
0.5811865258054232	0.5240962082667813
0.582459663203607	0.5224058205613227
0.582459663203607	0.5224058205613227
0.5925462944877059	0.5110039297979847
0.5925462944877059	0.5110039297979847
0.5975257626555002	0.505786221315998
0.5975257626555002	0.5057862213159984
0.6	0.5036866555872427
0.6	0.5036866555872427
0.6012333003763859	0.5009413782311571
0.6012333003763859	0.5009413782311571
0.6049181150584977	0.4965354043906634
0.6049181150584977	0.49653540439066346
0.6049181150584977	0.4969332838142643
0.6049181150584977	0.4969332838142643
0.6110100926607788	0.4895104287555463
0.6110100926607788	0.48951042875554657
0.6158402871356009	0.4851560790702786
0.6194382162118379	0.479865991052219
0.6194382162118379	0.479865991052219
0.6194382162118379	0.48007292817861136
0.6194382162118379	0.48007292817861164
0.6301087501670144	0.46741106326973403
0.6301087501670144	0.46741106326973425
0.6336256635281445	0.46311796391519006
0.6336256635281445	0.4631179639151902
0.6359594676112971	0.46032958419307785
0.6359594676112971	0.4603295841930779
0.6359594676112971	0.4608016364070105
0.6359594676112971	0.4608016364070106
0.64060156912887	0.4549481308519033
0.64060156912887	0.4549481308519034
0.6429100507328638	0.4523763845404259
0.6429100507328638	0.45237638454042606
0.6475023237481541	0.4469187493480714
0.6475023237481541	0.4469187493480715
0.654330305081576	0.44002982683848646
0.6565905201197403	0.4363161680951364
0.6565905201197403	0.4363161680951365
0.6577177149754996	0.43522814778793795
0.6577177149754996	0.43522814778793817
0.6666666666666666	0.4255614426754263
0.6666666666666666	0.4255614426754265
0.6677768533918542	0.4233226220578912
0.6677768533918542	0.4233226220578912
0.6677768533918542	0.4233313585363048
0.6677768533918542	0.4233313585363048
0.6710963942462889	0.4195198554446616
0.6710963942462889	0.4195198554446616
0.6743995957997119	0.4160445595341623
0.6743995957997119	0.41604455953416253
0.6765927710061479	0.4128955714119388
0.6765927710061479	0.41289557141193883
0.6809579309353139	0.40800642693069555
0.6809579309353139	0.40800642693069566
0.6842135252595846	0.40378758622579863
0.6842135252595846	0.40378758622579863
0.6928203230275509	0.3950507176787152
0.6938886664887108	0.3925433496078016
0.6938886664887108	0.39254334960780163
0.69602043392737	0.3904338468589544
0.69602043392737	0.3904338468589545
0.7002645002928324	0.38524954299543496
0.7002645002928324	0.38524954299543507
0.7023769168568493	0.382596147142058
0.7023769168568493	0.38259614714205803
0.7055336829505575	0.37906081518454715
0.7055336829505575	0.37906081518454715
0.7065828042482065	0.37759207637370323
0.7065828042482065	0.37759207637370334
0.7128451081042418	0.37026299079427893
0.7128451081042418	0.37026299079427916
0.7128451081042418	0.3707649737533546
0.7128451081042418	0.3707649737533547
0.7190528749939306	0.3631588559599471
0.7190528749939306	0.3631588559599471
0.7211102550927979	0.36054103597818904
0.7211102550927979	0.3605410359781892
0.731310340973526	0.34845469679493285
0.731310340973526	0.34845469679493285
0.731310340973526	0.3494814961037588
0.7333333333333333	0.34714149240153125
0.7333333333333333	0.34714149240153136
0.7343427396381469	0.3449169632351941
0.7343427396381469	0.3449169632351942
0.7343427396381469	0.34505754543277256
0.7343427396381469	0.3450575454327726
0.7373626676905358	0.34118455557110083
0.7373626676905358	0.3411845555711009
0.7423685817106696	0.3354453421783772
0.7423685817106696	0.3354453421783774
0.7433657192745659	0.33416363058955967
0.7433657192745659	0.3341636305895597
0.749320680003883	0.32728497074766844
0.749320680003883	0.32728497074766855
0.7512951779723096	0.3252063622713067
0.7512951779723096	0.32520636227130684
0.7571877794400366	0.3179083547200433
0.7571877794400366	0.3179083547200433
0.7581654270769769	0.31653517876229553
0.7581654270769769	0.3165351787622956
0.7669081745216622	0.306038450152411
0.7669081745216622	0.306038450152411
0.7688375063113865	0.3038201687015204
0.7688375063113865	0.30382016870152057
0.7688375063113865	0.30399096305662515
0.7688375063113865	0.3039909630566252
0.769800358919501	0.3040020552236438
0.7726817178094982	0.2994314177849815
0.7726817178094982	0.2994314177849816
0.7726817178094982	0.2997676221430171
0.7726817178094982	0.2997676221430171
0.7784124394727553	0.2924893113944215
0.7784124394727553	0.2924893113944216
0.7812620369443087	0.28937848724078846
0.7812620369443087	0.28937848724078863
0.7859884081701063	0.28367728526073593
0.7859884081701063	0.28367728526073627
0.7897491397296382	0.2796867480110078
0.7897491397296382	0.2796867480110078
0.795356896363257	0.2727441387835983
0.795356896363257	0.27274413878359843
0.795356896363257	0.2727628880719505
0.795356896363257	0.2727628880719505
0.8	0.26741840592753024
0.8	0.26741840592753036
0.8009253907084488	0.26570954884738796
0.8009253907084488	0.265709548847388
0.8036951697788944	0.26244925186967777
0.8036951697788944	0.2624492518696778
0.8064554360721803	0.25937738154403045
0.8064554360721803	0.25937738154403056
0.8082903768654761	0.25696613120098033
0.8082903768654761	0.25696613120098033
0.8082903768654761	0.2581644642579519
0.8110350040397626	0.2541004695747943
0.8110350040397626	0.25410046957479454
0.8146801235477049	0.24947676955415285
0.8146801235477049	0.24947676955415296
0.8192137151629671	0.24413164844724453
0.8192137151629671	0.24413164844724464
0.8228226036254941	0.24002676083952348
0.8228226036254941	0.240026760839524
0.8282064512704099	0.23402017060557995
0.8282064512704099	0.2340201706055801
0.8326663997864531	0.22843414271638462
0.8326663997864531	0.22843414271638468
0.8335555259338245	0.22731564763168022
0.8335555259338245	0.2273156476316803
0.8335555259338245	0.22742574067756266
0.8335555259338245	0.22742574067756274
0.8353309390761111	0.2248230080571203
0.8353309390761111	0.2248230080571203
0.838870492807861	0.22079896184822198
0.838870492807861	0.22079896184822212
0.8441519961432257	0.2147850733593758
0.8441519961432257	0.21478507335937594
0.8441519961432257	0.21482165227170374
0.8441519961432257	0.2148216522717038
0.8467803948114512	0.21282526955651138
0.8494006601607286	0.20896044385861715
0.8494006601607286	0.20896044385861742
0.851143022320247	0.2062678982746535
0.851143022320247	0.20626789827465375
0.8572134009771516	0.19947636004043845
0.8572134009771516	0.19947636004043853
0.8598018720956935	0.19616157845355356
0.8598018720956935	0.1961615784535536
0.8666666666666667	0.18866718311438782
0.8666666666666667	0.1886671831143879
0.8666666666666667	0.18871180405978782
0.8666666666666667	0.18871180405978813
0.8675209464863616	0.18750110520055682
0.8675209464863616	0.18750110520055693
0.8700787533534174	0.1845380960113773
0.8700787533534174	0.18453809601137738
0.8700787533534174	0.18454629363279812
0.8700787533534174	0.18454629363279823
0.8717797887081349	0.18239779528179875
0.8717797887081349	0.1823977952817991
0.8743251365736	0.17913357687939022
0.8743251365736	0.17913357687939027
0.880235658681705	0.172239196826861
0.880235658681705	0.17223919682686112
0.8819171036881969	0.17045748251123458
0.8819171036881969	0.17045748251123471
0.8852704127574264	0.16735516351746113
0.8877770824639191	0.16333112501874253
0.8877770824639191	0.16333112501874253
0.8877770824639191	0.16362104135978683
0.8877770824639191	0.16362104135978697
0.8952549812659416	0.15442945025177032
0.8952549812659416	0.15442945025177038
0.896908269804914	0.15208973963998856
0.896908269804914	0.15208973963998884
0.9002057378012931	0.14839843649718606
0.9002057378012931	0.14839843649718612
0.901849950564579	0.146337106756519
0.901849950564579	0.14633710675651906
0.9051294157518356	0.14274375441105638
0.9051294157518356	0.1427437544110565
0.9051294157518356	0.14319597642235976
0.9051294157518356	0.14319597642235982
0.9075812380738727	0.1397547450507371
0.9075812380738727	0.13975474505073715
0.9100264546419231	0.13703781970311857
0.9100264546419231	0.13703781970311857
0.9100264546419231	0.13706469337309876
0.9100264546419231	0.1370646933730988
0.916515138991168	0.12923355177189375
0.916515138991168	0.12923355177189375
0.9197423149588835	0.1257123567988906
0.9197423149588835	0.12571235679889073
0.9237604307034014	0.1212694045006272
0.9245619583428765	0.11976436407176866
0.9245619583428765	0.11976436407176877
0.926162932629987	0.11767974708278482
0.926162932629987	0.11767974708278493
0.9333333333333333	0.10831099558929899
0.9333333333333333	0.10831099558929899
0.9333333333333333	0.10883450607177843
0.9333333333333333	0.10883450607177847
0.9341266469770534	0.10706381949911283
0.9341266469770534	0.10706381949911287
0.9341266469770534	0.10781834930067109
0.9341266469770534	0.10781834930067123
0.9365025558091324	0.10405660403848851
0.9365025558091324	0.10405660403848851
0.940449065311059	0.09935292690871178
0.940449065311059	0.09935292690871184
0.9435943886916509	0.09654346705278657
0.9435943886916509	0.09654346705278659
0.9451631252505216	0.09408485547830532
0.9451631252505216	0.09408485547830554
0.945946517946345	0.09319147341901586
0.945946517946345	0.09319147341901587
0.9482928130378608	0.09065242889671672
0.9482928130378608	0.09065242889671683
0.9529680729951807	0.08527739728252588
0.9529680729951807	0.08527739728252592
0.9576205078406774	0.08001324555145928
0.9576205078406774	0.08001324555145932
0.9614803401237304	0.07573682472237434
0.9614803401237304	0.07573682472237434
0.9622504486493765	0.07461972156006012
0.9645570850760313	0.07133207365520745
0.9645570850760313	0.07133207365520755
0.9668582185692041	0.06855309532593355
0.9668582185692041	0.06855309532593357
0.9683892697555966	0.0663026887612816
0.9683892697555966	0.06630268876128165
0.9714441330841952	0.06252477140591078
0.9714441330841952	0.06252477140591084
0.9714441330841952	0.06310137927882432
0.9714441330841952	0.06310137927882434
0.9714441330841952	0.06337442847494666
0.9714441330841952	0.06337442847494668
0.9760085002665666	0.056416514858890925
0.9760085002665666	0.05641651485889093
0.9820613241770823	0.047335628581992396
0.9820613241770823	0.0473356285819924
0.9820613241770823	0.04749692793072829
0.9820613241770823	0.04749692793072834
0.9828153061109325	0.04643334469977124
0.9828153061109325	0.046433344699771256
0.9865765724632495	0.04040513338815623
0.9865765724632495	0.04040513338815623
0.9895752923649919	0.035538909318179074
0.9895752923649919	0.0355389093181791
0.9955456348712052	0.02655073196842226
0.9955456348712052	0.026550731968422295
0.9985174194960431	0.02168944163081327
0.9985174194960431	0.02168944163081332
1.	0.017417960909712944
1.	0.01741796090971296

==> figure_data/figure_9_n_80.dat <==
0.028867513459481294	1.
0.05	0.9946524996515923
0.05	0.9946524996515955
0.05773502691896259	0.9908463054743633
0.07637626158259735	0.9791995212739402
0.07637626158259735	0.9791995212739434
0.08660254037844387	0.9748265457334364
0.1	0.9696508548728174
0.1	0.9696508548728185
0.10408329997330663	0.9662150951107626
0.10408329997330663	0.9662150951107649
0.11547005383792518	0.9596328192936905
0.12583057392117916	0.952471067044106
0.12583057392117916	0.952471067044106
0.13228756555322954	0.9486870276182805
0.13228756555322954	0.9486870276182808
0.14433756729740646	0.942467336223614
0.15	0.9397783959912872
0.15	0.9397783959912894
0.1527525231651947	0.9366395338475749
0.1527525231651947	0.9366395338475768
0.16072751268321595	0.9313218537930494
0.16072751268321595	0.9313218537930511
0.17320508075688773	0.9229539988838033
0.17559422921421233	0.920692503193918
0.17559422921421233	0.9206925031939197
0.18027756377319948	0.917440197081833
0.18027756377319948	0.9174401970818353
0.18929694486000914	0.9115379560949822
0.18929694486000914	0.9115379560949828
0.2	0.9053076325526409
0.2	0.9053076325526416
0.20207259421636903	0.9024244702616812
0.20207259421636903	0.9024244702616815
0.20207259421636903	0.9030878365528525
0.20816659994661327	0.8978607305929801
0.20816659994661327	0.8978607305929807
0.21794494717703372	0.8903527672720339
0.21794494717703372	0.8903527672720344
0.22546248764114474	0.8843364723040685
0.22546248764114474	0.8843364723040689
0.229128784747792	0.881429660217931
0.229128784747792	0.8814296602179317
0.23094010767585035	0.8807487323456458
0.2362907813126304	0.8760326634241876
0.2362907813126304	0.8760326634241876
0.24664414311581237	0.8681665213391618
0.24664414311581237	0.8681665213391624
0.25	0.8665818336187805
0.25	0.8665818336187814
0.2516611478423583	0.8639225313520431
0.2516611478423583	0.8639225313520434
0.2565800719723442	0.8598516338797106
0.2565800719723442	0.8598516338797116
0.25980762113533157	0.8577993675060493
0.2645751311064591	0.853112800983256
0.2645751311064591	0.8531128009832564
0.2753785273643051	0.8438652254005039
0.2753785273643051	0.8438652254005039
0.2753785273643051	0.8440627946461214
0.2753785273643051	0.8440627946461214
0.2783882181415011	0.8412107300216219
0.2783882181415011	0.8412107300216227
0.2843120351538663	0.8362613487584188
0.2843120351538663	0.8362613487584191
0.2886751345948129	0.833248703611886
0.29297326385411576	0.8289718852413027
0.29297326385411576	0.8289718852413035
0.3	0.8239982636585282
0.3	0.8239982636585284
0.3013856886670854	0.8215317822061597
0.3013856886670854	0.8215317822061597
0.304138126514911	0.8192865022080488
0.304138126514911	0.8192865022080495
0.3055050463303894	0.8178245224370029
0.3055050463303894	0.8178245224370032
0.3122498999199199	0.8116773390796373
0.3122498999199199	0.8116773390796378
0.3175426480542942	0.8075293752080698
0.3214550253664319	0.8033151153164132
0.3214550253664319	0.8033151153164135
0.3253203549323856	0.7996748178154373
0.3253203549323856	0.7996748178154375
0.32787192621510003	0.797220309266286
0.32787192621510003	0.7972203092662863
0.3329164059239697	0.7926324298384929
0.3329164059239697	0.7926324298384934
0.3329164059239697	0.7929047611713376
0.3329164059239697	0.792904761171338
0.3403429642777023	0.7858256736355528
0.3403429642777023	0.7858256736355529
0.34641016151377546	0.7807830897318419
0.35	0.7768059096633707
0.35	0.776805909663371
0.35	0.7779157798709075
0.35	0.7779157798709077
0.35118845842842467	0.775609815123422
0.35118845842842467	0.7756098151234222
0.3547299442298794	0.7721790174677604
0.3547299442298794	0.7721790174677606
0.36055512754639896	0.7664977854658891
0.36055512754639896	0.7664977854658893
0.36170890690351176	0.7656916934801485
0.36170890690351176	0.7656916934801488
0.3685557397915997	0.7587260440102305
0.3685557397915997	0.7587260440102307
0.3752776749732568	0.7521003165971232
0.3752776749732568	0.7521003165971234
0.3752776749732568	0.7527562442598067
0.3774917217635375	0.7498140148024486
0.3774917217635375	0.7498140148024488
0.3785938897200183	0.7489100666986535
0.3785938897200183	0.748910066698654
0.3818813079129867	0.7455224389079955
0.3818813079129867	0.7455224389079956
0.3883726732577015	0.739152593720414
0.3883726732577015	0.7391525937204141
0.3905124837953327	0.7372802780472362
0.3905124837953327	0.7372802780472364
0.3968626966596886	0.7307423939812264
0.3968626966596886	0.7307423939812264
0.4	0.72869791915946
0.4	0.7286979191594603
0.4010403138505321	0.7265354811837723
0.4010403138505321	0.7265354811837723
0.40414518843273806	0.7233407091041483
0.40414518843273806	0.7233407091041483
0.40414518843273806	0.724091030877439
0.4072263907623539	0.7203739858803441
0.4072263907623539	0.7203739858803443
0.40926763859362253	0.7180693603464934
0.40926763859362253	0.7180693603464934
0.41633319989322654	0.7108281555283813
0.41633319989322654	0.7108281555283813
0.41932485418030413	0.7080107681460167
0.41932485418030413	0.708010768146017
0.4252450274057691	0.7015733964238292
0.4252450274057691	0.7015733964238293
0.4252450274057691	0.7016195851325597
0.4252450274057691	0.7016195851325598
0.42720018726587655	0.699459404659045
0.42720018726587655	0.6994594046590451
0.43108390521258544	0.6954508109908965
0.43108390521258544	0.6954508109908967
0.4330127018922193	0.6941657184763174
0.43588989435406744	0.690617132383514
0.43588989435406744	0.6906171323835145
0.43684474740270524	0.6894862195123822
0.43684474740270524	0.6894862195123822
0.44440972086577946	0.6815991589226407
0.44440972086577946	0.6815991589226407
0.4481443219916251	0.6779598366865537
0.4481443219916251	0.6779598366865541
0.45	0.6767122064266647
0.45	0.6767122064266647
0.4509249752822895	0.6746982755205213
0.4509249752822895	0.6746982755205216
0.4536885862938733	0.6717326615892389
0.4536885862938733	0.6717326615892389
0.4536885862938733	0.6718448023883009
0.4536885862938733	0.671844802388301
0.458257569495584	0.6668234436518738
0.458257569495584	0.6668234436518742
0.4618802153517007	0.6636405040021471
0.46457866215887844	0.6600150070616575
0.46457866215887844	0.6600150070616575
0.46457866215887844	0.6601584761929717
0.46457866215887844	0.6601584761929719
0.4725815626252608	0.651313284377831
0.4725815626252608	0.651313284377831
0.4752192476461084	0.6484263815190466
0.4752192476461084	0.6484263815190466
0.47696960070847283	0.6464669929845931
0.47696960070847283	0.6464669929845933
0.47696960070847283	0.6467717660024714
0.47696960070847283	0.6467717660024714
0.4804511768466525	0.6427020721496217
0.4804511768466525	0.6427020721496217
0.4821825380496478	0.6408785349862252
0.4821825380496478	0.6408785349862254
0.48562674281111556	0.6370780695546786
0.48562674281111556	0.6370780695546788
0.49074772881118195	0.6321939821711295
0.49244289008980524	0.6296378583515715
0.49244289008980524	0.6296378583515716
0.49328828623162474	0.6288749914618605
0.49328828623162474	0.6288749914618605
0.5	0.622326975548078
0.5	0.6223269755480781
0.5008326400438906	0.6204400003240639
0.5008326400438906	0.620440000324064
0.5008326400438906	0.6204560307435729
0.5008326400438906	0.6204560307435729
0.5033222956847166	0.6176357075219375
0.5033222956847166	0.6176357075219375
0.505799696849784	0.6152288254350855
0.505799696849784	0.6152288254350856
0.507444578254611	0.6130238989259378
0.507444578254611	0.6130238989259379
0.5107184482014854	0.6095083073579453
0.5107184482014854	0.6095083073579456
0.5131601439446885	0.6066498661003176
0.5131601439446885	0.6066498661003177
0.5196152422706631	0.6001477188774494
0.5204164998665332	0.5985284340802444
0.5204164998665332	0.5985284340802446
0.5220153254455275	0.5969056535690802
0.5220153254455275	0.5969056535690804
0.5251983752196243	0.5931922265162701
0.5251983752196243	0.5931922265162702
0.5267826876426369	0.5913167326692027
0.5267826876426369	0.5913167326692027
0.5291502622129182	0.588753881446538
0.5291502622129182	0.588753881446538
0.529937103186155	0.587744860848212
0.529937103186155	0.5877448608482121
0.5346338310781813	0.5824798189169789
0.5346338310781813	0.582479818916979
0.5346338310781813	0.5828819963530801
0.5346338310781813	0.5828819963530801
0.5392896562454479	0.5774240897468275
0.5392896562454479	0.5774240897468277
0.5408326913195983	0.5755422167062407
0.5408326913195983	0.5755422167062407
0.5484827557301445	0.5669399388955967
0.5484827557301445	0.5669399388955967
0.5484827557301445	0.5676129394886577
0.55	0.5660389718953502
0.55	0.5660389718953504
0.5507570547286103	0.5642850064106525
0.5507570547286103	0.5642850064106525
0.5507570547286103	0.5644895148294851
0.5507570547286103	0.5644895148294852
0.553022000767902	0.561644554104123
0.553022000767902	0.561644554104123
0.5567764362830022	0.5573318683324071
0.5567764362830022	0.5573318683324071
0.5575242894559244	0.556614935498689
0.5575242894559244	0.556614935498689
0.5619905100029122	0.5513692773927973
0.5619905100029122	0.5513692773927974
0.5634713834792322	0.5499662696594395
0.5634713834792322	0.5499662696594397
0.5678908345800274	0.5446353843156289
0.5678908345800274	0.5446353843156289
0.5686240703077327	0.5437187885544197
0.5686240703077327	0.5437187885544197
0.5751811308912467	0.536085527734062
0.5751811308912467	0.5360855277340622
0.5766281297335398	0.534388036217416
0.5766281297335398	0.5343880362174162
0.5766281297335398	0.5344343171483001
0.5766281297335398	0.5344343171483004
0.5773502691896258	0.534259512496305
0.5795112883571237	0.5310840778405258
0.5795112883571237	0.531084077840526
0.5795112883571237	0.5312294909712931
0.5795112883571237	0.5312294909712933
0.5838093296045666	0.5261108294576603
0.5838093296045666	0.5261108294576603
0.5859465277082315	0.5236669546280929
0.5859465277082315	0.523666954628093
0.5894913061275798	0.5195005999126124
0.5894913061275798	0.5195005999126125
0.5923118547972287	0.5165655897527192
0.5923118547972287	0.5165655897527194
0.5965176722724428	0.5113512331430713
0.5965176722724428	0.5113512331430713
0.5965176722724428	0.5114730368691164
0.5965176722724428	0.5114730368691166
0.6	0.5080799759472022
0.6	0.5080799759472026
0.6006940430313367	0.5065169859499549
0.6006940430313367	0.5065169859499549
0.6027713773341709	0.504110472972069
0.6027713773341709	0.5041104729720692
0.6048415770541352	0.501676318627921
0.6048415770541352	0.501676318627921
0.606217782649107	0.5000523907488197
0.606217782649107	0.5000523907488199
0.606217782649107	0.5007804168771484
0.608276253029822	0.4978411436582439
0.608276253029822	0.49784114365824406
0.6110100926607788	0.49438319195882613
0.6110100926607788	0.49438319195882613
0.6144102863722254	0.4904997988133985
0.6144102863722254	0.4904997988133985
0.6171169527191207	0.48717766780950383
0.6171169527191207	0.48717766780950383
0.6211548384528075	0.48284899014172716
0.6211548384528075	0.4828489901417273
0.6244997998398398	0.4785225991261421
0.6244997998398398	0.4785225991261422
0.6251666444503684	0.477809008871329
0.6251666444503684	0.477809008871329
0.6251666444503684	0.47790972578217
0.6251666444503684	0.47790972578217
0.6264982043070835	0.4761657177978135
0.6264982043070835	0.4761657177978135
0.6291528696058958	0.4730164283081665
0.6291528696058958	0.4730164283081666
0.6331139971074193	0.4683454697276793
0.6331139971074193	0.4683454697276793
0.6331139971074193	0.4684566756180379
0.6331139971074193	0.4684566756180379
0.6350852961085884	0.4667912233142135
0.6370504951205465	0.46395753550887286
0.6370504951205465	0.46395753550887314
0.6383572667401852	0.4621712940349769
0.6383572667401852	0.4621712940349769
0.6429100507328638	0.45691848141817987
0.6429100507328638	0.45691848141818003
0.6448514040717702	0.4545313955752906
0.6448514040717702	0.4545313955752906
0.65	0.44870152835337185
0.65	0.44870152835337196
0.65	0.44916955266714764
0.65	0.44916955266714775
0.6506407098647712	0.44766119595241155
0.6506407098647712	0.44766119595241155
0.6525590650150632	0.44527467155604744
0.6525590650150632	0.4452746715560478
0.6525590650150632	0.4453862542266944
0.6525590650150632	0.4453862542266944
0.653834841531101	0.4439316511208757
0.653834841531101	0.4439316511208758
0.6557438524302001	0.44148056422309906
0.6557438524302001	0.44148056422309917
0.6601767440112787	0.4362829935164851
0.6601767440112787	0.4362829935164851
0.6614378277661477	0.4347671263089555
0.6614378277661477	0.4347671263089555
0.6639528095680697	0.43241426859163246
0.6658328118479394	0.4295432594481109
0.6658328118479394	0.429543259448111
0.6658328118479394	0.42965113616522055
0.6658328118479394	0.42965113616522077
0.6714412359494563	0.4228151853866067
0.6714412359494563	0.4228151853866068
0.6726812023536856	0.42127451208020394
0.6726812023536856	0.4212745120802041
0.6751543033509698	0.41831933886022243
0.6751543033509698	0.4183193388602225
0.6763874629234342	0.41679664280199047
0.6763874629234342	0.41679664280199047
0.6788470618138768	0.41387037004369376
0.6788470618138768	0.4138703700436938
0.6788470618138768	0.41422682123368293
0.6788470618138768	0.41422682123368304
0.6806859285554046	0.41167290138674
0.6806859285554046	0.41167290138674
0.6825198409814424	0.4095040093484745
0.6825198409814424	0.4095040093484745
0.6825198409814424	0.4096289762768456
0.6825198409814424	0.4096289762768457
0.6873863542433759	0.4036925518668037
0.6873863542433759	0.4036925518668039
0.6898067362191627	0.4008274111233645
0.6898067362191627	0.40082741112336456
0.6928203230275509	0.39792428226621845
0.6934214687571574	0.3964871953882119
0.6934214687571574	0.396487195388212
0.6946221994724903	0.395263021862362
0.6946221994724903	0.395263021862362
0.7	0.3887065026375457
0.7	0.3887065026375458
0.7	0.3890897185199178
0.7	0.3890897185199178
0.7005949852327902	0.3878448167599083
0.7005949852327902	0.38784481675990834
0.7005949852327902	0.38789994563768415
0.7005949852327902	0.3878999456376842
0.7023769168568493	0.3857756014062913
0.7023769168568493	0.3857756014062913
0.7053367989832943	0.38217711122043974
0.7053367989832943	0.38217711122043974
0.7076957915187383	0.3797281783733813
0.7076957915187383	0.3797281783733813
0.7088723439378913	0.3779677280608202
0.7088723439378913	0.37796772806082024
0.7094598884597588	0.37714933068336304
0.7094598884597588	0.37714933068336304
0.7112196097783956	0.3752833425583116
0.7112196097783956	0.3752833425583117
0.7147260547463856	0.370829461446364
0.7147260547463856	0.3708294614463641
0.7182153808805082	0.3667493617216312
0.7182153808805082	0.3667493617216312
0.7211102550927979	0.36322030873036865
0.7211102550927979	0.3632203087303689
0.7216878364870323	0.36320959909524747
0.7234178138070235	0.36062181164553364
0.7234178138070235	0.36062181164553364
0.7251436639269031	0.3583050791742528
0.7251436639269031	0.35830507917425297
0.7262919523166975	0.3568924255326808
0.7262919523166975	0.35689242553268097
0.7285830998131464	0.3541401040533167
0.7285830998131464	0.3541401040533167
0.7285830998131464	0.3542624030935033
0.7285830998131464	0.3542624030935034
0.7285830998131464	0.3542837303113156
0.7285830998131464	0.3542837303113158
0.7320063751999251	0.3500109878610851
0.7320063751999251	0.3500109878610851
0.7365459931328118	0.34454433198083706
0.7365459931328118	0.3445443319808372
0.7365459931328118	0.34494184017322377
0.7365459931328118	0.3449418401732239
0.7371114795831994	0.343974854447309
0.7371114795831994	0.3439748544473093
0.7399324293474372	0.3406771370044028
0.7399324293474372	0.3406771370044028
0.742181469273744	0.33781945522970286
0.742181469273744	0.33781945522970297
0.746659226153404	0.332497934609508
0.746659226153404	0.33249793460950805
0.7488880646220324	0.3298152856098484
0.7488880646220324	0.3298152856098485
0.75	0.32905500102352175
0.75	0.3290550010235218
0.7505553499465136	0.3277988555340041
0.7505553499465136	0.3277988555340041
0.7505553499465136	0.3285046899126928
0.7522189397597839	0.3256814885196746
0.7522189397597839	0.32568148851967466
0.7522189397597839	0.32600449354641153
0.7522189397597839	0.3260044935464116
0.754983443527075	0.322385168253611
0.754983443527075	0.3223851682536111
0.7566372975210779	0.3205070716658427
0.7566372975210779	0.32050707166584275
0.7571877794400366	0.31989753623316597
0.7571877794400366	0.319897536233166
0.7588368291888141	0.3178187225799784
0.7588368291888141	0.3178187225799785
0.7637626158259734	0.31183721023317224
0.7637626158259734	0.31183721023317224
0.765397500213669	0.3099496577513796
0.765397500213669	0.3099496577513796
0.765397500213669	0.3102633243941973
0.765397500213669	0.3102633243941975
0.7686568371733471	0.30613446930612637
0.7686568371733471	0.30613446930612637
0.7697402159170327	0.3045707925670702
0.7697402159170327	0.3045707925670703
0.7751343969488991	0.2982225018613142
0.7751343969488991	0.29822250186131427
0.7751343969488991	0.298229231720549
0.7751343969488991	0.2982292317205491
0.7762087348130012	0.29690108547820077
0.7762087348130012	0.2969010854782009
0.776745346515403	0.29620042219425574
0.776745346515403	0.2962004221942559
0.7783529619223746	0.29428960303017965
0.7783529619223746	0.29428960303017965
0.7794228634059948	0.2937140192266727
0.7810249675906654	0.29129147524020704
0.7810249675906654	0.2912914752402072
0.7815582725128905	0.2904153956309787
0.7815582725128905	0.29041539563097873
0.7847504911329036	0.28665539669022433
0.7847504911329036	0.28665539669022455
0.7858116822750856	0.2853099052624763
0.7858116822750856	0.2853099052624764
0.7858116822750856	0.2854060523947565
0.7858116822750856	0.2854060523947567
0.7910962857537213	0.2789365945296806
0.7910962857537213	0.2789365945296806
0.7937253933193772	0.27585685673486177
0.7937253933193772	0.27585685673486193
0.794250170496257	0.2755044492860825
0.794250170496257	0.27550444928608264
0.7973915809270458	0.2713006864675724
0.7973915809270458	0.2713006864675724
0.7973915809270458	0.2715267447764948
0.7973915809270458	0.27152674477649485
0.8	0.2685940099917901
0.8	0.2685940099917901
0.8005206639015219	0.26761535765630795
0.8005206639015219	0.26761535765630795
0.8020806277010643	0.26579412715948353
0.8020806277010643	0.26579412715948353
0.8036375634160796	0.26389726551786497
0.8036375634160796	0.263897265517865
0.8046738469715541	0.2625357573830339
0.8046738469715541	0.26253575738303414
0.8046738469715541	0.2626164095381477
0.8046738469715541	0.2626164095381482
0.8082903768654761	0.2582011059943703
0.8082903768654761	0.2582011059943704
0.8082903768654761	0.2589295514780381
0.8098353742170895	0.2565727827061457
0.8098353742170895	0.2565727827061458
0.8129165598838132	0.25265504417368934
0.8129165598838132	0.2526550441736895
0.8129165598838132	0.25267356042654565
0.8129165598838132	0.2526735604265457
0.8144527815247078	0.2508595463032142
0.8144527815247078	0.25085954630321433
0.8185352771872451	0.24588073788896886
0.8185352771872451	0.24588073788896897
0.8220908303425682	0.24161214311265547
0.8220908303425682	0.2416121431126557
0.8231038816577165	0.24063840127479358
0.8231038816577165	0.24063840127479363
0.8251262529657709	0.23776422477757445
0.8251262529657709	0.23776422477757464
0.8251262529657709	0.2378280821763324
0.8251262529657709	0.23782808217633244
0.8261355820929153	0.2365101289441365
0.8261355820929153	0.23651012894413673
0.8261355820929153	0.2367813046886044
0.8261355820929153	0.23678130468860448
0.828150549920323	0.23413810056151604
0.828150549920323	0.23413810056151615
0.8311638426527788	0.23056533553482342
0.8311638426527788	0.23056533553482347
0.8321658488546619	0.229412277599772
0.8321658488546619	0.22941227759977215
0.8326663997864531	0.22867464873381402
0.8326663997864531	0.22867464873381402
0.8351646544245032	0.22573080777660448
0.8351646544245032	0.2257308077766049
0.8371578903249575	0.22402920508685678
0.8386497083606083	0.2217464646448506
0.8386497083606083	0.2217464646448507
0.8401388774085707	0.21977277322660047
0.8401388774085707	0.21977277322660055
0.8411301920630362	0.21855368216119722
0.8411301920630362	0.21855368216119736
0.8431093246627827	0.21624031132505772
0.8431093246627827	0.21624031132505783
0.8460693430998036	0.21270364409995515
0.8460693430998036	0.21270364409995524
0.85	0.2080417054853142
0.85	0.20804170548531423
0.8504900548115382	0.20710292046736004
0.8504900548115382	0.2071029204673601
0.8504900548115382	0.20735599670792218
0.8504900548115382	0.2073559967079222
0.8519585279421371	0.2052881921326362
0.8519585279421371	0.20528819213263635
0.8519585279421371	0.2058520508246624
0.8519585279421371	0.20585205082466254
0.852936105461599	0.2043722365848806
0.852936105461599	0.20437223658488096
0.8544003745317531	0.2023769765471754
0.8544003745317531	0.20237697654717554
0.8548879068821441	0.2021327179522799
0.8548879068821441	0.20213271795227994
0.8578072821638515	0.19835902794607843
0.8578072821638515	0.19835902794607846
0.8607167555783571	0.1948798477837337
0.8607167555783571	0.1948798477837337
0.8607167555783571	0.19504102565666107
0.8607167555783571	0.1950410256566612
0.8621678104251709	0.19314181287754334
0.8621678104251709	0.19314181287754348
0.8660254037844386	0.18931275420041963
0.8674675786448737	0.1868023561779089
0.8674675786448737	0.1868023561779092
0.8674675786448737	0.18709874006448457
0.8674675786448737	0.18709874006448457
0.8693867570496651	0.184500373577825
0.8693867570496651	0.18450037357782506
0.8717797887081349	0.18177901088541223
0.8717797887081349	0.18177901088541232
0.8736894948054105	0.1794596138815498
0.8736894948054105	0.17945961388154982
0.8751190395216718	0.1776565172054818
0.8751190395216718	0.17765651720548198
0.8760707733967616	0.17650232492336917
0.8760707733967616	0.17650232492336954
0.8779711460710616	0.17416892909826492
0.8779711460710616	0.17416892909826495
0.8789197915623475	0.17320755564448265
0.8789197915623475	0.173207555644483
0.880814017448254	0.1706845774141014
0.880814017448254	0.1706845774141015
0.880814017448254	0.170957827871515
0.880814017448254	0.1709578278715154
0.880814017448254	0.17121148769171338
0.880814017448254	0.1712114876917135
0.8836477427874375	0.16762199037732192
0.8836477427874375	0.16762199037732198
0.8845903006477066	0.16614318281387364
0.8845903006477066	0.16614318281387372
0.8888194417315589	0.16122764070502377
0.8888194417315589	0.1612276407050238
0.8892881047969401	0.1605004274572475
0.8892881047969401	0.16050042745724755
0.8892881047969401	0.16080061935909756
0.8892881047969401	0.1608006193590977
0.8948929172439201	0.15374957634362407
0.8948929172439201	0.15374957634362418
0.8948929172439201	0.15463425264240616
0.8962886439832503	0.15248049912622708
0.8962886439832503	0.15248049912622716
0.8976822006330155	0.15053259677043568
0.8976822006330155	0.1505325967704357
0.9	0.1481417508091639
0.9	0.14814175080916397
0.9004628439493398	0.14730856133338138
0.9004628439493398	0.14730856133338152
0.9004628439493398	0.14736906615125225
0.9004628439493398	0.14736906615125228
0.9013878188659973	0.1460926617916707
0.9013878188659973	0.14609266179167088
0.901849950564579	0.1457151481726837
0.901849950564579	0.14571514817268374
0.9041570660012562	0.1429234768630489
0.9041570660012562	0.14292347686304896
0.9073771725877466	0.13892208510042062
0.9073771725877466	0.13892208510042076
0.9073771725877466	0.13896121914774728
0.9073771725877466	0.13896121914774728
0.9087537253477058	0.13741906744533788
0.9087537253477058	0.13741906744533808
0.9096702699330127	0.13641430064641227
0.9096702699330127	0.13641430064641244
0.9115005942583544	0.13386361531519758
0.9115005942583544	0.1338636153151977
0.9124143795447328	0.1328882650912192
0.9124143795447328	0.13288826509121934
0.916515138991168	0.12768673147930076
0.916515138991168	0.12768673147930093
0.9169696468985946	0.12732538238055724
0.9169696468985946	0.12732538238055732
0.9178779875342911	0.1261980056242808
0.9178779875342911	0.1261980056242808
0.9224062734681141	0.12040399659246122
0.9224062734681141	0.12040399659246126
0.9237604307034014	0.11967233910668991
0.9251126057585278	0.11700782937729874
0.9251126057585278	0.11700782937729885
0.9251126057585278	0.1175472665378442
0.9251126057585278	0.11754726653784421
0.9260129588726067	0.11593425041486125
0.9260129588726067	0.11593425041486125
0.9260129588726067	0.11604976723376584
0.9260129588726067	0.11604976723376595
0.9278110439811187	0.11382897462822393
0.9278110439811187	0.11382897462822399
0.9291573243177569	0.11212590145451436
0.9291573243177569	0.11212590145451452
0.9291573243177569	0.11243214208423315
0.9291573243177569	0.11243214208423315
0.9305016568138573	0.11067032258893925
0.9305016568138573	0.11067032258893938
0.9340770846134703	0.1064448821354794
0.9340770846134703	0.10644488213547944
0.9358596760910972	0.10407132167642003
0.9358596760910972	0.10407132167642007
0.9367496997597597	0.10302564799991096
0.9367496997597597	0.10302564799991103
0.9385272150200725	0.10113136839003996
0.9385272150200725	0.10113136839004006
0.9385272150200725	0.10120578724177197
0.9385272150200725	0.10120578724177205
0.9411871935663667	0.09771245255678196
0.9411871935663667	0.09771245255678203
0.9438396756511847	0.09453911601944948
0.9438396756511847	0.09453911601944955
0.9451631252505216	0.09278889894851006
0.9451631252505216	0.09278889894851011
0.9464847243000456	0.09109595682594712
0.9464847243000456	0.09109595682594714
0.95	0.08609923658544823
0.95	0.08609923658544827
0.95	0.08655071100539384
0.95	0.08655071100539385
0.9504384952922168	0.08538177038873829
0.9504384952922168	0.08538177038873832
0.951752769017949	0.0836417958006906
0.951752769017949	0.08364179580069067
0.9526279441628825	0.08407903408876202
0.9539392014169457	0.08087901581474699
0.9539392014169457	0.08087901581474703
0.9539392014169457	0.08198589483627565
0.9539392014169457	0.08198589483627573
0.9543758868146939	0.08110420834801269
0.9543758868146939	0.08110420834801288
0.9569918146637062	0.07723605222949337
0.9569918146637062	0.07723605222949344
0.9569918146637062	0.07751479734069067
0.9569918146637062	0.07751479734069067
0.9578622030334009	0.07690970798066442
0.9578622030334009	0.07690970798066452
0.960902353693305	0.07263005471806988
0.960902353693305	0.07263005471806991
0.9643650760992956	0.06855146188987324
0.9643650760992956	0.06855146188987334
0.9647970425604202	0.06792042484238738
0.9647970425604202	0.06792042484238743
0.9656603957913984	0.06708444386750809
0.9656603957913984	0.06708444386750811
0.9673847907287634	0.06549161532765455
0.9673847907287634	0.06549161532765455
0.9699656351300976	0.062029153596559604
0.9699656351300976	0.0620291535965598
0.9712534856222311	0.06063732897170616
0.9712534856222311	0.0606373289717062
0.9733961166965893	0.05728801763913475
0.9733961166965893	0.057288017639135005
0.975106831754005	0.05512452362544443
0.975106831754005	0.05512452362544443
0.975106831754005	0.05533593952062924
0.975106831754005	0.05533593952062924
0.9759610647971568	0.0538632070305221
0.9759610647971568	0.05386320703052217
0.9776672917374976	0.05176265033340705
0.9776672917374976	0.05176265033340706
0.9776672917374976	0.05241451549317548
0.9776672917374976	0.05241451549317551
0.9802210635021741	0.04844043141285359
0.9802210635021741	0.0484404314128536
0.9814954576223639	0.047455212961362174
0.9827681991870378	0.044648666291054316
0.9827681991870378	0.04464866629105433
0.9827681991870378	0.04524096579245774
0.9827681991870378	0.04524096579245774
0.9836157786453	0.04345937232976675
0.9836157786453	0.043459372329766835
0.9848857801796105	0.04162779839818215
0.9848857801796105	0.041627798398182245
0.9865765724632495	0.03920165322169308
0.9865765724632495	0.03920165322169308
0.9878427675158297	0.036762396040458264
0.9878427675158297	0.03676239604045827
0.9928914005737655	0.02814569315032665
0.9928914005737655	0.02814569315032666
0.9928914005737655	0.028314343335423157
0.9928914005737655	0.028314343335423167
0.9928914005737655	0.028680279870435185
0.9928914005737655	0.02868027987043519
0.9962429422585638	0.024238111789335166
0.9962429422585638	0.024238111789335187
0.998749217771909	0.018634313209211512
0.998749217771909	0.018634313209211537
0.998749217771909	0.020107163078704877
0.998749217771909	0.020107163078704957
1.	0.014897634835482655
1.	0.014897634835482664
